Measurement of the Generalized Polarizabilities of the Proton at Intermediate $Q^2$

Background: Generalized polarizabilities (GPs) are important observables to describe the nucleon structure, and measurements of these observables are still scarce. Purpose: This paper presents details of a virtual Compton scattering (VCS) experiment, performed at the A1 setup at the Mainz Microtron by studying the $e p \to e p \gamma$ reaction. The article focuses on selected aspects of the analysis. Method: The experiment extracted the $P_{LL} -P_{TT} / \epsilon$ and $P_{LT}$ structure functions, as well as the electric and magnetic GPs of the proton, at three new values of the four-momentum transfer squared $Q^2$: 0.10, 0.20 and 0.45 GeV$^2$. Results: We emphasize the importance of the calibration of experimental parameters. The behavior of the measured $e p \to e p \gamma$ cross section is presented and compared to the theory. A detailed investigation of the polarizability fits reveals part of their complexity, in connection with the higher-order terms of the low-energy expansion. Conclusions: The presented aspects are elements which contribute to minimize the systematic uncertainties and improve the precision of the physics results.

==> supplemental-material-cross-section-data/Q2-0.10-GeV2/q2-0.10-cross-sections-binqpr-112.5.txt <==
 320.0 112.5 0.91 -0.975 -175.0 -1.000000  0.000000 -0.104493E+00 -0.808232E+00  0.762295E+00  0.141691E-01  0.118855E+05
 320.0 112.5 0.91 -0.925 -175.0 -1.000000  0.000000 -0.183676E+00 -0.837666E+00  0.894243E+00 -0.166713E-01  0.118855E+05
 320.0 112.5 0.91 -0.875 -175.0 -1.000000  0.000000 -0.239758E+00 -0.865875E+00  0.974008E+00 -0.379893E-01  0.118855E+05
 320.0 112.5 0.91 -0.825 -175.0 -1.000000  0.000000 -0.285252E+00 -0.890594E+00  0.102782E+01 -0.551517E-01  0.118855E+05
 320.0 112.5 0.91 -0.775 -175.0 -1.000000  0.000000 -0.323661E+00 -0.911999E+00  0.106455E+01 -0.696031E-01  0.118855E+05
 320.0 112.5 0.91 -0.725 -175.0 -1.000000  0.000000 -0.356594E+00 -0.930471E+00  0.108885E+01 -0.819854E-01  0.118855E+05
 320.0 112.5 0.91 -0.675 -175.0 -1.000000  0.000000 -0.384975E+00 -0.946367E+00  0.110364E+01 -0.926584E-01  0.118855E+05
 320.0 112.5 0.91 -0.625 -175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.111096E+01 -0.101854E+00  0.118855E+05
 320.0 112.5 0.91 -0.575 -175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.111231E+01 -0.109738E+00  0.118855E+05
 320.0 112.5 0.91 -0.525 -175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.110884E+01 -0.116435E+00  0.118855E+05
 320.0 112.5 0.91 -0.475 -175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.110147E+01 -0.122045E+00  0.118855E+05
 320.0 112.5 0.91 -0.425 -175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.109094E+01 -0.126651E+00  0.118855E+05
 320.0 112.5 0.91 -0.375 -175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.107787E+01 -0.130324E+00  0.118855E+05
 320.0 112.5 0.91 -0.325 -175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.106275E+01 -0.133125E+00  0.118855E+05
 320.0 112.5 0.91 -0.275 -175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.104602E+01 -0.135105E+00  0.118855E+05
 320.0 112.5 0.91 -0.225 -175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.102806E+01 -0.136314E+00  0.118855E+05
 320.0 112.5 0.91 -0.175 -175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.100917E+01 -0.136792E+00  0.118855E+05
 320.0 112.5 0.91 -0.125 -175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.989637E+00 -0.136578E+00  0.118855E+05
 320.0 112.5 0.91 -0.075 -175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.969707E+00 -0.135706E+00  0.118855E+05
 320.0 112.5 0.91 -0.025 -175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.949601E+00 -0.134206E+00  0.118855E+05
 320.0 112.5 0.91  0.025 -175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.929520E+00 -0.132105E+00  0.118855E+05
 320.0 112.5 0.91  0.075 -175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.909652E+00 -0.129429E+00  0.118855E+05
 320.0 112.5 0.91  0.125 -175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.890178E+00 -0.126198E+00  0.118855E+05
 320.0 112.5 0.91  0.175 -175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.871275E+00 -0.122431E+00  0.118855E+05
 320.0 112.5 0.91  0.225 -175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.853125E+00 -0.118146E+00  0.118855E+05
 320.0 112.5 0.91  0.275 -175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.835921E+00 -0.113354E+00  0.118855E+05
 320.0 112.5 0.91  0.325 -175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.819877E+00 -0.108066E+00  0.118855E+05
 320.0 112.5 0.91  0.375 -175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.805240E+00 -0.102287E+00  0.118855E+05
 320.0 112.5 0.91  0.425 -175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.792310E+00 -0.960199E-01  0.118855E+05
 320.0 112.5 0.91  0.475 -175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.781466E+00 -0.892607E-01  0.118855E+05
 320.0 112.5 0.91  0.525 -175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.773205E+00 -0.819989E-01  0.118855E+05
 320.0 112.5 0.91  0.575 -175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.768211E+00 -0.742145E-01  0.118855E+05
 320.0 112.5 0.91  0.625 -175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.767469E+00 -0.658743E-01  0.118855E+05
 320.0 112.5 0.91  0.675 -175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.772456E+00 -0.569250E-01  0.118855E+05
 320.0 112.5 0.91  0.725 -175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.785520E+00 -0.472814E-01  0.118855E+05
 320.0 112.5 0.91  0.775 -175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.810637E+00 -0.368039E-01  0.118855E+05
 320.0 112.5 0.91  0.825 -175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.855145E+00 -0.252488E-01  0.118855E+05
 320.0 112.5 0.91  0.875 -175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.934349E+00 -0.121448E-01  0.118855E+05
 320.0 112.5 0.91  0.925 -175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.108742E+01  0.361395E-02  0.118855E+05
 320.0 112.5 0.91  0.975 -175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.147492E+01  0.261330E-01  0.118855E+05
 320.0 112.5 0.91 -0.975 -165.0 -1.000000  0.000000 -0.103538E+00 -0.805257E+00  0.759589E+00  0.143542E-01  0.118855E+05
 320.0 112.5 0.91 -0.925 -165.0 -1.000000  0.000000 -0.183383E+00 -0.829918E+00  0.891916E+00 -0.171018E-01  0.118855E+05
 320.0 112.5 0.91 -0.875 -165.0 -1.000000  0.000000 -0.240091E+00 -0.854679E+00  0.972875E+00 -0.389263E-01  0.118855E+05
 320.0 112.5 0.91 -0.825 -165.0 -1.000000  0.000000 -0.286104E+00 -0.876719E+00  0.102812E+01 -0.564955E-01  0.118855E+05
 320.0 112.5 0.91 -0.775 -165.0 -1.000000  0.000000 -0.324941E+00 -0.895970E+00  0.106638E+01 -0.712784E-01  0.118855E+05
 320.0 112.5 0.91 -0.725 -165.0 -1.000000  0.000000 -0.358228E+00 -0.912677E+00  0.109223E+01 -0.839343E-01  0.118855E+05
 320.0 112.5 0.91 -0.675 -165.0 -1.000000  0.000000 -0.386905E+00 -0.927110E+00  0.110856E+01 -0.948345E-01  0.118855E+05
 320.0 112.5 0.91 -0.625 -165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.111739E+01 -0.104220E+00  0.118855E+05
 320.0 112.5 0.91 -0.575 -165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.112021E+01 -0.112261E+00  0.118855E+05
 320.0 112.5 0.91 -0.525 -165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.111816E+01 -0.119088E+00  0.118855E+05
 320.0 112.5 0.91 -0.475 -165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.111216E+01 -0.124806E+00  0.118855E+05
 320.0 112.5 0.91 -0.425 -165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.110295E+01 -0.129499E+00  0.118855E+05
 320.0 112.5 0.91 -0.375 -165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.109114E+01 -0.133240E+00  0.118855E+05
 320.0 112.5 0.91 -0.325 -165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.107725E+01 -0.136091E+00  0.118855E+05
 320.0 112.5 0.91 -0.275 -165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.106169E+01 -0.138108E+00  0.118855E+05
 320.0 112.5 0.91 -0.225 -165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.104485E+01 -0.139338E+00  0.118855E+05
 320.0 112.5 0.91 -0.175 -165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.102705E+01 -0.139825E+00  0.118855E+05
 320.0 112.5 0.91 -0.125 -165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.100857E+01 -0.139607E+00  0.118855E+05
 320.0 112.5 0.91 -0.075 -165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.989646E+00 -0.138719E+00  0.118855E+05
 320.0 112.5 0.91 -0.025 -165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.970516E+00 -0.137192E+00  0.118855E+05
 320.0 112.5 0.91  0.025 -165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.951381E+00 -0.135053E+00  0.118855E+05
 320.0 112.5 0.91  0.075 -165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.932434E+00 -0.132327E+00  0.118855E+05
 320.0 112.5 0.91  0.125 -165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.913856E+00 -0.129037E+00  0.118855E+05
 320.0 112.5 0.91  0.175 -165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.895830E+00 -0.125200E+00  0.118855E+05
 320.0 112.5 0.91  0.225 -165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.878540E+00 -0.120833E+00  0.118855E+05
 320.0 112.5 0.91  0.275 -165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.862183E+00 -0.115948E+00  0.118855E+05
 320.0 112.5 0.91  0.325 -165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.846975E+00 -0.110556E+00  0.118855E+05
 320.0 112.5 0.91  0.375 -165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.833166E+00 -0.104661E+00  0.118855E+05
 320.0 112.5 0.91  0.425 -165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.821057E+00 -0.982659E-01  0.118855E+05
 320.0 112.5 0.91  0.475 -165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.811027E+00 -0.913653E-01  0.118855E+05
 320.0 112.5 0.91  0.525 -165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.803574E+00 -0.839480E-01  0.118855E+05
 320.0 112.5 0.91  0.575 -165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.799378E+00 -0.759930E-01  0.118855E+05
 320.0 112.5 0.91  0.625 -165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.799413E+00 -0.674653E-01  0.118855E+05
 320.0 112.5 0.91  0.675 -165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.805142E+00 -0.583101E-01  0.118855E+05
 320.0 112.5 0.91  0.725 -165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.818881E+00 -0.484400E-01  0.118855E+05
 320.0 112.5 0.91  0.775 -165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.844546E+00 -0.377125E-01  0.118855E+05
 320.0 112.5 0.91  0.825 -165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.889358E+00 -0.258811E-01  0.118855E+05
 320.0 112.5 0.91  0.875 -165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.968356E+00 -0.124716E-01  0.118855E+05
 320.0 112.5 0.91  0.925 -165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.111998E+01  0.361967E-02  0.118855E+05
 320.0 112.5 0.91  0.975 -165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.150143E+01  0.264498E-01  0.118855E+05
 320.0 112.5 0.91 -0.975 -155.0 -1.000000  0.000000 -0.101565E+00 -0.799588E+00  0.754147E+00  0.147709E-01  0.118855E+05
 320.0 112.5 0.91 -0.925 -155.0 -1.000000  0.000000 -0.182707E+00 -0.814861E+00  0.887135E+00 -0.178945E-01  0.118855E+05
 320.0 112.5 0.91 -0.875 -155.0 -1.000000  0.000000 -0.240687E+00 -0.832750E+00  0.970421E+00 -0.407381E-01  0.118855E+05
 320.0 112.5 0.91 -0.825 -155.0 -1.000000  0.000000 -0.287768E+00 -0.849419E+00  0.102851E+01 -0.591347E-01  0.118855E+05
 320.0 112.5 0.91 -0.775 -155.0 -1.000000  0.000000 -0.327494E+00 -0.864333E+00  0.106979E+01 -0.745966E-01  0.118855E+05
 320.0 112.5 0.91 -0.725 -155.0 -1.000000  0.000000 -0.361523E+00 -0.877473E+00  0.109873E+01 -0.878153E-01  0.118855E+05
 320.0 112.5 0.91 -0.675 -155.0 -1.000000  0.000000 -0.390821E+00 -0.888947E+00  0.111814E+01 -0.991848E-01  0.118855E+05
 320.0 112.5 0.91 -0.625 -155.0 -1.000000  0.000000 -0.416028E+00 -0.898884E+00  0.113000E+01 -0.108962E+00  0.118855E+05
 320.0 112.5 0.91 -0.575 -155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.113576E+01 -0.117331E+00  0.118855E+05
 320.0 112.5 0.91 -0.525 -155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.113657E+01 -0.124430E+00  0.118855E+05
 320.0 112.5 0.91 -0.475 -155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.113334E+01 -0.130370E+00  0.118855E+05
 320.0 112.5 0.91 -0.425 -155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.112681E+01 -0.135243E+00  0.118855E+05
 320.0 112.5 0.91 -0.375 -155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.111757E+01 -0.139125E+00  0.118855E+05
 320.0 112.5 0.91 -0.325 -155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.110616E+01 -0.142084E+00  0.118855E+05
 320.0 112.5 0.91 -0.275 -155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.109300E+01 -0.144175E+00  0.118855E+05
 320.0 112.5 0.91 -0.225 -155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.107847E+01 -0.145451E+00  0.118855E+05
 320.0 112.5 0.91 -0.175 -155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.106289E+01 -0.145956E+00  0.118855E+05
 320.0 112.5 0.91 -0.125 -155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.104656E+01 -0.145730E+00  0.118855E+05
 320.0 112.5 0.91 -0.075 -155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.102972E+01 -0.144809E+00  0.118855E+05
 320.0 112.5 0.91 -0.025 -155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.101262E+01 -0.143225E+00  0.118855E+05
 320.0 112.5 0.91  0.025 -155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.995446E+00 -0.141007E+00  0.118855E+05
 320.0 112.5 0.91  0.075 -155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.978413E+00 -0.138179E+00  0.118855E+05
 320.0 112.5 0.91  0.125 -155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.961707E+00 -0.134763E+00  0.118855E+05
 320.0 112.5 0.91  0.175 -155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.945516E+00 -0.130779E+00  0.118855E+05
 320.0 112.5 0.91  0.225 -155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.930031E+00 -0.126242E+00  0.118855E+05
 320.0 112.5 0.91  0.275 -155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.915453E+00 -0.121165E+00  0.118855E+05
 320.0 112.5 0.91  0.325 -155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.902004E+00 -0.115557E+00  0.118855E+05
 320.0 112.5 0.91  0.375 -155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.889938E+00 -0.109422E+00  0.118855E+05
 320.0 112.5 0.91  0.425 -155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.879560E+00 -0.102761E+00  0.118855E+05
 320.0 112.5 0.91  0.475 -155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.871248E+00 -0.955678E-01  0.118855E+05
 320.0 112.5 0.91  0.525 -155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.865495E+00 -0.878297E-01  0.118855E+05
 320.0 112.5 0.91  0.575 -155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.862974E+00 -0.795230E-01  0.118855E+05
 320.0 112.5 0.91  0.625 -155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.864637E+00 -0.706105E-01  0.118855E+05
 320.0 112.5 0.91  0.675 -155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.871909E+00 -0.610337E-01  0.118855E+05
 320.0 112.5 0.91  0.725 -155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.887037E+00 -0.507015E-01  0.118855E+05
 320.0 112.5 0.91  0.775 -155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.913808E+00 -0.394667E-01  0.118855E+05
 320.0 112.5 0.91  0.825 -155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.959186E+00 -0.270779E-01  0.118855E+05
 320.0 112.5 0.91  0.875 -155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.103765E+01 -0.130575E-01  0.118855E+05
 320.0 112.5 0.91  0.925 -155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.118611E+01  0.368953E-02  0.118855E+05
 320.0 112.5 0.91  0.975 -155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.155480E+01  0.271120E-01  0.118855E+05
 320.0 112.5 0.91 -0.975 -145.0 -1.000000  0.000000 -0.984452E-01 -0.791786E+00  0.745917E+00  0.155122E-01  0.118855E+05
 320.0 112.5 0.91 -0.925 -145.0 -1.000000  0.000000 -0.181460E+00 -0.793386E+00  0.879657E+00 -0.189072E-01  0.118855E+05
 320.0 112.5 0.91 -0.875 -145.0 -1.000000  0.000000 -0.241392E+00 -0.801037E+00  0.966286E+00 -0.432928E-01  0.118855E+05
 320.0 112.5 0.91 -0.825 -145.0 -1.000000  0.000000 -0.290153E+00 -0.809608E+00  0.102854E+01 -0.629657E-01  0.118855E+05
 320.0 112.5 0.91 -0.775 -145.0 -1.000000  0.000000 -0.331297E+00 -0.817933E+00  0.107433E+01 -0.794879E-01  0.118855E+05
 320.0 112.5 0.91 -0.725 -145.0 -1.000000  0.000000 -0.366523E+00 -0.825629E+00  0.110788E+01 -0.935926E-01  0.118855E+05
 320.0 112.5 0.91 -0.675 -145.0 -1.000000  0.000000 -0.396830E+00 -0.832564E+00  0.113192E+01 -0.105705E+00  0.118855E+05
 320.0 112.5 0.91 -0.625 -145.0 -1.000000  0.000000 -0.422887E+00 -0.838707E+00  0.114833E+01 -0.116107E+00  0.118855E+05
 320.0 112.5 0.91 -0.575 -145.0 -1.000000  0.000000 -0.445180E+00 -0.844067E+00  0.115857E+01 -0.124998E+00  0.118855E+05
 320.0 112.5 0.91 -0.525 -145.0 -1.000000  0.000000 -0.464080E+00 -0.848673E+00  0.116375E+01 -0.132532E+00  0.118855E+05
 320.0 112.5 0.91 -0.475 -145.0 -1.000000  0.000000 -0.479888E+00 -0.852562E+00  0.116475E+01 -0.138831E+00  0.118855E+05
 320.0 112.5 0.91 -0.425 -145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.116232E+01 -0.143993E+00  0.118855E+05
 320.0 112.5 0.91 -0.375 -145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.115706E+01 -0.148104E+00  0.118855E+05
 320.0 112.5 0.91 -0.325 -145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.114949E+01 -0.151235E+00  0.118855E+05
 320.0 112.5 0.91 -0.275 -145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.114006E+01 -0.153448E+00  0.118855E+05
 320.0 112.5 0.91 -0.225 -145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.112913E+01 -0.154797E+00  0.118855E+05
 320.0 112.5 0.91 -0.175 -145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.111705E+01 -0.155331E+00  0.118855E+05
 320.0 112.5 0.91 -0.125 -145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.110411E+01 -0.155092E+00  0.118855E+05
 320.0 112.5 0.91 -0.075 -145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.109058E+01 -0.154118E+00  0.118855E+05
 320.0 112.5 0.91 -0.025 -145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.107669E+01 -0.152443E+00  0.118855E+05
 320.0 112.5 0.91  0.025 -145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.106266E+01 -0.150095E+00  0.118855E+05
 320.0 112.5 0.91  0.075 -145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.104870E+01 -0.147102E+00  0.118855E+05
 320.0 112.5 0.91  0.125 -145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.103501E+01 -0.143485E+00  0.118855E+05
 320.0 112.5 0.91  0.175 -145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.102179E+01 -0.139264E+00  0.118855E+05
 320.0 112.5 0.91  0.225 -145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.100923E+01 -0.134455E+00  0.118855E+05
 320.0 112.5 0.91  0.275 -145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.997544E+00 -0.129069E+00  0.118855E+05
 320.0 112.5 0.91  0.325 -145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.986962E+00 -0.123114E+00  0.118855E+05
 320.0 112.5 0.91  0.375 -145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.977741E+00 -0.116596E+00  0.118855E+05
 320.0 112.5 0.91  0.425 -145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.970186E+00 -0.109511E+00  0.118855E+05
 320.0 112.5 0.91  0.475 -145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.964673E+00 -0.101854E+00  0.118855E+05
 320.0 112.5 0.91  0.525 -145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.961686E+00 -0.936079E-01  0.118855E+05
 320.0 112.5 0.91  0.575 -145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.961874E+00 -0.847470E-01  0.118855E+05
 320.0 112.5 0.91  0.625 -145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.966152E+00 -0.752305E-01  0.118855E+05
 320.0 112.5 0.91  0.675 -145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.975874E+00 -0.649960E-01  0.118855E+05
 320.0 112.5 0.91  0.725 -145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.993163E+00 -0.539477E-01  0.118855E+05
 320.0 112.5 0.91  0.775 -145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.102158E+01 -0.419335E-01  0.118855E+05
 320.0 112.5 0.91  0.825 -145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.106766E+01 -0.286974E-01  0.118855E+05
 320.0 112.5 0.91  0.875 -145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.114494E+01 -0.137626E-01  0.118855E+05
 320.0 112.5 0.91  0.925 -145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.128786E+01  0.394225E-02  0.118855E+05
 320.0 112.5 0.91  0.975 -145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.163575E+01  0.281753E-01  0.118855E+05
 320.0 112.5 0.91 -0.975 -135.0 -1.000000  0.000000 -0.939875E-01 -0.782683E+00  0.734832E+00  0.167173E-01  0.118855E+05
 320.0 112.5 0.91 -0.925 -135.0 -1.000000  0.000000 -0.179331E+00 -0.766867E+00  0.869135E+00 -0.199127E-01  0.118855E+05
 320.0 112.5 0.91 -0.875 -135.0 -1.000000  0.000000 -0.241937E+00 -0.761015E+00  0.959961E+00 -0.463735E-01  0.118855E+05
 320.0 112.5 0.91 -0.825 -135.0 -1.000000  0.000000 -0.293084E+00 -0.758706E+00  0.102763E+01 -0.678150E-01  0.118855E+05
 320.0 112.5 0.91 -0.775 -135.0 -1.000000  0.000000 -0.336289E+00 -0.758073E+00  0.107935E+01 -0.858331E-01  0.118855E+05
 320.0 112.5 0.91 -0.725 -135.0 -1.000000  0.000000 -0.373279E+00 -0.758301E+00  0.111907E+01 -0.101204E+00  0.118855E+05
 320.0 112.5 0.91 -0.675 -135.0 -1.000000  0.000000 -0.405091E+00 -0.758973E+00  0.114932E+01 -0.114390E+00  0.118855E+05
 320.0 112.5 0.91 -0.625 -135.0 -1.000000  0.000000 -0.432427E+00 -0.759852E+00  0.117192E+01 -0.125699E+00  0.118855E+05
 320.0 112.5 0.91 -0.575 -135.0 -1.000000  0.000000 -0.455800E+00 -0.760800E+00  0.118826E+01 -0.135354E+00  0.118855E+05
 320.0 112.5 0.91 -0.525 -135.0 -1.000000  0.000000 -0.475607E+00 -0.761729E+00  0.119942E+01 -0.143527E+00  0.118855E+05
 320.0 112.5 0.91 -0.475 -135.0 -1.000000  0.000000 -0.492163E+00 -0.762588E+00  0.120627E+01 -0.150354E+00  0.118855E+05
 320.0 112.5 0.91 -0.425 -135.0 -1.000000  0.000000 -0.505733E+00 -0.763343E+00  0.120953E+01 -0.155945E+00  0.118855E+05
 320.0 112.5 0.91 -0.375 -135.0 -1.000000  0.000000 -0.516536E+00 -0.763975E+00  0.120983E+01 -0.160394E+00  0.118855E+05
 320.0 112.5 0.91 -0.325 -135.0 -1.000000  0.000000 -0.524763E+00 -0.764474E+00  0.120766E+01 -0.163780E+00  0.118855E+05
 320.0 112.5 0.91 -0.275 -135.0 -1.000000  0.000000 -0.530577E+00 -0.764836E+00  0.120349E+01 -0.166173E+00  0.118855E+05
 320.0 112.5 0.91 -0.225 -135.0 -1.000000  0.000000 -0.534122E+00 -0.765060E+00  0.119769E+01 -0.167632E+00  0.118855E+05
 320.0 112.5 0.91 -0.175 -135.0 -1.000000  0.000000 -0.535525E+00 -0.765149E+00  0.119061E+01 -0.168209E+00  0.118855E+05
 320.0 112.5 0.91 -0.125 -135.0 -1.000000  0.000000 -0.534897E+00 -0.765109E+00  0.118256E+01 -0.167951E+00  0.118855E+05
 320.0 112.5 0.91 -0.075 -135.0 -1.000000  0.000000 -0.532339E+00 -0.764947E+00  0.117380E+01 -0.166898E+00  0.118855E+05
 320.0 112.5 0.91 -0.025 -135.0 -1.000000  0.000000 -0.527937E+00 -0.764671E+00  0.116458E+01 -0.165086E+00  0.118855E+05
 320.0 112.5 0.91  0.025 -135.0 -1.000000  0.000000 -0.521769E+00 -0.764291E+00  0.115514E+01 -0.162548E+00  0.118855E+05
 320.0 112.5 0.91  0.075 -135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.114570E+01 -0.159309E+00  0.118855E+05
 320.0 112.5 0.91  0.125 -135.0 -1.000000  0.000000 -0.504397E+00 -0.763266E+00  0.113647E+01 -0.155394E+00  0.118855E+05
 320.0 112.5 0.91  0.175 -135.0 -1.000000  0.000000 -0.493303E+00 -0.762649E+00  0.112764E+01 -0.150823E+00  0.118855E+05
 320.0 112.5 0.91  0.225 -135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.111943E+01 -0.145611E+00  0.118855E+05
 320.0 112.5 0.91  0.275 -135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.111206E+01 -0.139771E+00  0.118855E+05
 320.0 112.5 0.91  0.325 -135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.110575E+01 -0.133309E+00  0.118855E+05
 320.0 112.5 0.91  0.375 -135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.110078E+01 -0.126230E+00  0.118855E+05
 320.0 112.5 0.91  0.425 -135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.109743E+01 -0.118529E+00  0.118855E+05
 320.0 112.5 0.91  0.475 -135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.109608E+01 -0.110199E+00  0.118855E+05
 320.0 112.5 0.91  0.525 -135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.109718E+01 -0.101221E+00  0.118855E+05
 320.0 112.5 0.91  0.575 -135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.110134E+01 -0.915662E-01  0.118855E+05
 320.0 112.5 0.91  0.625 -135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.110940E+01 -0.811909E-01  0.118855E+05
 320.0 112.5 0.91  0.675 -135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.112260E+01 -0.700293E-01  0.118855E+05
 320.0 112.5 0.91  0.725 -135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.114285E+01 -0.579819E-01  0.118855E+05
 320.0 112.5 0.91  0.775 -135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.117334E+01 -0.448939E-01  0.118855E+05
 320.0 112.5 0.91  0.825 -135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.121994E+01 -0.305101E-01  0.118855E+05
 320.0 112.5 0.91  0.875 -135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.129475E+01 -0.143649E-01  0.118855E+05
 320.0 112.5 0.91  0.925 -135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.142856E+01  0.456044E-02  0.118855E+05
 320.0 112.5 0.91  0.975 -135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.174529E+01  0.297204E-01  0.118855E+05
 320.0 112.5 0.91 -0.975 -125.0 -1.000000  0.000000 -0.879354E-01 -0.773365E+00  0.720832E+00  0.185704E-01  0.118855E+05
 320.0 112.5 0.91 -0.925 -125.0 -1.000000  0.000000 -0.175854E+00 -0.737208E+00  0.855140E+00 -0.205813E-01  0.118855E+05
 320.0 112.5 0.91 -0.875 -125.0 -1.000000  0.000000 -0.241887E+00 -0.714766E+00  0.950807E+00 -0.496508E-01  0.118855E+05
 320.0 112.5 0.91 -0.825 -125.0 -1.000000  0.000000 -0.296251E+00 -0.698720E+00  0.102504E+01 -0.734102E-01  0.118855E+05
 320.0 112.5 0.91 -0.775 -125.0 -1.000000  0.000000 -0.342319E+00 -0.686566E+00  0.108414E+01 -0.934409E-01  0.118855E+05
 320.0 112.5 0.91 -0.725 -125.0 -1.000000  0.000000 -0.381812E+00 -0.677065E+00  0.113162E+01 -0.110547E+00  0.118855E+05
 320.0 112.5 0.91 -0.675 -125.0 -1.000000  0.000000 -0.415794E+00 -0.669494E+00  0.116980E+01 -0.125223E+00  0.118855E+05
 320.0 112.5 0.91 -0.625 -125.0 -1.000000  0.000000 -0.444996E+00 -0.663394E+00  0.120039E+01 -0.137806E+00  0.118855E+05
 320.0 112.5 0.91 -0.575 -125.0 -1.000000  0.000000 -0.469961E+00 -0.658453E+00  0.122467E+01 -0.148544E+00  0.118855E+05
 320.0 112.5 0.91 -0.525 -125.0 -1.000000  0.000000 -0.491111E+00 -0.654453E+00  0.124367E+01 -0.157627E+00  0.118855E+05
 320.0 112.5 0.91 -0.475 -125.0 -1.000000  0.000000 -0.508787E+00 -0.651234E+00  0.125826E+01 -0.165210E+00  0.118855E+05
 320.0 112.5 0.91 -0.425 -125.0 -1.000000  0.000000 -0.523270E+00 -0.648675E+00  0.126912E+01 -0.171417E+00  0.118855E+05
 320.0 112.5 0.91 -0.375 -125.0 -1.000000  0.000000 -0.534798E+00 -0.646689E+00  0.127688E+01 -0.176354E+00  0.118855E+05
 320.0 112.5 0.91 -0.325 -125.0 -1.000000  0.000000 -0.543574E+00 -0.645205E+00  0.128203E+01 -0.180111E+00  0.118855E+05
 320.0 112.5 0.91 -0.275 -125.0 -1.000000  0.000000 -0.549776E+00 -0.644171E+00  0.128503E+01 -0.182765E+00  0.118855E+05
 320.0 112.5 0.91 -0.225 -125.0 -1.000000  0.000000 -0.553557E+00 -0.643546E+00  0.128627E+01 -0.184382E+00  0.118855E+05
 320.0 112.5 0.91 -0.175 -125.0 -1.000000  0.000000 -0.555054E+00 -0.643300E+00  0.128611E+01 -0.185022E+00  0.118855E+05
 320.0 112.5 0.91 -0.125 -125.0 -1.000000  0.000000 -0.554384E+00 -0.643410E+00  0.128485E+01 -0.184736E+00  0.118855E+05
 320.0 112.5 0.91 -0.075 -125.0 -1.000000  0.000000 -0.551655E+00 -0.643860E+00  0.128277E+01 -0.183569E+00  0.118855E+05
 320.0 112.5 0.91 -0.025 -125.0 -1.000000  0.000000 -0.546960E+00 -0.644639E+00  0.128015E+01 -0.181560E+00  0.118855E+05
 320.0 112.5 0.91  0.025 -125.0 -1.000000  0.000000 -0.540380E+00 -0.645742E+00  0.127722E+01 -0.178744E+00  0.118855E+05
 320.0 112.5 0.91  0.075 -125.0 -1.000000  0.000000 -0.531988E+00 -0.647169E+00  0.127421E+01 -0.175151E+00  0.118855E+05
 320.0 112.5 0.91  0.125 -125.0 -1.000000  0.000000 -0.521845E+00 -0.648924E+00  0.127133E+01 -0.170806E+00  0.118855E+05
 320.0 112.5 0.91  0.175 -125.0 -1.000000  0.000000 -0.510003E+00 -0.651016E+00  0.126881E+01 -0.165731E+00  0.118855E+05
 320.0 112.5 0.91  0.225 -125.0 -1.000000  0.000000 -0.496507E+00 -0.653459E+00  0.126686E+01 -0.159943E+00  0.118855E+05
 320.0 112.5 0.91  0.275 -125.0 -1.000000  0.000000 -0.481388E+00 -0.656272E+00  0.126569E+01 -0.153453E+00  0.118855E+05
 320.0 112.5 0.91  0.325 -125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.126554E+01 -0.146270E+00  0.118855E+05
 320.0 112.5 0.91  0.375 -125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.126666E+01 -0.138397E+00  0.118855E+05
 320.0 112.5 0.91  0.425 -125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.126934E+01 -0.129830E+00  0.118855E+05
 320.0 112.5 0.91  0.475 -125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.127390E+01 -0.120559E+00  0.118855E+05
 320.0 112.5 0.91  0.525 -125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.128075E+01 -0.110566E+00  0.118855E+05
 320.0 112.5 0.91  0.575 -125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.129043E+01 -0.998202E-01  0.118855E+05
 320.0 112.5 0.91  0.625 -125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.130363E+01 -0.882769E-01  0.118855E+05
 320.0 112.5 0.91  0.675 -125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.132139E+01 -0.758696E-01  0.118855E+05
 320.0 112.5 0.91  0.725 -125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.134527E+01 -0.624996E-01  0.118855E+05
 320.0 112.5 0.91  0.775 -125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.137792E+01 -0.480162E-01  0.118855E+05
 320.0 112.5 0.91  0.825 -125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.142414E+01 -0.321759E-01  0.118855E+05
 320.0 112.5 0.91  0.875 -125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.149396E+01 -0.145457E-01  0.118855E+05
 320.0 112.5 0.91  0.925 -125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.161303E+01  0.579478E-02  0.118855E+05
 320.0 112.5 0.91  0.975 -125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.188469E+01  0.318472E-01  0.118855E+05
 320.0 112.5 0.91 -0.975 -115.0 -1.000000  0.000000 -0.799753E-01 -0.765145E+00  0.703886E+00  0.212956E-01  0.118855E+05
 320.0 112.5 0.91 -0.925 -115.0 -1.000000  0.000000 -0.170359E+00 -0.706914E+00  0.837189E+00 -0.204560E-01  0.118855E+05
 320.0 112.5 0.91 -0.875 -115.0 -1.000000  0.000000 -0.240557E+00 -0.665116E+00  0.938079E+00 -0.526384E-01  0.118855E+05
 320.0 112.5 0.91 -0.825 -115.0 -1.000000  0.000000 -0.299113E+00 -0.632390E+00  0.101994E+01 -0.793311E-01  0.118855E+05
 320.0 112.5 0.91 -0.775 -115.0 -1.000000  0.000000 -0.349067E+00 -0.605870E+00  0.108790E+01 -0.102003E+00  0.118855E+05
 320.0 112.5 0.91 -0.725 -115.0 -1.000000  0.000000 -0.392054E+00 -0.583995E+00  0.114491E+01 -0.121445E+00  0.118855E+05
 320.0 112.5 0.91 -0.675 -115.0 -1.000000  0.000000 -0.429126E+00 -0.565785E+00  0.119301E+01 -0.138165E+00  0.118855E+05
 320.0 112.5 0.91 -0.625 -115.0 -1.000000  0.000000 -0.461030E+00 -0.550569E+00  0.123369E+01 -0.152522E+00  0.118855E+05
 320.0 112.5 0.91 -0.575 -115.0 -1.000000  0.000000 -0.488328E+00 -0.537867E+00  0.126815E+01 -0.164784E+00  0.118855E+05
 320.0 112.5 0.91 -0.525 -115.0 -1.000000  0.000000 -0.511469E+00 -0.527320E+00  0.129733E+01 -0.175162E+00  0.118855E+05
 320.0 112.5 0.91 -0.475 -115.0 -1.000000  0.000000 -0.530815E+00 -0.518651E+00  0.132205E+01 -0.183828E+00  0.118855E+05
 320.0 112.5 0.91 -0.425 -115.0 -1.000000  0.000000 -0.546669E+00 -0.511645E+00  0.134297E+01 -0.190923E+00  0.118855E+05
 320.0 112.5 0.91 -0.375 -115.0 -1.000000  0.000000 -0.559291E+00 -0.506129E+00  0.136069E+01 -0.196567E+00  0.118855E+05
 320.0 112.5 0.91 -0.325 -115.0 -1.000000  0.000000 -0.568901E+00 -0.501965E+00  0.137570E+01 -0.200862E+00  0.118855E+05
 320.0 112.5 0.91 -0.275 -115.0 -1.000000  0.000000 -0.575692E+00 -0.499041E+00  0.138845E+01 -0.203895E+00  0.118855E+05
 320.0 112.5 0.91 -0.225 -115.0 -1.000000  0.000000 -0.579833E+00 -0.497266E+00  0.139934E+01 -0.205744E+00  0.118855E+05
 320.0 112.5 0.91 -0.175 -115.0 -1.000000  0.000000 -0.581471E+00 -0.496565E+00  0.140871E+01 -0.206476E+00  0.118855E+05
 320.0 112.5 0.91 -0.125 -115.0 -1.000000  0.000000 -0.580739E+00 -0.496879E+00  0.141690E+01 -0.206149E+00  0.118855E+05
 320.0 112.5 0.91 -0.075 -115.0 -1.000000  0.000000 -0.577750E+00 -0.498158E+00  0.142418E+01 -0.204814E+00  0.118855E+05
 320.0 112.5 0.91 -0.025 -115.0 -1.000000  0.000000 -0.572609E+00 -0.500367E+00  0.143083E+01 -0.202518E+00  0.118855E+05
 320.0 112.5 0.91  0.025 -115.0 -1.000000  0.000000 -0.565404E+00 -0.503477E+00  0.143709E+01 -0.199299E+00  0.118855E+05
 320.0 112.5 0.91  0.075 -115.0 -1.000000  0.000000 -0.556214E+00 -0.507469E+00  0.144321E+01 -0.195192E+00  0.118855E+05
 320.0 112.5 0.91  0.125 -115.0 -1.000000  0.000000 -0.545109E+00 -0.512330E+00  0.144939E+01 -0.190225E+00  0.118855E+05
 320.0 112.5 0.91  0.175 -115.0 -1.000000  0.000000 -0.532146E+00 -0.518059E+00  0.145587E+01 -0.184424E+00  0.118855E+05
 320.0 112.5 0.91  0.225 -115.0 -1.000000  0.000000 -0.517373E+00 -0.524660E+00  0.146284E+01 -0.177808E+00  0.118855E+05
 320.0 112.5 0.91  0.275 -115.0 -1.000000  0.000000 -0.500830E+00 -0.532144E+00  0.147052E+01 -0.170392E+00  0.118855E+05
 320.0 112.5 0.91  0.325 -115.0 -1.000000  0.000000 -0.482543E+00 -0.540535E+00  0.147912E+01 -0.162187E+00  0.118855E+05
 320.0 112.5 0.91  0.375 -115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.148886E+01 -0.153196E+00  0.118855E+05
 320.0 112.5 0.91  0.425 -115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.149998E+01 -0.143419E+00  0.118855E+05
 320.0 112.5 0.91  0.475 -115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.151274E+01 -0.132848E+00  0.118855E+05
 320.0 112.5 0.91  0.525 -115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.152744E+01 -0.121466E+00  0.118855E+05
 320.0 112.5 0.91  0.575 -115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.154445E+01 -0.109246E+00  0.118855E+05
 320.0 112.5 0.91  0.625 -115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.156424E+01 -0.961465E-01  0.118855E+05
 320.0 112.5 0.91  0.675 -115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.158749E+01 -0.821078E-01  0.118855E+05
 320.0 112.5 0.91  0.725 -115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.161524E+01 -0.670410E-01  0.118855E+05
 320.0 112.5 0.91  0.775 -115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.164920E+01 -0.508126E-01  0.118855E+05
 320.0 112.5 0.91  0.825 -115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.169266E+01 -0.332112E-01  0.118855E+05
 320.0 112.5 0.91  0.875 -115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.175266E+01 -0.138700E-01  0.118855E+05
 320.0 112.5 0.91  0.925 -115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.184786E+01  0.796695E-02  0.118855E+05
 320.0 112.5 0.91  0.975 -115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.205532E+01  0.346673E-01  0.118855E+05
 320.0 112.5 0.91 -0.975 -105.0 -1.000000  0.000000 -0.697527E-01 -0.759507E+00  0.684022E+00  0.251461E-01  0.118855E+05
 320.0 112.5 0.91 -0.925 -105.0 -1.000000  0.000000 -0.161918E+00 -0.679175E+00  0.814765E+00 -0.189227E-01  0.118855E+05
 320.0 112.5 0.91 -0.875 -105.0 -1.000000  0.000000 -0.236891E+00 -0.615845E+00  0.920929E+00 -0.546270E-01  0.118855E+05
 320.0 112.5 0.91 -0.825 -105.0 -1.000000  0.000000 -0.300746E+00 -0.563466E+00  0.101138E+01 -0.849257E-01  0.118855E+05
 320.0 112.5 0.91 -0.775 -105.0 -1.000000  0.000000 -0.355887E+00 -0.519347E+00  0.108979E+01 -0.111010E+00  0.118855E+05
 320.0 112.5 0.91 -0.725 -105.0 -1.000000  0.000000 -0.403715E+00 -0.481874E+00  0.115839E+01 -0.133578E+00  0.118855E+05
 320.0 112.5 0.91 -0.675 -105.0 -1.000000  0.000000 -0.445188E+00 -0.449952E+00  0.121881E+01 -0.153107E+00  0.118855E+05
 320.0 112.5 0.91 -0.625 -105.0 -1.000000  0.000000 -0.481018E+00 -0.422784E+00  0.127230E+01 -0.169950E+00  0.118855E+05
 320.0 112.5 0.91 -0.575 -105.0 -1.000000  0.000000 -0.511766E+00 -0.399763E+00  0.131987E+01 -0.184382E+00  0.118855E+05
 320.0 112.5 0.91 -0.525 -105.0 -1.000000  0.000000 -0.537886E+00 -0.380413E+00  0.136237E+01 -0.196628E+00  0.118855E+05
 320.0 112.5 0.91 -0.475 -105.0 -1.000000  0.000000 -0.559759E+00 -0.364352E+00  0.140052E+01 -0.206872E+00  0.118855E+05
 320.0 112.5 0.91 -0.425 -105.0 -1.000000  0.000000 -0.577707E+00 -0.351268E+00  0.143494E+01 -0.215271E+00  0.118855E+05
 320.0 112.5 0.91 -0.375 -105.0 -1.000000  0.000000 -0.592008E+00 -0.340903E+00  0.146618E+01 -0.221960E+00  0.118855E+05
 320.0 112.5 0.91 -0.325 -105.0 -1.000000  0.000000 -0.602905E+00 -0.333041E+00  0.149472E+01 -0.227053E+00  0.118855E+05
 320.0 112.5 0.91 -0.275 -105.0 -1.000000  0.000000 -0.610609E+00 -0.327501E+00  0.152098E+01 -0.230653E+00  0.118855E+05
 320.0 112.5 0.91 -0.225 -105.0 -1.000000  0.000000 -0.615307E+00 -0.324129E+00  0.154535E+01 -0.232848E+00  0.118855E+05
 320.0 112.5 0.91 -0.175 -105.0 -1.000000  0.000000 -0.617167E+00 -0.322797E+00  0.156817E+01 -0.233717E+00  0.118855E+05
 320.0 112.5 0.91 -0.125 -105.0 -1.000000  0.000000 -0.616335E+00 -0.323393E+00  0.158976E+01 -0.233328E+00  0.118855E+05
 320.0 112.5 0.91 -0.075 -105.0 -1.000000  0.000000 -0.612944E+00 -0.325825E+00  0.161040E+01 -0.231744E+00  0.118855E+05
 320.0 112.5 0.91 -0.025 -105.0 -1.000000  0.000000 -0.607110E+00 -0.330015E+00  0.163036E+01 -0.229018E+00  0.118855E+05
 320.0 112.5 0.91  0.025 -105.0 -1.000000  0.000000 -0.598938E+00 -0.335899E+00  0.164988E+01 -0.225199E+00  0.118855E+05
 320.0 112.5 0.91  0.075 -105.0 -1.000000  0.000000 -0.588521E+00 -0.343426E+00  0.166918E+01 -0.220329E+00  0.118855E+05
 320.0 112.5 0.91  0.125 -105.0 -1.000000  0.000000 -0.575940E+00 -0.352553E+00  0.168847E+01 -0.214445E+00  0.118855E+05
 320.0 112.5 0.91  0.175 -105.0 -1.000000  0.000000 -0.561265E+00 -0.363251E+00  0.170795E+01 -0.207577E+00  0.118855E+05
 320.0 112.5 0.91  0.225 -105.0 -1.000000  0.000000 -0.544559E+00 -0.375500E+00  0.172780E+01 -0.199754E+00  0.118855E+05
 320.0 112.5 0.91  0.275 -105.0 -1.000000  0.000000 -0.525871E+00 -0.389291E+00  0.174818E+01 -0.190997E+00  0.118855E+05
 320.0 112.5 0.91  0.325 -105.0 -1.000000  0.000000 -0.505243E+00 -0.404624E+00  0.176925E+01 -0.181322E+00  0.118855E+05
 320.0 112.5 0.91  0.375 -105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.179116E+01 -0.170742E+00  0.118855E+05
 320.0 112.5 0.91  0.425 -105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.181402E+01 -0.159264E+00  0.118855E+05
 320.0 112.5 0.91  0.475 -105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.183795E+01 -0.146886E+00  0.118855E+05
 320.0 112.5 0.91  0.525 -105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.186303E+01 -0.133603E+00  0.118855E+05
 320.0 112.5 0.91  0.575 -105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.188935E+01 -0.119399E+00  0.118855E+05
 320.0 112.5 0.91  0.625 -105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.191697E+01 -0.104246E+00  0.118855E+05
 320.0 112.5 0.91  0.675 -105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.194596E+01 -0.881050E-01  0.118855E+05
 320.0 112.5 0.91  0.725 -105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.197648E+01 -0.709124E-01  0.118855E+05
 320.0 112.5 0.91  0.775 -105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.200888E+01 -0.525743E-01  0.118855E+05
 320.0 112.5 0.91  0.825 -105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.204419E+01 -0.329428E-01  0.118855E+05
 320.0 112.5 0.91  0.875 -105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.208532E+01 -0.117648E-01  0.118855E+05
 320.0 112.5 0.91  0.925 -105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.214175E+01  0.114678E-01  0.118855E+05
 320.0 112.5 0.91  0.975 -105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.225845E+01  0.382916E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -95.0 -1.000000  0.000000 -0.569060E-01 -0.758014E+00  0.661366E+00  0.303837E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  -95.0 -1.000000  0.000000 -0.149282E+00 -0.657949E+00  0.787365E+00 -0.151798E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  -95.0 -1.000000  0.000000 -0.229281E+00 -0.572007E+00  0.898398E+00 -0.545873E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  -95.0 -1.000000  0.000000 -0.299589E+00 -0.497171E+00  0.998241E+00 -0.891717E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  -95.0 -1.000000  0.000000 -0.361536E+00 -0.431773E+00  0.108882E+01 -0.119605E+00  0.118855E+05
 320.0 112.5 0.91 -0.725  -95.0 -1.000000  0.000000 -0.416037E+00 -0.374642E+00  0.117149E+01 -0.146351E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  -95.0 -1.000000  0.000000 -0.463798E+00 -0.324880E+00  0.124735E+01 -0.169768E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  -95.0 -1.000000  0.000000 -0.505397E+00 -0.281764E+00  0.131729E+01 -0.190148E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  -95.0 -1.000000  0.000000 -0.541322E+00 -0.244693E+00  0.138210E+01 -0.207736E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -95.0 -1.000000  0.000000 -0.571993E+00 -0.213162E+00  0.144243E+01 -0.222743E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -95.0 -1.000000  0.000000 -0.597779E+00 -0.186737E+00  0.149890E+01 -0.235354E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -95.0 -1.000000  0.000000 -0.619004E+00 -0.165042E+00  0.155201E+01 -0.245731E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  -95.0 -1.000000  0.000000 -0.635957E+00 -0.147750E+00  0.160225E+01 -0.254016E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  -95.0 -1.000000  0.000000 -0.648897E+00 -0.134571E+00  0.165002E+01 -0.260339E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  -95.0 -1.000000  0.000000 -0.658058E+00 -0.125253E+00  0.169572E+01 -0.264815E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  -95.0 -1.000000  0.000000 -0.663650E+00 -0.119570E+00  0.173968E+01 -0.267546E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  -95.0 -1.000000  0.000000 -0.665864E+00 -0.117320E+00  0.178221E+01 -0.268628E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  -95.0 -1.000000  0.000000 -0.664874E+00 -0.118326E+00  0.182359E+01 -0.268144E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  -95.0 -1.000000  0.000000 -0.660837E+00 -0.122429E+00  0.186407E+01 -0.266172E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  -95.0 -1.000000  0.000000 -0.653896E+00 -0.129485E+00  0.190388E+01 -0.262782E+00  0.118855E+05
 320.0 112.5 0.91  0.025  -95.0 -1.000000  0.000000 -0.644184E+00 -0.139369E+00  0.194321E+01 -0.258036E+00  0.118855E+05
 320.0 112.5 0.91  0.075  -95.0 -1.000000  0.000000 -0.631819E+00 -0.151967E+00  0.198225E+01 -0.251994E+00  0.118855E+05
 320.0 112.5 0.91  0.125  -95.0 -1.000000  0.000000 -0.616911E+00 -0.167179E+00  0.202114E+01 -0.244708E+00  0.118855E+05
 320.0 112.5 0.91  0.175  -95.0 -1.000000  0.000000 -0.599558E+00 -0.184916E+00  0.205999E+01 -0.236224E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -95.0 -1.000000  0.000000 -0.579850E+00 -0.205103E+00  0.209890E+01 -0.226586E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -95.0 -1.000000  0.000000 -0.557868E+00 -0.227670E+00  0.213792E+01 -0.215833E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -95.0 -1.000000  0.000000 -0.533684E+00 -0.252562E+00  0.217706E+01 -0.203997E+00  0.118855E+05
 320.0 112.5 0.91  0.375  -95.0 -1.000000  0.000000 -0.507363E+00 -0.279730E+00  0.221625E+01 -0.191111E+00  0.118855E+05
 320.0 112.5 0.91  0.425  -95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.225540E+01 -0.177198E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.229428E+01 -0.162283E+00  0.118855E+05
 320.0 112.5 0.91  0.525  -95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.233259E+01 -0.146380E+00  0.118855E+05
 320.0 112.5 0.91  0.575  -95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.236986E+01 -0.129504E+00  0.118855E+05
 320.0 112.5 0.91  0.625  -95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.240543E+01 -0.111661E+00  0.118855E+05
 320.0 112.5 0.91  0.675  -95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.243838E+01 -0.928509E-01  0.118855E+05
 320.0 112.5 0.91  0.725  -95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.246746E+01 -0.730641E-01  0.118855E+05
 320.0 112.5 0.91  0.775  -95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.249100E+01 -0.522786E-01  0.118855E+05
 320.0 112.5 0.91  0.825  -95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.250681E+01 -0.304514E-01  0.118855E+05
 320.0 112.5 0.91  0.875  -95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.251234E+01 -0.750114E-02  0.118855E+05
 320.0 112.5 0.91  0.925  -95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.250572E+01  0.167442E-01  0.118855E+05
 320.0 112.5 0.91  0.975  -95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.249482E+01  0.428121E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -85.0 -1.000000  0.000000 -0.411269E-01 -0.762158E+00  0.636192E+00  0.372432E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  -85.0 -1.000000  0.000000 -0.130846E+00 -0.647996E+00  0.754567E+00 -0.822047E-02  0.118855E+05
 320.0 112.5 0.91 -0.875  -85.0 -1.000000  0.000000 -0.215333E+00 -0.540367E+00  0.869416E+00 -0.510417E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  -85.0 -1.000000  0.000000 -0.293037E+00 -0.440982E+00  0.979124E+00 -0.904533E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  -85.0 -1.000000  0.000000 -0.363674E+00 -0.350295E+00  0.108369E+01 -0.126305E+00  0.118855E+05
 320.0 112.5 0.91 -0.725  -85.0 -1.000000  0.000000 -0.427293E+00 -0.268356E+00  0.118346E+01 -0.158613E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  -85.0 -1.000000  0.000000 -0.484073E+00 -0.195026E+00  0.127888E+01 -0.187463E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  -85.0 -1.000000  0.000000 -0.534257E+00 -0.130070E+00  0.137039E+01 -0.212971E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  -85.0 -1.000000  0.000000 -0.578112E+00 -0.732015E-01  0.145846E+01 -0.235270E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -85.0 -1.000000  0.000000 -0.615915E+00 -0.241047E-01  0.154349E+01 -0.254497E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -85.0 -1.000000  0.000000 -0.647946E+00  0.175464E-01  0.162589E+01 -0.270791E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -85.0 -1.000000  0.000000 -0.674476E+00  0.520805E-01  0.170602E+01 -0.284291E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  -85.0 -1.000000  0.000000 -0.695772E+00  0.798232E-01  0.178420E+01 -0.295128E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  -85.0 -1.000000  0.000000 -0.712089E+00  0.101093E+00  0.186073E+01 -0.303432E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  -85.0 -1.000000  0.000000 -0.723673E+00  0.116199E+00  0.193589E+01 -0.309328E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  -85.0 -1.000000  0.000000 -0.730756E+00  0.125439E+00  0.200989E+01 -0.312934E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  -85.0 -1.000000  0.000000 -0.733563E+00  0.129102E+00  0.208295E+01 -0.314363E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  -85.0 -1.000000  0.000000 -0.732307E+00  0.127463E+00  0.215524E+01 -0.313724E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  -85.0 -1.000000  0.000000 -0.727191E+00  0.120788E+00  0.222689E+01 -0.311119E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  -85.0 -1.000000  0.000000 -0.718407E+00  0.109331E+00  0.229801E+01 -0.306648E+00  0.118855E+05
 320.0 112.5 0.91  0.025  -85.0 -1.000000  0.000000 -0.706140E+00  0.933371E-01  0.236865E+01 -0.300405E+00  0.118855E+05
 320.0 112.5 0.91  0.075  -85.0 -1.000000  0.000000 -0.690567E+00  0.730401E-01  0.243883E+01 -0.292479E+00  0.118855E+05
 320.0 112.5 0.91  0.125  -85.0 -1.000000  0.000000 -0.671854E+00  0.486660E-01  0.250852E+01 -0.282956E+00  0.118855E+05
 320.0 112.5 0.91  0.175  -85.0 -1.000000  0.000000 -0.650164E+00  0.204326E-01  0.257763E+01 -0.271920E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -85.0 -1.000000  0.000000 -0.625651E+00 -0.114497E-01  0.264599E+01 -0.259449E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -85.0 -1.000000  0.000000 -0.598465E+00 -0.467769E-01  0.271334E+01 -0.245621E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -85.0 -1.000000  0.000000 -0.568750E+00 -0.853503E-01  0.277935E+01 -0.230509E+00  0.118855E+05
 320.0 112.5 0.91  0.375  -85.0 -1.000000  0.000000 -0.536645E+00 -0.126976E+00  0.284352E+01 -0.214185E+00  0.118855E+05
 320.0 112.5 0.91  0.425  -85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.290520E+01 -0.196721E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.296356E+01 -0.178186E+00  0.118855E+05
 320.0 112.5 0.91  0.525  -85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.301746E+01 -0.158649E+00  0.118855E+05
 320.0 112.5 0.91  0.575  -85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.306545E+01 -0.138180E+00  0.118855E+05
 320.0 112.5 0.91  0.625  -85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.310562E+01 -0.116850E+00  0.118855E+05
 320.0 112.5 0.91  0.675  -85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.313544E+01 -0.947326E-01  0.118855E+05
 320.0 112.5 0.91  0.725  -85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.315154E+01 -0.719086E-01  0.118855E+05
 320.0 112.5 0.91  0.775  -85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.314935E+01 -0.484668E-01  0.118855E+05
 320.0 112.5 0.91  0.825  -85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.312254E+01 -0.245142E-01  0.118855E+05
 320.0 112.5 0.91  0.875  -85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.306193E+01 -0.193316E-03  0.118855E+05
 320.0 112.5 0.91  0.925  -85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.295291E+01  0.242653E-01  0.118855E+05
 320.0 112.5 0.91  0.975  -85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.276405E+01  0.482780E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -75.0 -1.000000  0.000000 -0.222549E-01 -0.773136E+00  0.608973E+00  0.458767E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  -75.0 -1.000000  0.000000 -0.104692E+00 -0.654750E+00  0.716148E+00  0.314118E-02  0.118855E+05
 320.0 112.5 0.91 -0.875  -75.0 -1.000000  0.000000 -0.191608E+00 -0.529886E+00  0.832860E+00 -0.419196E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  -75.0 -1.000000  0.000000 -0.276839E+00 -0.405819E+00  0.952276E+00 -0.862226E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  -75.0 -1.000000  0.000000 -0.358003E+00 -0.286150E+00  0.107253E+01 -0.128520E+00  0.118855E+05
 320.0 112.5 0.91 -0.725  -75.0 -1.000000  0.000000 -0.433813E+00 -0.173131E+00  0.119297E+01 -0.168116E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  -75.0 -1.000000  0.000000 -0.503501E+00 -0.682614E-01  0.131336E+01 -0.204584E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  -75.0 -1.000000  0.000000 -0.566608E+00  0.274500E-01  0.143371E+01 -0.237662E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  -75.0 -1.000000  0.000000 -0.622878E+00  0.113350E+00  0.155408E+01 -0.267195E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -75.0 -1.000000  0.000000 -0.672200E+00  0.189051E+00  0.167459E+01 -0.293112E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -75.0 -1.000000  0.000000 -0.714569E+00  0.254367E+00  0.179537E+01 -0.315395E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -75.0 -1.000000  0.000000 -0.750058E+00  0.309272E+00  0.191653E+01 -0.334073E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  -75.0 -1.000000  0.000000 -0.778801E+00  0.353866E+00  0.203817E+01 -0.349210E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  -75.0 -1.000000  0.000000 -0.800975E+00  0.388346E+00  0.216034E+01 -0.360893E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  -75.0 -1.000000  0.000000 -0.816796E+00  0.412985E+00  0.228308E+01 -0.369232E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  -75.0 -1.000000  0.000000 -0.826504E+00  0.428119E+00  0.240638E+01 -0.374349E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  -75.0 -1.000000  0.000000 -0.830358E+00  0.434130E+00  0.253016E+01 -0.376381E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  -75.0 -1.000000  0.000000 -0.828633E+00  0.431440E+00  0.265430E+01 -0.375472E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  -75.0 -1.000000  0.000000 -0.821615E+00  0.420496E+00  0.277863E+01 -0.371772E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  -75.0 -1.000000  0.000000 -0.809596E+00  0.401768E+00  0.290289E+01 -0.365437E+00  0.118855E+05
 320.0 112.5 0.91  0.025  -75.0 -1.000000  0.000000 -0.792876E+00  0.375744E+00  0.302673E+01 -0.356625E+00  0.118855E+05
 320.0 112.5 0.91  0.075  -75.0 -1.000000  0.000000 -0.771754E+00  0.342923E+00  0.314973E+01 -0.345498E+00  0.118855E+05
 320.0 112.5 0.91  0.125  -75.0 -1.000000  0.000000 -0.746535E+00  0.303814E+00  0.327133E+01 -0.332218E+00  0.118855E+05
 320.0 112.5 0.91  0.175  -75.0 -1.000000  0.000000 -0.717523E+00  0.258930E+00  0.339086E+01 -0.316949E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -75.0 -1.000000  0.000000 -0.685023E+00  0.208790E+00  0.350749E+01 -0.299853E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -75.0 -1.000000  0.000000 -0.649340E+00  0.153918E+00  0.362020E+01 -0.281096E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -75.0 -1.000000  0.000000 -0.610779E+00  0.948372E-01  0.372776E+01 -0.260842E+00  0.118855E+05
 320.0 112.5 0.91  0.375  -75.0 -1.000000  0.000000 -0.569645E+00  0.320743E-01  0.382869E+01 -0.239255E+00  0.118855E+05
 320.0 112.5 0.91  0.425  -75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.392116E+01 -0.216501E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.400300E+01 -0.192747E+00  0.118855E+05
 320.0 112.5 0.91  0.525  -75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.407155E+01 -0.168161E+00  0.118855E+05
 320.0 112.5 0.91  0.575  -75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.412355E+01 -0.142916E+00  0.118855E+05
 320.0 112.5 0.91  0.625  -75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.415503E+01 -0.117192E+00  0.118855E+05
 320.0 112.5 0.91  0.675  -75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.416102E+01 -0.911759E-01  0.118855E+05
 320.0 112.5 0.91  0.725  -75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.413531E+01 -0.650724E-01  0.118855E+05
 320.0 112.5 0.91  0.775  -75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.406984E+01 -0.391128E-01  0.118855E+05
 320.0 112.5 0.91  0.825  -75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.395385E+01 -0.135771E-01  0.118855E+05
 320.0 112.5 0.91  0.875  -75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.377179E+01  0.111551E-01  0.118855E+05
 320.0 112.5 0.91  0.925  -75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.349756E+01  0.344537E-01  0.118855E+05
 320.0 112.5 0.91  0.975  -75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.306379E+01  0.546660E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -65.0 -1.000000  0.000000 -0.409686E-03 -0.791555E+00  0.580435E+00  0.562777E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  -65.0 -1.000000  0.000000 -0.688019E-01 -0.683825E+00  0.672290E+00  0.201445E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  -65.0 -1.000000  0.000000 -0.153445E+00 -0.552016E+00  0.787749E+00 -0.244661E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  -65.0 -1.000000  0.000000 -0.244277E+00 -0.407674E+00  0.915596E+00 -0.725446E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  -65.0 -1.000000  0.000000 -0.336811E+00 -0.257609E+00  0.105262E+01 -0.121740E+00  0.118855E+05
 320.0 112.5 0.91 -0.725  -65.0 -1.000000  0.000000 -0.428092E+00 -0.106988E+00  0.119754E+01 -0.170453E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  -65.0 -1.000000  0.000000 -0.515909E+00  0.400080E-01  0.134979E+01 -0.217467E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  -65.0 -1.000000  0.000000 -0.598540E+00  0.179956E+00  0.150915E+01 -0.261821E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  -65.0 -1.000000  0.000000 -0.674640E+00  0.310083E+00  0.167551E+01 -0.302758E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -65.0 -1.000000  0.000000 -0.743182E+00  0.428197E+00  0.184881E+01 -0.339693E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -65.0 -1.000000  0.000000 -0.803406E+00  0.532633E+00  0.202898E+01 -0.372194E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -65.0 -1.000000  0.000000 -0.854795E+00  0.622194E+00  0.221589E+01 -0.399958E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  -65.0 -1.000000  0.000000 -0.897037E+00  0.696104E+00  0.240935E+01 -0.422801E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  -65.0 -1.000000  0.000000 -0.930005E+00  0.753959E+00  0.260905E+01 -0.440641E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  -65.0 -1.000000  0.000000 -0.953726E+00  0.795677E+00  0.281459E+01 -0.453484E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  -65.0 -1.000000  0.000000 -0.968363E+00  0.821455E+00  0.302541E+01 -0.461411E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  -65.0 -1.000000  0.000000 -0.974191E+00  0.831727E+00  0.324081E+01 -0.464568E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  -65.0 -1.000000  0.000000 -0.971582E+00  0.827128E+00  0.345992E+01 -0.463155E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  -65.0 -1.000000  0.000000 -0.960984E+00  0.808456E+00  0.368169E+01 -0.457415E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  -65.0 -1.000000  0.000000 -0.942911E+00  0.776647E+00  0.390487E+01 -0.447628E+00  0.118855E+05
 320.0 112.5 0.91  0.025  -65.0 -1.000000  0.000000 -0.917925E+00  0.732743E+00  0.412795E+01 -0.434103E+00  0.118855E+05
 320.0 112.5 0.91  0.075  -65.0 -1.000000  0.000000 -0.886630E+00  0.677871E+00  0.434919E+01 -0.417172E+00  0.118855E+05
 320.0 112.5 0.91  0.125  -65.0 -1.000000  0.000000 -0.849655E+00  0.613218E+00  0.456658E+01 -0.397180E+00  0.118855E+05
 320.0 112.5 0.91  0.175  -65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.477778E+01 -0.374486E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.498011E+01 -0.349455E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.517051E+01 -0.322453E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.534552E+01 -0.293847E+00  0.118855E+05
 320.0 112.5 0.91  0.375  -65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.550119E+01 -0.263998E+00  0.118855E+05
 320.0 112.5 0.91  0.425  -65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.563310E+01 -0.233262E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.573628E+01 -0.201986E+00  0.118855E+05
 320.0 112.5 0.91  0.525  -65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.580516E+01 -0.170510E+00  0.118855E+05
 320.0 112.5 0.91  0.575  -65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.583354E+01 -0.139162E+00  0.118855E+05
 320.0 112.5 0.91  0.625  -65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.581453E+01 -0.108268E+00  0.118855E+05
 320.0 112.5 0.91  0.675  -65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.574040E+01 -0.781465E-01  0.118855E+05
 320.0 112.5 0.91  0.725  -65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.560242E+01 -0.491248E-01  0.118855E+05
 320.0 112.5 0.91  0.775  -65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.539044E+01 -0.215506E-01  0.118855E+05
 320.0 112.5 0.91  0.825  -65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.509192E+01  0.417367E-02  0.118855E+05
 320.0 112.5 0.91  0.875  -65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.468942E+01  0.275135E-01  0.118855E+05
 320.0 112.5 0.91  0.925  -65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.415224E+01  0.475683E-01  0.118855E+05
 320.0 112.5 0.91  0.975  -65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.338859E+01  0.618475E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -55.0 -1.000000  0.000000  0.238499E-01 -0.817073E+00  0.551597E+00  0.681892E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  -55.0 -1.000000  0.000000 -0.216086E-01 -0.739841E+00  0.623878E+00  0.437712E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  -55.0 -1.000000  0.000000 -0.952212E-01 -0.620128E+00  0.733705E+00  0.461188E-02  0.118855E+05
 320.0 112.5 0.91 -0.825  -55.0 -1.000000  0.000000 -0.185387E+00 -0.469160E+00  0.867004E+00 -0.436626E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  -55.0 -1.000000  0.000000 -0.286775E+00 -0.294447E+00  0.102040E+01 -0.982981E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  -55.0 -1.000000  0.000000 -0.395255E+00 -0.103085E+00  0.119307E+01 -0.157072E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  -55.0 -1.000000  0.000000 -0.507071E+00  0.978293E-01  0.138520E+01 -0.217914E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  -55.0 -1.000000  0.000000 -0.618682E+00  0.301285E+00  0.159732E+01 -0.278852E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  -55.0 -1.000000  0.000000 -0.726785E+00  0.500582E+00  0.183014E+01 -0.338035E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -55.0 -1.000000  0.000000 -0.828395E+00  0.689573E+00  0.208429E+01 -0.393781E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.236029E+01 -0.444629E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.265837E+01 -0.489368E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  -55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.297846E+01 -0.527059E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  -55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.332007E+01 -0.557040E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  -55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.368225E+01 -0.578914E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  -55.0 -1.000000  0.000000 -0.118939E+01  0.137084E+01  0.406349E+01 -0.592536E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  -55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.446169E+01 -0.597986E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  -55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.487410E+01 -0.595544E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  -55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.529724E+01 -0.585656E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  -55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.572691E+01 -0.568909E+00  0.118855E+05
 320.0 112.5 0.91  0.025  -55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.615812E+01 -0.545997E+00  0.118855E+05
 320.0 112.5 0.91  0.075  -55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.658507E+01 -0.517697E+00  0.118855E+05
 320.0 112.5 0.91  0.125  -55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.700115E+01 -0.484838E+00  0.118855E+05
 320.0 112.5 0.91  0.175  -55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.739889E+01 -0.448277E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.777005E+01 -0.408878E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.810561E+01 -0.367487E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.839587E+01 -0.324916E+00  0.118855E+05
 320.0 112.5 0.91  0.375  -55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.863060E+01 -0.281929E+00  0.118855E+05
 320.0 112.5 0.91  0.425  -55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.879924E+01 -0.239228E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.889119E+01 -0.197446E+00  0.118855E+05
 320.0 112.5 0.91  0.525  -55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.889614E+01 -0.157142E+00  0.118855E+05
 320.0 112.5 0.91  0.575  -55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.880455E+01 -0.118804E+00  0.118855E+05
 320.0 112.5 0.91  0.625  -55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.860808E+01 -0.828475E-01  0.118855E+05
 320.0 112.5 0.91  0.675  -55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.829998E+01 -0.496304E-01  0.118855E+05
 320.0 112.5 0.91  0.725  -55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.787533E+01 -0.194646E-01  0.118855E+05
 320.0 112.5 0.91  0.775  -55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.733079E+01  0.735585E-02  0.118855E+05
 320.0 112.5 0.91  0.825  -55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.666345E+01  0.305075E-01  0.118855E+05
 320.0 112.5 0.91  0.875  -55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.586735E+01  0.495319E-01  0.118855E+05
 320.0 112.5 0.91  0.925  -55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.492202E+01  0.635302E-01  0.118855E+05
 320.0 112.5 0.91  0.975  -55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.372863E+01  0.695604E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -45.0 -1.000000  0.000000  0.493787E-01 -0.848068E+00  0.523783E+00  0.810193E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  -45.0 -1.000000  0.000000  0.369712E-01 -0.824236E+00  0.572857E+00  0.741583E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  -45.0 -1.000000  0.000000 -0.117182E-01 -0.746614E+00  0.671755E+00  0.483685E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  -45.0 -1.000000  0.000000 -0.872059E-01 -0.618948E+00  0.805479E+00  0.786202E-02  0.118855E+05
 320.0 112.5 0.91 -0.775  -45.0 -1.000000  0.000000 -0.186561E+00 -0.442846E+00  0.972301E+00 -0.460274E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  -45.0 -1.000000  0.000000 -0.307180E+00 -0.221812E+00  0.117396E+01 -0.111966E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  -45.0 -1.000000  0.000000 -0.445563E+00  0.378429E-01  0.141374E+01 -0.188049E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  -45.0 -1.000000  0.000000 -0.597024E+00  0.326900E+00  0.169574E+01 -0.271669E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  -45.0 -1.000000  0.000000 -0.755804E+00  0.633683E+00  0.202448E+01 -0.359598E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -45.0 -1.000000  0.000000 -0.915424E+00  0.944893E+00  0.240464E+01 -0.448192E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.284066E+01 -0.533673E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.333652E+01 -0.612420E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  -45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.389529E+01 -0.681234E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  -45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.451877E+01 -0.737529E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  -45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.520706E+01 -0.779448E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  -45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.595813E+01 -0.805906E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  -45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.676747E+01 -0.816567E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  -45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.762773E+01 -0.811785E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  -45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.852851E+01 -0.792511E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  -45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.945622E+01 -0.760188E+00  0.118855E+05
 320.0 112.5 0.91  0.025  -45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.103941E+02 -0.716637E+00  0.118855E+05
 320.0 112.5 0.91  0.075  -45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.113221E+02 -0.663935E+00  0.118855E+05
 320.0 112.5 0.91  0.125  -45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.122176E+02 -0.604300E+00  0.118855E+05
 320.0 112.5 0.91  0.175  -45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.130552E+02 -0.539972E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.138074E+02 -0.473115E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.144454E+02 -0.405723E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.149401E+02 -0.339553E+00  0.118855E+05
 320.0 112.5 0.91  0.375  -45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.152634E+02 -0.276081E+00  0.118855E+05
 320.0 112.5 0.91  0.425  -45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.153901E+02 -0.216475E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.153003E+02 -0.161604E+00  0.118855E+05
 320.0 112.5 0.91  0.525  -45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.149813E+02 -0.112050E+00  0.118855E+05
 320.0 112.5 0.91  0.575  -45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.144302E+02 -0.681464E-01  0.118855E+05
 320.0 112.5 0.91  0.625  -45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.136553E+02 -0.300201E-01  0.118855E+05
 320.0 112.5 0.91  0.675  -45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.126758E+02  0.235739E-02  0.118855E+05
 320.0 112.5 0.91  0.725  -45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.115207E+02  0.291160E-01  0.118855E+05
 320.0 112.5 0.91  0.775  -45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.102250E+02  0.504256E-01  0.118855E+05
 320.0 112.5 0.91  0.825  -45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.882417E+01  0.664169E-01  0.118855E+05
 320.0 112.5 0.91  0.875  -45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.734616E+01  0.770427E-01  0.118855E+05
 320.0 112.5 0.91  0.925  -45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.579424E+01  0.817128E-01  0.118855E+05
 320.0 112.5 0.91  0.975  -45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.406875E+01  0.773945E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -35.0 -1.000000  0.000000  0.743772E-01 -0.881481E+00  0.498563E+00  0.938012E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  -35.0 -1.000000  0.000000  0.104021E+00 -0.932091E+00  0.522527E+00  0.109742E+00  0.118855E+05
 320.0 112.5 0.91 -0.875  -35.0 -1.000000  0.000000  0.983296E-01 -0.935500E+00  0.605409E+00  0.107617E+00  0.118855E+05
 320.0 112.5 0.91 -0.825  -35.0 -1.000000  0.000000  0.623153E-01 -0.883598E+00  0.732987E+00  0.889346E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  -35.0 -1.000000  0.000000 -0.753590E-02 -0.763872E+00  0.907156E+00  0.513390E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  -35.0 -1.000000  0.000000 -0.115876E+00 -0.564436E+00  0.113506E+01 -0.795199E-02  0.118855E+05
 320.0 112.5 0.91 -0.675  -35.0 -1.000000  0.000000 -0.266087E+00 -0.277150E+00  0.142720E+01 -0.909258E-01  0.118855E+05
 320.0 112.5 0.91 -0.625  -35.0 -1.000000  0.000000 -0.458484E+00  0.992527E-01  0.179693E+01 -0.197803E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  -35.0 -1.000000  0.000000 -0.688913E+00  0.556514E+00  0.226028E+01 -0.326269E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.283570E+01 -0.471104E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.354373E+01 -0.624435E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.440613E+01 -0.776605E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  -35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.544470E+01 -0.917470E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  -35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.667933E+01 -0.103773E+01  0.118855E+05
 320.0 112.5 0.91 -0.275  -35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.812556E+01 -0.112999E+01  0.118855E+05
 320.0 112.5 0.91 -0.225  -35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.979155E+01 -0.118933E+01  0.118855E+05
 320.0 112.5 0.91 -0.175  -35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.116749E+02 -0.121347E+01  0.118855E+05
 320.0 112.5 0.91 -0.125  -35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.137596E+02 -0.120263E+01  0.118855E+05
 320.0 112.5 0.91 -0.075  -35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.160141E+02 -0.115918E+01  0.118855E+05
 320.0 112.5 0.91 -0.025  -35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.183902E+02 -0.108733E+01  0.118855E+05
 320.0 112.5 0.91  0.025  -35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.208240E+02 -0.992598E+00  0.118855E+05
 320.0 112.5 0.91  0.075  -35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.232374E+02 -0.881401E+00  0.118855E+05
 320.0 112.5 0.91  0.125  -35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.255406E+02 -0.760454E+00  0.118855E+05
 320.0 112.5 0.91  0.175  -35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.276353E+02 -0.636234E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.294173E+02 -0.514478E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.307806E+02 -0.399819E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.316236E+02 -0.295601E+00  0.118855E+05
 320.0 112.5 0.91  0.375  -35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.318586E+02 -0.203867E+00  0.118855E+05
 320.0 112.5 0.91  0.425  -35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.314256E+02 -0.125501E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.303071E+02 -0.604606E-01  0.118855E+05
 320.0 112.5 0.91  0.525  -35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.285408E+02 -0.803519E-02  0.118855E+05
 320.0 112.5 0.91  0.575  -35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.262218E+02  0.328991E-01  0.118855E+05
 320.0 112.5 0.91  0.625  -35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.234936E+02  0.636706E-01  0.118855E+05
 320.0 112.5 0.91  0.675  -35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.205253E+02  0.856482E-01  0.118855E+05
 320.0 112.5 0.91  0.725  -35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.174841E+02  0.100122E+00  0.118855E+05
 320.0 112.5 0.91  0.775  -35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.145113E+02  0.108218E+00  0.118855E+05
 320.0 112.5 0.91  0.825  -35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.117052E+02  0.110812E+00  0.118855E+05
 320.0 112.5 0.91  0.875  -35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.911357E+01  0.108408E+00  0.118855E+05
 320.0 112.5 0.91  0.925  -35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.672412E+01  0.100762E+00  0.118855E+05
 320.0 112.5 0.91  0.975  -35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.438812E+01  0.848045E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -25.0 -1.000000  0.000000  0.964948E-01 -0.913002E+00  0.477630E+00  0.105250E+00  0.118855E+05
 320.0 112.5 0.91 -0.925  -25.0 -1.000000  0.000000  0.172172E+00 -0.104910E+01  0.477523E+00  0.146436E+00  0.118855E+05
 320.0 112.5 0.91 -0.875  -25.0 -1.000000  0.000000  0.226040E+00 -0.116959E+01  0.541491E+00  0.177437E+00  0.118855E+05
 320.0 112.5 0.91 -0.825  -25.0 -1.000000  0.000000  0.262029E+00 -0.126210E+01  0.656867E+00  0.199006E+00  0.118855E+05
 320.0 112.5 0.91 -0.775  -25.0 -1.000000  0.000000  0.271648E+00 -0.130321E+01  0.830309E+00  0.205939E+00  0.118855E+05
 320.0 112.5 0.91 -0.725  -25.0 -1.000000  0.000000  0.240008E+00 -0.125956E+01  0.107682E+01  0.189665E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  -25.0 -1.000000  0.000000  0.146979E+00 -0.108819E+01  0.141896E+01  0.138744E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  -25.0 -1.000000  0.000000 -0.306251E-01 -0.740367E+00  0.188799E+01  0.400579E-01  0.118855E+05
 320.0 112.5 0.91 -0.575  -25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.252599E+01 -0.118322E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.338847E+01 -0.342278E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.454740E+01 -0.626056E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.609378E+01 -0.949146E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  -25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.813869E+01 -0.127888E+01  0.118855E+05
 320.0 112.5 0.91 -0.325  -25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.108108E+02 -0.157855E+01  0.118855E+05
 320.0 112.5 0.91 -0.275  -25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.142473E+02 -0.181668E+01  0.118855E+05
 320.0 112.5 0.91 -0.225  -25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.185749E+02 -0.197243E+01  0.118855E+05
 320.0 112.5 0.91 -0.175  -25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.238803E+02 -0.203621E+01  0.118855E+05
 320.0 112.5 0.91 -0.125  -25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.301715E+02 -0.200753E+01  0.118855E+05
 320.0 112.5 0.91 -0.075  -25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.373443E+02 -0.189311E+01  0.118855E+05
 320.0 112.5 0.91 -0.025  -25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.451675E+02 -0.170584E+01  0.118855E+05
 320.0 112.5 0.91  0.025  -25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.533021E+02 -0.146444E+01  0.118855E+05
 320.0 112.5 0.91  0.075  -25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.613470E+02 -0.119201E+01  0.118855E+05
 320.0 112.5 0.91  0.125  -25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.688881E+02 -0.913097E+00  0.118855E+05
 320.0 112.5 0.91  0.175  -25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.755207E+02 -0.649714E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.808349E+02 -0.417928E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.843848E+02 -0.226374E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.856881E+02 -0.768959E-01  0.118855E+05
 320.0 112.5 0.91  0.375  -25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.843053E+02  0.335071E-01  0.118855E+05
 320.0 112.5 0.91  0.425  -25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.800156E+02  0.110462E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.730158E+02  0.160442E+00  0.118855E+05
 320.0 112.5 0.91  0.525  -25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.639956E+02  0.189628E+00  0.118855E+05
 320.0 112.5 0.91  0.575  -25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.539812E+02  0.203354E+00  0.118855E+05
 320.0 112.5 0.91  0.625  -25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.440184E+02  0.205930E+00  0.118855E+05
 320.0 112.5 0.91  0.675  -25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.348928E+02  0.200672E+00  0.118855E+05
 320.0 112.5 0.91  0.725  -25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.270223E+02  0.190036E+00  0.118855E+05
 320.0 112.5 0.91  0.775  -25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.205073E+02  0.175746E+00  0.118855E+05
 320.0 112.5 0.91  0.825  -25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.152452E+02  0.158902E+00  0.118855E+05
 320.0 112.5 0.91  0.875  -25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.110328E+02  0.139987E+00  0.118855E+05
 320.0 112.5 0.91  0.925  -25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.762140E+01  0.118571E+00  0.118855E+05
 320.0 112.5 0.91  0.975  -25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.466161E+01  0.911597E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  -15.0 -1.000000  0.000000  0.113166E+00 -0.937757E+00  0.462590E+00  0.113950E+00  0.118855E+05
 320.0 112.5 0.91 -0.925  -15.0 -1.000000  0.000000  0.229573E+00 -0.115145E+01  0.443234E+00  0.177614E+00  0.118855E+05
 320.0 112.5 0.91 -0.875  -15.0 -1.000000  0.000000  0.346470E+00 -0.139816E+01  0.489766E+00  0.243836E+00  0.118855E+05
 320.0 112.5 0.91 -0.825  -15.0 -1.000000  0.000000  0.475895E+00 -0.168091E+01  0.590824E+00  0.317839E+00  0.118855E+05
 320.0 112.5 0.91 -0.775  -15.0 -1.000000  0.000000  0.618224E+00 -0.199421E+01  0.757329E+00  0.399389E+00  0.118855E+05
 320.0 112.5 0.91 -0.725  -15.0 -1.000000  0.000000  0.765979E+00 -0.231985E+01  0.101235E+01  0.484076E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  -15.0 -1.000000  0.000000  0.898888E+00 -0.261446E+01  0.139273E+01  0.560375E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  -15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.195443E+01  0.603660E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  -15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.278194E+01  0.567190E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  -15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.400308E+01  0.271370E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  -15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.581259E+01 -0.382785E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  -15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.850852E+01 -0.105610E+01  0.118855E+05
 320.0 112.5 0.91 -0.375  -15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.125472E+02 -0.174082E+01  0.118855E+05
 320.0 112.5 0.91 -0.325  -15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.186199E+02 -0.242693E+01  0.118855E+05
 320.0 112.5 0.91 -0.275  -15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.277439E+02 -0.310002E+01  0.118855E+05
 320.0 112.5 0.91 -0.225  -15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.413190E+02 -0.373839E+01  0.118855E+05
 320.0 112.5 0.91 -0.175  -15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.610123E+02 -0.400438E+01  0.118855E+05
 320.0 112.5 0.91 -0.125  -15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.882082E+02 -0.386102E+01  0.118855E+05
 320.0 112.5 0.91 -0.075  -15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.122836E+03 -0.334859E+01  0.118855E+05
 320.0 112.5 0.91 -0.025  -15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.162155E+03 -0.278834E+01  0.118855E+05
 320.0 112.5 0.91  0.025  -15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.201195E+03 -0.220407E+01  0.118855E+05
 320.0 112.5 0.91  0.075  -15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.235546E+03 -0.161007E+01  0.118855E+05
 320.0 112.5 0.91  0.125  -15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.263891E+03 -0.101513E+01  0.118855E+05
 320.0 112.5 0.91  0.175  -15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.287626E+03 -0.425040E+00  0.118855E+05
 320.0 112.5 0.91  0.225  -15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.308414E+03  0.156044E+00  0.118855E+05
 320.0 112.5 0.91  0.275  -15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.325624E+03  0.492709E+00  0.118855E+05
 320.0 112.5 0.91  0.325  -15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.334392E+03  0.585862E+00  0.118855E+05
 320.0 112.5 0.91  0.375  -15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.325813E+03  0.604249E+00  0.118855E+05
 320.0 112.5 0.91  0.425  -15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.292650E+03  0.581018E+00  0.118855E+05
 320.0 112.5 0.91  0.475  -15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.238706E+03  0.536937E+00  0.118855E+05
 320.0 112.5 0.91  0.525  -15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.178724E+03  0.484174E+00  0.118855E+05
 320.0 112.5 0.91  0.575  -15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.126377E+03  0.429502E+00  0.118855E+05
 320.0 112.5 0.91  0.625  -15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.868621E+02  0.376482E+00  0.118855E+05
 320.0 112.5 0.91  0.675  -15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.591780E+02  0.326820E+00  0.118855E+05
 320.0 112.5 0.91  0.725  -15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.403521E+02  0.281151E+00  0.118855E+05
 320.0 112.5 0.91  0.775  -15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.276016E+02  0.239493E+00  0.118855E+05
 320.0 112.5 0.91  0.825  -15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.188733E+02  0.201462E+00  0.118855E+05
 320.0 112.5 0.91  0.875  -15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.127712E+02  0.166301E+00  0.118855E+05
 320.0 112.5 0.91  0.925  -15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.835137E+01  0.132563E+00  0.118855E+05
 320.0 112.5 0.91  0.975  -15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.486302E+01  0.958332E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   -5.0 -1.000000  0.000000  0.122158E+00 -0.951417E+00  0.454717E+00  0.118665E+00  0.118855E+05
 320.0 112.5 0.91 -0.925   -5.0 -1.000000  0.000000  0.262856E+00 -0.121199E+01  0.424594E+00  0.195776E+00  0.118855E+05
 320.0 112.5 0.91 -0.875   -5.0 -1.000000  0.000000  0.421944E+00 -0.154387E+01  0.460519E+00  0.285623E+00  0.118855E+05
 320.0 112.5 0.91 -0.825   -5.0 -1.000000  0.000000  0.622980E+00 -0.197324E+01  0.551728E+00  0.399872E+00  0.118855E+05
 320.0 112.5 0.91 -0.775   -5.0 -1.000000  0.000000  0.885821E+00 -0.253472E+01  0.711529E+00  0.549252E+00  0.118855E+05
 320.0 112.5 0.91 -0.725   -5.0 -1.000000  0.000000  0.123675E+01 -0.327987E+01  0.968072E+00  0.748376E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   -5.0 -1.000000  0.000000  0.171467E+01 -0.428774E+01  0.136827E+01  0.101906E+01  0.118855E+05
 320.0 112.5 0.91 -0.625   -5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.198784E+01  0.139485E+01  0.118855E+05
 320.0 112.5 0.91 -0.575   -5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.294992E+01  0.852027E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   -5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.445916E+01  0.167471E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   -5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.686608E+01 -0.562444E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   -5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.107939E+02 -0.133857E+01  0.118855E+05
 320.0 112.5 0.91 -0.375   -5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.174018E+02 -0.216494E+01  0.118855E+05
 320.0 112.5 0.91 -0.325   -5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.289667E+02 -0.304972E+01  0.118855E+05
 320.0 112.5 0.91 -0.275   -5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.502623E+02 -0.400666E+01  0.118855E+05
 320.0 112.5 0.91 -0.225   -5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.921066E+02 -0.449653E+01  0.118855E+05
 320.0 112.5 0.91 -0.175   -5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.181217E+03 -0.462392E+01  0.118855E+05
 320.0 112.5 0.91 -0.125   -5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.388183E+03 -0.473092E+01  0.118855E+05
 320.0 112.5 0.91 -0.075   -5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.882024E+03 -0.451012E+01  0.118855E+05
 320.0 112.5 0.91 -0.025   -5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.173098E+04 -0.363783E+01  0.118855E+05
 320.0 112.5 0.91  0.025   -5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.202764E+04 -0.283569E+01  0.118855E+05
 320.0 112.5 0.91  0.075   -5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.164904E+04 -0.208513E+01  0.118855E+05
 320.0 112.5 0.91  0.125   -5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.134145E+04 -0.137439E+01  0.118855E+05
 320.0 112.5 0.91  0.175   -5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.122860E+04 -0.696251E+00  0.118855E+05
 320.0 112.5 0.91  0.225   -5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.129244E+04 -0.465116E-01  0.118855E+05
 320.0 112.5 0.91  0.275   -5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.157660E+04  0.576943E+00  0.118855E+05
 320.0 112.5 0.91  0.325   -5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.223908E+04  0.117472E+01  0.118855E+05
 320.0 112.5 0.91  0.375   -5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.331829E+04  0.141768E+01  0.118855E+05
 320.0 112.5 0.91  0.425   -5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.302932E+04  0.113586E+01  0.118855E+05
 320.0 112.5 0.91  0.475   -5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.140792E+04  0.918732E+00  0.118855E+05
 320.0 112.5 0.91  0.525   -5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.597309E+03  0.748646E+00  0.118855E+05
 320.0 112.5 0.91  0.575   -5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.283762E+03  0.613328E+00  0.118855E+05
 320.0 112.5 0.91  0.625   -5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.150225E+03  0.504152E+00  0.118855E+05
 320.0 112.5 0.91  0.675   -5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.861727E+02  0.414941E+00  0.118855E+05
 320.0 112.5 0.91  0.725   -5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.523250E+02  0.341167E+00  0.118855E+05
 320.0 112.5 0.91  0.775   -5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.330270E+02  0.279405E+00  0.118855E+05
 320.0 112.5 0.91  0.825   -5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.213264E+02  0.226945E+00  0.118855E+05
 320.0 112.5 0.91  0.875   -5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.138390E+02  0.181433E+00  0.118855E+05
 320.0 112.5 0.91  0.925   -5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.876640E+01  0.140306E+00  0.118855E+05
 320.0 112.5 0.91  0.975   -5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.497015E+01  0.983140E-01  0.118855E+05
 320.0 112.5 0.91 -0.975    5.0  0.613455  0.024028  0.122158E+00 -0.951417E+00  0.454717E+00  0.118665E+00  0.118855E+05
 320.0 112.5 0.91 -0.925    5.0  0.574104  0.023017  0.262856E+00 -0.121199E+01  0.424594E+00  0.195776E+00  0.118855E+05
 320.0 112.5 0.91 -0.875    5.0  0.673099  0.029332  0.421944E+00 -0.154387E+01  0.460519E+00  0.285623E+00  0.118855E+05
 320.0 112.5 0.91 -0.825    5.0  0.821208  0.051462  0.622980E+00 -0.197324E+01  0.551728E+00  0.399872E+00  0.118855E+05
 320.0 112.5 0.91 -0.775    5.0  1.110010  0.158237  0.885821E+00 -0.253472E+01  0.711529E+00  0.549252E+00  0.118855E+05
 320.0 112.5 0.91 -0.725    5.0 -1.000000  0.000000  0.123675E+01 -0.327987E+01  0.968072E+00  0.748376E+00  0.118855E+05
 320.0 112.5 0.91 -0.675    5.0 -1.000000  0.000000  0.171467E+01 -0.428774E+01  0.136827E+01  0.101906E+01  0.118855E+05
 320.0 112.5 0.91 -0.625    5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.198784E+01  0.139485E+01  0.118855E+05
 320.0 112.5 0.91 -0.575    5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.294992E+01  0.852027E+00  0.118855E+05
 320.0 112.5 0.91 -0.525    5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.445916E+01  0.167471E+00  0.118855E+05
 320.0 112.5 0.91 -0.475    5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.686608E+01 -0.562444E+00  0.118855E+05
 320.0 112.5 0.91 -0.425    5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.107939E+02 -0.133857E+01  0.118855E+05
 320.0 112.5 0.91 -0.375    5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.174018E+02 -0.216494E+01  0.118855E+05
 320.0 112.5 0.91 -0.325    5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.289667E+02 -0.304972E+01  0.118855E+05
 320.0 112.5 0.91 -0.275    5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.502623E+02 -0.400666E+01  0.118855E+05
 320.0 112.5 0.91 -0.225    5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.921066E+02 -0.449653E+01  0.118855E+05
 320.0 112.5 0.91 -0.175    5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.181217E+03 -0.462392E+01  0.118855E+05
 320.0 112.5 0.91 -0.125    5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.388183E+03 -0.473092E+01  0.118855E+05
 320.0 112.5 0.91 -0.075    5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.882024E+03 -0.451012E+01  0.118855E+05
 320.0 112.5 0.91 -0.025    5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.173098E+04 -0.363783E+01  0.118855E+05
 320.0 112.5 0.91  0.025    5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.202764E+04 -0.283569E+01  0.118855E+05
 320.0 112.5 0.91  0.075    5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.164904E+04 -0.208513E+01  0.118855E+05
 320.0 112.5 0.91  0.125    5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.134145E+04 -0.137439E+01  0.118855E+05
 320.0 112.5 0.91  0.175    5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.122860E+04 -0.696251E+00  0.118855E+05
 320.0 112.5 0.91  0.225    5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.129244E+04 -0.465116E-01  0.118855E+05
 320.0 112.5 0.91  0.275    5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.157660E+04  0.576943E+00  0.118855E+05
 320.0 112.5 0.91  0.325    5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.223908E+04  0.117472E+01  0.118855E+05
 320.0 112.5 0.91  0.375    5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.331829E+04  0.141768E+01  0.118855E+05
 320.0 112.5 0.91  0.425    5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.302932E+04  0.113586E+01  0.118855E+05
 320.0 112.5 0.91  0.475    5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.140792E+04  0.918732E+00  0.118855E+05
 320.0 112.5 0.91  0.525    5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.597309E+03  0.748646E+00  0.118855E+05
 320.0 112.5 0.91  0.575    5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.283762E+03  0.613328E+00  0.118855E+05
 320.0 112.5 0.91  0.625    5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.150225E+03  0.504152E+00  0.118855E+05
 320.0 112.5 0.91  0.675    5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.861727E+02  0.414941E+00  0.118855E+05
 320.0 112.5 0.91  0.725    5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.523250E+02  0.341167E+00  0.118855E+05
 320.0 112.5 0.91  0.775    5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.330270E+02  0.279405E+00  0.118855E+05
 320.0 112.5 0.91  0.825    5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.213264E+02  0.226945E+00  0.118855E+05
 320.0 112.5 0.91  0.875    5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.138390E+02  0.181433E+00  0.118855E+05
 320.0 112.5 0.91  0.925    5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.876640E+01  0.140306E+00  0.118855E+05
 320.0 112.5 0.91  0.975    5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.497015E+01  0.983140E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   15.0  0.543620  0.023791  0.113166E+00 -0.937757E+00  0.462590E+00  0.113950E+00  0.118855E+05
 320.0 112.5 0.91 -0.925   15.0  0.573781  0.023074  0.229573E+00 -0.115145E+01  0.443234E+00  0.177614E+00  0.118855E+05
 320.0 112.5 0.91 -0.875   15.0  0.729649  0.028461  0.346470E+00 -0.139816E+01  0.489766E+00  0.243836E+00  0.118855E+05
 320.0 112.5 0.91 -0.825   15.0  0.769632  0.044497  0.475895E+00 -0.168091E+01  0.590824E+00  0.317839E+00  0.118855E+05
 320.0 112.5 0.91 -0.775   15.0  0.925298  0.114146  0.618224E+00 -0.199421E+01  0.757329E+00  0.399389E+00  0.118855E+05
 320.0 112.5 0.91 -0.725   15.0 -1.000000  0.000000  0.765979E+00 -0.231985E+01  0.101235E+01  0.484076E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   15.0 -1.000000  0.000000  0.898888E+00 -0.261446E+01  0.139273E+01  0.560375E+00  0.118855E+05
 320.0 112.5 0.91 -0.625   15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.195443E+01  0.603660E+00  0.118855E+05
 320.0 112.5 0.91 -0.575   15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.278194E+01  0.567190E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.400308E+01  0.271370E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.581259E+01 -0.382785E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.850852E+01 -0.105610E+01  0.118855E+05
 320.0 112.5 0.91 -0.375   15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.125472E+02 -0.174082E+01  0.118855E+05
 320.0 112.5 0.91 -0.325   15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.186199E+02 -0.242693E+01  0.118855E+05
 320.0 112.5 0.91 -0.275   15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.277439E+02 -0.310002E+01  0.118855E+05
 320.0 112.5 0.91 -0.225   15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.413190E+02 -0.373839E+01  0.118855E+05
 320.0 112.5 0.91 -0.175   15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.610123E+02 -0.400438E+01  0.118855E+05
 320.0 112.5 0.91 -0.125   15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.882082E+02 -0.386102E+01  0.118855E+05
 320.0 112.5 0.91 -0.075   15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.122836E+03 -0.334859E+01  0.118855E+05
 320.0 112.5 0.91 -0.025   15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.162155E+03 -0.278834E+01  0.118855E+05
 320.0 112.5 0.91  0.025   15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.201195E+03 -0.220407E+01  0.118855E+05
 320.0 112.5 0.91  0.075   15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.235546E+03 -0.161007E+01  0.118855E+05
 320.0 112.5 0.91  0.125   15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.263891E+03 -0.101513E+01  0.118855E+05
 320.0 112.5 0.91  0.175   15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.287626E+03 -0.425040E+00  0.118855E+05
 320.0 112.5 0.91  0.225   15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.308414E+03  0.156044E+00  0.118855E+05
 320.0 112.5 0.91  0.275   15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.325624E+03  0.492709E+00  0.118855E+05
 320.0 112.5 0.91  0.325   15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.334392E+03  0.585862E+00  0.118855E+05
 320.0 112.5 0.91  0.375   15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.325813E+03  0.604249E+00  0.118855E+05
 320.0 112.5 0.91  0.425   15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.292650E+03  0.581018E+00  0.118855E+05
 320.0 112.5 0.91  0.475   15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.238706E+03  0.536937E+00  0.118855E+05
 320.0 112.5 0.91  0.525   15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.178724E+03  0.484174E+00  0.118855E+05
 320.0 112.5 0.91  0.575   15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.126377E+03  0.429502E+00  0.118855E+05
 320.0 112.5 0.91  0.625   15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.868621E+02  0.376482E+00  0.118855E+05
 320.0 112.5 0.91  0.675   15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.591780E+02  0.326820E+00  0.118855E+05
 320.0 112.5 0.91  0.725   15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.403521E+02  0.281151E+00  0.118855E+05
 320.0 112.5 0.91  0.775   15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.276016E+02  0.239493E+00  0.118855E+05
 320.0 112.5 0.91  0.825   15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.188733E+02  0.201462E+00  0.118855E+05
 320.0 112.5 0.91  0.875   15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.127712E+02  0.166301E+00  0.118855E+05
 320.0 112.5 0.91  0.925   15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.835137E+01  0.132563E+00  0.118855E+05
 320.0 112.5 0.91  0.975   15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.486302E+01  0.958332E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   25.0  0.590261  0.024750  0.964948E-01 -0.913002E+00  0.477630E+00  0.105250E+00  0.118855E+05
 320.0 112.5 0.91 -0.925   25.0  0.636120  0.023891  0.172172E+00 -0.104910E+01  0.477523E+00  0.146436E+00  0.118855E+05
 320.0 112.5 0.91 -0.875   25.0  0.645825  0.025846  0.226040E+00 -0.116959E+01  0.541491E+00  0.177437E+00  0.118855E+05
 320.0 112.5 0.91 -0.825   25.0  0.830493  0.037979  0.262029E+00 -0.126210E+01  0.656867E+00  0.199006E+00  0.118855E+05
 320.0 112.5 0.91 -0.775   25.0  1.187480  0.080043  0.271648E+00 -0.130321E+01  0.830309E+00  0.205939E+00  0.118855E+05
 320.0 112.5 0.91 -0.725   25.0  1.928650  0.265550  0.240008E+00 -0.125956E+01  0.107682E+01  0.189665E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   25.0 -1.000000  0.000000  0.146979E+00 -0.108819E+01  0.141896E+01  0.138744E+00  0.118855E+05
 320.0 112.5 0.91 -0.625   25.0 -1.000000  0.000000 -0.306251E-01 -0.740367E+00  0.188799E+01  0.400579E-01  0.118855E+05
 320.0 112.5 0.91 -0.575   25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.252599E+01 -0.118322E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.338847E+01 -0.342278E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.454740E+01 -0.626056E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.609378E+01 -0.949146E+00  0.118855E+05
 320.0 112.5 0.91 -0.375   25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.813869E+01 -0.127888E+01  0.118855E+05
 320.0 112.5 0.91 -0.325   25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.108108E+02 -0.157855E+01  0.118855E+05
 320.0 112.5 0.91 -0.275   25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.142473E+02 -0.181668E+01  0.118855E+05
 320.0 112.5 0.91 -0.225   25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.185749E+02 -0.197243E+01  0.118855E+05
 320.0 112.5 0.91 -0.175   25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.238803E+02 -0.203621E+01  0.118855E+05
 320.0 112.5 0.91 -0.125   25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.301715E+02 -0.200753E+01  0.118855E+05
 320.0 112.5 0.91 -0.075   25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.373443E+02 -0.189311E+01  0.118855E+05
 320.0 112.5 0.91 -0.025   25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.451675E+02 -0.170584E+01  0.118855E+05
 320.0 112.5 0.91  0.025   25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.533021E+02 -0.146444E+01  0.118855E+05
 320.0 112.5 0.91  0.075   25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.613470E+02 -0.119201E+01  0.118855E+05
 320.0 112.5 0.91  0.125   25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.688881E+02 -0.913097E+00  0.118855E+05
 320.0 112.5 0.91  0.175   25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.755207E+02 -0.649714E+00  0.118855E+05
 320.0 112.5 0.91  0.225   25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.808349E+02 -0.417928E+00  0.118855E+05
 320.0 112.5 0.91  0.275   25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.843848E+02 -0.226374E+00  0.118855E+05
 320.0 112.5 0.91  0.325   25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.856881E+02 -0.768959E-01  0.118855E+05
 320.0 112.5 0.91  0.375   25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.843053E+02  0.335071E-01  0.118855E+05
 320.0 112.5 0.91  0.425   25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.800156E+02  0.110462E+00  0.118855E+05
 320.0 112.5 0.91  0.475   25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.730158E+02  0.160442E+00  0.118855E+05
 320.0 112.5 0.91  0.525   25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.639956E+02  0.189628E+00  0.118855E+05
 320.0 112.5 0.91  0.575   25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.539812E+02  0.203354E+00  0.118855E+05
 320.0 112.5 0.91  0.625   25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.440184E+02  0.205930E+00  0.118855E+05
 320.0 112.5 0.91  0.675   25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.348928E+02  0.200672E+00  0.118855E+05
 320.0 112.5 0.91  0.725   25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.270223E+02  0.190036E+00  0.118855E+05
 320.0 112.5 0.91  0.775   25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.205073E+02  0.175746E+00  0.118855E+05
 320.0 112.5 0.91  0.825   25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.152452E+02  0.158902E+00  0.118855E+05
 320.0 112.5 0.91  0.875   25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.110328E+02  0.139987E+00  0.118855E+05
 320.0 112.5 0.91  0.925   25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.762140E+01  0.118571E+00  0.118855E+05
 320.0 112.5 0.91  0.975   25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.466161E+01  0.911597E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   35.0  0.621827  0.025363  0.743772E-01 -0.881481E+00  0.498563E+00  0.938012E-01  0.118855E+05
 320.0 112.5 0.91 -0.925   35.0  0.629490  0.024117  0.104021E+00 -0.932091E+00  0.522527E+00  0.109742E+00  0.118855E+05
 320.0 112.5 0.91 -0.875   35.0  0.702701  0.026190  0.983296E-01 -0.935500E+00  0.605409E+00  0.107617E+00  0.118855E+05
 320.0 112.5 0.91 -0.825   35.0  0.858632  0.033853  0.623153E-01 -0.883598E+00  0.732987E+00  0.889346E-01  0.118855E+05
 320.0 112.5 0.91 -0.775   35.0  1.037990  0.050924 -0.753590E-02 -0.763872E+00  0.907156E+00  0.513390E-01  0.118855E+05
 320.0 112.5 0.91 -0.725   35.0  1.337720  0.098406 -0.115876E+00 -0.564436E+00  0.113506E+01 -0.795199E-02  0.118855E+05
 320.0 112.5 0.91 -0.675   35.0  1.828550  0.276587 -0.266087E+00 -0.277150E+00  0.142720E+01 -0.909258E-01  0.118855E+05
 320.0 112.5 0.91 -0.625   35.0 -1.000000  0.000000 -0.458484E+00  0.992527E-01  0.179693E+01 -0.197803E+00  0.118855E+05
 320.0 112.5 0.91 -0.575   35.0 -1.000000  0.000000 -0.688913E+00  0.556514E+00  0.226028E+01 -0.326269E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.283570E+01 -0.471104E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.354373E+01 -0.624435E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.440613E+01 -0.776605E+00  0.118855E+05
 320.0 112.5 0.91 -0.375   35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.544470E+01 -0.917470E+00  0.118855E+05
 320.0 112.5 0.91 -0.325   35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.667933E+01 -0.103773E+01  0.118855E+05
 320.0 112.5 0.91 -0.275   35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.812556E+01 -0.112999E+01  0.118855E+05
 320.0 112.5 0.91 -0.225   35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.979155E+01 -0.118933E+01  0.118855E+05
 320.0 112.5 0.91 -0.175   35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.116749E+02 -0.121347E+01  0.118855E+05
 320.0 112.5 0.91 -0.125   35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.137596E+02 -0.120263E+01  0.118855E+05
 320.0 112.5 0.91 -0.075   35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.160141E+02 -0.115918E+01  0.118855E+05
 320.0 112.5 0.91 -0.025   35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.183902E+02 -0.108733E+01  0.118855E+05
 320.0 112.5 0.91  0.025   35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.208240E+02 -0.992598E+00  0.118855E+05
 320.0 112.5 0.91  0.075   35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.232374E+02 -0.881401E+00  0.118855E+05
 320.0 112.5 0.91  0.125   35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.255406E+02 -0.760454E+00  0.118855E+05
 320.0 112.5 0.91  0.175   35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.276353E+02 -0.636234E+00  0.118855E+05
 320.0 112.5 0.91  0.225   35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.294173E+02 -0.514478E+00  0.118855E+05
 320.0 112.5 0.91  0.275   35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.307806E+02 -0.399819E+00  0.118855E+05
 320.0 112.5 0.91  0.325   35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.316236E+02 -0.295601E+00  0.118855E+05
 320.0 112.5 0.91  0.375   35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.318586E+02 -0.203867E+00  0.118855E+05
 320.0 112.5 0.91  0.425   35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.314256E+02 -0.125501E+00  0.118855E+05
 320.0 112.5 0.91  0.475   35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.303071E+02 -0.604606E-01  0.118855E+05
 320.0 112.5 0.91  0.525   35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.285408E+02 -0.803519E-02  0.118855E+05
 320.0 112.5 0.91  0.575   35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.262218E+02  0.328991E-01  0.118855E+05
 320.0 112.5 0.91  0.625   35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.234936E+02  0.636706E-01  0.118855E+05
 320.0 112.5 0.91  0.675   35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.205253E+02  0.856482E-01  0.118855E+05
 320.0 112.5 0.91  0.725   35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.174841E+02  0.100122E+00  0.118855E+05
 320.0 112.5 0.91  0.775   35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.145113E+02  0.108218E+00  0.118855E+05
 320.0 112.5 0.91  0.825   35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.117052E+02  0.110812E+00  0.118855E+05
 320.0 112.5 0.91  0.875   35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.911357E+01  0.108408E+00  0.118855E+05
 320.0 112.5 0.91  0.925   35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.672412E+01  0.100762E+00  0.118855E+05
 320.0 112.5 0.91  0.975   35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.438812E+01  0.848045E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   45.0  0.643296  0.026033  0.493787E-01 -0.848068E+00  0.523783E+00  0.810193E-01  0.118855E+05
 320.0 112.5 0.91 -0.925   45.0  0.674300  0.025466  0.369712E-01 -0.824236E+00  0.572857E+00  0.741583E-01  0.118855E+05
 320.0 112.5 0.91 -0.875   45.0  0.747342  0.027692 -0.117182E-01 -0.746614E+00  0.671755E+00  0.483685E-01  0.118855E+05
 320.0 112.5 0.91 -0.825   45.0  0.915053  0.032986 -0.872059E-01 -0.618948E+00  0.805479E+00  0.786202E-02  0.118855E+05
 320.0 112.5 0.91 -0.775   45.0  1.066610  0.043658 -0.186561E+00 -0.442846E+00  0.972301E+00 -0.460274E-01  0.118855E+05
 320.0 112.5 0.91 -0.725   45.0  1.383440  0.065572 -0.307180E+00 -0.221812E+00  0.117396E+01 -0.111966E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   45.0  1.573410  0.106811 -0.445563E+00  0.378429E-01  0.141374E+01 -0.188049E+00  0.118855E+05
 320.0 112.5 0.91 -0.625   45.0  1.929930  0.202693 -0.597024E+00  0.326900E+00  0.169574E+01 -0.271669E+00  0.118855E+05
 320.0 112.5 0.91 -0.575   45.0  2.623120  0.472630 -0.755804E+00  0.633683E+00  0.202448E+01 -0.359598E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   45.0 -1.000000  0.000000 -0.915424E+00  0.944893E+00  0.240464E+01 -0.448192E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.284066E+01 -0.533673E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.333652E+01 -0.612420E+00  0.118855E+05
 320.0 112.5 0.91 -0.375   45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.389529E+01 -0.681234E+00  0.118855E+05
 320.0 112.5 0.91 -0.325   45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.451877E+01 -0.737529E+00  0.118855E+05
 320.0 112.5 0.91 -0.275   45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.520706E+01 -0.779448E+00  0.118855E+05
 320.0 112.5 0.91 -0.225   45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.595813E+01 -0.805906E+00  0.118855E+05
 320.0 112.5 0.91 -0.175   45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.676747E+01 -0.816567E+00  0.118855E+05
 320.0 112.5 0.91 -0.125   45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.762773E+01 -0.811785E+00  0.118855E+05
 320.0 112.5 0.91 -0.075   45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.852851E+01 -0.792511E+00  0.118855E+05
 320.0 112.5 0.91 -0.025   45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.945622E+01 -0.760188E+00  0.118855E+05
 320.0 112.5 0.91  0.025   45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.103941E+02 -0.716637E+00  0.118855E+05
 320.0 112.5 0.91  0.075   45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.113221E+02 -0.663935E+00  0.118855E+05
 320.0 112.5 0.91  0.125   45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.122176E+02 -0.604300E+00  0.118855E+05
 320.0 112.5 0.91  0.175   45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.130552E+02 -0.539972E+00  0.118855E+05
 320.0 112.5 0.91  0.225   45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.138074E+02 -0.473115E+00  0.118855E+05
 320.0 112.5 0.91  0.275   45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.144454E+02 -0.405723E+00  0.118855E+05
 320.0 112.5 0.91  0.325   45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.149401E+02 -0.339553E+00  0.118855E+05
 320.0 112.5 0.91  0.375   45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.152634E+02 -0.276081E+00  0.118855E+05
 320.0 112.5 0.91  0.425   45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.153901E+02 -0.216475E+00  0.118855E+05
 320.0 112.5 0.91  0.475   45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.153003E+02 -0.161604E+00  0.118855E+05
 320.0 112.5 0.91  0.525   45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.149813E+02 -0.112050E+00  0.118855E+05
 320.0 112.5 0.91  0.575   45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.144302E+02 -0.681464E-01  0.118855E+05
 320.0 112.5 0.91  0.625   45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.136553E+02 -0.300201E-01  0.118855E+05
 320.0 112.5 0.91  0.675   45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.126758E+02  0.235739E-02  0.118855E+05
 320.0 112.5 0.91  0.725   45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.115207E+02  0.291160E-01  0.118855E+05
 320.0 112.5 0.91  0.775   45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.102250E+02  0.504256E-01  0.118855E+05
 320.0 112.5 0.91  0.825   45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.882417E+01  0.664169E-01  0.118855E+05
 320.0 112.5 0.91  0.875   45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.734616E+01  0.770427E-01  0.118855E+05
 320.0 112.5 0.91  0.925   45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.579424E+01  0.817128E-01  0.118855E+05
 320.0 112.5 0.91  0.975   45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.406875E+01  0.773945E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   55.0  0.663755  0.026288  0.238499E-01 -0.817073E+00  0.551597E+00  0.681892E-01  0.118855E+05
 320.0 112.5 0.91 -0.925   55.0  0.786360  0.028483 -0.216086E-01 -0.739841E+00  0.623878E+00  0.437712E-01  0.118855E+05
 320.0 112.5 0.91 -0.875   55.0  0.789534  0.031171 -0.952212E-01 -0.620128E+00  0.733705E+00  0.461188E-02  0.118855E+05
 320.0 112.5 0.91 -0.825   55.0  0.957700  0.036509 -0.185387E+00 -0.469160E+00  0.867004E+00 -0.436626E-01  0.118855E+05
 320.0 112.5 0.91 -0.775   55.0  1.053640  0.042548 -0.286775E+00 -0.294447E+00  0.102040E+01 -0.982981E-01  0.118855E+05
 320.0 112.5 0.91 -0.725   55.0  1.304080  0.056397 -0.395255E+00 -0.103085E+00  0.119307E+01 -0.157072E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   55.0  1.334540  0.070705 -0.507071E+00  0.978293E-01  0.138520E+01 -0.217914E+00  0.118855E+05
 320.0 112.5 0.91 -0.625   55.0  1.690500  0.107525 -0.618682E+00  0.301285E+00  0.159732E+01 -0.278852E+00  0.118855E+05
 320.0 112.5 0.91 -0.575   55.0  1.758380  0.170156 -0.726785E+00  0.500582E+00  0.183014E+01 -0.338035E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   55.0  1.991060  0.347194 -0.828395E+00  0.689573E+00  0.208429E+01 -0.393781E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.236029E+01 -0.444629E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.265837E+01 -0.489368E+00  0.118855E+05
 320.0 112.5 0.91 -0.375   55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.297846E+01 -0.527059E+00  0.118855E+05
 320.0 112.5 0.91 -0.325   55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.332007E+01 -0.557040E+00  0.118855E+05
 320.0 112.5 0.91 -0.275   55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.368225E+01 -0.578914E+00  0.118855E+05
 320.0 112.5 0.91 -0.225   55.0 -1.000000  0.000000 -0.118939E+01  0.137084E+01  0.406349E+01 -0.592536E+00  0.118855E+05
 320.0 112.5 0.91 -0.175   55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.446169E+01 -0.597986E+00  0.118855E+05
 320.0 112.5 0.91 -0.125   55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.487410E+01 -0.595544E+00  0.118855E+05
 320.0 112.5 0.91 -0.075   55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.529724E+01 -0.585656E+00  0.118855E+05
 320.0 112.5 0.91 -0.025   55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.572691E+01 -0.568909E+00  0.118855E+05
 320.0 112.5 0.91  0.025   55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.615812E+01 -0.545997E+00  0.118855E+05
 320.0 112.5 0.91  0.075   55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.658507E+01 -0.517697E+00  0.118855E+05
 320.0 112.5 0.91  0.125   55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.700115E+01 -0.484838E+00  0.118855E+05
 320.0 112.5 0.91  0.175   55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.739889E+01 -0.448277E+00  0.118855E+05
 320.0 112.5 0.91  0.225   55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.777005E+01 -0.408878E+00  0.118855E+05
 320.0 112.5 0.91  0.275   55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.810561E+01 -0.367487E+00  0.118855E+05
 320.0 112.5 0.91  0.325   55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.839587E+01 -0.324916E+00  0.118855E+05
 320.0 112.5 0.91  0.375   55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.863060E+01 -0.281929E+00  0.118855E+05
 320.0 112.5 0.91  0.425   55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.879924E+01 -0.239228E+00  0.118855E+05
 320.0 112.5 0.91  0.475   55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.889119E+01 -0.197446E+00  0.118855E+05
 320.0 112.5 0.91  0.525   55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.889614E+01 -0.157142E+00  0.118855E+05
 320.0 112.5 0.91  0.575   55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.880455E+01 -0.118804E+00  0.118855E+05
 320.0 112.5 0.91  0.625   55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.860808E+01 -0.828475E-01  0.118855E+05
 320.0 112.5 0.91  0.675   55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.829998E+01 -0.496304E-01  0.118855E+05
 320.0 112.5 0.91  0.725   55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.787533E+01 -0.194646E-01  0.118855E+05
 320.0 112.5 0.91  0.775   55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.733079E+01  0.735585E-02  0.118855E+05
 320.0 112.5 0.91  0.825   55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.666345E+01  0.305075E-01  0.118855E+05
 320.0 112.5 0.91  0.875   55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.586735E+01  0.495319E-01  0.118855E+05
 320.0 112.5 0.91  0.925   55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.492202E+01  0.635302E-01  0.118855E+05
 320.0 112.5 0.91  0.975   55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.372863E+01  0.695604E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   65.0  0.675144  0.027794 -0.409686E-03 -0.791555E+00  0.580435E+00  0.562777E-01  0.118855E+05
 320.0 112.5 0.91 -0.925   65.0  0.681480  0.028009 -0.688019E-01 -0.683825E+00  0.672290E+00  0.201445E-01  0.118855E+05
 320.0 112.5 0.91 -0.875   65.0  0.825206  0.034416 -0.153445E+00 -0.552016E+00  0.787749E+00 -0.244661E-01  0.118855E+05
 320.0 112.5 0.91 -0.825   65.0  0.903001  0.040264 -0.244277E+00 -0.407674E+00  0.915596E+00 -0.725446E-01  0.118855E+05
 320.0 112.5 0.91 -0.775   65.0  1.066060  0.048628 -0.336811E+00 -0.257609E+00  0.105262E+01 -0.121740E+00  0.118855E+05
 320.0 112.5 0.91 -0.725   65.0  1.104930  0.057632 -0.428092E+00 -0.106988E+00  0.119754E+01 -0.170453E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   65.0  1.453530  0.080132 -0.515909E+00  0.400080E-01  0.134979E+01 -0.217467E+00  0.118855E+05
 320.0 112.5 0.91 -0.625   65.0  1.324170  0.097397 -0.598540E+00  0.179956E+00  0.150915E+01 -0.261821E+00  0.118855E+05
 320.0 112.5 0.91 -0.575   65.0  1.653070  0.151537 -0.674640E+00  0.310083E+00  0.167551E+01 -0.302758E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   65.0  1.431010  0.187402 -0.743182E+00  0.428197E+00  0.184881E+01 -0.339693E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   65.0  1.528730  0.193789 -0.803406E+00  0.532633E+00  0.202898E+01 -0.372194E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   65.0  1.974660  0.191496 -0.854795E+00  0.622194E+00  0.221589E+01 -0.399958E+00  0.118855E+05
 320.0 112.5 0.91 -0.375   65.0  1.721460  0.172792 -0.897037E+00  0.696104E+00  0.240935E+01 -0.422801E+00  0.118855E+05
 320.0 112.5 0.91 -0.325   65.0  1.981090  0.190575 -0.930005E+00  0.753959E+00  0.260905E+01 -0.440641E+00  0.118855E+05
 320.0 112.5 0.91 -0.275   65.0  2.355820  0.225205 -0.953726E+00  0.795677E+00  0.281459E+01 -0.453484E+00  0.118855E+05
 320.0 112.5 0.91 -0.225   65.0  2.237240  0.259938 -0.968363E+00  0.821455E+00  0.302541E+01 -0.461411E+00  0.118855E+05
 320.0 112.5 0.91 -0.175   65.0  3.210250  0.371339 -0.974191E+00  0.831727E+00  0.324081E+01 -0.464568E+00  0.118855E+05
 320.0 112.5 0.91 -0.125   65.0  2.641990  0.418945 -0.971582E+00  0.827128E+00  0.345992E+01 -0.463155E+00  0.118855E+05
 320.0 112.5 0.91 -0.075   65.0  2.986520  0.530641 -0.960984E+00  0.808456E+00  0.368169E+01 -0.457415E+00  0.118855E+05
 320.0 112.5 0.91 -0.025   65.0  3.356170  0.708013 -0.942911E+00  0.776647E+00  0.390487E+01 -0.447628E+00  0.118855E+05
 320.0 112.5 0.91  0.025   65.0  3.717190  0.905443 -0.917925E+00  0.732743E+00  0.412795E+01 -0.434103E+00  0.118855E+05
 320.0 112.5 0.91  0.075   65.0  5.417870  1.138720 -0.886630E+00  0.677871E+00  0.434919E+01 -0.417172E+00  0.118855E+05
 320.0 112.5 0.91  0.125   65.0  3.796380  1.473760 -0.849655E+00  0.613218E+00  0.456658E+01 -0.397180E+00  0.118855E+05
 320.0 112.5 0.91  0.175   65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.477778E+01 -0.374486E+00  0.118855E+05
 320.0 112.5 0.91  0.225   65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.498011E+01 -0.349455E+00  0.118855E+05
 320.0 112.5 0.91  0.275   65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.517051E+01 -0.322453E+00  0.118855E+05
 320.0 112.5 0.91  0.325   65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.534552E+01 -0.293847E+00  0.118855E+05
 320.0 112.5 0.91  0.375   65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.550119E+01 -0.263998E+00  0.118855E+05
 320.0 112.5 0.91  0.425   65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.563310E+01 -0.233262E+00  0.118855E+05
 320.0 112.5 0.91  0.475   65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.573628E+01 -0.201986E+00  0.118855E+05
 320.0 112.5 0.91  0.525   65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.580516E+01 -0.170510E+00  0.118855E+05
 320.0 112.5 0.91  0.575   65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.583354E+01 -0.139162E+00  0.118855E+05
 320.0 112.5 0.91  0.625   65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.581453E+01 -0.108268E+00  0.118855E+05
 320.0 112.5 0.91  0.675   65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.574040E+01 -0.781465E-01  0.118855E+05
 320.0 112.5 0.91  0.725   65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.560242E+01 -0.491248E-01  0.118855E+05
 320.0 112.5 0.91  0.775   65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.539044E+01 -0.215506E-01  0.118855E+05
 320.0 112.5 0.91  0.825   65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.509192E+01  0.417367E-02  0.118855E+05
 320.0 112.5 0.91  0.875   65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.468942E+01  0.275135E-01  0.118855E+05
 320.0 112.5 0.91  0.925   65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.415224E+01  0.475683E-01  0.118855E+05
 320.0 112.5 0.91  0.975   65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.338859E+01  0.618475E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   75.0  0.719776  0.029634 -0.222549E-01 -0.773136E+00  0.608973E+00  0.458767E-01  0.118855E+05
 320.0 112.5 0.91 -0.925   75.0  0.765437  0.031226 -0.104692E+00 -0.654750E+00  0.716148E+00  0.314118E-02  0.118855E+05
 320.0 112.5 0.91 -0.875   75.0  0.952079  0.038567 -0.191608E+00 -0.529886E+00  0.832860E+00 -0.419196E-01  0.118855E+05
 320.0 112.5 0.91 -0.825   75.0  0.992701  0.045686 -0.276839E+00 -0.405819E+00  0.952276E+00 -0.862226E-01  0.118855E+05
 320.0 112.5 0.91 -0.775   75.0  1.089950  0.055533 -0.358003E+00 -0.286150E+00  0.107253E+01 -0.128520E+00  0.118855E+05
 320.0 112.5 0.91 -0.725   75.0  1.161610  0.069534 -0.433813E+00 -0.173131E+00  0.119297E+01 -0.168116E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   75.0  1.378100  0.107445 -0.503501E+00 -0.682614E-01  0.131336E+01 -0.204584E+00  0.118855E+05
 320.0 112.5 0.91 -0.625   75.0  1.243220  0.138932 -0.566608E+00  0.274500E-01  0.143371E+01 -0.237662E+00  0.118855E+05
 320.0 112.5 0.91 -0.575   75.0  1.272800  0.164493 -0.622878E+00  0.113350E+00  0.155408E+01 -0.267195E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   75.0  1.618770  0.149238 -0.672200E+00  0.189051E+00  0.167459E+01 -0.293112E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   75.0  1.764850  0.124443 -0.714569E+00  0.254367E+00  0.179537E+01 -0.315395E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   75.0  1.778130  0.109577 -0.750058E+00  0.309272E+00  0.191653E+01 -0.334073E+00  0.118855E+05
 320.0 112.5 0.91 -0.375   75.0  1.775240  0.099845 -0.778801E+00  0.353866E+00  0.203817E+01 -0.349210E+00  0.118855E+05
 320.0 112.5 0.91 -0.325   75.0  1.771180  0.095726 -0.800975E+00  0.388346E+00  0.216034E+01 -0.360893E+00  0.118855E+05
 320.0 112.5 0.91 -0.275   75.0  1.801300  0.097048 -0.816796E+00  0.412985E+00  0.228308E+01 -0.369232E+00  0.118855E+05
 320.0 112.5 0.91 -0.225   75.0  2.152040  0.105110 -0.826504E+00  0.428119E+00  0.240638E+01 -0.374349E+00  0.118855E+05
 320.0 112.5 0.91 -0.175   75.0  2.273450  0.107807 -0.830358E+00  0.434130E+00  0.253016E+01 -0.376381E+00  0.118855E+05
 320.0 112.5 0.91 -0.125   75.0  2.170200  0.112335 -0.828633E+00  0.431440E+00  0.265430E+01 -0.375472E+00  0.118855E+05
 320.0 112.5 0.91 -0.075   75.0  2.450530  0.125172 -0.821615E+00  0.420496E+00  0.277863E+01 -0.371772E+00  0.118855E+05
 320.0 112.5 0.91 -0.025   75.0  2.368380  0.131408 -0.809596E+00  0.401768E+00  0.290289E+01 -0.365437E+00  0.118855E+05
 320.0 112.5 0.91  0.025   75.0  2.676780  0.139489 -0.792876E+00  0.375744E+00  0.302673E+01 -0.356625E+00  0.118855E+05
 320.0 112.5 0.91  0.075   75.0  2.684370  0.147356 -0.771754E+00  0.342923E+00  0.314973E+01 -0.345498E+00  0.118855E+05
 320.0 112.5 0.91  0.125   75.0  2.798370  0.156212 -0.746535E+00  0.303814E+00  0.327133E+01 -0.332218E+00  0.118855E+05
 320.0 112.5 0.91  0.175   75.0  3.033880  0.174712 -0.717523E+00  0.258930E+00  0.339086E+01 -0.316949E+00  0.118855E+05
 320.0 112.5 0.91  0.225   75.0  3.070290  0.194574 -0.685023E+00  0.208790E+00  0.350749E+01 -0.299853E+00  0.118855E+05
 320.0 112.5 0.91  0.275   75.0  2.805430  0.233279 -0.649340E+00  0.153918E+00  0.362020E+01 -0.281096E+00  0.118855E+05
 320.0 112.5 0.91  0.325   75.0  3.180560  0.356474 -0.610779E+00  0.948372E-01  0.372776E+01 -0.260842E+00  0.118855E+05
 320.0 112.5 0.91  0.375   75.0  4.585290  0.830415 -0.569645E+00  0.320743E-01  0.382869E+01 -0.239255E+00  0.118855E+05
 320.0 112.5 0.91  0.425   75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.392116E+01 -0.216501E+00  0.118855E+05
 320.0 112.5 0.91  0.475   75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.400300E+01 -0.192747E+00  0.118855E+05
 320.0 112.5 0.91  0.525   75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.407155E+01 -0.168161E+00  0.118855E+05
 320.0 112.5 0.91  0.575   75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.412355E+01 -0.142916E+00  0.118855E+05
 320.0 112.5 0.91  0.625   75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.415503E+01 -0.117192E+00  0.118855E+05
 320.0 112.5 0.91  0.675   75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.416102E+01 -0.911759E-01  0.118855E+05
 320.0 112.5 0.91  0.725   75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.413531E+01 -0.650724E-01  0.118855E+05
 320.0 112.5 0.91  0.775   75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.406984E+01 -0.391128E-01  0.118855E+05
 320.0 112.5 0.91  0.825   75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.395385E+01 -0.135771E-01  0.118855E+05
 320.0 112.5 0.91  0.875   75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.377179E+01  0.111551E-01  0.118855E+05
 320.0 112.5 0.91  0.925   75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.349756E+01  0.344537E-01  0.118855E+05
 320.0 112.5 0.91  0.975   75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.306379E+01  0.546660E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   85.0  0.723873  0.032696 -0.411269E-01 -0.762158E+00  0.636192E+00  0.372432E-01  0.118855E+05
 320.0 112.5 0.91 -0.925   85.0  0.821666  0.035872 -0.130846E+00 -0.647996E+00  0.754567E+00 -0.822047E-02  0.118855E+05
 320.0 112.5 0.91 -0.875   85.0  0.929131  0.042232 -0.215333E+00 -0.540367E+00  0.869416E+00 -0.510417E-01  0.118855E+05
 320.0 112.5 0.91 -0.825   85.0  1.103150  0.053162 -0.293037E+00 -0.440982E+00  0.979124E+00 -0.904533E-01  0.118855E+05
 320.0 112.5 0.91 -0.775   85.0  1.072840  0.063280 -0.363674E+00 -0.350295E+00  0.108369E+01 -0.126305E+00  0.118855E+05
 320.0 112.5 0.91 -0.725   85.0  1.157840  0.087094 -0.427293E+00 -0.268356E+00  0.118346E+01 -0.158613E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   85.0  1.142820  0.129334 -0.484073E+00 -0.195026E+00  0.127888E+01 -0.187463E+00  0.118855E+05
 320.0 112.5 0.91 -0.625   85.0  1.378580  0.211100 -0.534257E+00 -0.130070E+00  0.137039E+01 -0.212971E+00  0.118855E+05
 320.0 112.5 0.91 -0.575   85.0  1.332660  0.191629 -0.578112E+00 -0.732015E-01  0.145846E+01 -0.235270E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   85.0  1.557730  0.158259 -0.615915E+00 -0.241047E-01  0.154349E+01 -0.254497E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   85.0  1.450800  0.125854 -0.647946E+00  0.175464E-01  0.162589E+01 -0.270791E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   85.0  1.459020  0.106980 -0.674476E+00  0.520805E-01  0.170602E+01 -0.284291E+00  0.118855E+05
 320.0 112.5 0.91 -0.375   85.0  1.587220  0.099631 -0.695772E+00  0.798232E-01  0.178420E+01 -0.295128E+00  0.118855E+05
 320.0 112.5 0.91 -0.325   85.0  1.757480  0.096494 -0.712089E+00  0.101093E+00  0.186073E+01 -0.303432E+00  0.118855E+05
 320.0 112.5 0.91 -0.275   85.0  1.649860  0.091393 -0.723673E+00  0.116199E+00  0.193589E+01 -0.309328E+00  0.118855E+05
 320.0 112.5 0.91 -0.225   85.0  1.902510  0.094486 -0.730756E+00  0.125439E+00  0.200989E+01 -0.312934E+00  0.118855E+05
 320.0 112.5 0.91 -0.175   85.0  1.817150  0.095081 -0.733563E+00  0.129102E+00  0.208295E+01 -0.314363E+00  0.118855E+05
 320.0 112.5 0.91 -0.125   85.0  1.776800  0.096404 -0.732307E+00  0.127463E+00  0.215524E+01 -0.313724E+00  0.118855E+05
 320.0 112.5 0.91 -0.075   85.0  1.954980  0.097417 -0.727191E+00  0.120788E+00  0.222689E+01 -0.311119E+00  0.118855E+05
 320.0 112.5 0.91 -0.025   85.0  1.787340  0.095805 -0.718407E+00  0.109331E+00  0.229801E+01 -0.306648E+00  0.118855E+05
 320.0 112.5 0.91  0.025   85.0  2.045630  0.103926 -0.706140E+00  0.933371E-01  0.236865E+01 -0.300405E+00  0.118855E+05
 320.0 112.5 0.91  0.075   85.0  1.954500  0.103343 -0.690567E+00  0.730401E-01  0.243883E+01 -0.292479E+00  0.118855E+05
 320.0 112.5 0.91  0.125   85.0  2.123340  0.108313 -0.671854E+00  0.486660E-01  0.250852E+01 -0.282956E+00  0.118855E+05
 320.0 112.5 0.91  0.175   85.0  2.020490  0.115840 -0.650164E+00  0.204326E-01  0.257763E+01 -0.271920E+00  0.118855E+05
 320.0 112.5 0.91  0.225   85.0  2.192660  0.130221 -0.625651E+00 -0.114497E-01  0.264599E+01 -0.259449E+00  0.118855E+05
 320.0 112.5 0.91  0.275   85.0  2.361090  0.164947 -0.598465E+00 -0.467769E-01  0.271334E+01 -0.245621E+00  0.118855E+05
 320.0 112.5 0.91  0.325   85.0  2.972010  0.258255 -0.568750E+00 -0.853503E-01  0.277935E+01 -0.230509E+00  0.118855E+05
 320.0 112.5 0.91  0.375   85.0  3.771200  0.506194 -0.536645E+00 -0.126976E+00  0.284352E+01 -0.214185E+00  0.118855E+05
 320.0 112.5 0.91  0.425   85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.290520E+01 -0.196721E+00  0.118855E+05
 320.0 112.5 0.91  0.475   85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.296356E+01 -0.178186E+00  0.118855E+05
 320.0 112.5 0.91  0.525   85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.301746E+01 -0.158649E+00  0.118855E+05
 320.0 112.5 0.91  0.575   85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.306545E+01 -0.138180E+00  0.118855E+05
 320.0 112.5 0.91  0.625   85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.310562E+01 -0.116850E+00  0.118855E+05
 320.0 112.5 0.91  0.675   85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.313544E+01 -0.947326E-01  0.118855E+05
 320.0 112.5 0.91  0.725   85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.315154E+01 -0.719086E-01  0.118855E+05
 320.0 112.5 0.91  0.775   85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.314935E+01 -0.484668E-01  0.118855E+05
 320.0 112.5 0.91  0.825   85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.312254E+01 -0.245142E-01  0.118855E+05
 320.0 112.5 0.91  0.875   85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.306193E+01 -0.193316E-03  0.118855E+05
 320.0 112.5 0.91  0.925   85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.295291E+01  0.242653E-01  0.118855E+05
 320.0 112.5 0.91  0.975   85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.276405E+01  0.482780E-01  0.118855E+05
 320.0 112.5 0.91 -0.975   95.0  0.761843  0.036625 -0.569060E-01 -0.758014E+00  0.661366E+00  0.303837E-01  0.118855E+05
 320.0 112.5 0.91 -0.925   95.0  0.894432  0.044474 -0.149282E+00 -0.657949E+00  0.787365E+00 -0.151798E-01  0.118855E+05
 320.0 112.5 0.91 -0.875   95.0  1.071510  0.056307 -0.229281E+00 -0.572007E+00  0.898398E+00 -0.545873E-01  0.118855E+05
 320.0 112.5 0.91 -0.825   95.0  1.008390  0.063598 -0.299589E+00 -0.497171E+00  0.998241E+00 -0.891717E-01  0.118855E+05
 320.0 112.5 0.91 -0.775   95.0  1.025510  0.076324 -0.361536E+00 -0.431773E+00  0.108882E+01 -0.119605E+00  0.118855E+05
 320.0 112.5 0.91 -0.725   95.0  1.023760  0.098322 -0.416037E+00 -0.374642E+00  0.117149E+01 -0.146351E+00  0.118855E+05
 320.0 112.5 0.91 -0.675   95.0  1.121950  0.156813 -0.463798E+00 -0.324880E+00  0.124735E+01 -0.169768E+00  0.118855E+05
 320.0 112.5 0.91 -0.625   95.0  0.941560  0.262086 -0.505397E+00 -0.281764E+00  0.131729E+01 -0.190148E+00  0.118855E+05
 320.0 112.5 0.91 -0.575   95.0  1.143920  0.188545 -0.541322E+00 -0.244693E+00  0.138210E+01 -0.207736E+00  0.118855E+05
 320.0 112.5 0.91 -0.525   95.0  1.433200  0.160685 -0.571993E+00 -0.213162E+00  0.144243E+01 -0.222743E+00  0.118855E+05
 320.0 112.5 0.91 -0.475   95.0  1.488490  0.135954 -0.597779E+00 -0.186737E+00  0.149890E+01 -0.235354E+00  0.118855E+05
 320.0 112.5 0.91 -0.425   95.0  1.452370  0.118091 -0.619004E+00 -0.165042E+00  0.155201E+01 -0.245731E+00  0.118855E+05
 320.0 112.5 0.91 -0.375   95.0  1.420670  0.109151 -0.635957E+00 -0.147750E+00  0.160225E+01 -0.254016E+00  0.118855E+05
 320.0 112.5 0.91 -0.325   95.0  1.601410  0.107077 -0.648897E+00 -0.134571E+00  0.165002E+01 -0.260339E+00  0.118855E+05
 320.0 112.5 0.91 -0.275   95.0  1.612010  0.103992 -0.658058E+00 -0.125253E+00  0.169572E+01 -0.264815E+00  0.118855E+05
 320.0 112.5 0.91 -0.225   95.0  1.610310  0.101721 -0.663650E+00 -0.119570E+00  0.173968E+01 -0.267546E+00  0.118855E+05
 320.0 112.5 0.91 -0.175   95.0  1.444790  0.097466 -0.665864E+00 -0.117320E+00  0.178221E+01 -0.268628E+00  0.118855E+05
 320.0 112.5 0.91 -0.125   95.0  1.648420  0.104353 -0.664874E+00 -0.118326E+00  0.182359E+01 -0.268144E+00  0.118855E+05
 320.0 112.5 0.91 -0.075   95.0  1.703530  0.107203 -0.660837E+00 -0.122429E+00  0.186407E+01 -0.266172E+00  0.118855E+05
 320.0 112.5 0.91 -0.025   95.0  1.687380  0.107616 -0.653896E+00 -0.129485E+00  0.190388E+01 -0.262782E+00  0.118855E+05
 320.0 112.5 0.91  0.025   95.0  1.823240  0.112893 -0.644184E+00 -0.139369E+00  0.194321E+01 -0.258036E+00  0.118855E+05
 320.0 112.5 0.91  0.075   95.0  1.704700  0.113690 -0.631819E+00 -0.151967E+00  0.198225E+01 -0.251994E+00  0.118855E+05
 320.0 112.5 0.91  0.125   95.0  1.671660  0.117205 -0.616911E+00 -0.167179E+00  0.202114E+01 -0.244708E+00  0.118855E+05
 320.0 112.5 0.91  0.175   95.0  1.887700  0.127883 -0.599558E+00 -0.184916E+00  0.205999E+01 -0.236224E+00  0.118855E+05
 320.0 112.5 0.91  0.225   95.0  1.701440  0.142206 -0.579850E+00 -0.205103E+00  0.209890E+01 -0.226586E+00  0.118855E+05
 320.0 112.5 0.91  0.275   95.0  2.166890  0.178227 -0.557868E+00 -0.227670E+00  0.213792E+01 -0.215833E+00  0.118855E+05
 320.0 112.5 0.91  0.325   95.0  1.672440  0.240076 -0.533684E+00 -0.252562E+00  0.217706E+01 -0.203997E+00  0.118855E+05
 320.0 112.5 0.91  0.375   95.0  2.756220  0.465387 -0.507363E+00 -0.279730E+00  0.221625E+01 -0.191111E+00  0.118855E+05
 320.0 112.5 0.91  0.425   95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.225540E+01 -0.177198E+00  0.118855E+05
 320.0 112.5 0.91  0.475   95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.229428E+01 -0.162283E+00  0.118855E+05
 320.0 112.5 0.91  0.525   95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.233259E+01 -0.146380E+00  0.118855E+05
 320.0 112.5 0.91  0.575   95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.236986E+01 -0.129504E+00  0.118855E+05
 320.0 112.5 0.91  0.625   95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.240543E+01 -0.111661E+00  0.118855E+05
 320.0 112.5 0.91  0.675   95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.243838E+01 -0.928509E-01  0.118855E+05
 320.0 112.5 0.91  0.725   95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.246746E+01 -0.730641E-01  0.118855E+05
 320.0 112.5 0.91  0.775   95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.249100E+01 -0.522786E-01  0.118855E+05
 320.0 112.5 0.91  0.825   95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.250681E+01 -0.304514E-01  0.118855E+05
 320.0 112.5 0.91  0.875   95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.251234E+01 -0.750114E-02  0.118855E+05
 320.0 112.5 0.91  0.925   95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.250572E+01  0.167442E-01  0.118855E+05
 320.0 112.5 0.91  0.975   95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.249482E+01  0.428121E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  105.0  0.865751  0.043598 -0.697527E-01 -0.759507E+00  0.684022E+00  0.251461E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  105.0  0.877490  0.056057 -0.161918E+00 -0.679175E+00  0.814765E+00 -0.189227E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  105.0  0.943930  0.072063 -0.236891E+00 -0.615845E+00  0.920929E+00 -0.546270E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  105.0  1.042920  0.095966 -0.300746E+00 -0.563466E+00  0.101138E+01 -0.849257E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  105.0  1.255280  0.129442 -0.355887E+00 -0.519347E+00  0.108979E+01 -0.111010E+00  0.118855E+05
 320.0 112.5 0.91 -0.725  105.0  1.169530  0.166913 -0.403715E+00 -0.481874E+00  0.115839E+01 -0.133578E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  105.0  1.686100  0.364254 -0.445188E+00 -0.449952E+00  0.121881E+01 -0.153107E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  105.0  1.270920  0.349545 -0.481018E+00 -0.422784E+00  0.127230E+01 -0.169950E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  105.0  1.449140  0.281704 -0.511766E+00 -0.399763E+00  0.131987E+01 -0.184382E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  105.0  1.505930  0.236854 -0.537886E+00 -0.380413E+00  0.136237E+01 -0.196628E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  105.0  1.125930  0.195256 -0.559759E+00 -0.364352E+00  0.140052E+01 -0.206872E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  105.0  1.123970  0.189968 -0.577707E+00 -0.351268E+00  0.143494E+01 -0.215271E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  105.0  1.346550  0.194361 -0.592008E+00 -0.340903E+00  0.146618E+01 -0.221960E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  105.0  1.228170  0.196122 -0.602905E+00 -0.333041E+00  0.149472E+01 -0.227053E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  105.0  1.315260  0.190367 -0.610609E+00 -0.327501E+00  0.152098E+01 -0.230653E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  105.0  1.586540  0.203542 -0.615307E+00 -0.324129E+00  0.154535E+01 -0.232848E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  105.0  0.949186  0.191529 -0.617167E+00 -0.322797E+00  0.156817E+01 -0.233717E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  105.0  1.299280  0.223858 -0.616335E+00 -0.323393E+00  0.158976E+01 -0.233328E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  105.0  1.846160  0.233024 -0.612944E+00 -0.325825E+00  0.161040E+01 -0.231744E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  105.0  1.595010  0.232900 -0.607110E+00 -0.330015E+00  0.163036E+01 -0.229018E+00  0.118855E+05
 320.0 112.5 0.91  0.025  105.0  1.304210  0.228904 -0.598938E+00 -0.335899E+00  0.164988E+01 -0.225199E+00  0.118855E+05
 320.0 112.5 0.91  0.075  105.0  1.588630  0.245735 -0.588521E+00 -0.343426E+00  0.166918E+01 -0.220329E+00  0.118855E+05
 320.0 112.5 0.91  0.125  105.0  1.642760  0.264092 -0.575940E+00 -0.352553E+00  0.168847E+01 -0.214445E+00  0.118855E+05
 320.0 112.5 0.91  0.175  105.0  1.300900  0.286430 -0.561265E+00 -0.363251E+00  0.170795E+01 -0.207577E+00  0.118855E+05
 320.0 112.5 0.91  0.225  105.0  1.827010  0.325906 -0.544559E+00 -0.375500E+00  0.172780E+01 -0.199754E+00  0.118855E+05
 320.0 112.5 0.91  0.275  105.0  1.407380  0.439816 -0.525871E+00 -0.389291E+00  0.174818E+01 -0.190997E+00  0.118855E+05
 320.0 112.5 0.91  0.325  105.0  1.587790  0.580204 -0.505243E+00 -0.404624E+00  0.176925E+01 -0.181322E+00  0.118855E+05
 320.0 112.5 0.91  0.375  105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.179116E+01 -0.170742E+00  0.118855E+05
 320.0 112.5 0.91  0.425  105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.181402E+01 -0.159264E+00  0.118855E+05
 320.0 112.5 0.91  0.475  105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.183795E+01 -0.146886E+00  0.118855E+05
 320.0 112.5 0.91  0.525  105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.186303E+01 -0.133603E+00  0.118855E+05
 320.0 112.5 0.91  0.575  105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.188935E+01 -0.119399E+00  0.118855E+05
 320.0 112.5 0.91  0.625  105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.191697E+01 -0.104246E+00  0.118855E+05
 320.0 112.5 0.91  0.675  105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.194596E+01 -0.881050E-01  0.118855E+05
 320.0 112.5 0.91  0.725  105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.197648E+01 -0.709124E-01  0.118855E+05
 320.0 112.5 0.91  0.775  105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.200888E+01 -0.525743E-01  0.118855E+05
 320.0 112.5 0.91  0.825  105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.204419E+01 -0.329428E-01  0.118855E+05
 320.0 112.5 0.91  0.875  105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.208532E+01 -0.117648E-01  0.118855E+05
 320.0 112.5 0.91  0.925  105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.214175E+01  0.114678E-01  0.118855E+05
 320.0 112.5 0.91  0.975  105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.225845E+01  0.382916E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  115.0  0.869311  0.051618 -0.799753E-01 -0.765145E+00  0.703886E+00  0.212956E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  115.0  0.992378  0.090144 -0.170359E+00 -0.706914E+00  0.837189E+00 -0.204560E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  115.0  0.883610  0.160093 -0.240557E+00 -0.665116E+00  0.938079E+00 -0.526384E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  115.0  1.751420  0.321786 -0.299113E+00 -0.632390E+00  0.101994E+01 -0.793311E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  115.0 -1.000000  0.000000 -0.349067E+00 -0.605870E+00  0.108790E+01 -0.102003E+00  0.118855E+05
 320.0 112.5 0.91 -0.725  115.0 -1.000000  0.000000 -0.392054E+00 -0.583995E+00  0.114491E+01 -0.121445E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  115.0 -1.000000  0.000000 -0.429126E+00 -0.565785E+00  0.119301E+01 -0.138165E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  115.0 -1.000000  0.000000 -0.461030E+00 -0.550569E+00  0.123369E+01 -0.152522E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  115.0 -1.000000  0.000000 -0.488328E+00 -0.537867E+00  0.126815E+01 -0.164784E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  115.0 -1.000000  0.000000 -0.511469E+00 -0.527320E+00  0.129733E+01 -0.175162E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  115.0 -1.000000  0.000000 -0.530815E+00 -0.518651E+00  0.132205E+01 -0.183828E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  115.0 -1.000000  0.000000 -0.546669E+00 -0.511645E+00  0.134297E+01 -0.190923E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  115.0 -1.000000  0.000000 -0.559291E+00 -0.506129E+00  0.136069E+01 -0.196567E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  115.0 -1.000000  0.000000 -0.568901E+00 -0.501965E+00  0.137570E+01 -0.200862E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  115.0 -1.000000  0.000000 -0.575692E+00 -0.499041E+00  0.138845E+01 -0.203895E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  115.0 -1.000000  0.000000 -0.579833E+00 -0.497266E+00  0.139934E+01 -0.205744E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  115.0 -1.000000  0.000000 -0.581471E+00 -0.496565E+00  0.140871E+01 -0.206476E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  115.0 -1.000000  0.000000 -0.580739E+00 -0.496879E+00  0.141690E+01 -0.206149E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  115.0 -1.000000  0.000000 -0.577750E+00 -0.498158E+00  0.142418E+01 -0.204814E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  115.0 -1.000000  0.000000 -0.572609E+00 -0.500367E+00  0.143083E+01 -0.202518E+00  0.118855E+05
 320.0 112.5 0.91  0.025  115.0 -1.000000  0.000000 -0.565404E+00 -0.503477E+00  0.143709E+01 -0.199299E+00  0.118855E+05
 320.0 112.5 0.91  0.075  115.0 -1.000000  0.000000 -0.556214E+00 -0.507469E+00  0.144321E+01 -0.195192E+00  0.118855E+05
 320.0 112.5 0.91  0.125  115.0 -1.000000  0.000000 -0.545109E+00 -0.512330E+00  0.144939E+01 -0.190225E+00  0.118855E+05
 320.0 112.5 0.91  0.175  115.0 -1.000000  0.000000 -0.532146E+00 -0.518059E+00  0.145587E+01 -0.184424E+00  0.118855E+05
 320.0 112.5 0.91  0.225  115.0 -1.000000  0.000000 -0.517373E+00 -0.524660E+00  0.146284E+01 -0.177808E+00  0.118855E+05
 320.0 112.5 0.91  0.275  115.0 -1.000000  0.000000 -0.500830E+00 -0.532144E+00  0.147052E+01 -0.170392E+00  0.118855E+05
 320.0 112.5 0.91  0.325  115.0 -1.000000  0.000000 -0.482543E+00 -0.540535E+00  0.147912E+01 -0.162187E+00  0.118855E+05
 320.0 112.5 0.91  0.375  115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.148886E+01 -0.153196E+00  0.118855E+05
 320.0 112.5 0.91  0.425  115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.149998E+01 -0.143419E+00  0.118855E+05
 320.0 112.5 0.91  0.475  115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.151274E+01 -0.132848E+00  0.118855E+05
 320.0 112.5 0.91  0.525  115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.152744E+01 -0.121466E+00  0.118855E+05
 320.0 112.5 0.91  0.575  115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.154445E+01 -0.109246E+00  0.118855E+05
 320.0 112.5 0.91  0.625  115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.156424E+01 -0.961465E-01  0.118855E+05
 320.0 112.5 0.91  0.675  115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.158749E+01 -0.821078E-01  0.118855E+05
 320.0 112.5 0.91  0.725  115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.161524E+01 -0.670410E-01  0.118855E+05
 320.0 112.5 0.91  0.775  115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.164920E+01 -0.508126E-01  0.118855E+05
 320.0 112.5 0.91  0.825  115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.169266E+01 -0.332112E-01  0.118855E+05
 320.0 112.5 0.91  0.875  115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.175266E+01 -0.138700E-01  0.118855E+05
 320.0 112.5 0.91  0.925  115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.184786E+01  0.796695E-02  0.118855E+05
 320.0 112.5 0.91  0.975  115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.205532E+01  0.346673E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  125.0  0.979582  0.066365 -0.879354E-01 -0.773365E+00  0.720832E+00  0.185704E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  125.0  1.610950  0.326294 -0.175854E+00 -0.737208E+00  0.855140E+00 -0.205813E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  125.0 -1.000000  0.000000 -0.241887E+00 -0.714766E+00  0.950807E+00 -0.496508E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  125.0 -1.000000  0.000000 -0.296251E+00 -0.698720E+00  0.102504E+01 -0.734102E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  125.0 -1.000000  0.000000 -0.342319E+00 -0.686566E+00  0.108414E+01 -0.934409E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  125.0 -1.000000  0.000000 -0.381812E+00 -0.677065E+00  0.113162E+01 -0.110547E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  125.0 -1.000000  0.000000 -0.415794E+00 -0.669494E+00  0.116980E+01 -0.125223E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  125.0 -1.000000  0.000000 -0.444996E+00 -0.663394E+00  0.120039E+01 -0.137806E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  125.0 -1.000000  0.000000 -0.469961E+00 -0.658453E+00  0.122467E+01 -0.148544E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  125.0 -1.000000  0.000000 -0.491111E+00 -0.654453E+00  0.124367E+01 -0.157627E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  125.0 -1.000000  0.000000 -0.508787E+00 -0.651234E+00  0.125826E+01 -0.165210E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  125.0 -1.000000  0.000000 -0.523270E+00 -0.648675E+00  0.126912E+01 -0.171417E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  125.0 -1.000000  0.000000 -0.534798E+00 -0.646689E+00  0.127688E+01 -0.176354E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  125.0 -1.000000  0.000000 -0.543574E+00 -0.645205E+00  0.128203E+01 -0.180111E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  125.0 -1.000000  0.000000 -0.549776E+00 -0.644171E+00  0.128503E+01 -0.182765E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  125.0 -1.000000  0.000000 -0.553557E+00 -0.643546E+00  0.128627E+01 -0.184382E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  125.0 -1.000000  0.000000 -0.555054E+00 -0.643300E+00  0.128611E+01 -0.185022E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  125.0 -1.000000  0.000000 -0.554384E+00 -0.643410E+00  0.128485E+01 -0.184736E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  125.0 -1.000000  0.000000 -0.551655E+00 -0.643860E+00  0.128277E+01 -0.183569E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  125.0 -1.000000  0.000000 -0.546960E+00 -0.644639E+00  0.128015E+01 -0.181560E+00  0.118855E+05
 320.0 112.5 0.91  0.025  125.0 -1.000000  0.000000 -0.540380E+00 -0.645742E+00  0.127722E+01 -0.178744E+00  0.118855E+05
 320.0 112.5 0.91  0.075  125.0 -1.000000  0.000000 -0.531988E+00 -0.647169E+00  0.127421E+01 -0.175151E+00  0.118855E+05
 320.0 112.5 0.91  0.125  125.0 -1.000000  0.000000 -0.521845E+00 -0.648924E+00  0.127133E+01 -0.170806E+00  0.118855E+05
 320.0 112.5 0.91  0.175  125.0 -1.000000  0.000000 -0.510003E+00 -0.651016E+00  0.126881E+01 -0.165731E+00  0.118855E+05
 320.0 112.5 0.91  0.225  125.0 -1.000000  0.000000 -0.496507E+00 -0.653459E+00  0.126686E+01 -0.159943E+00  0.118855E+05
 320.0 112.5 0.91  0.275  125.0 -1.000000  0.000000 -0.481388E+00 -0.656272E+00  0.126569E+01 -0.153453E+00  0.118855E+05
 320.0 112.5 0.91  0.325  125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.126554E+01 -0.146270E+00  0.118855E+05
 320.0 112.5 0.91  0.375  125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.126666E+01 -0.138397E+00  0.118855E+05
 320.0 112.5 0.91  0.425  125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.126934E+01 -0.129830E+00  0.118855E+05
 320.0 112.5 0.91  0.475  125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.127390E+01 -0.120559E+00  0.118855E+05
 320.0 112.5 0.91  0.525  125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.128075E+01 -0.110566E+00  0.118855E+05
 320.0 112.5 0.91  0.575  125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.129043E+01 -0.998202E-01  0.118855E+05
 320.0 112.5 0.91  0.625  125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.130363E+01 -0.882769E-01  0.118855E+05
 320.0 112.5 0.91  0.675  125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.132139E+01 -0.758696E-01  0.118855E+05
 320.0 112.5 0.91  0.725  125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.134527E+01 -0.624996E-01  0.118855E+05
 320.0 112.5 0.91  0.775  125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.137792E+01 -0.480162E-01  0.118855E+05
 320.0 112.5 0.91  0.825  125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.142414E+01 -0.321759E-01  0.118855E+05
 320.0 112.5 0.91  0.875  125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.149396E+01 -0.145457E-01  0.118855E+05
 320.0 112.5 0.91  0.925  125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.161303E+01  0.579478E-02  0.118855E+05
 320.0 112.5 0.91  0.975  125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.188469E+01  0.318472E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  135.0  0.914860  0.074677 -0.939875E-01 -0.782683E+00  0.734832E+00  0.167173E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  135.0 -1.000000  0.000000 -0.179331E+00 -0.766867E+00  0.869135E+00 -0.199127E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  135.0 -1.000000  0.000000 -0.241937E+00 -0.761015E+00  0.959961E+00 -0.463735E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  135.0 -1.000000  0.000000 -0.293084E+00 -0.758706E+00  0.102763E+01 -0.678150E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  135.0 -1.000000  0.000000 -0.336289E+00 -0.758073E+00  0.107935E+01 -0.858331E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  135.0 -1.000000  0.000000 -0.373279E+00 -0.758301E+00  0.111907E+01 -0.101204E+00  0.118855E+05
 320.0 112.5 0.91 -0.675  135.0 -1.000000  0.000000 -0.405091E+00 -0.758973E+00  0.114932E+01 -0.114390E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  135.0 -1.000000  0.000000 -0.432427E+00 -0.759852E+00  0.117192E+01 -0.125699E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  135.0 -1.000000  0.000000 -0.455800E+00 -0.760800E+00  0.118826E+01 -0.135354E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  135.0 -1.000000  0.000000 -0.475607E+00 -0.761729E+00  0.119942E+01 -0.143527E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  135.0 -1.000000  0.000000 -0.492163E+00 -0.762588E+00  0.120627E+01 -0.150354E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  135.0 -1.000000  0.000000 -0.505733E+00 -0.763343E+00  0.120953E+01 -0.155945E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  135.0 -1.000000  0.000000 -0.516536E+00 -0.763975E+00  0.120983E+01 -0.160394E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  135.0 -1.000000  0.000000 -0.524763E+00 -0.764474E+00  0.120766E+01 -0.163780E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  135.0 -1.000000  0.000000 -0.530577E+00 -0.764836E+00  0.120349E+01 -0.166173E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  135.0 -1.000000  0.000000 -0.534122E+00 -0.765060E+00  0.119769E+01 -0.167632E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  135.0 -1.000000  0.000000 -0.535525E+00 -0.765149E+00  0.119061E+01 -0.168209E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  135.0 -1.000000  0.000000 -0.534897E+00 -0.765109E+00  0.118256E+01 -0.167951E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  135.0 -1.000000  0.000000 -0.532339E+00 -0.764947E+00  0.117380E+01 -0.166898E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  135.0 -1.000000  0.000000 -0.527937E+00 -0.764671E+00  0.116458E+01 -0.165086E+00  0.118855E+05
 320.0 112.5 0.91  0.025  135.0 -1.000000  0.000000 -0.521769E+00 -0.764291E+00  0.115514E+01 -0.162548E+00  0.118855E+05
 320.0 112.5 0.91  0.075  135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.114570E+01 -0.159309E+00  0.118855E+05
 320.0 112.5 0.91  0.125  135.0 -1.000000  0.000000 -0.504397E+00 -0.763266E+00  0.113647E+01 -0.155394E+00  0.118855E+05
 320.0 112.5 0.91  0.175  135.0 -1.000000  0.000000 -0.493303E+00 -0.762649E+00  0.112764E+01 -0.150823E+00  0.118855E+05
 320.0 112.5 0.91  0.225  135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.111943E+01 -0.145611E+00  0.118855E+05
 320.0 112.5 0.91  0.275  135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.111206E+01 -0.139771E+00  0.118855E+05
 320.0 112.5 0.91  0.325  135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.110575E+01 -0.133309E+00  0.118855E+05
 320.0 112.5 0.91  0.375  135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.110078E+01 -0.126230E+00  0.118855E+05
 320.0 112.5 0.91  0.425  135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.109743E+01 -0.118529E+00  0.118855E+05
 320.0 112.5 0.91  0.475  135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.109608E+01 -0.110199E+00  0.118855E+05
 320.0 112.5 0.91  0.525  135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.109718E+01 -0.101221E+00  0.118855E+05
 320.0 112.5 0.91  0.575  135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.110134E+01 -0.915662E-01  0.118855E+05
 320.0 112.5 0.91  0.625  135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.110940E+01 -0.811909E-01  0.118855E+05
 320.0 112.5 0.91  0.675  135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.112260E+01 -0.700293E-01  0.118855E+05
 320.0 112.5 0.91  0.725  135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.114285E+01 -0.579819E-01  0.118855E+05
 320.0 112.5 0.91  0.775  135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.117334E+01 -0.448939E-01  0.118855E+05
 320.0 112.5 0.91  0.825  135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.121994E+01 -0.305101E-01  0.118855E+05
 320.0 112.5 0.91  0.875  135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.129475E+01 -0.143649E-01  0.118855E+05
 320.0 112.5 0.91  0.925  135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.142856E+01  0.456044E-02  0.118855E+05
 320.0 112.5 0.91  0.975  135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.174529E+01  0.297204E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  145.0  0.763781  0.093273 -0.984452E-01 -0.791786E+00  0.745917E+00  0.155122E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  145.0 -1.000000  0.000000 -0.181460E+00 -0.793386E+00  0.879657E+00 -0.189072E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  145.0 -1.000000  0.000000 -0.241392E+00 -0.801037E+00  0.966286E+00 -0.432928E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  145.0 -1.000000  0.000000 -0.290153E+00 -0.809608E+00  0.102854E+01 -0.629657E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  145.0 -1.000000  0.000000 -0.331297E+00 -0.817933E+00  0.107433E+01 -0.794879E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  145.0 -1.000000  0.000000 -0.366523E+00 -0.825629E+00  0.110788E+01 -0.935926E-01  0.118855E+05
 320.0 112.5 0.91 -0.675  145.0 -1.000000  0.000000 -0.396830E+00 -0.832564E+00  0.113192E+01 -0.105705E+00  0.118855E+05
 320.0 112.5 0.91 -0.625  145.0 -1.000000  0.000000 -0.422887E+00 -0.838707E+00  0.114833E+01 -0.116107E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  145.0 -1.000000  0.000000 -0.445180E+00 -0.844067E+00  0.115857E+01 -0.124998E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  145.0 -1.000000  0.000000 -0.464080E+00 -0.848673E+00  0.116375E+01 -0.132532E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  145.0 -1.000000  0.000000 -0.479888E+00 -0.852562E+00  0.116475E+01 -0.138831E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.116232E+01 -0.143993E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.115706E+01 -0.148104E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.114949E+01 -0.151235E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.114006E+01 -0.153448E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.112913E+01 -0.154797E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.111705E+01 -0.155331E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.110411E+01 -0.155092E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.109058E+01 -0.154118E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.107669E+01 -0.152443E+00  0.118855E+05
 320.0 112.5 0.91  0.025  145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.106266E+01 -0.150095E+00  0.118855E+05
 320.0 112.5 0.91  0.075  145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.104870E+01 -0.147102E+00  0.118855E+05
 320.0 112.5 0.91  0.125  145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.103501E+01 -0.143485E+00  0.118855E+05
 320.0 112.5 0.91  0.175  145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.102179E+01 -0.139264E+00  0.118855E+05
 320.0 112.5 0.91  0.225  145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.100923E+01 -0.134455E+00  0.118855E+05
 320.0 112.5 0.91  0.275  145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.997544E+00 -0.129069E+00  0.118855E+05
 320.0 112.5 0.91  0.325  145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.986962E+00 -0.123114E+00  0.118855E+05
 320.0 112.5 0.91  0.375  145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.977741E+00 -0.116596E+00  0.118855E+05
 320.0 112.5 0.91  0.425  145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.970186E+00 -0.109511E+00  0.118855E+05
 320.0 112.5 0.91  0.475  145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.964673E+00 -0.101854E+00  0.118855E+05
 320.0 112.5 0.91  0.525  145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.961686E+00 -0.936079E-01  0.118855E+05
 320.0 112.5 0.91  0.575  145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.961874E+00 -0.847470E-01  0.118855E+05
 320.0 112.5 0.91  0.625  145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.966152E+00 -0.752305E-01  0.118855E+05
 320.0 112.5 0.91  0.675  145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.975874E+00 -0.649960E-01  0.118855E+05
 320.0 112.5 0.91  0.725  145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.993163E+00 -0.539477E-01  0.118855E+05
 320.0 112.5 0.91  0.775  145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.102158E+01 -0.419335E-01  0.118855E+05
 320.0 112.5 0.91  0.825  145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.106766E+01 -0.286974E-01  0.118855E+05
 320.0 112.5 0.91  0.875  145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.114494E+01 -0.137626E-01  0.118855E+05
 320.0 112.5 0.91  0.925  145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.128786E+01  0.394225E-02  0.118855E+05
 320.0 112.5 0.91  0.975  145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.163575E+01  0.281753E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  155.0  0.947755  0.104187 -0.101565E+00 -0.799588E+00  0.754147E+00  0.147709E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  155.0 -1.000000  0.000000 -0.182707E+00 -0.814861E+00  0.887135E+00 -0.178945E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  155.0 -1.000000  0.000000 -0.240687E+00 -0.832750E+00  0.970421E+00 -0.407381E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  155.0 -1.000000  0.000000 -0.287768E+00 -0.849419E+00  0.102851E+01 -0.591347E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  155.0 -1.000000  0.000000 -0.327494E+00 -0.864333E+00  0.106979E+01 -0.745966E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  155.0 -1.000000  0.000000 -0.361523E+00 -0.877473E+00  0.109873E+01 -0.878153E-01  0.118855E+05
 320.0 112.5 0.91 -0.675  155.0 -1.000000  0.000000 -0.390821E+00 -0.888947E+00  0.111814E+01 -0.991848E-01  0.118855E+05
 320.0 112.5 0.91 -0.625  155.0 -1.000000  0.000000 -0.416028E+00 -0.898884E+00  0.113000E+01 -0.108962E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.113576E+01 -0.117331E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.113657E+01 -0.124430E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.113334E+01 -0.130370E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.112681E+01 -0.135243E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.111757E+01 -0.139125E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.110616E+01 -0.142084E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.109300E+01 -0.144175E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.107847E+01 -0.145451E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.106289E+01 -0.145956E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.104656E+01 -0.145730E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.102972E+01 -0.144809E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.101262E+01 -0.143225E+00  0.118855E+05
 320.0 112.5 0.91  0.025  155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.995446E+00 -0.141007E+00  0.118855E+05
 320.0 112.5 0.91  0.075  155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.978413E+00 -0.138179E+00  0.118855E+05
 320.0 112.5 0.91  0.125  155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.961707E+00 -0.134763E+00  0.118855E+05
 320.0 112.5 0.91  0.175  155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.945516E+00 -0.130779E+00  0.118855E+05
 320.0 112.5 0.91  0.225  155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.930031E+00 -0.126242E+00  0.118855E+05
 320.0 112.5 0.91  0.275  155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.915453E+00 -0.121165E+00  0.118855E+05
 320.0 112.5 0.91  0.325  155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.902004E+00 -0.115557E+00  0.118855E+05
 320.0 112.5 0.91  0.375  155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.889938E+00 -0.109422E+00  0.118855E+05
 320.0 112.5 0.91  0.425  155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.879560E+00 -0.102761E+00  0.118855E+05
 320.0 112.5 0.91  0.475  155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.871248E+00 -0.955678E-01  0.118855E+05
 320.0 112.5 0.91  0.525  155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.865495E+00 -0.878297E-01  0.118855E+05
 320.0 112.5 0.91  0.575  155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.862974E+00 -0.795230E-01  0.118855E+05
 320.0 112.5 0.91  0.625  155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.864637E+00 -0.706105E-01  0.118855E+05
 320.0 112.5 0.91  0.675  155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.871909E+00 -0.610337E-01  0.118855E+05
 320.0 112.5 0.91  0.725  155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.887037E+00 -0.507015E-01  0.118855E+05
 320.0 112.5 0.91  0.775  155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.913808E+00 -0.394667E-01  0.118855E+05
 320.0 112.5 0.91  0.825  155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.959186E+00 -0.270779E-01  0.118855E+05
 320.0 112.5 0.91  0.875  155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.103765E+01 -0.130575E-01  0.118855E+05
 320.0 112.5 0.91  0.925  155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.118611E+01  0.368953E-02  0.118855E+05
 320.0 112.5 0.91  0.975  155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.155480E+01  0.271120E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  165.0  1.031840  0.115614 -0.103538E+00 -0.805257E+00  0.759589E+00  0.143542E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  165.0 -1.000000  0.000000 -0.183383E+00 -0.829918E+00  0.891916E+00 -0.171018E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  165.0 -1.000000  0.000000 -0.240091E+00 -0.854679E+00  0.972875E+00 -0.389263E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  165.0 -1.000000  0.000000 -0.286104E+00 -0.876719E+00  0.102812E+01 -0.564955E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  165.0 -1.000000  0.000000 -0.324941E+00 -0.895970E+00  0.106638E+01 -0.712784E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  165.0 -1.000000  0.000000 -0.358228E+00 -0.912677E+00  0.109223E+01 -0.839343E-01  0.118855E+05
 320.0 112.5 0.91 -0.675  165.0 -1.000000  0.000000 -0.386905E+00 -0.927110E+00  0.110856E+01 -0.948345E-01  0.118855E+05
 320.0 112.5 0.91 -0.625  165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.111739E+01 -0.104220E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.112021E+01 -0.112261E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.111816E+01 -0.119088E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.111216E+01 -0.124806E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.110295E+01 -0.129499E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.109114E+01 -0.133240E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.107725E+01 -0.136091E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.106169E+01 -0.138108E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.104485E+01 -0.139338E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.102705E+01 -0.139825E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.100857E+01 -0.139607E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.989646E+00 -0.138719E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.970516E+00 -0.137192E+00  0.118855E+05
 320.0 112.5 0.91  0.025  165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.951381E+00 -0.135053E+00  0.118855E+05
 320.0 112.5 0.91  0.075  165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.932434E+00 -0.132327E+00  0.118855E+05
 320.0 112.5 0.91  0.125  165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.913856E+00 -0.129037E+00  0.118855E+05
 320.0 112.5 0.91  0.175  165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.895830E+00 -0.125200E+00  0.118855E+05
 320.0 112.5 0.91  0.225  165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.878540E+00 -0.120833E+00  0.118855E+05
 320.0 112.5 0.91  0.275  165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.862183E+00 -0.115948E+00  0.118855E+05
 320.0 112.5 0.91  0.325  165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.846975E+00 -0.110556E+00  0.118855E+05
 320.0 112.5 0.91  0.375  165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.833166E+00 -0.104661E+00  0.118855E+05
 320.0 112.5 0.91  0.425  165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.821057E+00 -0.982659E-01  0.118855E+05
 320.0 112.5 0.91  0.475  165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.811027E+00 -0.913653E-01  0.118855E+05
 320.0 112.5 0.91  0.525  165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.803574E+00 -0.839480E-01  0.118855E+05
 320.0 112.5 0.91  0.575  165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.799378E+00 -0.759930E-01  0.118855E+05
 320.0 112.5 0.91  0.625  165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.799413E+00 -0.674653E-01  0.118855E+05
 320.0 112.5 0.91  0.675  165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.805142E+00 -0.583101E-01  0.118855E+05
 320.0 112.5 0.91  0.725  165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.818881E+00 -0.484400E-01  0.118855E+05
 320.0 112.5 0.91  0.775  165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.844546E+00 -0.377125E-01  0.118855E+05
 320.0 112.5 0.91  0.825  165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.889358E+00 -0.258811E-01  0.118855E+05
 320.0 112.5 0.91  0.875  165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.968356E+00 -0.124716E-01  0.118855E+05
 320.0 112.5 0.91  0.925  165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.111998E+01  0.361967E-02  0.118855E+05
 320.0 112.5 0.91  0.975  165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.150143E+01  0.264498E-01  0.118855E+05
 320.0 112.5 0.91 -0.975  175.0  1.218690  0.129491 -0.104493E+00 -0.808232E+00  0.762295E+00  0.141691E-01  0.118855E+05
 320.0 112.5 0.91 -0.925  175.0 -1.000000  0.000000 -0.183676E+00 -0.837666E+00  0.894243E+00 -0.166713E-01  0.118855E+05
 320.0 112.5 0.91 -0.875  175.0 -1.000000  0.000000 -0.239758E+00 -0.865875E+00  0.974008E+00 -0.379893E-01  0.118855E+05
 320.0 112.5 0.91 -0.825  175.0 -1.000000  0.000000 -0.285252E+00 -0.890594E+00  0.102782E+01 -0.551517E-01  0.118855E+05
 320.0 112.5 0.91 -0.775  175.0 -1.000000  0.000000 -0.323661E+00 -0.911999E+00  0.106455E+01 -0.696031E-01  0.118855E+05
 320.0 112.5 0.91 -0.725  175.0 -1.000000  0.000000 -0.356594E+00 -0.930471E+00  0.108885E+01 -0.819854E-01  0.118855E+05
 320.0 112.5 0.91 -0.675  175.0 -1.000000  0.000000 -0.384975E+00 -0.946367E+00  0.110364E+01 -0.926584E-01  0.118855E+05
 320.0 112.5 0.91 -0.625  175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.111096E+01 -0.101854E+00  0.118855E+05
 320.0 112.5 0.91 -0.575  175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.111231E+01 -0.109738E+00  0.118855E+05
 320.0 112.5 0.91 -0.525  175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.110884E+01 -0.116435E+00  0.118855E+05
 320.0 112.5 0.91 -0.475  175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.110147E+01 -0.122045E+00  0.118855E+05
 320.0 112.5 0.91 -0.425  175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.109094E+01 -0.126651E+00  0.118855E+05
 320.0 112.5 0.91 -0.375  175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.107787E+01 -0.130324E+00  0.118855E+05
 320.0 112.5 0.91 -0.325  175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.106275E+01 -0.133125E+00  0.118855E+05
 320.0 112.5 0.91 -0.275  175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.104602E+01 -0.135105E+00  0.118855E+05
 320.0 112.5 0.91 -0.225  175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.102806E+01 -0.136314E+00  0.118855E+05
 320.0 112.5 0.91 -0.175  175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.100917E+01 -0.136792E+00  0.118855E+05
 320.0 112.5 0.91 -0.125  175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.989637E+00 -0.136578E+00  0.118855E+05
 320.0 112.5 0.91 -0.075  175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.969707E+00 -0.135706E+00  0.118855E+05
 320.0 112.5 0.91 -0.025  175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.949601E+00 -0.134206E+00  0.118855E+05
 320.0 112.5 0.91  0.025  175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.929520E+00 -0.132105E+00  0.118855E+05
 320.0 112.5 0.91  0.075  175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.909652E+00 -0.129429E+00  0.118855E+05
 320.0 112.5 0.91  0.125  175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.890178E+00 -0.126198E+00  0.118855E+05
 320.0 112.5 0.91  0.175  175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.871275E+00 -0.122431E+00  0.118855E+05
 320.0 112.5 0.91  0.225  175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.853125E+00 -0.118146E+00  0.118855E+05
 320.0 112.5 0.91  0.275  175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.835921E+00 -0.113354E+00  0.118855E+05
 320.0 112.5 0.91  0.325  175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.819877E+00 -0.108066E+00  0.118855E+05
 320.0 112.5 0.91  0.375  175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.805240E+00 -0.102287E+00  0.118855E+05
 320.0 112.5 0.91  0.425  175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.792310E+00 -0.960199E-01  0.118855E+05
 320.0 112.5 0.91  0.475  175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.781466E+00 -0.892607E-01  0.118855E+05
 320.0 112.5 0.91  0.525  175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.773205E+00 -0.819989E-01  0.118855E+05
 320.0 112.5 0.91  0.575  175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.768211E+00 -0.742145E-01  0.118855E+05
 320.0 112.5 0.91  0.625  175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.767469E+00 -0.658743E-01  0.118855E+05
 320.0 112.5 0.91  0.675  175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.772456E+00 -0.569250E-01  0.118855E+05
 320.0 112.5 0.91  0.725  175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.785520E+00 -0.472814E-01  0.118855E+05
 320.0 112.5 0.91  0.775  175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.810637E+00 -0.368039E-01  0.118855E+05
 320.0 112.5 0.91  0.825  175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.855145E+00 -0.252488E-01  0.118855E+05
 320.0 112.5 0.91  0.875  175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.934349E+00 -0.121448E-01  0.118855E+05
 320.0 112.5 0.91  0.925  175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.108742E+01  0.361395E-02  0.118855E+05
 320.0 112.5 0.91  0.975  175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.147492E+01  0.261330E-01  0.118855E+05


==> supplemental-material-cross-section-data/Q2-0.10-GeV2/q2-0.10-cross-sections-binqpr-137.5.txt <==
 320.0 137.5 0.91 -0.975 -175.0 -1.000000  0.000000 -0.104493E+00 -0.808232E+00  0.677517E+00  0.163706E-01  0.137322E+05
 320.0 137.5 0.91 -0.925 -175.0 -1.000000  0.000000 -0.183676E+00 -0.837666E+00  0.789129E+00 -0.192616E-01  0.137322E+05
 320.0 137.5 0.91 -0.875 -175.0 -1.000000  0.000000 -0.239758E+00 -0.865875E+00  0.853092E+00 -0.438919E-01  0.137322E+05
 320.0 137.5 0.91 -0.825 -175.0 -1.000000  0.000000 -0.285252E+00 -0.890594E+00  0.894053E+00 -0.637209E-01  0.137322E+05
 320.0 137.5 0.91 -0.775 -175.0 -1.000000  0.000000 -0.323661E+00 -0.911999E+00  0.920236E+00 -0.804177E-01  0.137322E+05
 320.0 137.5 0.91 -0.725 -175.0 -1.000000  0.000000 -0.356594E+00 -0.930471E+00  0.935894E+00 -0.947239E-01  0.137322E+05
 320.0 137.5 0.91 -0.675 -175.0 -1.000000  0.000000 -0.384975E+00 -0.946367E+00  0.943663E+00 -0.107055E+00  0.137322E+05
 320.0 137.5 0.91 -0.625 -175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.945352E+00 -0.117680E+00  0.137322E+05
 320.0 137.5 0.91 -0.575 -175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.942279E+00 -0.126788E+00  0.137322E+05
 320.0 137.5 0.91 -0.525 -175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.935447E+00 -0.134526E+00  0.137322E+05
 320.0 137.5 0.91 -0.475 -175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.925642E+00 -0.141008E+00  0.137322E+05
 320.0 137.5 0.91 -0.425 -175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.913492E+00 -0.146330E+00  0.137322E+05
 320.0 137.5 0.91 -0.375 -175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.899511E+00 -0.150574E+00  0.137322E+05
 320.0 137.5 0.91 -0.325 -175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.884122E+00 -0.153809E+00  0.137322E+05
 320.0 137.5 0.91 -0.275 -175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.867682E+00 -0.156097E+00  0.137322E+05
 320.0 137.5 0.91 -0.225 -175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.850490E+00 -0.157494E+00  0.137322E+05
 320.0 137.5 0.91 -0.175 -175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.832805E+00 -0.158046E+00  0.137322E+05
 320.0 137.5 0.91 -0.125 -175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.814852E+00 -0.157799E+00  0.137322E+05
 320.0 137.5 0.91 -0.075 -175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.796826E+00 -0.156791E+00  0.137322E+05
 320.0 137.5 0.91 -0.025 -175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.778904E+00 -0.155058E+00  0.137322E+05
 320.0 137.5 0.91  0.025 -175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.761247E+00 -0.152631E+00  0.137322E+05
 320.0 137.5 0.91  0.075 -175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.744004E+00 -0.149539E+00  0.137322E+05
 320.0 137.5 0.91  0.125 -175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.727318E+00 -0.145806E+00  0.137322E+05
 320.0 137.5 0.91  0.175 -175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.711333E+00 -0.141454E+00  0.137322E+05
 320.0 137.5 0.91  0.225 -175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.696193E+00 -0.136503E+00  0.137322E+05
 320.0 137.5 0.91  0.275 -175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.682056E+00 -0.130966E+00  0.137322E+05
 320.0 137.5 0.91  0.325 -175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.669098E+00 -0.124856E+00  0.137322E+05
 320.0 137.5 0.91  0.375 -175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.657525E+00 -0.118180E+00  0.137322E+05
 320.0 137.5 0.91  0.425 -175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.647591E+00 -0.110939E+00  0.137322E+05
 320.0 137.5 0.91  0.475 -175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.639624E+00 -0.103130E+00  0.137322E+05
 320.0 137.5 0.91  0.525 -175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.634067E+00 -0.947395E-01  0.137322E+05
 320.0 137.5 0.91  0.575 -175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.631549E+00 -0.857456E-01  0.137322E+05
 320.0 137.5 0.91  0.625 -175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.633007E+00 -0.761096E-01  0.137322E+05
 320.0 137.5 0.91  0.675 -175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.639919E+00 -0.657697E-01  0.137322E+05
 320.0 137.5 0.91  0.725 -175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.654765E+00 -0.546278E-01  0.137322E+05
 320.0 137.5 0.91  0.775 -175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.682029E+00 -0.425223E-01  0.137322E+05
 320.0 137.5 0.91  0.825 -175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.730625E+00 -0.291719E-01  0.137322E+05
 320.0 137.5 0.91  0.875 -175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.820747E+00 -0.140318E-01  0.137322E+05
 320.0 137.5 0.91  0.925 -175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.100879E+01  0.417547E-02  0.137322E+05
 320.0 137.5 0.91  0.975 -175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.154605E+01  0.301935E-01  0.137322E+05
 320.0 137.5 0.91 -0.975 -165.0 -1.000000  0.000000 -0.103538E+00 -0.805257E+00  0.674694E+00  0.165845E-01  0.137322E+05
 320.0 137.5 0.91 -0.925 -165.0 -1.000000  0.000000 -0.183383E+00 -0.829918E+00  0.786412E+00 -0.197590E-01  0.137322E+05
 320.0 137.5 0.91 -0.875 -165.0 -1.000000  0.000000 -0.240091E+00 -0.854679E+00  0.851368E+00 -0.449745E-01  0.137322E+05
 320.0 137.5 0.91 -0.825 -165.0 -1.000000  0.000000 -0.286104E+00 -0.876719E+00  0.893611E+00 -0.652735E-01  0.137322E+05
 320.0 137.5 0.91 -0.775 -165.0 -1.000000  0.000000 -0.324941E+00 -0.895970E+00  0.921194E+00 -0.823533E-01  0.137322E+05
 320.0 137.5 0.91 -0.725 -165.0 -1.000000  0.000000 -0.358228E+00 -0.912677E+00  0.938293E+00 -0.969756E-01  0.137322E+05
 320.0 137.5 0.91 -0.675 -165.0 -1.000000  0.000000 -0.386905E+00 -0.927110E+00  0.947507E+00 -0.109569E+00  0.137322E+05
 320.0 137.5 0.91 -0.625 -165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.950620E+00 -0.120413E+00  0.137322E+05
 320.0 137.5 0.91 -0.575 -165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.948938E+00 -0.129704E+00  0.137322E+05
 320.0 137.5 0.91 -0.525 -165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.943456E+00 -0.137592E+00  0.137322E+05
 320.0 137.5 0.91 -0.475 -165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.934956E+00 -0.144198E+00  0.137322E+05
 320.0 137.5 0.91 -0.425 -165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.924066E+00 -0.149620E+00  0.137322E+05
 320.0 137.5 0.91 -0.375 -165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.911299E+00 -0.153942E+00  0.137322E+05
 320.0 137.5 0.91 -0.325 -165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.897081E+00 -0.157236E+00  0.137322E+05
 320.0 137.5 0.91 -0.275 -165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.881768E+00 -0.159566E+00  0.137322E+05
 320.0 137.5 0.91 -0.225 -165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.865665E+00 -0.160988E+00  0.137322E+05
 320.0 137.5 0.91 -0.175 -165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.849034E+00 -0.161551E+00  0.137322E+05
 320.0 137.5 0.91 -0.125 -165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.832103E+00 -0.161299E+00  0.137322E+05
 320.0 137.5 0.91 -0.075 -165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.815072E+00 -0.160273E+00  0.137322E+05
 320.0 137.5 0.91 -0.025 -165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.798123E+00 -0.158508E+00  0.137322E+05
 320.0 137.5 0.91  0.025 -165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.781422E+00 -0.156037E+00  0.137322E+05
 320.0 137.5 0.91  0.075 -165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.765124E+00 -0.152888E+00  0.137322E+05
 320.0 137.5 0.91  0.125 -165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.749378E+00 -0.149086E+00  0.137322E+05
 320.0 137.5 0.91  0.175 -165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.734335E+00 -0.144653E+00  0.137322E+05
 320.0 137.5 0.91  0.225 -165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.720146E+00 -0.139607E+00  0.137322E+05
 320.0 137.5 0.91  0.275 -165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.706977E+00 -0.133964E+00  0.137322E+05
 320.0 137.5 0.91  0.325 -165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.695014E+00 -0.127733E+00  0.137322E+05
 320.0 137.5 0.91  0.375 -165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.684472E+00 -0.120923E+00  0.137322E+05
 320.0 137.5 0.91  0.425 -165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.675618E+00 -0.113534E+00  0.137322E+05
 320.0 137.5 0.91  0.475 -165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.668792E+00 -0.105561E+00  0.137322E+05
 320.0 137.5 0.91  0.525 -165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.664452E+00 -0.969915E-01  0.137322E+05
 320.0 137.5 0.91  0.575 -165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.663241E+00 -0.878004E-01  0.137322E+05
 320.0 137.5 0.91  0.625 -165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.666116E+00 -0.779478E-01  0.137322E+05
 320.0 137.5 0.91  0.675 -165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.674569E+00 -0.673701E-01  0.137322E+05
 320.0 137.5 0.91  0.725 -165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.691094E+00 -0.559664E-01  0.137322E+05
 320.0 137.5 0.91  0.775 -165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.720171E+00 -0.435721E-01  0.137322E+05
 320.0 137.5 0.91  0.825 -165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.770664E+00 -0.299024E-01  0.137322E+05
 320.0 137.5 0.91  0.875 -165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.862577E+00 -0.144094E-01  0.137322E+05
 320.0 137.5 0.91  0.925 -165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.105155E+01  0.418208E-02  0.137322E+05
 320.0 137.5 0.91  0.975 -165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.158442E+01  0.305595E-01  0.137322E+05
 320.0 137.5 0.91 -0.975 -155.0 -1.000000  0.000000 -0.101565E+00 -0.799588E+00  0.669025E+00  0.170659E-01  0.137322E+05
 320.0 137.5 0.91 -0.925 -155.0 -1.000000  0.000000 -0.182707E+00 -0.814861E+00  0.780829E+00 -0.206749E-01  0.137322E+05
 320.0 137.5 0.91 -0.875 -155.0 -1.000000  0.000000 -0.240687E+00 -0.832750E+00  0.847671E+00 -0.470677E-01  0.137322E+05
 320.0 137.5 0.91 -0.825 -155.0 -1.000000  0.000000 -0.287768E+00 -0.849419E+00  0.892396E+00 -0.683227E-01  0.137322E+05
 320.0 137.5 0.91 -0.775 -155.0 -1.000000  0.000000 -0.327494E+00 -0.864333E+00  0.922713E+00 -0.861871E-01  0.137322E+05
 320.0 137.5 0.91 -0.725 -155.0 -1.000000  0.000000 -0.361523E+00 -0.877473E+00  0.942645E+00 -0.101460E+00  0.137322E+05
 320.0 137.5 0.91 -0.675 -155.0 -1.000000  0.000000 -0.390821E+00 -0.888947E+00  0.954709E+00 -0.114596E+00  0.137322E+05
 320.0 137.5 0.91 -0.625 -155.0 -1.000000  0.000000 -0.416028E+00 -0.898884E+00  0.960642E+00 -0.125892E+00  0.137322E+05
 320.0 137.5 0.91 -0.575 -155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.961725E+00 -0.135561E+00  0.137322E+05
 320.0 137.5 0.91 -0.525 -155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.958936E+00 -0.143763E+00  0.137322E+05
 320.0 137.5 0.91 -0.475 -155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.953049E+00 -0.150626E+00  0.137322E+05
 320.0 137.5 0.91 -0.425 -155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.944688E+00 -0.156256E+00  0.137322E+05
 320.0 137.5 0.91 -0.375 -155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.934367E+00 -0.160742E+00  0.137322E+05
 320.0 137.5 0.91 -0.325 -155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.922514E+00 -0.164160E+00  0.137322E+05
 320.0 137.5 0.91 -0.275 -155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.909491E+00 -0.166577E+00  0.137322E+05
 320.0 137.5 0.91 -0.225 -155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.895606E+00 -0.168051E+00  0.137322E+05
 320.0 137.5 0.91 -0.175 -155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.881130E+00 -0.168634E+00  0.137322E+05
 320.0 137.5 0.91 -0.125 -155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.866296E+00 -0.168373E+00  0.137322E+05
 320.0 137.5 0.91 -0.075 -155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.851317E+00 -0.167309E+00  0.137322E+05
 320.0 137.5 0.91 -0.025 -155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.836381E+00 -0.165479E+00  0.137322E+05
 320.0 137.5 0.91  0.025 -155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.821667E+00 -0.162916E+00  0.137322E+05
 320.0 137.5 0.91  0.075 -155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.807339E+00 -0.159648E+00  0.137322E+05
 320.0 137.5 0.91  0.125 -155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.793561E+00 -0.155702E+00  0.137322E+05
 320.0 137.5 0.91  0.175 -155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.780494E+00 -0.151099E+00  0.137322E+05
 320.0 137.5 0.91  0.225 -155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.768308E+00 -0.145857E+00  0.137322E+05
 320.0 137.5 0.91  0.275 -155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.757183E+00 -0.139991E+00  0.137322E+05
 320.0 137.5 0.91  0.325 -155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.747324E+00 -0.133511E+00  0.137322E+05
 320.0 137.5 0.91  0.375 -155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.738967E+00 -0.126423E+00  0.137322E+05
 320.0 137.5 0.91  0.425 -155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.732400E+00 -0.118727E+00  0.137322E+05
 320.0 137.5 0.91  0.475 -155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.727991E+00 -0.110417E+00  0.137322E+05
 320.0 137.5 0.91  0.525 -155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.726224E+00 -0.101476E+00  0.137322E+05
 320.0 137.5 0.91  0.575 -155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.727775E+00 -0.918789E-01  0.137322E+05
 320.0 137.5 0.91  0.625 -155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.733631E+00 -0.815816E-01  0.137322E+05
 320.0 137.5 0.91  0.675 -155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.745316E+00 -0.705168E-01  0.137322E+05
 320.0 137.5 0.91  0.725 -155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.765340E+00 -0.585792E-01  0.137322E+05
 320.0 137.5 0.91  0.775 -155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.798167E+00 -0.455989E-01  0.137322E+05
 320.0 137.5 0.91  0.825 -155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.852540E+00 -0.312851E-01  0.137322E+05
 320.0 137.5 0.91  0.875 -155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.948025E+00 -0.150863E-01  0.137322E+05
 320.0 137.5 0.91  0.925 -155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.113865E+01  0.426279E-02  0.137322E+05
 320.0 137.5 0.91  0.975 -155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.166192E+01  0.313245E-01  0.137322E+05
 320.0 137.5 0.91 -0.975 -145.0 -1.000000  0.000000 -0.984452E-01 -0.791786E+00  0.660468E+00  0.179224E-01  0.137322E+05
 320.0 137.5 0.91 -0.925 -145.0 -1.000000  0.000000 -0.181460E+00 -0.793386E+00  0.772101E+00 -0.218449E-01  0.137322E+05
 320.0 137.5 0.91 -0.875 -145.0 -1.000000  0.000000 -0.241392E+00 -0.801037E+00  0.841527E+00 -0.500194E-01  0.137322E+05
 320.0 137.5 0.91 -0.825 -145.0 -1.000000  0.000000 -0.290153E+00 -0.809608E+00  0.889782E+00 -0.727491E-01  0.137322E+05
 320.0 137.5 0.91 -0.775 -145.0 -1.000000  0.000000 -0.331297E+00 -0.817933E+00  0.924048E+00 -0.918383E-01  0.137322E+05
 320.0 137.5 0.91 -0.725 -145.0 -1.000000  0.000000 -0.366523E+00 -0.825629E+00  0.948110E+00 -0.108135E+00  0.137322E+05
 320.0 137.5 0.91 -0.675 -145.0 -1.000000  0.000000 -0.396830E+00 -0.832564E+00  0.964362E+00 -0.122129E+00  0.137322E+05
 320.0 137.5 0.91 -0.625 -145.0 -1.000000  0.000000 -0.422887E+00 -0.838707E+00  0.974468E+00 -0.134147E+00  0.137322E+05
 320.0 137.5 0.91 -0.575 -145.0 -1.000000  0.000000 -0.445180E+00 -0.844067E+00  0.979666E+00 -0.144420E+00  0.137322E+05
 320.0 137.5 0.91 -0.525 -145.0 -1.000000  0.000000 -0.464080E+00 -0.848673E+00  0.980909E+00 -0.153124E+00  0.137322E+05
 320.0 137.5 0.91 -0.475 -145.0 -1.000000  0.000000 -0.479888E+00 -0.852562E+00  0.978956E+00 -0.160402E+00  0.137322E+05
 320.0 137.5 0.91 -0.425 -145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.974427E+00 -0.166366E+00  0.137322E+05
 320.0 137.5 0.91 -0.375 -145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.967832E+00 -0.171116E+00  0.137322E+05
 320.0 137.5 0.91 -0.325 -145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.959603E+00 -0.174733E+00  0.137322E+05
 320.0 137.5 0.91 -0.275 -145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.950108E+00 -0.177290E+00  0.137322E+05
 320.0 137.5 0.91 -0.225 -145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.939664E+00 -0.178849E+00  0.137322E+05
 320.0 137.5 0.91 -0.175 -145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.928549E+00 -0.179466E+00  0.137322E+05
 320.0 137.5 0.91 -0.125 -145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.917011E+00 -0.179190E+00  0.137322E+05
 320.0 137.5 0.91 -0.075 -145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.905273E+00 -0.178064E+00  0.137322E+05
 320.0 137.5 0.91 -0.025 -145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.893539E+00 -0.176129E+00  0.137322E+05
 320.0 137.5 0.91  0.025 -145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.882002E+00 -0.173416E+00  0.137322E+05
 320.0 137.5 0.91  0.075 -145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.870845E+00 -0.169958E+00  0.137322E+05
 320.0 137.5 0.91  0.125 -145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.860249E+00 -0.165779E+00  0.137322E+05
 320.0 137.5 0.91  0.175 -145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.850397E+00 -0.160902E+00  0.137322E+05
 320.0 137.5 0.91  0.225 -145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.841480E+00 -0.155345E+00  0.137322E+05
 320.0 137.5 0.91  0.275 -145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.833704E+00 -0.149123E+00  0.137322E+05
 320.0 137.5 0.91  0.325 -145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.827300E+00 -0.142243E+00  0.137322E+05
 320.0 137.5 0.91  0.375 -145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.822536E+00 -0.134712E+00  0.137322E+05
 320.0 137.5 0.91  0.425 -145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.819733E+00 -0.126527E+00  0.137322E+05
 320.0 137.5 0.91  0.475 -145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.819297E+00 -0.117680E+00  0.137322E+05
 320.0 137.5 0.91  0.525 -145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.821753E+00 -0.108152E+00  0.137322E+05
 320.0 137.5 0.91  0.575 -145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.827819E+00 -0.979145E-01  0.137322E+05
 320.0 137.5 0.91  0.625 -145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.838526E+00 -0.869194E-01  0.137322E+05
 320.0 137.5 0.91  0.675 -145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.855432E+00 -0.750948E-01  0.137322E+05
 320.0 137.5 0.91  0.725 -145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.881056E+00 -0.623299E-01  0.137322E+05
 320.0 137.5 0.91  0.775 -145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.919803E+00 -0.484490E-01  0.137322E+05
 320.0 137.5 0.91  0.825 -145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.980172E+00 -0.331563E-01  0.137322E+05
 320.0 137.5 0.91  0.875 -145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.108094E+01 -0.159010E-01  0.137322E+05
 320.0 137.5 0.91  0.925 -145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.127338E+01  0.455477E-02  0.137322E+05
 320.0 137.5 0.91  0.975 -145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.178002E+01  0.325531E-01  0.137322E+05
 320.0 137.5 0.91 -0.975 -135.0 -1.000000  0.000000 -0.939875E-01 -0.782683E+00  0.648983E+00  0.193148E-01  0.137322E+05
 320.0 137.5 0.91 -0.925 -135.0 -1.000000  0.000000 -0.179331E+00 -0.766867E+00  0.759845E+00 -0.230066E-01  0.137322E+05
 320.0 137.5 0.91 -0.875 -135.0 -1.000000  0.000000 -0.241937E+00 -0.761015E+00  0.832284E+00 -0.535789E-01  0.137322E+05
 320.0 137.5 0.91 -0.825 -135.0 -1.000000  0.000000 -0.293084E+00 -0.758706E+00  0.884906E+00 -0.783518E-01  0.137322E+05
 320.0 137.5 0.91 -0.775 -135.0 -1.000000  0.000000 -0.336289E+00 -0.758073E+00  0.924176E+00 -0.991695E-01  0.137322E+05
 320.0 137.5 0.91 -0.725 -135.0 -1.000000  0.000000 -0.373279E+00 -0.758301E+00  0.953555E+00 -0.116929E+00  0.137322E+05
 320.0 137.5 0.91 -0.675 -135.0 -1.000000  0.000000 -0.405091E+00 -0.758973E+00  0.975259E+00 -0.132163E+00  0.137322E+05
 320.0 137.5 0.91 -0.625 -135.0 -1.000000  0.000000 -0.432427E+00 -0.759852E+00  0.990852E+00 -0.145229E+00  0.137322E+05
 320.0 137.5 0.91 -0.575 -135.0 -1.000000  0.000000 -0.455800E+00 -0.760800E+00  0.100151E+01 -0.156385E+00  0.137322E+05
 320.0 137.5 0.91 -0.525 -135.0 -1.000000  0.000000 -0.475607E+00 -0.761729E+00  0.100815E+01 -0.165828E+00  0.137322E+05
 320.0 137.5 0.91 -0.475 -135.0 -1.000000  0.000000 -0.492163E+00 -0.762588E+00  0.101150E+01 -0.173715E+00  0.137322E+05
 320.0 137.5 0.91 -0.425 -135.0 -1.000000  0.000000 -0.505733E+00 -0.763343E+00  0.101218E+01 -0.180175E+00  0.137322E+05
 320.0 137.5 0.91 -0.375 -135.0 -1.000000  0.000000 -0.516536E+00 -0.763975E+00  0.101070E+01 -0.185315E+00  0.137322E+05
 320.0 137.5 0.91 -0.325 -135.0 -1.000000  0.000000 -0.524763E+00 -0.764474E+00  0.100748E+01 -0.189228E+00  0.137322E+05
 320.0 137.5 0.91 -0.275 -135.0 -1.000000  0.000000 -0.530577E+00 -0.764836E+00  0.100290E+01 -0.191992E+00  0.137322E+05
 320.0 137.5 0.91 -0.225 -135.0 -1.000000  0.000000 -0.534122E+00 -0.765060E+00  0.997295E+00 -0.193677E+00  0.137322E+05
 320.0 137.5 0.91 -0.175 -135.0 -1.000000  0.000000 -0.535525E+00 -0.765149E+00  0.990945E+00 -0.194344E+00  0.137322E+05
 320.0 137.5 0.91 -0.125 -135.0 -1.000000  0.000000 -0.534897E+00 -0.765109E+00  0.984116E+00 -0.194046E+00  0.137322E+05
 320.0 137.5 0.91 -0.075 -135.0 -1.000000  0.000000 -0.532339E+00 -0.764947E+00  0.977047E+00 -0.192830E+00  0.137322E+05
 320.0 137.5 0.91 -0.025 -135.0 -1.000000  0.000000 -0.527937E+00 -0.764671E+00  0.969962E+00 -0.190737E+00  0.137322E+05
 320.0 137.5 0.91  0.025 -135.0 -1.000000  0.000000 -0.521769E+00 -0.764291E+00  0.963073E+00 -0.187804E+00  0.137322E+05
 320.0 137.5 0.91  0.075 -135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.956587E+00 -0.184062E+00  0.137322E+05
 320.0 137.5 0.91  0.125 -135.0 -1.000000  0.000000 -0.504397E+00 -0.763266E+00  0.950709E+00 -0.179539E+00  0.137322E+05
 320.0 137.5 0.91  0.175 -135.0 -1.000000  0.000000 -0.493303E+00 -0.762649E+00  0.945650E+00 -0.174257E+00  0.137322E+05
 320.0 137.5 0.91  0.225 -135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.941632E+00 -0.168236E+00  0.137322E+05
 320.0 137.5 0.91  0.275 -135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.938892E+00 -0.161488E+00  0.137322E+05
 320.0 137.5 0.91  0.325 -135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.937699E+00 -0.154022E+00  0.137322E+05
 320.0 137.5 0.91  0.375 -135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.938360E+00 -0.145843E+00  0.137322E+05
 320.0 137.5 0.91  0.425 -135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.941241E+00 -0.136946E+00  0.137322E+05
 320.0 137.5 0.91  0.475 -135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.946793E+00 -0.127321E+00  0.137322E+05
 320.0 137.5 0.91  0.525 -135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.955592E+00 -0.116948E+00  0.137322E+05
 320.0 137.5 0.91  0.575 -135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.968405E+00 -0.105793E+00  0.137322E+05
 320.0 137.5 0.91  0.625 -135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.986304E+00 -0.938060E-01  0.137322E+05
 320.0 137.5 0.91  0.675 -135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.101087E+01 -0.809101E-01  0.137322E+05
 320.0 137.5 0.91  0.725 -135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.104460E+01 -0.669908E-01  0.137322E+05
 320.0 137.5 0.91  0.775 -135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.109173E+01 -0.518693E-01  0.137322E+05
 320.0 137.5 0.91  0.825 -135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.116031E+01 -0.352506E-01  0.137322E+05
 320.0 137.5 0.91  0.875 -135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.126779E+01 -0.165969E-01  0.137322E+05
 320.0 137.5 0.91  0.925 -135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.146112E+01  0.526902E-02  0.137322E+05
 320.0 137.5 0.91  0.975 -135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.194092E+01  0.343382E-01  0.137322E+05
 320.0 137.5 0.91 -0.975 -125.0 -1.000000  0.000000 -0.879354E-01 -0.773365E+00  0.634549E+00  0.214558E-01  0.137322E+05
 320.0 137.5 0.91 -0.925 -125.0 -1.000000  0.000000 -0.175854E+00 -0.737208E+00  0.743626E+00 -0.237791E-01  0.137322E+05
 320.0 137.5 0.91 -0.875 -125.0 -1.000000  0.000000 -0.241887E+00 -0.714766E+00  0.819170E+00 -0.573653E-01  0.137322E+05
 320.0 137.5 0.91 -0.825 -125.0 -1.000000  0.000000 -0.296251E+00 -0.698720E+00  0.876747E+00 -0.848164E-01  0.137322E+05
 320.0 137.5 0.91 -0.775 -125.0 -1.000000  0.000000 -0.342319E+00 -0.686566E+00  0.921902E+00 -0.107959E+00  0.137322E+05
 320.0 137.5 0.91 -0.725 -125.0 -1.000000  0.000000 -0.381812E+00 -0.677065E+00  0.957672E+00 -0.127724E+00  0.137322E+05
 320.0 137.5 0.91 -0.675 -125.0 -1.000000  0.000000 -0.415794E+00 -0.669494E+00  0.986040E+00 -0.144680E+00  0.137322E+05
 320.0 137.5 0.91 -0.625 -125.0 -1.000000  0.000000 -0.444996E+00 -0.663394E+00  0.100843E+01 -0.159218E+00  0.137322E+05
 320.0 137.5 0.91 -0.575 -125.0 -1.000000  0.000000 -0.469961E+00 -0.658453E+00  0.102594E+01 -0.171624E+00  0.137322E+05
 320.0 137.5 0.91 -0.525 -125.0 -1.000000  0.000000 -0.491111E+00 -0.654453E+00  0.103942E+01 -0.182119E+00  0.137322E+05
 320.0 137.5 0.91 -0.475 -125.0 -1.000000  0.000000 -0.508787E+00 -0.651234E+00  0.104959E+01 -0.190879E+00  0.137322E+05
 320.0 137.5 0.91 -0.425 -125.0 -1.000000  0.000000 -0.523270E+00 -0.648675E+00  0.105703E+01 -0.198051E+00  0.137322E+05
 320.0 137.5 0.91 -0.375 -125.0 -1.000000  0.000000 -0.534798E+00 -0.646689E+00  0.106224E+01 -0.203755E+00  0.137322E+05
 320.0 137.5 0.91 -0.325 -125.0 -1.000000  0.000000 -0.543574E+00 -0.645205E+00  0.106566E+01 -0.208096E+00  0.137322E+05
 320.0 137.5 0.91 -0.275 -125.0 -1.000000  0.000000 -0.549776E+00 -0.644171E+00  0.106767E+01 -0.211162E+00  0.137322E+05
 320.0 137.5 0.91 -0.225 -125.0 -1.000000  0.000000 -0.553557E+00 -0.643546E+00  0.106860E+01 -0.213031E+00  0.137322E+05
 320.0 137.5 0.91 -0.175 -125.0 -1.000000  0.000000 -0.555054E+00 -0.643300E+00  0.106875E+01 -0.213770E+00  0.137322E+05
 320.0 137.5 0.91 -0.125 -125.0 -1.000000  0.000000 -0.554384E+00 -0.643410E+00  0.106841E+01 -0.213439E+00  0.137322E+05
 320.0 137.5 0.91 -0.075 -125.0 -1.000000  0.000000 -0.551655E+00 -0.643860E+00  0.106784E+01 -0.212091E+00  0.137322E+05
 320.0 137.5 0.91 -0.025 -125.0 -1.000000  0.000000 -0.546960E+00 -0.644639E+00  0.106728E+01 -0.209770E+00  0.137322E+05
 320.0 137.5 0.91  0.025 -125.0 -1.000000  0.000000 -0.540380E+00 -0.645742E+00  0.106698E+01 -0.206516E+00  0.137322E+05
 320.0 137.5 0.91  0.075 -125.0 -1.000000  0.000000 -0.531988E+00 -0.647169E+00  0.106715E+01 -0.202365E+00  0.137322E+05
 320.0 137.5 0.91  0.125 -125.0 -1.000000  0.000000 -0.521845E+00 -0.648924E+00  0.106805E+01 -0.197345E+00  0.137322E+05
 320.0 137.5 0.91  0.175 -125.0 -1.000000  0.000000 -0.510003E+00 -0.651016E+00  0.106992E+01 -0.191482E+00  0.137322E+05
 320.0 137.5 0.91  0.225 -125.0 -1.000000  0.000000 -0.496507E+00 -0.653459E+00  0.107301E+01 -0.184794E+00  0.137322E+05
 320.0 137.5 0.91  0.275 -125.0 -1.000000  0.000000 -0.481388E+00 -0.656272E+00  0.107760E+01 -0.177296E+00  0.137322E+05
 320.0 137.5 0.91  0.325 -125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.108401E+01 -0.168997E+00  0.137322E+05
 320.0 137.5 0.91  0.375 -125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.109259E+01 -0.159900E+00  0.137322E+05
 320.0 137.5 0.91  0.425 -125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.110375E+01 -0.150002E+00  0.137322E+05
 320.0 137.5 0.91  0.475 -125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.111800E+01 -0.139291E+00  0.137322E+05
 320.0 137.5 0.91  0.525 -125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.113596E+01 -0.127745E+00  0.137322E+05
 320.0 137.5 0.91  0.575 -125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.115845E+01 -0.115330E+00  0.137322E+05
 320.0 137.5 0.91  0.625 -125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.118654E+01 -0.101993E+00  0.137322E+05
 320.0 137.5 0.91  0.675 -125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.122181E+01 -0.876578E-01  0.137322E+05
 320.0 137.5 0.91  0.725 -125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.126662E+01 -0.722105E-01  0.137322E+05
 320.0 137.5 0.91  0.775 -125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.132489E+01 -0.554768E-01  0.137322E+05
 320.0 137.5 0.91  0.825 -125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.140379E+01 -0.371753E-01  0.137322E+05
 320.0 137.5 0.91  0.875 -125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.151862E+01 -0.168057E-01  0.137322E+05
 320.0 137.5 0.91  0.925 -125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.170980E+01  0.669515E-02  0.137322E+05
 320.0 137.5 0.91  0.975 -125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.214750E+01  0.367954E-01  0.137322E+05
 320.0 137.5 0.91 -0.975 -115.0 -1.000000  0.000000 -0.799753E-01 -0.765145E+00  0.617193E+00  0.246044E-01  0.137322E+05
 320.0 137.5 0.91 -0.925 -115.0 -1.000000  0.000000 -0.170359E+00 -0.706914E+00  0.722999E+00 -0.236343E-01  0.137322E+05
 320.0 137.5 0.91 -0.875 -115.0 -1.000000  0.000000 -0.240557E+00 -0.665116E+00  0.801357E+00 -0.608171E-01  0.137322E+05
 320.0 137.5 0.91 -0.825 -115.0 -1.000000  0.000000 -0.299113E+00 -0.632390E+00  0.864201E+00 -0.916572E-01  0.137322E+05
 320.0 137.5 0.91 -0.775 -115.0 -1.000000  0.000000 -0.349067E+00 -0.605870E+00  0.915948E+00 -0.117851E+00  0.137322E+05
 320.0 137.5 0.91 -0.725 -115.0 -1.000000  0.000000 -0.392054E+00 -0.583995E+00  0.959100E+00 -0.140314E+00  0.137322E+05
 320.0 137.5 0.91 -0.675 -115.0 -1.000000  0.000000 -0.429126E+00 -0.565785E+00  0.995343E+00 -0.159633E+00  0.137322E+05
 320.0 137.5 0.91 -0.625 -115.0 -1.000000  0.000000 -0.461030E+00 -0.550569E+00  0.102592E+01 -0.176220E+00  0.137322E+05
 320.0 137.5 0.91 -0.575 -115.0 -1.000000  0.000000 -0.488328E+00 -0.537867E+00  0.105181E+01 -0.190387E+00  0.137322E+05
 320.0 137.5 0.91 -0.525 -115.0 -1.000000  0.000000 -0.511469E+00 -0.527320E+00  0.107380E+01 -0.202378E+00  0.137322E+05
 320.0 137.5 0.91 -0.475 -115.0 -1.000000  0.000000 -0.530815E+00 -0.518651E+00  0.109256E+01 -0.212390E+00  0.137322E+05
 320.0 137.5 0.91 -0.425 -115.0 -1.000000  0.000000 -0.546669E+00 -0.511645E+00  0.110863E+01 -0.220588E+00  0.137322E+05
 320.0 137.5 0.91 -0.375 -115.0 -1.000000  0.000000 -0.559291E+00 -0.506129E+00  0.112251E+01 -0.227109E+00  0.137322E+05
 320.0 137.5 0.91 -0.325 -115.0 -1.000000  0.000000 -0.568901E+00 -0.501965E+00  0.113463E+01 -0.232071E+00  0.137322E+05
 320.0 137.5 0.91 -0.275 -115.0 -1.000000  0.000000 -0.575692E+00 -0.499041E+00  0.114536E+01 -0.235575E+00  0.137322E+05
 320.0 137.5 0.91 -0.225 -115.0 -1.000000  0.000000 -0.579833E+00 -0.497266E+00  0.115507E+01 -0.237712E+00  0.137322E+05
 320.0 137.5 0.91 -0.175 -115.0 -1.000000  0.000000 -0.581471E+00 -0.496565E+00  0.116405E+01 -0.238557E+00  0.137322E+05
 320.0 137.5 0.91 -0.125 -115.0 -1.000000  0.000000 -0.580739E+00 -0.496879E+00  0.117262E+01 -0.238179E+00  0.137322E+05
 320.0 137.5 0.91 -0.075 -115.0 -1.000000  0.000000 -0.577750E+00 -0.498158E+00  0.118105E+01 -0.236637E+00  0.137322E+05
 320.0 137.5 0.91 -0.025 -115.0 -1.000000  0.000000 -0.572609E+00 -0.500367E+00  0.118962E+01 -0.233984E+00  0.137322E+05
 320.0 137.5 0.91  0.025 -115.0 -1.000000  0.000000 -0.565404E+00 -0.503477E+00  0.119860E+01 -0.230265E+00  0.137322E+05
 320.0 137.5 0.91  0.075 -115.0 -1.000000  0.000000 -0.556214E+00 -0.507469E+00  0.120824E+01 -0.225519E+00  0.137322E+05
 320.0 137.5 0.91  0.125 -115.0 -1.000000  0.000000 -0.545109E+00 -0.512330E+00  0.121883E+01 -0.219781E+00  0.137322E+05
 320.0 137.5 0.91  0.175 -115.0 -1.000000  0.000000 -0.532146E+00 -0.518059E+00  0.123065E+01 -0.213079E+00  0.137322E+05
 320.0 137.5 0.91  0.225 -115.0 -1.000000  0.000000 -0.517373E+00 -0.524660E+00  0.124399E+01 -0.205435E+00  0.137322E+05
 320.0 137.5 0.91  0.275 -115.0 -1.000000  0.000000 -0.500830E+00 -0.532144E+00  0.125919E+01 -0.196867E+00  0.137322E+05
 320.0 137.5 0.91  0.325 -115.0 -1.000000  0.000000 -0.482543E+00 -0.540535E+00  0.127659E+01 -0.187386E+00  0.137322E+05
 320.0 137.5 0.91  0.375 -115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.129661E+01 -0.176999E+00  0.137322E+05
 320.0 137.5 0.91  0.425 -115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.131970E+01 -0.165703E+00  0.137322E+05
 320.0 137.5 0.91  0.475 -115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.134640E+01 -0.153489E+00  0.137322E+05
 320.0 137.5 0.91  0.525 -115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.137738E+01 -0.140339E+00  0.137322E+05
 320.0 137.5 0.91  0.575 -115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.141343E+01 -0.126220E+00  0.137322E+05
 320.0 137.5 0.91  0.625 -115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.145562E+01 -0.111085E+00  0.137322E+05
 320.0 137.5 0.91  0.675 -115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.150535E+01 -0.948653E-01  0.137322E+05
 320.0 137.5 0.91  0.725 -115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.156469E+01 -0.774575E-01  0.137322E+05
 320.0 137.5 0.91  0.775 -115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.163684E+01 -0.587076E-01  0.137322E+05
 320.0 137.5 0.91  0.825 -115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.172752E+01 -0.383714E-01  0.137322E+05
 320.0 137.5 0.91  0.875 -115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.184850E+01 -0.160250E-01  0.137322E+05
 320.0 137.5 0.91  0.925 -115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.203061E+01  0.920482E-02  0.137322E+05
 320.0 137.5 0.91  0.975 -115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.240316E+01  0.400538E-01  0.137322E+05
 320.0 137.5 0.91 -0.975 -105.0 -1.000000  0.000000 -0.697527E-01 -0.759507E+00  0.597026E+00  0.290532E-01  0.137322E+05
 320.0 137.5 0.91 -0.925 -105.0 -1.000000  0.000000 -0.161918E+00 -0.679175E+00  0.697573E+00 -0.218629E-01  0.137322E+05
 320.0 137.5 0.91 -0.875 -105.0 -1.000000  0.000000 -0.236891E+00 -0.615845E+00  0.778018E+00 -0.631147E-01  0.137322E+05
 320.0 137.5 0.91 -0.825 -105.0 -1.000000  0.000000 -0.300746E+00 -0.563466E+00  0.846137E+00 -0.981210E-01  0.137322E+05
 320.0 137.5 0.91 -0.775 -105.0 -1.000000  0.000000 -0.355887E+00 -0.519347E+00  0.905010E+00 -0.128258E+00  0.137322E+05
 320.0 137.5 0.91 -0.725 -105.0 -1.000000  0.000000 -0.403715E+00 -0.481874E+00  0.956493E+00 -0.154333E+00  0.137322E+05
 320.0 137.5 0.91 -0.675 -105.0 -1.000000  0.000000 -0.445188E+00 -0.449952E+00  0.100190E+01 -0.176896E+00  0.137322E+05
 320.0 137.5 0.91 -0.625 -105.0 -1.000000  0.000000 -0.481018E+00 -0.422784E+00  0.104225E+01 -0.196356E+00  0.137322E+05
 320.0 137.5 0.91 -0.575 -105.0 -1.000000  0.000000 -0.511766E+00 -0.399763E+00  0.107836E+01 -0.213030E+00  0.137322E+05
 320.0 137.5 0.91 -0.525 -105.0 -1.000000  0.000000 -0.537886E+00 -0.380413E+00  0.111093E+01 -0.227179E+00  0.137322E+05
 320.0 137.5 0.91 -0.475 -105.0 -1.000000  0.000000 -0.559759E+00 -0.364352E+00  0.114054E+01 -0.239015E+00  0.137322E+05
 320.0 137.5 0.91 -0.425 -105.0 -1.000000  0.000000 -0.577707E+00 -0.351268E+00  0.116772E+01 -0.248719E+00  0.137322E+05
 320.0 137.5 0.91 -0.375 -105.0 -1.000000  0.000000 -0.592008E+00 -0.340903E+00  0.119293E+01 -0.256447E+00  0.137322E+05
 320.0 137.5 0.91 -0.325 -105.0 -1.000000  0.000000 -0.602905E+00 -0.333041E+00  0.121658E+01 -0.262332E+00  0.137322E+05
 320.0 137.5 0.91 -0.275 -105.0 -1.000000  0.000000 -0.610609E+00 -0.327501E+00  0.123906E+01 -0.266491E+00  0.137322E+05
 320.0 137.5 0.91 -0.225 -105.0 -1.000000  0.000000 -0.615307E+00 -0.324129E+00  0.126072E+01 -0.269027E+00  0.137322E+05
 320.0 137.5 0.91 -0.175 -105.0 -1.000000  0.000000 -0.617167E+00 -0.322797E+00  0.128188E+01 -0.270031E+00  0.137322E+05
 320.0 137.5 0.91 -0.125 -105.0 -1.000000  0.000000 -0.616335E+00 -0.323393E+00  0.130287E+01 -0.269582E+00  0.137322E+05
 320.0 137.5 0.91 -0.075 -105.0 -1.000000  0.000000 -0.612944E+00 -0.325825E+00  0.132400E+01 -0.267751E+00  0.137322E+05
 320.0 137.5 0.91 -0.025 -105.0 -1.000000  0.000000 -0.607110E+00 -0.330015E+00  0.134555E+01 -0.264602E+00  0.137322E+05
 320.0 137.5 0.91  0.025 -105.0 -1.000000  0.000000 -0.598938E+00 -0.335899E+00  0.136784E+01 -0.260190E+00  0.137322E+05
 320.0 137.5 0.91  0.075 -105.0 -1.000000  0.000000 -0.588521E+00 -0.343426E+00  0.139115E+01 -0.254563E+00  0.137322E+05
 320.0 137.5 0.91  0.125 -105.0 -1.000000  0.000000 -0.575940E+00 -0.352553E+00  0.141581E+01 -0.247764E+00  0.137322E+05
 320.0 137.5 0.91  0.175 -105.0 -1.000000  0.000000 -0.561265E+00 -0.363251E+00  0.144213E+01 -0.239830E+00  0.137322E+05
 320.0 137.5 0.91  0.225 -105.0 -1.000000  0.000000 -0.544559E+00 -0.375500E+00  0.147045E+01 -0.230791E+00  0.137322E+05
 320.0 137.5 0.91  0.275 -105.0 -1.000000  0.000000 -0.525871E+00 -0.389291E+00  0.150114E+01 -0.220673E+00  0.137322E+05
 320.0 137.5 0.91  0.325 -105.0 -1.000000  0.000000 -0.505243E+00 -0.404624E+00  0.153459E+01 -0.209495E+00  0.137322E+05
 320.0 137.5 0.91  0.375 -105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.157122E+01 -0.197271E+00  0.137322E+05
 320.0 137.5 0.91  0.425 -105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.161153E+01 -0.184009E+00  0.137322E+05
 320.0 137.5 0.91  0.475 -105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.165605E+01 -0.169709E+00  0.137322E+05
 320.0 137.5 0.91  0.525 -105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.170540E+01 -0.154362E+00  0.137322E+05
 320.0 137.5 0.91  0.575 -105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.176028E+01 -0.137950E+00  0.137322E+05
 320.0 137.5 0.91  0.625 -105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.182155E+01 -0.120444E+00  0.137322E+05
 320.0 137.5 0.91  0.675 -105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.189024E+01 -0.101794E+00  0.137322E+05
 320.0 137.5 0.91  0.725 -105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.196769E+01 -0.819304E-01  0.137322E+05
 320.0 137.5 0.91  0.775 -105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.205582E+01 -0.607431E-01  0.137322E+05
 320.0 137.5 0.91  0.825 -105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.215773E+01 -0.380613E-01  0.137322E+05
 320.0 137.5 0.91  0.875 -105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.227972E+01 -0.135928E-01  0.137322E+05
 320.0 137.5 0.91  0.925 -105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.243884E+01  0.132496E-01  0.137322E+05
 320.0 137.5 0.91  0.975 -105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.271149E+01  0.442412E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  -95.0 -1.000000  0.000000 -0.569060E-01 -0.758014E+00  0.574272E+00  0.351046E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  -95.0 -1.000000  0.000000 -0.149282E+00 -0.657949E+00  0.667075E+00 -0.175384E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  -95.0 -1.000000  0.000000 -0.229281E+00 -0.572007E+00  0.748384E+00 -0.630688E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  -95.0 -1.000000  0.000000 -0.299589E+00 -0.497171E+00  0.821425E+00 -0.103027E+00  0.137322E+05
 320.0 137.5 0.91 -0.775  -95.0 -1.000000  0.000000 -0.361536E+00 -0.431773E+00  0.887769E+00 -0.138189E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  -95.0 -1.000000  0.000000 -0.416037E+00 -0.374642E+00  0.948522E+00 -0.169090E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  -95.0 -1.000000  0.000000 -0.463798E+00 -0.324880E+00  0.100456E+01 -0.196146E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -95.0 -1.000000  0.000000 -0.505397E+00 -0.281764E+00  0.105661E+01 -0.219692E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  -95.0 -1.000000  0.000000 -0.541322E+00 -0.244693E+00  0.110531E+01 -0.240013E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -95.0 -1.000000  0.000000 -0.571993E+00 -0.213162E+00  0.115123E+01 -0.257352E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -95.0 -1.000000  0.000000 -0.597779E+00 -0.186737E+00  0.119486E+01 -0.271923E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -95.0 -1.000000  0.000000 -0.619004E+00 -0.165042E+00  0.123667E+01 -0.283911E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  -95.0 -1.000000  0.000000 -0.635957E+00 -0.147750E+00  0.127708E+01 -0.293484E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  -95.0 -1.000000  0.000000 -0.648897E+00 -0.134571E+00  0.131649E+01 -0.300789E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  -95.0 -1.000000  0.000000 -0.658058E+00 -0.125253E+00  0.135526E+01 -0.305960E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  -95.0 -1.000000  0.000000 -0.663650E+00 -0.119570E+00  0.139375E+01 -0.309116E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  -95.0 -1.000000  0.000000 -0.665864E+00 -0.117320E+00  0.143230E+01 -0.310366E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  -95.0 -1.000000  0.000000 -0.664874E+00 -0.118326E+00  0.147123E+01 -0.309807E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  -95.0 -1.000000  0.000000 -0.660837E+00 -0.122429E+00  0.151088E+01 -0.307528E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  -95.0 -1.000000  0.000000 -0.653896E+00 -0.129485E+00  0.155157E+01 -0.303611E+00  0.137322E+05
 320.0 137.5 0.91  0.025  -95.0 -1.000000  0.000000 -0.644184E+00 -0.139369E+00  0.159361E+01 -0.298129E+00  0.137322E+05
 320.0 137.5 0.91  0.075  -95.0 -1.000000  0.000000 -0.631819E+00 -0.151967E+00  0.163733E+01 -0.291148E+00  0.137322E+05
 320.0 137.5 0.91  0.125  -95.0 -1.000000  0.000000 -0.616911E+00 -0.167179E+00  0.168308E+01 -0.282730E+00  0.137322E+05
 320.0 137.5 0.91  0.175  -95.0 -1.000000  0.000000 -0.599558E+00 -0.184916E+00  0.173119E+01 -0.272928E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -95.0 -1.000000  0.000000 -0.579850E+00 -0.205103E+00  0.178203E+01 -0.261792E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -95.0 -1.000000  0.000000 -0.557868E+00 -0.227670E+00  0.183595E+01 -0.249368E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -95.0 -1.000000  0.000000 -0.533684E+00 -0.252562E+00  0.189335E+01 -0.235694E+00  0.137322E+05
 320.0 137.5 0.91  0.375  -95.0 -1.000000  0.000000 -0.507363E+00 -0.279730E+00  0.195462E+01 -0.220804E+00  0.137322E+05
 320.0 137.5 0.91  0.425  -95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.202017E+01 -0.204731E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.209041E+01 -0.187497E+00  0.137322E+05
 320.0 137.5 0.91  0.525  -95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.216574E+01 -0.169124E+00  0.137322E+05
 320.0 137.5 0.91  0.575  -95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.224654E+01 -0.149626E+00  0.137322E+05
 320.0 137.5 0.91  0.625  -95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.233310E+01 -0.129011E+00  0.137322E+05
 320.0 137.5 0.91  0.675  -95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.242558E+01 -0.107278E+00  0.137322E+05
 320.0 137.5 0.91  0.725  -95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.252388E+01 -0.844165E-01  0.137322E+05
 320.0 137.5 0.91  0.775  -95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.262747E+01 -0.604013E-01  0.137322E+05
 320.0 137.5 0.91  0.825  -95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.273518E+01 -0.351828E-01  0.137322E+05
 320.0 137.5 0.91  0.875  -95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.284494E+01 -0.866663E-02  0.137322E+05
 320.0 137.5 0.91  0.925  -95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.295474E+01  0.193458E-01  0.137322E+05
 320.0 137.5 0.91  0.975  -95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.307571E+01  0.494641E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  -85.0 -1.000000  0.000000 -0.411269E-01 -0.762158E+00  0.549310E+00  0.430299E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  -85.0 -1.000000  0.000000 -0.130846E+00 -0.647996E+00  0.631430E+00 -0.949773E-02  0.137322E+05
 320.0 137.5 0.91 -0.875  -85.0 -1.000000  0.000000 -0.215333E+00 -0.540367E+00  0.711806E+00 -0.589723E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  -85.0 -1.000000  0.000000 -0.293037E+00 -0.440982E+00  0.788948E+00 -0.104508E+00  0.137322E+05
 320.0 137.5 0.91 -0.775  -85.0 -1.000000  0.000000 -0.363674E+00 -0.350295E+00  0.862835E+00 -0.145930E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  -85.0 -1.000000  0.000000 -0.427293E+00 -0.268356E+00  0.933763E+00 -0.183257E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  -85.0 -1.000000  0.000000 -0.484073E+00 -0.195026E+00  0.100213E+01 -0.216590E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -85.0 -1.000000  0.000000 -0.534257E+00 -0.130070E+00  0.106835E+01 -0.246061E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  -85.0 -1.000000  0.000000 -0.578112E+00 -0.732015E-01  0.113285E+01 -0.271825E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -85.0 -1.000000  0.000000 -0.615915E+00 -0.241047E-01  0.119605E+01 -0.294039E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -85.0 -1.000000  0.000000 -0.647946E+00  0.175464E-01  0.125835E+01 -0.312866E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -85.0 -1.000000  0.000000 -0.674476E+00  0.520805E-01  0.132012E+01 -0.328462E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  -85.0 -1.000000  0.000000 -0.695772E+00  0.798232E-01  0.138176E+01 -0.340984E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  -85.0 -1.000000  0.000000 -0.712089E+00  0.101093E+00  0.144362E+01 -0.350578E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  -85.0 -1.000000  0.000000 -0.723673E+00  0.116199E+00  0.150606E+01 -0.357390E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  -85.0 -1.000000  0.000000 -0.730756E+00  0.125439E+00  0.156941E+01 -0.361556E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  -85.0 -1.000000  0.000000 -0.733563E+00  0.129102E+00  0.163402E+01 -0.363207E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  -85.0 -1.000000  0.000000 -0.732307E+00  0.127463E+00  0.170021E+01 -0.362469E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  -85.0 -1.000000  0.000000 -0.727191E+00  0.120788E+00  0.176832E+01 -0.359459E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  -85.0 -1.000000  0.000000 -0.718407E+00  0.109331E+00  0.183867E+01 -0.354294E+00  0.137322E+05
 320.0 137.5 0.91  0.025  -85.0 -1.000000  0.000000 -0.706140E+00  0.933371E-01  0.191159E+01 -0.347080E+00  0.137322E+05
 320.0 137.5 0.91  0.075  -85.0 -1.000000  0.000000 -0.690567E+00  0.730401E-01  0.198737E+01 -0.337923E+00  0.137322E+05
 320.0 137.5 0.91  0.125  -85.0 -1.000000  0.000000 -0.671854E+00  0.486660E-01  0.206635E+01 -0.326921E+00  0.137322E+05
 320.0 137.5 0.91  0.175  -85.0 -1.000000  0.000000 -0.650164E+00  0.204326E-01  0.214882E+01 -0.314170E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -85.0 -1.000000  0.000000 -0.625651E+00 -0.114497E-01  0.223507E+01 -0.299761E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -85.0 -1.000000  0.000000 -0.598465E+00 -0.467769E-01  0.232537E+01 -0.283784E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -85.0 -1.000000  0.000000 -0.568750E+00 -0.853503E-01  0.241994E+01 -0.266324E+00  0.137322E+05
 320.0 137.5 0.91  0.375  -85.0 -1.000000  0.000000 -0.536645E+00 -0.126976E+00  0.251896E+01 -0.247464E+00  0.137322E+05
 320.0 137.5 0.91  0.425  -85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.262252E+01 -0.227287E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.273058E+01 -0.205871E+00  0.137322E+05
 320.0 137.5 0.91  0.525  -85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.284291E+01 -0.183299E+00  0.137322E+05
 320.0 137.5 0.91  0.575  -85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.295897E+01 -0.159649E+00  0.137322E+05
 320.0 137.5 0.91  0.625  -85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.307777E+01 -0.135005E+00  0.137322E+05
 320.0 137.5 0.91  0.675  -85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.319759E+01 -0.109452E+00  0.137322E+05
 320.0 137.5 0.91  0.725  -85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.331556E+01 -0.830814E-01  0.137322E+05
 320.0 137.5 0.91  0.775  -85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.342691E+01 -0.559973E-01  0.137322E+05
 320.0 137.5 0.91  0.825  -85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.352359E+01 -0.283231E-01  0.137322E+05
 320.0 137.5 0.91  0.875  -85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.359154E+01 -0.223353E-03  0.137322E+05
 320.0 137.5 0.91  0.925  -85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.360413E+01  0.280355E-01  0.137322E+05
 320.0 137.5 0.91  0.975  -85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.349768E+01  0.557793E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  -75.0 -1.000000  0.000000 -0.222549E-01 -0.773136E+00  0.522710E+00  0.530048E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  -75.0 -1.000000  0.000000 -0.104692E+00 -0.654750E+00  0.590872E+00  0.362924E-02  0.137322E+05
 320.0 137.5 0.91 -0.875  -75.0 -1.000000  0.000000 -0.191608E+00 -0.529886E+00  0.667862E+00 -0.484329E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  -75.0 -1.000000  0.000000 -0.276839E+00 -0.405819E+00  0.747632E+00 -0.996195E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  -75.0 -1.000000  0.000000 -0.358003E+00 -0.286150E+00  0.828658E+00 -0.148489E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  -75.0 -1.000000  0.000000 -0.433813E+00 -0.173131E+00  0.910492E+00 -0.194237E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  -75.0 -1.000000  0.000000 -0.503501E+00 -0.682614E-01  0.993099E+00 -0.236372E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -75.0 -1.000000  0.000000 -0.566608E+00  0.274500E-01  0.107663E+01 -0.274588E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  -75.0 -1.000000  0.000000 -0.622878E+00  0.113350E+00  0.116135E+01 -0.308711E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -75.0 -1.000000  0.000000 -0.672200E+00  0.189051E+00  0.124756E+01 -0.338654E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -75.0 -1.000000  0.000000 -0.714569E+00  0.254367E+00  0.133558E+01 -0.364399E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -75.0 -1.000000  0.000000 -0.750058E+00  0.309272E+00  0.142577E+01 -0.385980E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  -75.0 -1.000000  0.000000 -0.778801E+00  0.353866E+00  0.151847E+01 -0.403468E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  -75.0 -1.000000  0.000000 -0.800975E+00  0.388346E+00  0.161404E+01 -0.416967E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  -75.0 -1.000000  0.000000 -0.816796E+00  0.412985E+00  0.171283E+01 -0.426601E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  -75.0 -1.000000  0.000000 -0.826504E+00  0.428119E+00  0.181516E+01 -0.432514E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  -75.0 -1.000000  0.000000 -0.830358E+00  0.434130E+00  0.192137E+01 -0.434861E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  -75.0 -1.000000  0.000000 -0.828633E+00  0.431440E+00  0.203176E+01 -0.433811E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  -75.0 -1.000000  0.000000 -0.821615E+00  0.420496E+00  0.214664E+01 -0.429536E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  -75.0 -1.000000  0.000000 -0.809596E+00  0.401768E+00  0.226626E+01 -0.422216E+00  0.137322E+05
 320.0 137.5 0.91  0.025  -75.0 -1.000000  0.000000 -0.792876E+00  0.375744E+00  0.239085E+01 -0.412036E+00  0.137322E+05
 320.0 137.5 0.91  0.075  -75.0 -1.000000  0.000000 -0.771754E+00  0.342923E+00  0.252060E+01 -0.399180E+00  0.137322E+05
 320.0 137.5 0.91  0.125  -75.0 -1.000000  0.000000 -0.746535E+00  0.303814E+00  0.265565E+01 -0.383837E+00  0.137322E+05
 320.0 137.5 0.91  0.175  -75.0 -1.000000  0.000000 -0.717523E+00  0.258930E+00  0.279604E+01 -0.366195E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -75.0 -1.000000  0.000000 -0.685023E+00  0.208790E+00  0.294174E+01 -0.346443E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -75.0 -1.000000  0.000000 -0.649340E+00  0.153918E+00  0.309255E+01 -0.324772E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -75.0 -1.000000  0.000000 -0.610779E+00  0.948372E-01  0.324814E+01 -0.301370E+00  0.137322E+05
 320.0 137.5 0.91  0.375  -75.0 -1.000000  0.000000 -0.569645E+00  0.320743E-01  0.340791E+01 -0.276429E+00  0.137322E+05
 320.0 137.5 0.91  0.425  -75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.357097E+01 -0.250140E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.373600E+01 -0.222695E+00  0.137322E+05
 320.0 137.5 0.91  0.525  -75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.390109E+01 -0.194289E+00  0.137322E+05
 320.0 137.5 0.91  0.575  -75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.406353E+01 -0.165122E+00  0.137322E+05
 320.0 137.5 0.91  0.625  -75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.421950E+01 -0.135401E+00  0.137322E+05
 320.0 137.5 0.91  0.675  -75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.436349E+01 -0.105342E+00  0.137322E+05
 320.0 137.5 0.91  0.725  -75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.448761E+01 -0.751831E-01  0.137322E+05
 320.0 137.5 0.91  0.775  -75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.458013E+01 -0.451900E-01  0.137322E+05
 320.0 137.5 0.91  0.825  -75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.462307E+01 -0.156866E-01  0.137322E+05
 320.0 137.5 0.91  0.875  -75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.458705E+01  0.128883E-01  0.137322E+05
 320.0 137.5 0.91  0.925  -75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.441786E+01  0.398070E-01  0.137322E+05
 320.0 137.5 0.91  0.975  -75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.397632E+01  0.631597E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  -65.0 -1.000000  0.000000 -0.409686E-03 -0.791555E+00  0.495257E+00  0.650218E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  -65.0 -1.000000  0.000000 -0.688019E-01 -0.683825E+00  0.546089E+00  0.232744E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  -65.0 -1.000000  0.000000 -0.153445E+00 -0.552016E+00  0.616547E+00 -0.282676E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  -65.0 -1.000000  0.000000 -0.244277E+00 -0.407674E+00  0.696584E+00 -0.838163E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  -65.0 -1.000000  0.000000 -0.336811E+00 -0.257609E+00  0.783517E+00 -0.140655E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  -65.0 -1.000000  0.000000 -0.428092E+00 -0.106988E+00  0.876444E+00 -0.196937E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  -65.0 -1.000000  0.000000 -0.515909E+00  0.400080E-01  0.975161E+00 -0.251256E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -65.0 -1.000000  0.000000 -0.598540E+00  0.179956E+00  0.107980E+01 -0.302501E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  -65.0 -1.000000  0.000000 -0.674640E+00  0.310083E+00  0.119069E+01 -0.349799E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -65.0 -1.000000  0.000000 -0.743182E+00  0.428197E+00  0.130825E+01 -0.392473E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -65.0 -1.000000  0.000000 -0.803406E+00  0.532633E+00  0.143295E+01 -0.430024E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -65.0 -1.000000  0.000000 -0.854795E+00  0.622194E+00  0.156530E+01 -0.462102E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  -65.0 -1.000000  0.000000 -0.897037E+00  0.696104E+00  0.170581E+01 -0.488494E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  -65.0 -1.000000  0.000000 -0.930005E+00  0.753959E+00  0.185498E+01 -0.509106E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  -65.0 -1.000000  0.000000 -0.953726E+00  0.795677E+00  0.201327E+01 -0.523944E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  -65.0 -1.000000  0.000000 -0.968363E+00  0.821455E+00  0.218111E+01 -0.533103E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  -65.0 -1.000000  0.000000 -0.974191E+00  0.831727E+00  0.235886E+01 -0.536751E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  -65.0 -1.000000  0.000000 -0.971582E+00  0.827128E+00  0.254681E+01 -0.535118E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  -65.0 -1.000000  0.000000 -0.960984E+00  0.808456E+00  0.274513E+01 -0.528486E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  -65.0 -1.000000  0.000000 -0.942911E+00  0.776647E+00  0.295388E+01 -0.517178E+00  0.137322E+05
 320.0 137.5 0.91  0.025  -65.0 -1.000000  0.000000 -0.917925E+00  0.732743E+00  0.317294E+01 -0.501552E+00  0.137322E+05
 320.0 137.5 0.91  0.075  -65.0 -1.000000  0.000000 -0.886630E+00  0.677871E+00  0.340200E+01 -0.481990E+00  0.137322E+05
 320.0 137.5 0.91  0.125  -65.0 -1.000000  0.000000 -0.849655E+00  0.613218E+00  0.364052E+01 -0.458892E+00  0.137322E+05
 320.0 137.5 0.91  0.175  -65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.388763E+01 -0.432672E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.414212E+01 -0.403751E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.440230E+01 -0.372554E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.466593E+01 -0.339503E+00  0.137322E+05
 320.0 137.5 0.91  0.375  -65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.493010E+01 -0.305016E+00  0.137322E+05
 320.0 137.5 0.91  0.425  -65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.519101E+01 -0.269505E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.544383E+01 -0.233370E+00  0.137322E+05
 320.0 137.5 0.91  0.525  -65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.568244E+01 -0.197002E+00  0.137322E+05
 320.0 137.5 0.91  0.575  -65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.589905E+01 -0.160785E+00  0.137322E+05
 320.0 137.5 0.91  0.625  -65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.608384E+01 -0.125090E+00  0.137322E+05
 320.0 137.5 0.91  0.675  -65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.622430E+01 -0.902885E-01  0.137322E+05
 320.0 137.5 0.91  0.725  -65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.630436E+01 -0.567576E-01  0.137322E+05
 320.0 137.5 0.91  0.775  -65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.630283E+01 -0.248990E-01  0.137322E+05
 320.0 137.5 0.91  0.825  -65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.619062E+01  0.482216E-02  0.137322E+05
 320.0 137.5 0.91  0.875  -65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.592440E+01  0.317885E-01  0.137322E+05
 320.0 137.5 0.91  0.925  -65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.542852E+01  0.549592E-01  0.137322E+05
 320.0 137.5 0.91  0.975  -65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.450541E+01  0.714570E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  -55.0 -1.000000  0.000000  0.238499E-01 -0.817073E+00  0.467967E+00  0.787841E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  -55.0 -1.000000  0.000000 -0.216086E-01 -0.739841E+00  0.498409E+00  0.505722E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  -55.0 -1.000000  0.000000 -0.952212E-01 -0.620128E+00  0.558626E+00  0.532846E-02  0.137322E+05
 320.0 137.5 0.91 -0.825  -55.0 -1.000000  0.000000 -0.185387E+00 -0.469160E+00  0.635486E+00 -0.504466E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  -55.0 -1.000000  0.000000 -0.286775E+00 -0.294447E+00  0.725798E+00 -0.113571E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  -55.0 -1.000000  0.000000 -0.395255E+00 -0.103085E+00  0.828820E+00 -0.181477E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  -55.0 -1.000000  0.000000 -0.507071E+00  0.978293E-01  0.944819E+00 -0.251772E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -55.0 -1.000000  0.000000 -0.618682E+00  0.301285E+00  0.107458E+01 -0.322179E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  -55.0 -1.000000  0.000000 -0.726785E+00  0.500582E+00  0.121921E+01 -0.390557E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -55.0 -1.000000  0.000000 -0.828395E+00  0.689573E+00  0.137999E+01 -0.454965E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.155831E+01 -0.513713E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.175562E+01 -0.565404E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  -55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.197336E+01 -0.608951E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  -55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.221294E+01 -0.643590E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  -55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.247560E+01 -0.668863E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  -55.0 -1.000000  0.000000 -0.118939E+01  0.137084E+01  0.276243E+01 -0.684601E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  -55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.307426E+01 -0.690899E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  -55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.341158E+01 -0.688077E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  -55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.377441E+01 -0.676653E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  -55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.416227E+01 -0.657304E+00  0.137322E+05
 320.0 137.5 0.91  0.025  -55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.457401E+01 -0.630832E+00  0.137322E+05
 320.0 137.5 0.91  0.075  -55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.500766E+01 -0.598135E+00  0.137322E+05
 320.0 137.5 0.91  0.125  -55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.546035E+01 -0.560170E+00  0.137322E+05
 320.0 137.5 0.91  0.175  -55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.592808E+01 -0.517928E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.640557E+01 -0.472408E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.688607E+01 -0.424585E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.736113E+01 -0.375400E+00  0.137322E+05
 320.0 137.5 0.91  0.375  -55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.782040E+01 -0.325734E+00  0.137322E+05
 320.0 137.5 0.91  0.425  -55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.825143E+01 -0.276398E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.863955E+01 -0.228124E+00  0.137322E+05
 320.0 137.5 0.91  0.525  -55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.896777E+01 -0.181558E+00  0.137322E+05
 320.0 137.5 0.91  0.575  -55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.921685E+01 -0.137263E+00  0.137322E+05
 320.0 137.5 0.91  0.625  -55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.936545E+01 -0.957199E-01  0.137322E+05
 320.0 137.5 0.91  0.675  -55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.939050E+01 -0.573417E-01  0.137322E+05
 320.0 137.5 0.91  0.725  -55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.926735E+01 -0.224890E-01  0.137322E+05
 320.0 137.5 0.91  0.775  -55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.896964E+01  0.849877E-02  0.137322E+05
 320.0 137.5 0.91  0.825  -55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.846754E+01  0.352476E-01  0.137322E+05
 320.0 137.5 0.91  0.875  -55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.772160E+01  0.572279E-01  0.137322E+05
 320.0 137.5 0.91  0.925  -55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.666142E+01  0.734012E-01  0.137322E+05
 320.0 137.5 0.91  0.975  -55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.507093E+01  0.803683E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  -45.0 -1.000000  0.000000  0.493787E-01 -0.848068E+00  0.442066E+00  0.936077E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  -45.0 -1.000000  0.000000  0.369712E-01 -0.824236E+00  0.449975E+00  0.856807E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  -45.0 -1.000000  0.000000 -0.117182E-01 -0.746614E+00  0.496145E+00  0.558838E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  -45.0 -1.000000  0.000000 -0.872059E-01 -0.618948E+00  0.565412E+00  0.908358E-02  0.137322E+05
 320.0 137.5 0.91 -0.775  -45.0 -1.000000  0.000000 -0.186561E+00 -0.442846E+00  0.654921E+00 -0.531789E-01  0.137322E+05
 320.0 137.5 0.91 -0.725  -45.0 -1.000000  0.000000 -0.307180E+00 -0.221812E+00  0.765041E+00 -0.129363E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  -45.0 -1.000000  0.000000 -0.445563E+00  0.378429E-01  0.897654E+00 -0.217267E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -45.0 -1.000000  0.000000 -0.597024E+00  0.326900E+00  0.105560E+01 -0.313880E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  -45.0 -1.000000  0.000000 -0.755804E+00  0.633683E+00  0.124242E+01 -0.415471E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -45.0 -1.000000  0.000000 -0.915424E+00  0.944893E+00  0.146226E+01 -0.517830E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.171974E+01 -0.616592E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.201985E+01 -0.707575E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  -45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.236782E+01 -0.787081E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  -45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.276897E+01 -0.852123E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  -45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.322842E+01 -0.900555E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  -45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.375082E+01 -0.931124E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  -45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.434004E+01 -0.943441E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  -45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.499867E+01 -0.937916E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  -45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.572759E+01 -0.915647E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  -45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.652547E+01 -0.878303E+00  0.137322E+05
 320.0 137.5 0.91  0.025  -45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.738822E+01 -0.827985E+00  0.137322E+05
 320.0 137.5 0.91  0.075  -45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.830844E+01 -0.767094E+00  0.137322E+05
 320.0 137.5 0.91  0.125  -45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.927491E+01 -0.698193E+00  0.137322E+05
 320.0 137.5 0.91  0.175  -45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.102721E+02 -0.623870E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.112797E+02 -0.546625E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.122723E+02 -0.468762E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.132189E+02 -0.392312E+00  0.137322E+05
 320.0 137.5 0.91  0.375  -45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.140834E+02 -0.318977E+00  0.137322E+05
 320.0 137.5 0.91  0.425  -45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.148250E+02 -0.250110E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.153990E+02 -0.186714E+00  0.137322E+05
 320.0 137.5 0.91  0.525  -45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.157604E+02 -0.129460E+00  0.137322E+05
 320.0 137.5 0.91  0.575  -45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.158662E+02 -0.787347E-01  0.137322E+05
 320.0 137.5 0.91  0.625  -45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.156810E+02 -0.346845E-01  0.137322E+05
 320.0 137.5 0.91  0.675  -45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.151815E+02  0.272367E-02  0.137322E+05
 320.0 137.5 0.91  0.725  -45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.143604E+02  0.336399E-01  0.137322E+05
 320.0 137.5 0.91  0.775  -45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.132265E+02  0.582605E-01  0.137322E+05
 320.0 137.5 0.91  0.825  -45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.118007E+02  0.767365E-01  0.137322E+05
 320.0 137.5 0.91  0.875  -45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.101021E+02  0.890133E-01  0.137322E+05
 320.0 137.5 0.91  0.925  -45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.811562E+01  0.944089E-01  0.137322E+05
 320.0 137.5 0.91  0.975  -45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.564833E+01  0.894197E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  -35.0 -1.000000  0.000000  0.743772E-01 -0.881481E+00  0.418930E+00  0.108376E+00  0.137322E+05
 320.0 137.5 0.91 -0.925  -35.0 -1.000000  0.000000  0.104021E+00 -0.932091E+00  0.403844E+00  0.126793E+00  0.137322E+05
 320.0 137.5 0.91 -0.875  -35.0 -1.000000  0.000000  0.983296E-01 -0.935500E+00  0.432995E+00  0.124339E+00  0.137322E+05
 320.0 137.5 0.91 -0.825  -35.0 -1.000000  0.000000  0.623153E-01 -0.883598E+00  0.490055E+00  0.102753E+00  0.137322E+05
 320.0 137.5 0.91 -0.775  -35.0 -1.000000  0.000000 -0.753590E-02 -0.763872E+00  0.573232E+00  0.593158E-01  0.137322E+05
 320.0 137.5 0.91 -0.725  -35.0 -1.000000  0.000000 -0.115876E+00 -0.564436E+00  0.685020E+00 -0.918753E-02  0.137322E+05
 320.0 137.5 0.91 -0.675  -35.0 -1.000000  0.000000 -0.266087E+00 -0.277150E+00  0.830424E+00 -0.105053E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -35.0 -1.000000  0.000000 -0.458484E+00  0.992527E-01  0.101655E+01 -0.228537E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  -35.0 -1.000000  0.000000 -0.688913E+00  0.556514E+00  0.125259E+01 -0.376963E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.154994E+01 -0.544302E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.192234E+01 -0.721457E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.238605E+01 -0.897271E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  -35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.295978E+01 -0.106002E+01  0.137322E+05
 320.0 137.5 0.91 -0.325  -35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.366446E+01 -0.119897E+01  0.137322E+05
 320.0 137.5 0.91 -0.275  -35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.452260E+01 -0.130556E+01  0.137322E+05
 320.0 137.5 0.91 -0.225  -35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.555724E+01 -0.137412E+01  0.137322E+05
 320.0 137.5 0.91 -0.175  -35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.679012E+01 -0.140202E+01  0.137322E+05
 320.0 137.5 0.91 -0.125  -35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.823940E+01 -0.138949E+01  0.137322E+05
 320.0 137.5 0.91 -0.075  -35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.991663E+01 -0.133929E+01  0.137322E+05
 320.0 137.5 0.91 -0.025  -35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.118235E+02 -0.125627E+01  0.137322E+05
 320.0 137.5 0.91  0.025  -35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.139483E+02 -0.114682E+01  0.137322E+05
 320.0 137.5 0.91  0.075  -35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.162637E+02 -0.101835E+01  0.137322E+05
 320.0 137.5 0.91  0.125  -35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.187242E+02 -0.878610E+00  0.137322E+05
 320.0 137.5 0.91  0.175  -35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.212652E+02 -0.735089E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.238026E+02 -0.594415E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.262326E+02 -0.461941E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.284320E+02 -0.341531E+00  0.137322E+05
 320.0 137.5 0.91  0.375  -35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.302606E+02 -0.235543E+00  0.137322E+05
 320.0 137.5 0.91  0.425  -35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.315675E+02 -0.145001E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.322049E+02 -0.698546E-01  0.137322E+05
 320.0 137.5 0.91  0.525  -35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.320519E+02 -0.928366E-02  0.137322E+05
 320.0 137.5 0.91  0.575  -35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.310438E+02  0.380108E-01  0.137322E+05
 320.0 137.5 0.91  0.625  -35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.291995E+02  0.735634E-01  0.137322E+05
 320.0 137.5 0.91  0.675  -35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.266315E+02  0.989558E-01  0.137322E+05
 320.0 137.5 0.91  0.725  -35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.235286E+02  0.115679E+00  0.137322E+05
 320.0 137.5 0.91  0.775  -35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.201151E+02  0.125032E+00  0.137322E+05
 320.0 137.5 0.91  0.825  -35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.165991E+02  0.128030E+00  0.137322E+05
 320.0 137.5 0.91  0.875  -35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.131256E+02  0.125252E+00  0.137322E+05
 320.0 137.5 0.91  0.925  -35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.973224E+01  0.116418E+00  0.137322E+05
 320.0 137.5 0.91  0.975  -35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.620121E+01  0.979810E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  -25.0 -1.000000  0.000000  0.964948E-01 -0.913002E+00  0.399971E+00  0.121603E+00  0.137322E+05
 320.0 137.5 0.91 -0.925  -25.0 -1.000000  0.000000  0.172172E+00 -0.104910E+01  0.363844E+00  0.169189E+00  0.137322E+05
 320.0 137.5 0.91 -0.875  -25.0 -1.000000  0.000000  0.226040E+00 -0.116959E+01  0.375174E+00  0.205007E+00  0.137322E+05
 320.0 137.5 0.91 -0.825  -25.0 -1.000000  0.000000  0.262029E+00 -0.126210E+01  0.416911E+00  0.229926E+00  0.137322E+05
 320.0 137.5 0.91 -0.775  -25.0 -1.000000  0.000000  0.271648E+00 -0.130321E+01  0.488549E+00  0.237937E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  -25.0 -1.000000  0.000000  0.240008E+00 -0.125956E+01  0.595225E+00  0.219134E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  -25.0 -1.000000  0.000000  0.146979E+00 -0.108819E+01  0.746269E+00  0.160301E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -25.0 -1.000000  0.000000 -0.306251E-01 -0.740367E+00  0.955450E+00  0.462819E-01  0.137322E+05
 320.0 137.5 0.91 -0.575  -25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.124195E+01 -0.136707E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.163189E+01 -0.395460E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.216040E+01 -0.723329E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.287420E+01 -0.109662E+01  0.137322E+05
 320.0 137.5 0.91 -0.375  -25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.383464E+01 -0.147758E+01  0.137322E+05
 320.0 137.5 0.91 -0.325  -25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.512083E+01 -0.182382E+01  0.137322E+05
 320.0 137.5 0.91 -0.275  -25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.683194E+01 -0.209895E+01  0.137322E+05
 320.0 137.5 0.91 -0.225  -25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.908734E+01 -0.227890E+01  0.137322E+05
 320.0 137.5 0.91 -0.175  -25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.120219E+02 -0.235258E+01  0.137322E+05
 320.0 137.5 0.91 -0.125  -25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.157732E+02 -0.231946E+01  0.137322E+05
 320.0 137.5 0.91 -0.075  -25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.204587E+02 -0.218725E+01  0.137322E+05
 320.0 137.5 0.91 -0.025  -25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.261421E+02 -0.197089E+01  0.137322E+05
 320.0 137.5 0.91  0.025  -25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.327977E+02 -0.169198E+01  0.137322E+05
 320.0 137.5 0.91  0.075  -25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.402850E+02 -0.137722E+01  0.137322E+05
 320.0 137.5 0.91  0.125  -25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.483494E+02 -0.105497E+01  0.137322E+05
 320.0 137.5 0.91  0.175  -25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.566484E+02 -0.750664E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.647854E+02 -0.482864E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.723214E+02 -0.261547E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.787470E+02 -0.888436E-01  0.137322E+05
 320.0 137.5 0.91  0.375  -25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.834361E+02  0.387133E-01  0.137322E+05
 320.0 137.5 0.91  0.425  -25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.856466E+02  0.127626E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.846571E+02  0.185370E+00  0.137322E+05
 320.0 137.5 0.91  0.525  -25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.800759E+02  0.219091E+00  0.137322E+05
 320.0 137.5 0.91  0.575  -25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.721808E+02  0.234950E+00  0.137322E+05
 320.0 137.5 0.91  0.625  -25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.619951E+02  0.237926E+00  0.137322E+05
 320.0 137.5 0.91  0.675  -25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.509431E+02  0.231852E+00  0.137322E+05
 320.0 137.5 0.91  0.725  -25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.403156E+02  0.219563E+00  0.137322E+05
 320.0 137.5 0.91  0.775  -25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.309211E+02  0.203052E+00  0.137322E+05
 320.0 137.5 0.91  0.825  -25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.230514E+02  0.183592E+00  0.137322E+05
 320.0 137.5 0.91  0.875  -25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.166289E+02  0.161737E+00  0.137322E+05
 320.0 137.5 0.91  0.925  -25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.113569E+02  0.136994E+00  0.137322E+05
 320.0 137.5 0.91  0.975  -25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.668284E+01  0.105324E+00  0.137322E+05
 320.0 137.5 0.91 -0.975  -15.0 -1.000000  0.000000  0.113166E+00 -0.937757E+00  0.386484E+00  0.131656E+00  0.137322E+05
 320.0 137.5 0.91 -0.925  -15.0 -1.000000  0.000000  0.229573E+00 -0.115145E+01  0.334094E+00  0.205211E+00  0.137322E+05
 320.0 137.5 0.91 -0.875  -15.0 -1.000000  0.000000  0.346470E+00 -0.139816E+01  0.330215E+00  0.281722E+00  0.137322E+05
 320.0 137.5 0.91 -0.825  -15.0 -1.000000  0.000000  0.475895E+00 -0.168091E+01  0.357201E+00  0.367224E+00  0.137322E+05
 320.0 137.5 0.91 -0.775  -15.0 -1.000000  0.000000  0.618224E+00 -0.199421E+01  0.415475E+00  0.461444E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  -15.0 -1.000000  0.000000  0.765979E+00 -0.231985E+01  0.512418E+00  0.559290E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  -15.0 -1.000000  0.000000  0.898888E+00 -0.261446E+01  0.661578E+00  0.647443E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  -15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.884167E+00  0.697454E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  -15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.121219E+01  0.655318E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  -15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.169365E+01  0.313534E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  -15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.240080E+01 -0.442261E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  -15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.344327E+01 -0.122019E+01  0.137322E+05
 320.0 137.5 0.91 -0.375  -15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.498886E+01 -0.201130E+01  0.137322E+05
 320.0 137.5 0.91 -0.325  -15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.729607E+01 -0.280401E+01  0.137322E+05
 320.0 137.5 0.91 -0.275  -15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.107640E+02 -0.358168E+01  0.137322E+05
 320.0 137.5 0.91 -0.225  -15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.160038E+02 -0.431924E+01  0.137322E+05
 320.0 137.5 0.91 -0.175  -15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.239281E+02 -0.462657E+01  0.137322E+05
 320.0 137.5 0.91 -0.125  -15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.358199E+02 -0.446093E+01  0.137322E+05
 320.0 137.5 0.91 -0.075  -15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.532629E+02 -0.386888E+01  0.137322E+05
 320.0 137.5 0.91 -0.025  -15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.776923E+02 -0.322158E+01  0.137322E+05
 320.0 137.5 0.91  0.025  -15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.109358E+03 -0.254653E+01  0.137322E+05
 320.0 137.5 0.91  0.075  -15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.146152E+03 -0.186023E+01  0.137322E+05
 320.0 137.5 0.91  0.125  -15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.183845E+03 -0.117286E+01  0.137322E+05
 320.0 137.5 0.91  0.175  -15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.218545E+03 -0.491081E+00  0.137322E+05
 320.0 137.5 0.91  0.225  -15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.249093E+03  0.180289E+00  0.137322E+05
 320.0 137.5 0.91  0.275  -15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.276783E+03  0.569264E+00  0.137322E+05
 320.0 137.5 0.91  0.325  -15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.302864E+03  0.676890E+00  0.137322E+05
 320.0 137.5 0.91  0.375  -15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.325411E+03  0.698135E+00  0.137322E+05
 320.0 137.5 0.91  0.425  -15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.336489E+03  0.671293E+00  0.137322E+05
 320.0 137.5 0.91  0.475  -15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.323214E+03  0.620364E+00  0.137322E+05
 320.0 137.5 0.91  0.525  -15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.278828E+03  0.559403E+00  0.137322E+05
 320.0 137.5 0.91  0.575  -15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.214853E+03  0.496236E+00  0.137322E+05
 320.0 137.5 0.91  0.625  -15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.152136E+03  0.434978E+00  0.137322E+05
 320.0 137.5 0.91  0.675  -15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.102961E+03  0.377599E+00  0.137322E+05
 320.0 137.5 0.91  0.725  -15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.685712E+02  0.324835E+00  0.137322E+05
 320.0 137.5 0.91  0.775  -15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.455920E+02  0.276705E+00  0.137322E+05
 320.0 137.5 0.91  0.825  -15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.303283E+02  0.232765E+00  0.137322E+05
 320.0 137.5 0.91  0.875  -15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.200045E+02  0.192140E+00  0.137322E+05
 320.0 137.5 0.91  0.925  -15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.127257E+02  0.153160E+00  0.137322E+05
 320.0 137.5 0.91  0.975  -15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.704235E+01  0.110723E+00  0.137322E+05
 320.0 137.5 0.91 -0.975   -5.0 -1.000000  0.000000  0.122158E+00 -0.951417E+00  0.379467E+00  0.137103E+00  0.137322E+05
 320.0 137.5 0.91 -0.925   -5.0 -1.000000  0.000000  0.262856E+00 -0.121199E+01  0.318168E+00  0.226195E+00  0.137322E+05
 320.0 137.5 0.91 -0.875   -5.0 -1.000000  0.000000  0.421944E+00 -0.154387E+01  0.305433E+00  0.330002E+00  0.137322E+05
 320.0 137.5 0.91 -0.825   -5.0 -1.000000  0.000000  0.622980E+00 -0.197324E+01  0.323201E+00  0.462002E+00  0.137322E+05
 320.0 137.5 0.91 -0.775   -5.0 -1.000000  0.000000  0.885821E+00 -0.253472E+01  0.372273E+00  0.634592E+00  0.137322E+05
 320.0 137.5 0.91 -0.725   -5.0 -1.000000  0.000000  0.123675E+01 -0.327987E+01  0.461208E+00  0.864655E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   -5.0 -1.000000  0.000000  0.171467E+01 -0.428774E+01  0.606080E+00  0.117740E+01  0.137322E+05
 320.0 137.5 0.91 -0.625   -5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.833106E+00  0.161157E+01  0.137322E+05
 320.0 137.5 0.91 -0.575   -5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.118397E+01  0.984411E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   -5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.172529E+01  0.193492E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   -5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.256543E+01 -0.649834E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   -5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.388528E+01 -0.154655E+01  0.137322E+05
 320.0 137.5 0.91 -0.375   -5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.599656E+01 -0.250132E+01  0.137322E+05
 320.0 137.5 0.91 -0.325   -5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.945768E+01 -0.352357E+01  0.137322E+05
 320.0 137.5 0.91 -0.275   -5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.153166E+02 -0.462920E+01  0.137322E+05
 320.0 137.5 0.91 -0.225   -5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.256531E+02 -0.519518E+01  0.137322E+05
 320.0 137.5 0.91 -0.175   -5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.448831E+02 -0.534236E+01  0.137322E+05
 320.0 137.5 0.91 -0.125   -5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.831611E+02 -0.546599E+01  0.137322E+05
 320.0 137.5 0.91 -0.075   -5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.165989E+03 -0.521088E+01  0.137322E+05
 320.0 137.5 0.91 -0.025   -5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.361733E+03 -0.420306E+01  0.137322E+05
 320.0 137.5 0.91  0.025   -5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.831619E+03 -0.327629E+01  0.137322E+05
 320.0 137.5 0.91  0.075   -5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.159514E+04 -0.240911E+01  0.137322E+05
 320.0 137.5 0.91  0.125   -5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.178792E+04 -0.158794E+01  0.137322E+05
 320.0 137.5 0.91  0.175   -5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.145432E+04 -0.804432E+00  0.137322E+05
 320.0 137.5 0.91  0.225   -5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.121848E+04 -0.537383E-01  0.137322E+05
 320.0 137.5 0.91  0.275   -5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.116564E+04  0.666586E+00  0.137322E+05
 320.0 137.5 0.91  0.325   -5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.130056E+04  0.135724E+01  0.137322E+05
 320.0 137.5 0.91  0.375   -5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.172033E+04  0.163795E+01  0.137322E+05
 320.0 137.5 0.91  0.425   -5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.267568E+04  0.131234E+01  0.137322E+05
 320.0 137.5 0.91  0.475   -5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.365174E+04  0.106148E+01  0.137322E+05
 320.0 137.5 0.91  0.525   -5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.217323E+04  0.864967E+00  0.137322E+05
 320.0 137.5 0.91  0.575   -5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.855494E+03  0.708624E+00  0.137322E+05
 320.0 137.5 0.91  0.625   -5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.369351E+03  0.582485E+00  0.137322E+05
 320.0 137.5 0.91  0.675   -5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.182532E+03  0.479413E+00  0.137322E+05
 320.0 137.5 0.91  0.725   -5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.997343E+02  0.394175E+00  0.137322E+05
 320.0 137.5 0.91  0.775   -5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.583622E+02  0.322817E+00  0.137322E+05
 320.0 137.5 0.91  0.825   -5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.356546E+02  0.262206E+00  0.137322E+05
 320.0 137.5 0.91  0.875   -5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.221757E+02  0.209623E+00  0.137322E+05
 320.0 137.5 0.91  0.925   -5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.135230E+02  0.162106E+00  0.137322E+05
 320.0 137.5 0.91  0.975   -5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.723523E+01  0.113590E+00  0.137322E+05
 320.0 137.5 0.91 -0.975    5.0  0.579956  0.038261  0.122158E+00 -0.951417E+00  0.379467E+00  0.137103E+00  0.137322E+05
 320.0 137.5 0.91 -0.925    5.0  0.550023  0.025043  0.262856E+00 -0.121199E+01  0.318168E+00  0.226195E+00  0.137322E+05
 320.0 137.5 0.91 -0.875    5.0  0.546188  0.024423  0.421944E+00 -0.154387E+01  0.305433E+00  0.330002E+00  0.137322E+05
 320.0 137.5 0.91 -0.825    5.0  0.572639  0.023726  0.622980E+00 -0.197324E+01  0.323201E+00  0.462002E+00  0.137322E+05
 320.0 137.5 0.91 -0.775    5.0  0.627595  0.026928  0.885821E+00 -0.253472E+01  0.372273E+00  0.634592E+00  0.137322E+05
 320.0 137.5 0.91 -0.725    5.0  0.699397  0.041412  0.123675E+01 -0.327987E+01  0.461208E+00  0.864655E+00  0.137322E+05
 320.0 137.5 0.91 -0.675    5.0  1.296210  0.138611  0.171467E+01 -0.428774E+01  0.606080E+00  0.117740E+01  0.137322E+05
 320.0 137.5 0.91 -0.625    5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.833106E+00  0.161157E+01  0.137322E+05
 320.0 137.5 0.91 -0.575    5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.118397E+01  0.984411E+00  0.137322E+05
 320.0 137.5 0.91 -0.525    5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.172529E+01  0.193492E+00  0.137322E+05
 320.0 137.5 0.91 -0.475    5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.256543E+01 -0.649834E+00  0.137322E+05
 320.0 137.5 0.91 -0.425    5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.388528E+01 -0.154655E+01  0.137322E+05
 320.0 137.5 0.91 -0.375    5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.599656E+01 -0.250132E+01  0.137322E+05
 320.0 137.5 0.91 -0.325    5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.945768E+01 -0.352357E+01  0.137322E+05
 320.0 137.5 0.91 -0.275    5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.153166E+02 -0.462920E+01  0.137322E+05
 320.0 137.5 0.91 -0.225    5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.256531E+02 -0.519518E+01  0.137322E+05
 320.0 137.5 0.91 -0.175    5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.448831E+02 -0.534236E+01  0.137322E+05
 320.0 137.5 0.91 -0.125    5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.831611E+02 -0.546599E+01  0.137322E+05
 320.0 137.5 0.91 -0.075    5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.165989E+03 -0.521088E+01  0.137322E+05
 320.0 137.5 0.91 -0.025    5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.361733E+03 -0.420306E+01  0.137322E+05
 320.0 137.5 0.91  0.025    5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.831619E+03 -0.327629E+01  0.137322E+05
 320.0 137.5 0.91  0.075    5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.159514E+04 -0.240911E+01  0.137322E+05
 320.0 137.5 0.91  0.125    5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.178792E+04 -0.158794E+01  0.137322E+05
 320.0 137.5 0.91  0.175    5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.145432E+04 -0.804432E+00  0.137322E+05
 320.0 137.5 0.91  0.225    5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.121848E+04 -0.537383E-01  0.137322E+05
 320.0 137.5 0.91  0.275    5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.116564E+04  0.666586E+00  0.137322E+05
 320.0 137.5 0.91  0.325    5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.130056E+04  0.135724E+01  0.137322E+05
 320.0 137.5 0.91  0.375    5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.172033E+04  0.163795E+01  0.137322E+05
 320.0 137.5 0.91  0.425    5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.267568E+04  0.131234E+01  0.137322E+05
 320.0 137.5 0.91  0.475    5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.365174E+04  0.106148E+01  0.137322E+05
 320.0 137.5 0.91  0.525    5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.217323E+04  0.864967E+00  0.137322E+05
 320.0 137.5 0.91  0.575    5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.855494E+03  0.708624E+00  0.137322E+05
 320.0 137.5 0.91  0.625    5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.369351E+03  0.582485E+00  0.137322E+05
 320.0 137.5 0.91  0.675    5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.182532E+03  0.479413E+00  0.137322E+05
 320.0 137.5 0.91  0.725    5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.997343E+02  0.394175E+00  0.137322E+05
 320.0 137.5 0.91  0.775    5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.583622E+02  0.322817E+00  0.137322E+05
 320.0 137.5 0.91  0.825    5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.356546E+02  0.262206E+00  0.137322E+05
 320.0 137.5 0.91  0.875    5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.221757E+02  0.209623E+00  0.137322E+05
 320.0 137.5 0.91  0.925    5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.135230E+02  0.162106E+00  0.137322E+05
 320.0 137.5 0.91  0.975    5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.723523E+01  0.113590E+00  0.137322E+05
 320.0 137.5 0.91 -0.975   15.0  0.538661  0.037465  0.113166E+00 -0.937757E+00  0.386484E+00  0.131656E+00  0.137322E+05
 320.0 137.5 0.91 -0.925   15.0  0.564473  0.026043  0.229573E+00 -0.115145E+01  0.334094E+00  0.205211E+00  0.137322E+05
 320.0 137.5 0.91 -0.875   15.0  0.571913  0.025596  0.346470E+00 -0.139816E+01  0.330215E+00  0.281722E+00  0.137322E+05
 320.0 137.5 0.91 -0.825   15.0  0.593496  0.024993  0.475895E+00 -0.168091E+01  0.357201E+00  0.367224E+00  0.137322E+05
 320.0 137.5 0.91 -0.775   15.0  0.600947  0.026122  0.618224E+00 -0.199421E+01  0.415475E+00  0.461444E+00  0.137322E+05
 320.0 137.5 0.91 -0.725   15.0  0.805877  0.038881  0.765979E+00 -0.231985E+01  0.512418E+00  0.559290E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   15.0  0.906641  0.082744  0.898888E+00 -0.261446E+01  0.661578E+00  0.647443E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   15.0  1.437600  0.410417  0.973362E+00 -0.278701E+01  0.884167E+00  0.697454E+00  0.137322E+05
 320.0 137.5 0.91 -0.575   15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.121219E+01  0.655318E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.169365E+01  0.313534E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.240080E+01 -0.442261E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.344327E+01 -0.122019E+01  0.137322E+05
 320.0 137.5 0.91 -0.375   15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.498886E+01 -0.201130E+01  0.137322E+05
 320.0 137.5 0.91 -0.325   15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.729607E+01 -0.280401E+01  0.137322E+05
 320.0 137.5 0.91 -0.275   15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.107640E+02 -0.358168E+01  0.137322E+05
 320.0 137.5 0.91 -0.225   15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.160038E+02 -0.431924E+01  0.137322E+05
 320.0 137.5 0.91 -0.175   15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.239281E+02 -0.462657E+01  0.137322E+05
 320.0 137.5 0.91 -0.125   15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.358199E+02 -0.446093E+01  0.137322E+05
 320.0 137.5 0.91 -0.075   15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.532629E+02 -0.386888E+01  0.137322E+05
 320.0 137.5 0.91 -0.025   15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.776923E+02 -0.322158E+01  0.137322E+05
 320.0 137.5 0.91  0.025   15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.109358E+03 -0.254653E+01  0.137322E+05
 320.0 137.5 0.91  0.075   15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.146152E+03 -0.186023E+01  0.137322E+05
 320.0 137.5 0.91  0.125   15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.183845E+03 -0.117286E+01  0.137322E+05
 320.0 137.5 0.91  0.175   15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.218545E+03 -0.491081E+00  0.137322E+05
 320.0 137.5 0.91  0.225   15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.249093E+03  0.180289E+00  0.137322E+05
 320.0 137.5 0.91  0.275   15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.276783E+03  0.569264E+00  0.137322E+05
 320.0 137.5 0.91  0.325   15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.302864E+03  0.676890E+00  0.137322E+05
 320.0 137.5 0.91  0.375   15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.325411E+03  0.698135E+00  0.137322E+05
 320.0 137.5 0.91  0.425   15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.336489E+03  0.671293E+00  0.137322E+05
 320.0 137.5 0.91  0.475   15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.323214E+03  0.620364E+00  0.137322E+05
 320.0 137.5 0.91  0.525   15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.278828E+03  0.559403E+00  0.137322E+05
 320.0 137.5 0.91  0.575   15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.214853E+03  0.496236E+00  0.137322E+05
 320.0 137.5 0.91  0.625   15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.152136E+03  0.434978E+00  0.137322E+05
 320.0 137.5 0.91  0.675   15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.102961E+03  0.377599E+00  0.137322E+05
 320.0 137.5 0.91  0.725   15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.685712E+02  0.324835E+00  0.137322E+05
 320.0 137.5 0.91  0.775   15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.455920E+02  0.276705E+00  0.137322E+05
 320.0 137.5 0.91  0.825   15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.303283E+02  0.232765E+00  0.137322E+05
 320.0 137.5 0.91  0.875   15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.200045E+02  0.192140E+00  0.137322E+05
 320.0 137.5 0.91  0.925   15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.127257E+02  0.153160E+00  0.137322E+05
 320.0 137.5 0.91  0.975   15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.704235E+01  0.110723E+00  0.137322E+05
 320.0 137.5 0.91 -0.975   25.0  0.663246  0.043123  0.964948E-01 -0.913002E+00  0.399971E+00  0.121603E+00  0.137322E+05
 320.0 137.5 0.91 -0.925   25.0  0.555640  0.025932  0.172172E+00 -0.104910E+01  0.363844E+00  0.169189E+00  0.137322E+05
 320.0 137.5 0.91 -0.875   25.0  0.597837  0.026486  0.226040E+00 -0.116959E+01  0.375174E+00  0.205007E+00  0.137322E+05
 320.0 137.5 0.91 -0.825   25.0  0.617803  0.026902  0.262029E+00 -0.126210E+01  0.416911E+00  0.229926E+00  0.137322E+05
 320.0 137.5 0.91 -0.775   25.0  0.691841  0.028163  0.271648E+00 -0.130321E+01  0.488549E+00  0.237937E+00  0.137322E+05
 320.0 137.5 0.91 -0.725   25.0  0.780944  0.034940  0.240008E+00 -0.125956E+01  0.595225E+00  0.219134E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   25.0  1.011520  0.060086  0.146979E+00 -0.108819E+01  0.746269E+00  0.160301E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   25.0  1.109180  0.147038 -0.306251E-01 -0.740367E+00  0.955450E+00  0.462819E-01  0.137322E+05
 320.0 137.5 0.91 -0.575   25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.124195E+01 -0.136707E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.163189E+01 -0.395460E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.216040E+01 -0.723329E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.287420E+01 -0.109662E+01  0.137322E+05
 320.0 137.5 0.91 -0.375   25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.383464E+01 -0.147758E+01  0.137322E+05
 320.0 137.5 0.91 -0.325   25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.512083E+01 -0.182382E+01  0.137322E+05
 320.0 137.5 0.91 -0.275   25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.683194E+01 -0.209895E+01  0.137322E+05
 320.0 137.5 0.91 -0.225   25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.908734E+01 -0.227890E+01  0.137322E+05
 320.0 137.5 0.91 -0.175   25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.120219E+02 -0.235258E+01  0.137322E+05
 320.0 137.5 0.91 -0.125   25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.157732E+02 -0.231946E+01  0.137322E+05
 320.0 137.5 0.91 -0.075   25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.204587E+02 -0.218725E+01  0.137322E+05
 320.0 137.5 0.91 -0.025   25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.261421E+02 -0.197089E+01  0.137322E+05
 320.0 137.5 0.91  0.025   25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.327977E+02 -0.169198E+01  0.137322E+05
 320.0 137.5 0.91  0.075   25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.402850E+02 -0.137722E+01  0.137322E+05
 320.0 137.5 0.91  0.125   25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.483494E+02 -0.105497E+01  0.137322E+05
 320.0 137.5 0.91  0.175   25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.566484E+02 -0.750664E+00  0.137322E+05
 320.0 137.5 0.91  0.225   25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.647854E+02 -0.482864E+00  0.137322E+05
 320.0 137.5 0.91  0.275   25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.723214E+02 -0.261547E+00  0.137322E+05
 320.0 137.5 0.91  0.325   25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.787470E+02 -0.888436E-01  0.137322E+05
 320.0 137.5 0.91  0.375   25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.834361E+02  0.387133E-01  0.137322E+05
 320.0 137.5 0.91  0.425   25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.856466E+02  0.127626E+00  0.137322E+05
 320.0 137.5 0.91  0.475   25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.846571E+02  0.185370E+00  0.137322E+05
 320.0 137.5 0.91  0.525   25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.800759E+02  0.219091E+00  0.137322E+05
 320.0 137.5 0.91  0.575   25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.721808E+02  0.234950E+00  0.137322E+05
 320.0 137.5 0.91  0.625   25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.619951E+02  0.237926E+00  0.137322E+05
 320.0 137.5 0.91  0.675   25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.509431E+02  0.231852E+00  0.137322E+05
 320.0 137.5 0.91  0.725   25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.403156E+02  0.219563E+00  0.137322E+05
 320.0 137.5 0.91  0.775   25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.309211E+02  0.203052E+00  0.137322E+05
 320.0 137.5 0.91  0.825   25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.230514E+02  0.183592E+00  0.137322E+05
 320.0 137.5 0.91  0.875   25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.166289E+02  0.161737E+00  0.137322E+05
 320.0 137.5 0.91  0.925   25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.113569E+02  0.136994E+00  0.137322E+05
 320.0 137.5 0.91  0.975   25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.668284E+01  0.105324E+00  0.137322E+05
 320.0 137.5 0.91 -0.975   35.0  0.576177  0.044241  0.743772E-01 -0.881481E+00  0.418930E+00  0.108376E+00  0.137322E+05
 320.0 137.5 0.91 -0.925   35.0  0.600410  0.027837  0.104021E+00 -0.932091E+00  0.403844E+00  0.126793E+00  0.137322E+05
 320.0 137.5 0.91 -0.875   35.0  0.631383  0.029285  0.983296E-01 -0.935500E+00  0.432995E+00  0.124339E+00  0.137322E+05
 320.0 137.5 0.91 -0.825   35.0  0.676099  0.030836  0.623153E-01 -0.883598E+00  0.490055E+00  0.102753E+00  0.137322E+05
 320.0 137.5 0.91 -0.775   35.0  0.712926  0.032772 -0.753590E-02 -0.763872E+00  0.573232E+00  0.593158E-01  0.137322E+05
 320.0 137.5 0.91 -0.725   35.0  0.766149  0.035900 -0.115876E+00 -0.564436E+00  0.685020E+00 -0.918753E-02  0.137322E+05
 320.0 137.5 0.91 -0.675   35.0  0.862503  0.045730 -0.266087E+00 -0.277150E+00  0.830424E+00 -0.105053E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   35.0  1.109110  0.076702 -0.458484E+00  0.992527E-01  0.101655E+01 -0.228537E+00  0.137322E+05
 320.0 137.5 0.91 -0.575   35.0  1.273980  0.167220 -0.688913E+00  0.556514E+00  0.125259E+01 -0.376963E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.154994E+01 -0.544302E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.192234E+01 -0.721457E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.238605E+01 -0.897271E+00  0.137322E+05
 320.0 137.5 0.91 -0.375   35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.295978E+01 -0.106002E+01  0.137322E+05
 320.0 137.5 0.91 -0.325   35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.366446E+01 -0.119897E+01  0.137322E+05
 320.0 137.5 0.91 -0.275   35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.452260E+01 -0.130556E+01  0.137322E+05
 320.0 137.5 0.91 -0.225   35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.555724E+01 -0.137412E+01  0.137322E+05
 320.0 137.5 0.91 -0.175   35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.679012E+01 -0.140202E+01  0.137322E+05
 320.0 137.5 0.91 -0.125   35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.823940E+01 -0.138949E+01  0.137322E+05
 320.0 137.5 0.91 -0.075   35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.991663E+01 -0.133929E+01  0.137322E+05
 320.0 137.5 0.91 -0.025   35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.118235E+02 -0.125627E+01  0.137322E+05
 320.0 137.5 0.91  0.025   35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.139483E+02 -0.114682E+01  0.137322E+05
 320.0 137.5 0.91  0.075   35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.162637E+02 -0.101835E+01  0.137322E+05
 320.0 137.5 0.91  0.125   35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.187242E+02 -0.878610E+00  0.137322E+05
 320.0 137.5 0.91  0.175   35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.212652E+02 -0.735089E+00  0.137322E+05
 320.0 137.5 0.91  0.225   35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.238026E+02 -0.594415E+00  0.137322E+05
 320.0 137.5 0.91  0.275   35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.262326E+02 -0.461941E+00  0.137322E+05
 320.0 137.5 0.91  0.325   35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.284320E+02 -0.341531E+00  0.137322E+05
 320.0 137.5 0.91  0.375   35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.302606E+02 -0.235543E+00  0.137322E+05
 320.0 137.5 0.91  0.425   35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.315675E+02 -0.145001E+00  0.137322E+05
 320.0 137.5 0.91  0.475   35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.322049E+02 -0.698546E-01  0.137322E+05
 320.0 137.5 0.91  0.525   35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.320519E+02 -0.928366E-02  0.137322E+05
 320.0 137.5 0.91  0.575   35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.310438E+02  0.380108E-01  0.137322E+05
 320.0 137.5 0.91  0.625   35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.291995E+02  0.735634E-01  0.137322E+05
 320.0 137.5 0.91  0.675   35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.266315E+02  0.989558E-01  0.137322E+05
 320.0 137.5 0.91  0.725   35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.235286E+02  0.115679E+00  0.137322E+05
 320.0 137.5 0.91  0.775   35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.201151E+02  0.125032E+00  0.137322E+05
 320.0 137.5 0.91  0.825   35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.165991E+02  0.128030E+00  0.137322E+05
 320.0 137.5 0.91  0.875   35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.131256E+02  0.125252E+00  0.137322E+05
 320.0 137.5 0.91  0.925   35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.973224E+01  0.116418E+00  0.137322E+05
 320.0 137.5 0.91  0.975   35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.620121E+01  0.979810E-01  0.137322E+05
 320.0 137.5 0.91 -0.975   45.0  0.522648  0.050157  0.493787E-01 -0.848068E+00  0.442066E+00  0.936077E-01  0.137322E+05
 320.0 137.5 0.91 -0.925   45.0  0.593044  0.031171  0.369712E-01 -0.824236E+00  0.449975E+00  0.856807E-01  0.137322E+05
 320.0 137.5 0.91 -0.875   45.0  0.693920  0.033083 -0.117182E-01 -0.746614E+00  0.496145E+00  0.558838E-01  0.137322E+05
 320.0 137.5 0.91 -0.825   45.0  0.682541  0.035980 -0.872059E-01 -0.618948E+00  0.565412E+00  0.908358E-02  0.137322E+05
 320.0 137.5 0.91 -0.775   45.0  0.800190  0.042292 -0.186561E+00 -0.442846E+00  0.654921E+00 -0.531789E-01  0.137322E+05
 320.0 137.5 0.91 -0.725   45.0  0.864749  0.045890 -0.307180E+00 -0.221812E+00  0.765041E+00 -0.129363E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   45.0  0.902427  0.053270 -0.445563E+00  0.378429E-01  0.897654E+00 -0.217267E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   45.0  1.070590  0.070284 -0.597024E+00  0.326900E+00  0.105560E+01 -0.313880E+00  0.137322E+05
 320.0 137.5 0.91 -0.575   45.0  1.052550  0.098028 -0.755804E+00  0.633683E+00  0.124242E+01 -0.415471E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   45.0  1.465590  0.199632 -0.915424E+00  0.944893E+00  0.146226E+01 -0.517830E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.171974E+01 -0.616592E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.201985E+01 -0.707575E+00  0.137322E+05
 320.0 137.5 0.91 -0.375   45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.236782E+01 -0.787081E+00  0.137322E+05
 320.0 137.5 0.91 -0.325   45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.276897E+01 -0.852123E+00  0.137322E+05
 320.0 137.5 0.91 -0.275   45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.322842E+01 -0.900555E+00  0.137322E+05
 320.0 137.5 0.91 -0.225   45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.375082E+01 -0.931124E+00  0.137322E+05
 320.0 137.5 0.91 -0.175   45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.434004E+01 -0.943441E+00  0.137322E+05
 320.0 137.5 0.91 -0.125   45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.499867E+01 -0.937916E+00  0.137322E+05
 320.0 137.5 0.91 -0.075   45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.572759E+01 -0.915647E+00  0.137322E+05
 320.0 137.5 0.91 -0.025   45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.652547E+01 -0.878303E+00  0.137322E+05
 320.0 137.5 0.91  0.025   45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.738822E+01 -0.827985E+00  0.137322E+05
 320.0 137.5 0.91  0.075   45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.830844E+01 -0.767094E+00  0.137322E+05
 320.0 137.5 0.91  0.125   45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.927491E+01 -0.698193E+00  0.137322E+05
 320.0 137.5 0.91  0.175   45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.102721E+02 -0.623870E+00  0.137322E+05
 320.0 137.5 0.91  0.225   45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.112797E+02 -0.546625E+00  0.137322E+05
 320.0 137.5 0.91  0.275   45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.122723E+02 -0.468762E+00  0.137322E+05
 320.0 137.5 0.91  0.325   45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.132189E+02 -0.392312E+00  0.137322E+05
 320.0 137.5 0.91  0.375   45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.140834E+02 -0.318977E+00  0.137322E+05
 320.0 137.5 0.91  0.425   45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.148250E+02 -0.250110E+00  0.137322E+05
 320.0 137.5 0.91  0.475   45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.153990E+02 -0.186714E+00  0.137322E+05
 320.0 137.5 0.91  0.525   45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.157604E+02 -0.129460E+00  0.137322E+05
 320.0 137.5 0.91  0.575   45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.158662E+02 -0.787347E-01  0.137322E+05
 320.0 137.5 0.91  0.625   45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.156810E+02 -0.346845E-01  0.137322E+05
 320.0 137.5 0.91  0.675   45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.151815E+02  0.272367E-02  0.137322E+05
 320.0 137.5 0.91  0.725   45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.143604E+02  0.336399E-01  0.137322E+05
 320.0 137.5 0.91  0.775   45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.132265E+02  0.582605E-01  0.137322E+05
 320.0 137.5 0.91  0.825   45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.118007E+02  0.767365E-01  0.137322E+05
 320.0 137.5 0.91  0.875   45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.101021E+02  0.890133E-01  0.137322E+05
 320.0 137.5 0.91  0.925   45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.811562E+01  0.944089E-01  0.137322E+05
 320.0 137.5 0.91  0.975   45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.564833E+01  0.894197E-01  0.137322E+05
 320.0 137.5 0.91 -0.975   55.0  0.504018  0.071038  0.238499E-01 -0.817073E+00  0.467967E+00  0.787841E-01  0.137322E+05
 320.0 137.5 0.91 -0.925   55.0  0.534528  0.035553 -0.216086E-01 -0.739841E+00  0.498409E+00  0.505722E-01  0.137322E+05
 320.0 137.5 0.91 -0.875   55.0  0.659056  0.037952 -0.952212E-01 -0.620128E+00  0.558626E+00  0.532846E-02  0.137322E+05
 320.0 137.5 0.91 -0.825   55.0  0.767326  0.044903 -0.185387E+00 -0.469160E+00  0.635486E+00 -0.504466E-01  0.137322E+05
 320.0 137.5 0.91 -0.775   55.0  0.794510  0.052833 -0.286775E+00 -0.294447E+00  0.725798E+00 -0.113571E+00  0.137322E+05
 320.0 137.5 0.91 -0.725   55.0  0.866770  0.062700 -0.395255E+00 -0.103085E+00  0.828820E+00 -0.181477E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   55.0  0.985447  0.081592 -0.507071E+00  0.978293E-01  0.944819E+00 -0.251772E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   55.0  0.929376  0.113979 -0.618682E+00  0.301285E+00  0.107458E+01 -0.322179E+00  0.137322E+05
 320.0 137.5 0.91 -0.575   55.0  1.397620  0.223374 -0.726785E+00  0.500582E+00  0.121921E+01 -0.390557E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   55.0 -1.000000  0.000000 -0.828395E+00  0.689573E+00  0.137999E+01 -0.454965E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.155831E+01 -0.513713E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.175562E+01 -0.565404E+00  0.137322E+05
 320.0 137.5 0.91 -0.375   55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.197336E+01 -0.608951E+00  0.137322E+05
 320.0 137.5 0.91 -0.325   55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.221294E+01 -0.643590E+00  0.137322E+05
 320.0 137.5 0.91 -0.275   55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.247560E+01 -0.668863E+00  0.137322E+05
 320.0 137.5 0.91 -0.225   55.0  1.585350  0.533418 -0.118939E+01  0.137084E+01  0.276243E+01 -0.684601E+00  0.137322E+05
 320.0 137.5 0.91 -0.175   55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.307426E+01 -0.690899E+00  0.137322E+05
 320.0 137.5 0.91 -0.125   55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.341158E+01 -0.688077E+00  0.137322E+05
 320.0 137.5 0.91 -0.075   55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.377441E+01 -0.676653E+00  0.137322E+05
 320.0 137.5 0.91 -0.025   55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.416227E+01 -0.657304E+00  0.137322E+05
 320.0 137.5 0.91  0.025   55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.457401E+01 -0.630832E+00  0.137322E+05
 320.0 137.5 0.91  0.075   55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.500766E+01 -0.598135E+00  0.137322E+05
 320.0 137.5 0.91  0.125   55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.546035E+01 -0.560170E+00  0.137322E+05
 320.0 137.5 0.91  0.175   55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.592808E+01 -0.517928E+00  0.137322E+05
 320.0 137.5 0.91  0.225   55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.640557E+01 -0.472408E+00  0.137322E+05
 320.0 137.5 0.91  0.275   55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.688607E+01 -0.424585E+00  0.137322E+05
 320.0 137.5 0.91  0.325   55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.736113E+01 -0.375400E+00  0.137322E+05
 320.0 137.5 0.91  0.375   55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.782040E+01 -0.325734E+00  0.137322E+05
 320.0 137.5 0.91  0.425   55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.825143E+01 -0.276398E+00  0.137322E+05
 320.0 137.5 0.91  0.475   55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.863955E+01 -0.228124E+00  0.137322E+05
 320.0 137.5 0.91  0.525   55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.896777E+01 -0.181558E+00  0.137322E+05
 320.0 137.5 0.91  0.575   55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.921685E+01 -0.137263E+00  0.137322E+05
 320.0 137.5 0.91  0.625   55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.936545E+01 -0.957199E-01  0.137322E+05
 320.0 137.5 0.91  0.675   55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.939050E+01 -0.573417E-01  0.137322E+05
 320.0 137.5 0.91  0.725   55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.926735E+01 -0.224890E-01  0.137322E+05
 320.0 137.5 0.91  0.775   55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.896964E+01  0.849877E-02  0.137322E+05
 320.0 137.5 0.91  0.825   55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.846754E+01  0.352476E-01  0.137322E+05
 320.0 137.5 0.91  0.875   55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.772160E+01  0.572279E-01  0.137322E+05
 320.0 137.5 0.91  0.925   55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.666142E+01  0.734012E-01  0.137322E+05
 320.0 137.5 0.91  0.975   55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.507093E+01  0.803683E-01  0.137322E+05
 320.0 137.5 0.91 -0.975   65.0  0.666282  0.116259 -0.409686E-03 -0.791555E+00  0.495257E+00  0.650218E-01  0.137322E+05
 320.0 137.5 0.91 -0.925   65.0  0.729178  0.058192 -0.688019E-01 -0.683825E+00  0.546089E+00  0.232744E-01  0.137322E+05
 320.0 137.5 0.91 -0.875   65.0  0.680803  0.049432 -0.153445E+00 -0.552016E+00  0.616547E+00 -0.282676E-01  0.137322E+05
 320.0 137.5 0.91 -0.825   65.0  0.772049  0.054025 -0.244277E+00 -0.407674E+00  0.696584E+00 -0.838163E-01  0.137322E+05
 320.0 137.5 0.91 -0.775   65.0  0.838819  0.069528 -0.336811E+00 -0.257609E+00  0.783517E+00 -0.140655E+00  0.137322E+05
 320.0 137.5 0.91 -0.725   65.0  0.820009  0.095302 -0.428092E+00 -0.106988E+00  0.876444E+00 -0.196937E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   65.0  0.958878  0.199909 -0.515909E+00  0.400080E-01  0.975161E+00 -0.251256E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   65.0 -1.000000  0.000000 -0.598540E+00  0.179956E+00  0.107980E+01 -0.302501E+00  0.137322E+05
 320.0 137.5 0.91 -0.575   65.0 -1.000000  0.000000 -0.674640E+00  0.310083E+00  0.119069E+01 -0.349799E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   65.0 -1.000000  0.000000 -0.743182E+00  0.428197E+00  0.130825E+01 -0.392473E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   65.0 -1.000000  0.000000 -0.803406E+00  0.532633E+00  0.143295E+01 -0.430024E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   65.0  0.844571  0.296902 -0.854795E+00  0.622194E+00  0.156530E+01 -0.462102E+00  0.137322E+05
 320.0 137.5 0.91 -0.375   65.0  1.699830  0.233558 -0.897037E+00  0.696104E+00  0.170581E+01 -0.488494E+00  0.137322E+05
 320.0 137.5 0.91 -0.325   65.0  1.456330  0.164879 -0.930005E+00  0.753959E+00  0.185498E+01 -0.509106E+00  0.137322E+05
 320.0 137.5 0.91 -0.275   65.0  1.374900  0.134307 -0.953726E+00  0.795677E+00  0.201327E+01 -0.523944E+00  0.137322E+05
 320.0 137.5 0.91 -0.225   65.0  1.691620  0.126498 -0.968363E+00  0.821455E+00  0.218111E+01 -0.533103E+00  0.137322E+05
 320.0 137.5 0.91 -0.175   65.0  1.748860  0.122353 -0.974191E+00  0.831727E+00  0.235886E+01 -0.536751E+00  0.137322E+05
 320.0 137.5 0.91 -0.125   65.0  1.983850  0.131159 -0.971582E+00  0.827128E+00  0.254681E+01 -0.535118E+00  0.137322E+05
 320.0 137.5 0.91 -0.075   65.0  1.892910  0.143715 -0.960984E+00  0.808456E+00  0.274513E+01 -0.528486E+00  0.137322E+05
 320.0 137.5 0.91 -0.025   65.0  2.297460  0.183489 -0.942911E+00  0.776647E+00  0.295388E+01 -0.517178E+00  0.137322E+05
 320.0 137.5 0.91  0.025   65.0  2.230350  0.208212 -0.917925E+00  0.732743E+00  0.317294E+01 -0.501552E+00  0.137322E+05
 320.0 137.5 0.91  0.075   65.0  2.609620  0.263449 -0.886630E+00  0.677871E+00  0.340200E+01 -0.481990E+00  0.137322E+05
 320.0 137.5 0.91  0.125   65.0  2.615580  0.313347 -0.849655E+00  0.613218E+00  0.364052E+01 -0.458892E+00  0.137322E+05
 320.0 137.5 0.91  0.175   65.0  3.072300  0.398329 -0.807650E+00  0.540015E+00  0.388763E+01 -0.432672E+00  0.137322E+05
 320.0 137.5 0.91  0.225   65.0  2.955890  0.460025 -0.761278E+00  0.459516E+00  0.414212E+01 -0.403751E+00  0.137322E+05
 320.0 137.5 0.91  0.275   65.0  4.007920  0.583687 -0.711202E+00  0.372986E+00  0.440230E+01 -0.372554E+00  0.137322E+05
 320.0 137.5 0.91  0.325   65.0  4.328980  0.794889 -0.658087E+00  0.281684E+00  0.466593E+01 -0.339503E+00  0.137322E+05
 320.0 137.5 0.91  0.375   65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.493010E+01 -0.305016E+00  0.137322E+05
 320.0 137.5 0.91  0.425   65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.519101E+01 -0.269505E+00  0.137322E+05
 320.0 137.5 0.91  0.475   65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.544383E+01 -0.233370E+00  0.137322E+05
 320.0 137.5 0.91  0.525   65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.568244E+01 -0.197002E+00  0.137322E+05
 320.0 137.5 0.91  0.575   65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.589905E+01 -0.160785E+00  0.137322E+05
 320.0 137.5 0.91  0.625   65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.608384E+01 -0.125090E+00  0.137322E+05
 320.0 137.5 0.91  0.675   65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.622430E+01 -0.902885E-01  0.137322E+05
 320.0 137.5 0.91  0.725   65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.630436E+01 -0.567576E-01  0.137322E+05
 320.0 137.5 0.91  0.775   65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.630283E+01 -0.248990E-01  0.137322E+05
 320.0 137.5 0.91  0.825   65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.619062E+01  0.482216E-02  0.137322E+05
 320.0 137.5 0.91  0.875   65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.592440E+01  0.317885E-01  0.137322E+05
 320.0 137.5 0.91  0.925   65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.542852E+01  0.549592E-01  0.137322E+05
 320.0 137.5 0.91  0.975   65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.450541E+01  0.714570E-01  0.137322E+05
 320.0 137.5 0.91 -0.975   75.0 -1.000000  0.000000 -0.222549E-01 -0.773136E+00  0.522710E+00  0.530048E-01  0.137322E+05
 320.0 137.5 0.91 -0.925   75.0  0.469034  0.116943 -0.104692E+00 -0.654750E+00  0.590872E+00  0.362924E-02  0.137322E+05
 320.0 137.5 0.91 -0.875   75.0  0.758389  0.090970 -0.191608E+00 -0.529886E+00  0.667862E+00 -0.484329E-01  0.137322E+05
 320.0 137.5 0.91 -0.825   75.0  0.686840  0.086223 -0.276839E+00 -0.405819E+00  0.747632E+00 -0.996195E-01  0.137322E+05
 320.0 137.5 0.91 -0.775   75.0  0.738915  0.095831 -0.358003E+00 -0.286150E+00  0.828658E+00 -0.148489E+00  0.137322E+05
 320.0 137.5 0.91 -0.725   75.0  0.866866  0.260108 -0.433813E+00 -0.173131E+00  0.910492E+00 -0.194237E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   75.0 -1.000000  0.000000 -0.503501E+00 -0.682614E-01  0.993099E+00 -0.236372E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   75.0 -1.000000  0.000000 -0.566608E+00  0.274500E-01  0.107663E+01 -0.274588E+00  0.137322E+05
 320.0 137.5 0.91 -0.575   75.0 -1.000000  0.000000 -0.622878E+00  0.113350E+00  0.116135E+01 -0.308711E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   75.0 -1.000000  0.000000 -0.672200E+00  0.189051E+00  0.124756E+01 -0.338654E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   75.0 -1.000000  0.000000 -0.714569E+00  0.254367E+00  0.133558E+01 -0.364399E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   75.0 -1.000000  0.000000 -0.750058E+00  0.309272E+00  0.142577E+01 -0.385980E+00  0.137322E+05
 320.0 137.5 0.91 -0.375   75.0  0.960623  0.240692 -0.778801E+00  0.353866E+00  0.151847E+01 -0.403468E+00  0.137322E+05
 320.0 137.5 0.91 -0.325   75.0  1.169790  0.178789 -0.800975E+00  0.388346E+00  0.161404E+01 -0.416967E+00  0.137322E+05
 320.0 137.5 0.91 -0.275   75.0  1.150050  0.139102 -0.816796E+00  0.412985E+00  0.171283E+01 -0.426601E+00  0.137322E+05
 320.0 137.5 0.91 -0.225   75.0  1.450250  0.121136 -0.826504E+00  0.428119E+00  0.181516E+01 -0.432514E+00  0.137322E+05
 320.0 137.5 0.91 -0.175   75.0  1.526580  0.103379 -0.830358E+00  0.434130E+00  0.192137E+01 -0.434861E+00  0.137322E+05
 320.0 137.5 0.91 -0.125   75.0  1.633640  0.097484 -0.828633E+00  0.431440E+00  0.203176E+01 -0.433811E+00  0.137322E+05
 320.0 137.5 0.91 -0.075   75.0  1.694880  0.098753 -0.821615E+00  0.420496E+00  0.214664E+01 -0.429536E+00  0.137322E+05
 320.0 137.5 0.91 -0.025   75.0  1.799060  0.101370 -0.809596E+00  0.401768E+00  0.226626E+01 -0.422216E+00  0.137322E+05
 320.0 137.5 0.91  0.025   75.0  1.672470  0.104911 -0.792876E+00  0.375744E+00  0.239085E+01 -0.412036E+00  0.137322E+05
 320.0 137.5 0.91  0.075   75.0  1.904600  0.111987 -0.771754E+00  0.342923E+00  0.252060E+01 -0.399180E+00  0.137322E+05
 320.0 137.5 0.91  0.125   75.0  1.770900  0.112657 -0.746535E+00  0.303814E+00  0.265565E+01 -0.383837E+00  0.137322E+05
 320.0 137.5 0.91  0.175   75.0  2.001720  0.123400 -0.717523E+00  0.258930E+00  0.279604E+01 -0.366195E+00  0.137322E+05
 320.0 137.5 0.91  0.225   75.0  2.255950  0.135429 -0.685023E+00  0.208790E+00  0.294174E+01 -0.346443E+00  0.137322E+05
 320.0 137.5 0.91  0.275   75.0  2.469860  0.155851 -0.649340E+00  0.153918E+00  0.309255E+01 -0.324772E+00  0.137322E+05
 320.0 137.5 0.91  0.325   75.0  2.560010  0.212152 -0.610779E+00  0.948372E-01  0.324814E+01 -0.301370E+00  0.137322E+05
 320.0 137.5 0.91  0.375   75.0  3.270920  0.402104 -0.569645E+00  0.320743E-01  0.340791E+01 -0.276429E+00  0.137322E+05
 320.0 137.5 0.91  0.425   75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.357097E+01 -0.250140E+00  0.137322E+05
 320.0 137.5 0.91  0.475   75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.373600E+01 -0.222695E+00  0.137322E+05
 320.0 137.5 0.91  0.525   75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.390109E+01 -0.194289E+00  0.137322E+05
 320.0 137.5 0.91  0.575   75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.406353E+01 -0.165122E+00  0.137322E+05
 320.0 137.5 0.91  0.625   75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.421950E+01 -0.135401E+00  0.137322E+05
 320.0 137.5 0.91  0.675   75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.436349E+01 -0.105342E+00  0.137322E+05
 320.0 137.5 0.91  0.725   75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.448761E+01 -0.751831E-01  0.137322E+05
 320.0 137.5 0.91  0.775   75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.458013E+01 -0.451900E-01  0.137322E+05
 320.0 137.5 0.91  0.825   75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.462307E+01 -0.156866E-01  0.137322E+05
 320.0 137.5 0.91  0.875   75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.458705E+01  0.128883E-01  0.137322E+05
 320.0 137.5 0.91  0.925   75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.441786E+01  0.398070E-01  0.137322E+05
 320.0 137.5 0.91  0.975   75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.397632E+01  0.631597E-01  0.137322E+05
 320.0 137.5 0.91 -0.975   85.0 -1.000000  0.000000 -0.411269E-01 -0.762158E+00  0.549310E+00  0.430299E-01  0.137322E+05
 320.0 137.5 0.91 -0.925   85.0 -1.000000  0.000000 -0.130846E+00 -0.647996E+00  0.631430E+00 -0.949773E-02  0.137322E+05
 320.0 137.5 0.91 -0.875   85.0 -1.000000  0.000000 -0.215333E+00 -0.540367E+00  0.711806E+00 -0.589723E-01  0.137322E+05
 320.0 137.5 0.91 -0.825   85.0 -1.000000  0.000000 -0.293037E+00 -0.440982E+00  0.788948E+00 -0.104508E+00  0.137322E+05
 320.0 137.5 0.91 -0.775   85.0 -1.000000  0.000000 -0.363674E+00 -0.350295E+00  0.862835E+00 -0.145930E+00  0.137322E+05
 320.0 137.5 0.91 -0.725   85.0 -1.000000  0.000000 -0.427293E+00 -0.268356E+00  0.933763E+00 -0.183257E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   85.0 -1.000000  0.000000 -0.484073E+00 -0.195026E+00  0.100213E+01 -0.216590E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   85.0 -1.000000  0.000000 -0.534257E+00 -0.130070E+00  0.106835E+01 -0.246061E+00  0.137322E+05
 320.0 137.5 0.91 -0.575   85.0 -1.000000  0.000000 -0.578112E+00 -0.732015E-01  0.113285E+01 -0.271825E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   85.0 -1.000000  0.000000 -0.615915E+00 -0.241047E-01  0.119605E+01 -0.294039E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   85.0 -1.000000  0.000000 -0.647946E+00  0.175464E-01  0.125835E+01 -0.312866E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   85.0 -1.000000  0.000000 -0.674476E+00  0.520805E-01  0.132012E+01 -0.328462E+00  0.137322E+05
 320.0 137.5 0.91 -0.375   85.0 -1.000000  0.000000 -0.695772E+00  0.798232E-01  0.138176E+01 -0.340984E+00  0.137322E+05
 320.0 137.5 0.91 -0.325   85.0  1.625730  0.245043 -0.712089E+00  0.101093E+00  0.144362E+01 -0.350578E+00  0.137322E+05
 320.0 137.5 0.91 -0.275   85.0  1.129340  0.168552 -0.723673E+00  0.116199E+00  0.150606E+01 -0.357390E+00  0.137322E+05
 320.0 137.5 0.91 -0.225   85.0  1.407450  0.142288 -0.730756E+00  0.125439E+00  0.156941E+01 -0.361556E+00  0.137322E+05
 320.0 137.5 0.91 -0.175   85.0  1.430810  0.119959 -0.733563E+00  0.129102E+00  0.163402E+01 -0.363207E+00  0.137322E+05
 320.0 137.5 0.91 -0.125   85.0  1.360200  0.107465 -0.732307E+00  0.127463E+00  0.170021E+01 -0.362469E+00  0.137322E+05
 320.0 137.5 0.91 -0.075   85.0  1.385340  0.108902 -0.727191E+00  0.120788E+00  0.176832E+01 -0.359459E+00  0.137322E+05
 320.0 137.5 0.91 -0.025   85.0  1.510020  0.115479 -0.718407E+00  0.109331E+00  0.183867E+01 -0.354294E+00  0.137322E+05
 320.0 137.5 0.91  0.025   85.0  1.357200  0.120897 -0.706140E+00  0.933371E-01  0.191159E+01 -0.347080E+00  0.137322E+05
 320.0 137.5 0.91  0.075   85.0  1.559870  0.128867 -0.690567E+00  0.730401E-01  0.198737E+01 -0.337923E+00  0.137322E+05
 320.0 137.5 0.91  0.125   85.0  1.786050  0.137808 -0.671854E+00  0.486660E-01  0.206635E+01 -0.326921E+00  0.137322E+05
 320.0 137.5 0.91  0.175   85.0  1.650550  0.141245 -0.650164E+00  0.204326E-01  0.214882E+01 -0.314170E+00  0.137322E+05
 320.0 137.5 0.91  0.225   85.0  1.684130  0.148520 -0.625651E+00 -0.114497E-01  0.223507E+01 -0.299761E+00  0.137322E+05
 320.0 137.5 0.91  0.275   85.0  1.728270  0.166717 -0.598465E+00 -0.467769E-01  0.232537E+01 -0.283784E+00  0.137322E+05
 320.0 137.5 0.91  0.325   85.0  2.021960  0.218477 -0.568750E+00 -0.853503E-01  0.241994E+01 -0.266324E+00  0.137322E+05
 320.0 137.5 0.91  0.375   85.0  2.050010  0.373418 -0.536645E+00 -0.126976E+00  0.251896E+01 -0.247464E+00  0.137322E+05
 320.0 137.5 0.91  0.425   85.0  5.390940  1.593080 -0.502290E+00 -0.171463E+00  0.262252E+01 -0.227287E+00  0.137322E+05
 320.0 137.5 0.91  0.475   85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.273058E+01 -0.205871E+00  0.137322E+05
 320.0 137.5 0.91  0.525   85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.284291E+01 -0.183299E+00  0.137322E+05
 320.0 137.5 0.91  0.575   85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.295897E+01 -0.159649E+00  0.137322E+05
 320.0 137.5 0.91  0.625   85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.307777E+01 -0.135005E+00  0.137322E+05
 320.0 137.5 0.91  0.675   85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.319759E+01 -0.109452E+00  0.137322E+05
 320.0 137.5 0.91  0.725   85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.331556E+01 -0.830814E-01  0.137322E+05
 320.0 137.5 0.91  0.775   85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.342691E+01 -0.559973E-01  0.137322E+05
 320.0 137.5 0.91  0.825   85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.352359E+01 -0.283231E-01  0.137322E+05
 320.0 137.5 0.91  0.875   85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.359154E+01 -0.223353E-03  0.137322E+05
 320.0 137.5 0.91  0.925   85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.360413E+01  0.280355E-01  0.137322E+05
 320.0 137.5 0.91  0.975   85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.349768E+01  0.557793E-01  0.137322E+05
 320.0 137.5 0.91 -0.975   95.0 -1.000000  0.000000 -0.569060E-01 -0.758014E+00  0.574272E+00  0.351046E-01  0.137322E+05
 320.0 137.5 0.91 -0.925   95.0 -1.000000  0.000000 -0.149282E+00 -0.657949E+00  0.667075E+00 -0.175384E-01  0.137322E+05
 320.0 137.5 0.91 -0.875   95.0 -1.000000  0.000000 -0.229281E+00 -0.572007E+00  0.748384E+00 -0.630688E-01  0.137322E+05
 320.0 137.5 0.91 -0.825   95.0 -1.000000  0.000000 -0.299589E+00 -0.497171E+00  0.821425E+00 -0.103027E+00  0.137322E+05
 320.0 137.5 0.91 -0.775   95.0 -1.000000  0.000000 -0.361536E+00 -0.431773E+00  0.887769E+00 -0.138189E+00  0.137322E+05
 320.0 137.5 0.91 -0.725   95.0 -1.000000  0.000000 -0.416037E+00 -0.374642E+00  0.948522E+00 -0.169090E+00  0.137322E+05
 320.0 137.5 0.91 -0.675   95.0 -1.000000  0.000000 -0.463798E+00 -0.324880E+00  0.100456E+01 -0.196146E+00  0.137322E+05
 320.0 137.5 0.91 -0.625   95.0 -1.000000  0.000000 -0.505397E+00 -0.281764E+00  0.105661E+01 -0.219692E+00  0.137322E+05
 320.0 137.5 0.91 -0.575   95.0 -1.000000  0.000000 -0.541322E+00 -0.244693E+00  0.110531E+01 -0.240013E+00  0.137322E+05
 320.0 137.5 0.91 -0.525   95.0 -1.000000  0.000000 -0.571993E+00 -0.213162E+00  0.115123E+01 -0.257352E+00  0.137322E+05
 320.0 137.5 0.91 -0.475   95.0 -1.000000  0.000000 -0.597779E+00 -0.186737E+00  0.119486E+01 -0.271923E+00  0.137322E+05
 320.0 137.5 0.91 -0.425   95.0 -1.000000  0.000000 -0.619004E+00 -0.165042E+00  0.123667E+01 -0.283911E+00  0.137322E+05
 320.0 137.5 0.91 -0.375   95.0 -1.000000  0.000000 -0.635957E+00 -0.147750E+00  0.127708E+01 -0.293484E+00  0.137322E+05
 320.0 137.5 0.91 -0.325   95.0  1.444530  0.522363 -0.648897E+00 -0.134571E+00  0.131649E+01 -0.300789E+00  0.137322E+05
 320.0 137.5 0.91 -0.275   95.0  1.040750  0.387704 -0.658058E+00 -0.125253E+00  0.135526E+01 -0.305960E+00  0.137322E+05
 320.0 137.5 0.91 -0.225   95.0  0.941162  0.282934 -0.663650E+00 -0.119570E+00  0.139375E+01 -0.309116E+00  0.137322E+05
 320.0 137.5 0.91 -0.175   95.0  0.921455  0.238150 -0.665864E+00 -0.117320E+00  0.143230E+01 -0.310366E+00  0.137322E+05
 320.0 137.5 0.91 -0.125   95.0  1.166320  0.212757 -0.664874E+00 -0.118326E+00  0.147123E+01 -0.309807E+00  0.137322E+05
 320.0 137.5 0.91 -0.075   95.0  0.999514  0.206434 -0.660837E+00 -0.122429E+00  0.151088E+01 -0.307528E+00  0.137322E+05
 320.0 137.5 0.91 -0.025   95.0  1.140200  0.202252 -0.653896E+00 -0.129485E+00  0.155157E+01 -0.303611E+00  0.137322E+05
 320.0 137.5 0.91  0.025   95.0  1.701060  0.240384 -0.644184E+00 -0.139369E+00  0.159361E+01 -0.298129E+00  0.137322E+05
 320.0 137.5 0.91  0.075   95.0  1.565760  0.241791 -0.631819E+00 -0.151967E+00  0.163733E+01 -0.291148E+00  0.137322E+05
 320.0 137.5 0.91  0.125   95.0  1.182810  0.228919 -0.616911E+00 -0.167179E+00  0.168308E+01 -0.282730E+00  0.137322E+05
 320.0 137.5 0.91  0.175   95.0  1.234480  0.245236 -0.599558E+00 -0.184916E+00  0.173119E+01 -0.272928E+00  0.137322E+05
 320.0 137.5 0.91  0.225   95.0  1.551160  0.261071 -0.579850E+00 -0.205103E+00  0.178203E+01 -0.261792E+00  0.137322E+05
 320.0 137.5 0.91  0.275   95.0  1.116940  0.280429 -0.557868E+00 -0.227670E+00  0.183595E+01 -0.249368E+00  0.137322E+05
 320.0 137.5 0.91  0.325   95.0  0.616549  0.371611 -0.533684E+00 -0.252562E+00  0.189335E+01 -0.235694E+00  0.137322E+05
 320.0 137.5 0.91  0.375   95.0  1.439980  0.684891 -0.507363E+00 -0.279730E+00  0.195462E+01 -0.220804E+00  0.137322E+05
 320.0 137.5 0.91  0.425   95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.202017E+01 -0.204731E+00  0.137322E+05
 320.0 137.5 0.91  0.475   95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.209041E+01 -0.187497E+00  0.137322E+05
 320.0 137.5 0.91  0.525   95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.216574E+01 -0.169124E+00  0.137322E+05
 320.0 137.5 0.91  0.575   95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.224654E+01 -0.149626E+00  0.137322E+05
 320.0 137.5 0.91  0.625   95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.233310E+01 -0.129011E+00  0.137322E+05
 320.0 137.5 0.91  0.675   95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.242558E+01 -0.107278E+00  0.137322E+05
 320.0 137.5 0.91  0.725   95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.252388E+01 -0.844165E-01  0.137322E+05
 320.0 137.5 0.91  0.775   95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.262747E+01 -0.604013E-01  0.137322E+05
 320.0 137.5 0.91  0.825   95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.273518E+01 -0.351828E-01  0.137322E+05
 320.0 137.5 0.91  0.875   95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.284494E+01 -0.866663E-02  0.137322E+05
 320.0 137.5 0.91  0.925   95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.295474E+01  0.193458E-01  0.137322E+05
 320.0 137.5 0.91  0.975   95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.307571E+01  0.494641E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  105.0 -1.000000  0.000000 -0.697527E-01 -0.759507E+00  0.597026E+00  0.290532E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  105.0 -1.000000  0.000000 -0.161918E+00 -0.679175E+00  0.697573E+00 -0.218629E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  105.0 -1.000000  0.000000 -0.236891E+00 -0.615845E+00  0.778018E+00 -0.631147E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  105.0 -1.000000  0.000000 -0.300746E+00 -0.563466E+00  0.846137E+00 -0.981210E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  105.0 -1.000000  0.000000 -0.355887E+00 -0.519347E+00  0.905010E+00 -0.128258E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  105.0 -1.000000  0.000000 -0.403715E+00 -0.481874E+00  0.956493E+00 -0.154333E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  105.0 -1.000000  0.000000 -0.445188E+00 -0.449952E+00  0.100190E+01 -0.176896E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  105.0 -1.000000  0.000000 -0.481018E+00 -0.422784E+00  0.104225E+01 -0.196356E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  105.0 -1.000000  0.000000 -0.511766E+00 -0.399763E+00  0.107836E+01 -0.213030E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  105.0 -1.000000  0.000000 -0.537886E+00 -0.380413E+00  0.111093E+01 -0.227179E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  105.0 -1.000000  0.000000 -0.559759E+00 -0.364352E+00  0.114054E+01 -0.239015E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  105.0 -1.000000  0.000000 -0.577707E+00 -0.351268E+00  0.116772E+01 -0.248719E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  105.0 -1.000000  0.000000 -0.592008E+00 -0.340903E+00  0.119293E+01 -0.256447E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  105.0 -1.000000  0.000000 -0.602905E+00 -0.333041E+00  0.121658E+01 -0.262332E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  105.0 -1.000000  0.000000 -0.610609E+00 -0.327501E+00  0.123906E+01 -0.266491E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  105.0 -1.000000  0.000000 -0.615307E+00 -0.324129E+00  0.126072E+01 -0.269027E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  105.0 -1.000000  0.000000 -0.617167E+00 -0.322797E+00  0.128188E+01 -0.270031E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  105.0 -1.000000  0.000000 -0.616335E+00 -0.323393E+00  0.130287E+01 -0.269582E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  105.0 -1.000000  0.000000 -0.612944E+00 -0.325825E+00  0.132400E+01 -0.267751E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  105.0 -1.000000  0.000000 -0.607110E+00 -0.330015E+00  0.134555E+01 -0.264602E+00  0.137322E+05
 320.0 137.5 0.91  0.025  105.0 -1.000000  0.000000 -0.598938E+00 -0.335899E+00  0.136784E+01 -0.260190E+00  0.137322E+05
 320.0 137.5 0.91  0.075  105.0 -1.000000  0.000000 -0.588521E+00 -0.343426E+00  0.139115E+01 -0.254563E+00  0.137322E+05
 320.0 137.5 0.91  0.125  105.0 -1.000000  0.000000 -0.575940E+00 -0.352553E+00  0.141581E+01 -0.247764E+00  0.137322E+05
 320.0 137.5 0.91  0.175  105.0 -1.000000  0.000000 -0.561265E+00 -0.363251E+00  0.144213E+01 -0.239830E+00  0.137322E+05
 320.0 137.5 0.91  0.225  105.0 -1.000000  0.000000 -0.544559E+00 -0.375500E+00  0.147045E+01 -0.230791E+00  0.137322E+05
 320.0 137.5 0.91  0.275  105.0 -1.000000  0.000000 -0.525871E+00 -0.389291E+00  0.150114E+01 -0.220673E+00  0.137322E+05
 320.0 137.5 0.91  0.325  105.0 -1.000000  0.000000 -0.505243E+00 -0.404624E+00  0.153459E+01 -0.209495E+00  0.137322E+05
 320.0 137.5 0.91  0.375  105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.157122E+01 -0.197271E+00  0.137322E+05
 320.0 137.5 0.91  0.425  105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.161153E+01 -0.184009E+00  0.137322E+05
 320.0 137.5 0.91  0.475  105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.165605E+01 -0.169709E+00  0.137322E+05
 320.0 137.5 0.91  0.525  105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.170540E+01 -0.154362E+00  0.137322E+05
 320.0 137.5 0.91  0.575  105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.176028E+01 -0.137950E+00  0.137322E+05
 320.0 137.5 0.91  0.625  105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.182155E+01 -0.120444E+00  0.137322E+05
 320.0 137.5 0.91  0.675  105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.189024E+01 -0.101794E+00  0.137322E+05
 320.0 137.5 0.91  0.725  105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.196769E+01 -0.819304E-01  0.137322E+05
 320.0 137.5 0.91  0.775  105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.205582E+01 -0.607431E-01  0.137322E+05
 320.0 137.5 0.91  0.825  105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.215773E+01 -0.380613E-01  0.137322E+05
 320.0 137.5 0.91  0.875  105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.227972E+01 -0.135928E-01  0.137322E+05
 320.0 137.5 0.91  0.925  105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.243884E+01  0.132496E-01  0.137322E+05
 320.0 137.5 0.91  0.975  105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.271149E+01  0.442412E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  115.0 -1.000000  0.000000 -0.799753E-01 -0.765145E+00  0.617193E+00  0.246044E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  115.0 -1.000000  0.000000 -0.170359E+00 -0.706914E+00  0.722999E+00 -0.236343E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  115.0 -1.000000  0.000000 -0.240557E+00 -0.665116E+00  0.801357E+00 -0.608171E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  115.0 -1.000000  0.000000 -0.299113E+00 -0.632390E+00  0.864201E+00 -0.916572E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  115.0 -1.000000  0.000000 -0.349067E+00 -0.605870E+00  0.915948E+00 -0.117851E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  115.0 -1.000000  0.000000 -0.392054E+00 -0.583995E+00  0.959100E+00 -0.140314E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  115.0 -1.000000  0.000000 -0.429126E+00 -0.565785E+00  0.995343E+00 -0.159633E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  115.0 -1.000000  0.000000 -0.461030E+00 -0.550569E+00  0.102592E+01 -0.176220E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  115.0 -1.000000  0.000000 -0.488328E+00 -0.537867E+00  0.105181E+01 -0.190387E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  115.0 -1.000000  0.000000 -0.511469E+00 -0.527320E+00  0.107380E+01 -0.202378E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  115.0 -1.000000  0.000000 -0.530815E+00 -0.518651E+00  0.109256E+01 -0.212390E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  115.0 -1.000000  0.000000 -0.546669E+00 -0.511645E+00  0.110863E+01 -0.220588E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  115.0 -1.000000  0.000000 -0.559291E+00 -0.506129E+00  0.112251E+01 -0.227109E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  115.0 -1.000000  0.000000 -0.568901E+00 -0.501965E+00  0.113463E+01 -0.232071E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  115.0 -1.000000  0.000000 -0.575692E+00 -0.499041E+00  0.114536E+01 -0.235575E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  115.0 -1.000000  0.000000 -0.579833E+00 -0.497266E+00  0.115507E+01 -0.237712E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  115.0 -1.000000  0.000000 -0.581471E+00 -0.496565E+00  0.116405E+01 -0.238557E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  115.0 -1.000000  0.000000 -0.580739E+00 -0.496879E+00  0.117262E+01 -0.238179E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  115.0 -1.000000  0.000000 -0.577750E+00 -0.498158E+00  0.118105E+01 -0.236637E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  115.0 -1.000000  0.000000 -0.572609E+00 -0.500367E+00  0.118962E+01 -0.233984E+00  0.137322E+05
 320.0 137.5 0.91  0.025  115.0 -1.000000  0.000000 -0.565404E+00 -0.503477E+00  0.119860E+01 -0.230265E+00  0.137322E+05
 320.0 137.5 0.91  0.075  115.0 -1.000000  0.000000 -0.556214E+00 -0.507469E+00  0.120824E+01 -0.225519E+00  0.137322E+05
 320.0 137.5 0.91  0.125  115.0 -1.000000  0.000000 -0.545109E+00 -0.512330E+00  0.121883E+01 -0.219781E+00  0.137322E+05
 320.0 137.5 0.91  0.175  115.0 -1.000000  0.000000 -0.532146E+00 -0.518059E+00  0.123065E+01 -0.213079E+00  0.137322E+05
 320.0 137.5 0.91  0.225  115.0 -1.000000  0.000000 -0.517373E+00 -0.524660E+00  0.124399E+01 -0.205435E+00  0.137322E+05
 320.0 137.5 0.91  0.275  115.0 -1.000000  0.000000 -0.500830E+00 -0.532144E+00  0.125919E+01 -0.196867E+00  0.137322E+05
 320.0 137.5 0.91  0.325  115.0 -1.000000  0.000000 -0.482543E+00 -0.540535E+00  0.127659E+01 -0.187386E+00  0.137322E+05
 320.0 137.5 0.91  0.375  115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.129661E+01 -0.176999E+00  0.137322E+05
 320.0 137.5 0.91  0.425  115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.131970E+01 -0.165703E+00  0.137322E+05
 320.0 137.5 0.91  0.475  115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.134640E+01 -0.153489E+00  0.137322E+05
 320.0 137.5 0.91  0.525  115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.137738E+01 -0.140339E+00  0.137322E+05
 320.0 137.5 0.91  0.575  115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.141343E+01 -0.126220E+00  0.137322E+05
 320.0 137.5 0.91  0.625  115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.145562E+01 -0.111085E+00  0.137322E+05
 320.0 137.5 0.91  0.675  115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.150535E+01 -0.948653E-01  0.137322E+05
 320.0 137.5 0.91  0.725  115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.156469E+01 -0.774575E-01  0.137322E+05
 320.0 137.5 0.91  0.775  115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.163684E+01 -0.587076E-01  0.137322E+05
 320.0 137.5 0.91  0.825  115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.172752E+01 -0.383714E-01  0.137322E+05
 320.0 137.5 0.91  0.875  115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.184850E+01 -0.160250E-01  0.137322E+05
 320.0 137.5 0.91  0.925  115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.203061E+01  0.920482E-02  0.137322E+05
 320.0 137.5 0.91  0.975  115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.240316E+01  0.400538E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  125.0 -1.000000  0.000000 -0.879354E-01 -0.773365E+00  0.634549E+00  0.214558E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  125.0 -1.000000  0.000000 -0.175854E+00 -0.737208E+00  0.743626E+00 -0.237791E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  125.0 -1.000000  0.000000 -0.241887E+00 -0.714766E+00  0.819170E+00 -0.573653E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  125.0 -1.000000  0.000000 -0.296251E+00 -0.698720E+00  0.876747E+00 -0.848164E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  125.0 -1.000000  0.000000 -0.342319E+00 -0.686566E+00  0.921902E+00 -0.107959E+00  0.137322E+05
 320.0 137.5 0.91 -0.725  125.0 -1.000000  0.000000 -0.381812E+00 -0.677065E+00  0.957672E+00 -0.127724E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  125.0 -1.000000  0.000000 -0.415794E+00 -0.669494E+00  0.986040E+00 -0.144680E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  125.0 -1.000000  0.000000 -0.444996E+00 -0.663394E+00  0.100843E+01 -0.159218E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  125.0 -1.000000  0.000000 -0.469961E+00 -0.658453E+00  0.102594E+01 -0.171624E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  125.0 -1.000000  0.000000 -0.491111E+00 -0.654453E+00  0.103942E+01 -0.182119E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  125.0 -1.000000  0.000000 -0.508787E+00 -0.651234E+00  0.104959E+01 -0.190879E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  125.0 -1.000000  0.000000 -0.523270E+00 -0.648675E+00  0.105703E+01 -0.198051E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  125.0 -1.000000  0.000000 -0.534798E+00 -0.646689E+00  0.106224E+01 -0.203755E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  125.0 -1.000000  0.000000 -0.543574E+00 -0.645205E+00  0.106566E+01 -0.208096E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  125.0 -1.000000  0.000000 -0.549776E+00 -0.644171E+00  0.106767E+01 -0.211162E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  125.0 -1.000000  0.000000 -0.553557E+00 -0.643546E+00  0.106860E+01 -0.213031E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  125.0 -1.000000  0.000000 -0.555054E+00 -0.643300E+00  0.106875E+01 -0.213770E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  125.0 -1.000000  0.000000 -0.554384E+00 -0.643410E+00  0.106841E+01 -0.213439E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  125.0 -1.000000  0.000000 -0.551655E+00 -0.643860E+00  0.106784E+01 -0.212091E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  125.0 -1.000000  0.000000 -0.546960E+00 -0.644639E+00  0.106728E+01 -0.209770E+00  0.137322E+05
 320.0 137.5 0.91  0.025  125.0 -1.000000  0.000000 -0.540380E+00 -0.645742E+00  0.106698E+01 -0.206516E+00  0.137322E+05
 320.0 137.5 0.91  0.075  125.0 -1.000000  0.000000 -0.531988E+00 -0.647169E+00  0.106715E+01 -0.202365E+00  0.137322E+05
 320.0 137.5 0.91  0.125  125.0 -1.000000  0.000000 -0.521845E+00 -0.648924E+00  0.106805E+01 -0.197345E+00  0.137322E+05
 320.0 137.5 0.91  0.175  125.0 -1.000000  0.000000 -0.510003E+00 -0.651016E+00  0.106992E+01 -0.191482E+00  0.137322E+05
 320.0 137.5 0.91  0.225  125.0 -1.000000  0.000000 -0.496507E+00 -0.653459E+00  0.107301E+01 -0.184794E+00  0.137322E+05
 320.0 137.5 0.91  0.275  125.0 -1.000000  0.000000 -0.481388E+00 -0.656272E+00  0.107760E+01 -0.177296E+00  0.137322E+05
 320.0 137.5 0.91  0.325  125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.108401E+01 -0.168997E+00  0.137322E+05
 320.0 137.5 0.91  0.375  125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.109259E+01 -0.159900E+00  0.137322E+05
 320.0 137.5 0.91  0.425  125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.110375E+01 -0.150002E+00  0.137322E+05
 320.0 137.5 0.91  0.475  125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.111800E+01 -0.139291E+00  0.137322E+05
 320.0 137.5 0.91  0.525  125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.113596E+01 -0.127745E+00  0.137322E+05
 320.0 137.5 0.91  0.575  125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.115845E+01 -0.115330E+00  0.137322E+05
 320.0 137.5 0.91  0.625  125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.118654E+01 -0.101993E+00  0.137322E+05
 320.0 137.5 0.91  0.675  125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.122181E+01 -0.876578E-01  0.137322E+05
 320.0 137.5 0.91  0.725  125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.126662E+01 -0.722105E-01  0.137322E+05
 320.0 137.5 0.91  0.775  125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.132489E+01 -0.554768E-01  0.137322E+05
 320.0 137.5 0.91  0.825  125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.140379E+01 -0.371753E-01  0.137322E+05
 320.0 137.5 0.91  0.875  125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.151862E+01 -0.168057E-01  0.137322E+05
 320.0 137.5 0.91  0.925  125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.170980E+01  0.669515E-02  0.137322E+05
 320.0 137.5 0.91  0.975  125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.214750E+01  0.367954E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  135.0 -1.000000  0.000000 -0.939875E-01 -0.782683E+00  0.648983E+00  0.193148E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  135.0 -1.000000  0.000000 -0.179331E+00 -0.766867E+00  0.759845E+00 -0.230066E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  135.0 -1.000000  0.000000 -0.241937E+00 -0.761015E+00  0.832284E+00 -0.535789E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  135.0 -1.000000  0.000000 -0.293084E+00 -0.758706E+00  0.884906E+00 -0.783518E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  135.0 -1.000000  0.000000 -0.336289E+00 -0.758073E+00  0.924176E+00 -0.991695E-01  0.137322E+05
 320.0 137.5 0.91 -0.725  135.0 -1.000000  0.000000 -0.373279E+00 -0.758301E+00  0.953555E+00 -0.116929E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  135.0 -1.000000  0.000000 -0.405091E+00 -0.758973E+00  0.975259E+00 -0.132163E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  135.0 -1.000000  0.000000 -0.432427E+00 -0.759852E+00  0.990852E+00 -0.145229E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  135.0 -1.000000  0.000000 -0.455800E+00 -0.760800E+00  0.100151E+01 -0.156385E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  135.0 -1.000000  0.000000 -0.475607E+00 -0.761729E+00  0.100815E+01 -0.165828E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  135.0 -1.000000  0.000000 -0.492163E+00 -0.762588E+00  0.101150E+01 -0.173715E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  135.0 -1.000000  0.000000 -0.505733E+00 -0.763343E+00  0.101218E+01 -0.180175E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  135.0 -1.000000  0.000000 -0.516536E+00 -0.763975E+00  0.101070E+01 -0.185315E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  135.0 -1.000000  0.000000 -0.524763E+00 -0.764474E+00  0.100748E+01 -0.189228E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  135.0 -1.000000  0.000000 -0.530577E+00 -0.764836E+00  0.100290E+01 -0.191992E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  135.0 -1.000000  0.000000 -0.534122E+00 -0.765060E+00  0.997295E+00 -0.193677E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  135.0 -1.000000  0.000000 -0.535525E+00 -0.765149E+00  0.990945E+00 -0.194344E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  135.0 -1.000000  0.000000 -0.534897E+00 -0.765109E+00  0.984116E+00 -0.194046E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  135.0 -1.000000  0.000000 -0.532339E+00 -0.764947E+00  0.977047E+00 -0.192830E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  135.0 -1.000000  0.000000 -0.527937E+00 -0.764671E+00  0.969962E+00 -0.190737E+00  0.137322E+05
 320.0 137.5 0.91  0.025  135.0 -1.000000  0.000000 -0.521769E+00 -0.764291E+00  0.963073E+00 -0.187804E+00  0.137322E+05
 320.0 137.5 0.91  0.075  135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.956587E+00 -0.184062E+00  0.137322E+05
 320.0 137.5 0.91  0.125  135.0 -1.000000  0.000000 -0.504397E+00 -0.763266E+00  0.950709E+00 -0.179539E+00  0.137322E+05
 320.0 137.5 0.91  0.175  135.0 -1.000000  0.000000 -0.493303E+00 -0.762649E+00  0.945650E+00 -0.174257E+00  0.137322E+05
 320.0 137.5 0.91  0.225  135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.941632E+00 -0.168236E+00  0.137322E+05
 320.0 137.5 0.91  0.275  135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.938892E+00 -0.161488E+00  0.137322E+05
 320.0 137.5 0.91  0.325  135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.937699E+00 -0.154022E+00  0.137322E+05
 320.0 137.5 0.91  0.375  135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.938360E+00 -0.145843E+00  0.137322E+05
 320.0 137.5 0.91  0.425  135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.941241E+00 -0.136946E+00  0.137322E+05
 320.0 137.5 0.91  0.475  135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.946793E+00 -0.127321E+00  0.137322E+05
 320.0 137.5 0.91  0.525  135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.955592E+00 -0.116948E+00  0.137322E+05
 320.0 137.5 0.91  0.575  135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.968405E+00 -0.105793E+00  0.137322E+05
 320.0 137.5 0.91  0.625  135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.986304E+00 -0.938060E-01  0.137322E+05
 320.0 137.5 0.91  0.675  135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.101087E+01 -0.809101E-01  0.137322E+05
 320.0 137.5 0.91  0.725  135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.104460E+01 -0.669908E-01  0.137322E+05
 320.0 137.5 0.91  0.775  135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.109173E+01 -0.518693E-01  0.137322E+05
 320.0 137.5 0.91  0.825  135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.116031E+01 -0.352506E-01  0.137322E+05
 320.0 137.5 0.91  0.875  135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.126779E+01 -0.165969E-01  0.137322E+05
 320.0 137.5 0.91  0.925  135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.146112E+01  0.526902E-02  0.137322E+05
 320.0 137.5 0.91  0.975  135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.194092E+01  0.343382E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  145.0 -1.000000  0.000000 -0.984452E-01 -0.791786E+00  0.660468E+00  0.179224E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  145.0 -1.000000  0.000000 -0.181460E+00 -0.793386E+00  0.772101E+00 -0.218449E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  145.0 -1.000000  0.000000 -0.241392E+00 -0.801037E+00  0.841527E+00 -0.500194E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  145.0 -1.000000  0.000000 -0.290153E+00 -0.809608E+00  0.889782E+00 -0.727491E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  145.0 -1.000000  0.000000 -0.331297E+00 -0.817933E+00  0.924048E+00 -0.918383E-01  0.137322E+05
 320.0 137.5 0.91 -0.725  145.0 -1.000000  0.000000 -0.366523E+00 -0.825629E+00  0.948110E+00 -0.108135E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  145.0 -1.000000  0.000000 -0.396830E+00 -0.832564E+00  0.964362E+00 -0.122129E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  145.0 -1.000000  0.000000 -0.422887E+00 -0.838707E+00  0.974468E+00 -0.134147E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  145.0 -1.000000  0.000000 -0.445180E+00 -0.844067E+00  0.979666E+00 -0.144420E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  145.0 -1.000000  0.000000 -0.464080E+00 -0.848673E+00  0.980909E+00 -0.153124E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  145.0 -1.000000  0.000000 -0.479888E+00 -0.852562E+00  0.978956E+00 -0.160402E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.974427E+00 -0.166366E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.967832E+00 -0.171116E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.959603E+00 -0.174733E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.950108E+00 -0.177290E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.939664E+00 -0.178849E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.928549E+00 -0.179466E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.917011E+00 -0.179190E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.905273E+00 -0.178064E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.893539E+00 -0.176129E+00  0.137322E+05
 320.0 137.5 0.91  0.025  145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.882002E+00 -0.173416E+00  0.137322E+05
 320.0 137.5 0.91  0.075  145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.870845E+00 -0.169958E+00  0.137322E+05
 320.0 137.5 0.91  0.125  145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.860249E+00 -0.165779E+00  0.137322E+05
 320.0 137.5 0.91  0.175  145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.850397E+00 -0.160902E+00  0.137322E+05
 320.0 137.5 0.91  0.225  145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.841480E+00 -0.155345E+00  0.137322E+05
 320.0 137.5 0.91  0.275  145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.833704E+00 -0.149123E+00  0.137322E+05
 320.0 137.5 0.91  0.325  145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.827300E+00 -0.142243E+00  0.137322E+05
 320.0 137.5 0.91  0.375  145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.822536E+00 -0.134712E+00  0.137322E+05
 320.0 137.5 0.91  0.425  145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.819733E+00 -0.126527E+00  0.137322E+05
 320.0 137.5 0.91  0.475  145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.819297E+00 -0.117680E+00  0.137322E+05
 320.0 137.5 0.91  0.525  145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.821753E+00 -0.108152E+00  0.137322E+05
 320.0 137.5 0.91  0.575  145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.827819E+00 -0.979145E-01  0.137322E+05
 320.0 137.5 0.91  0.625  145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.838526E+00 -0.869194E-01  0.137322E+05
 320.0 137.5 0.91  0.675  145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.855432E+00 -0.750948E-01  0.137322E+05
 320.0 137.5 0.91  0.725  145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.881056E+00 -0.623299E-01  0.137322E+05
 320.0 137.5 0.91  0.775  145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.919803E+00 -0.484490E-01  0.137322E+05
 320.0 137.5 0.91  0.825  145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.980172E+00 -0.331563E-01  0.137322E+05
 320.0 137.5 0.91  0.875  145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.108094E+01 -0.159010E-01  0.137322E+05
 320.0 137.5 0.91  0.925  145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.127338E+01  0.455477E-02  0.137322E+05
 320.0 137.5 0.91  0.975  145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.178002E+01  0.325531E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  155.0 -1.000000  0.000000 -0.101565E+00 -0.799588E+00  0.669025E+00  0.170659E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  155.0 -1.000000  0.000000 -0.182707E+00 -0.814861E+00  0.780829E+00 -0.206749E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  155.0 -1.000000  0.000000 -0.240687E+00 -0.832750E+00  0.847671E+00 -0.470677E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  155.0 -1.000000  0.000000 -0.287768E+00 -0.849419E+00  0.892396E+00 -0.683227E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  155.0 -1.000000  0.000000 -0.327494E+00 -0.864333E+00  0.922713E+00 -0.861871E-01  0.137322E+05
 320.0 137.5 0.91 -0.725  155.0 -1.000000  0.000000 -0.361523E+00 -0.877473E+00  0.942645E+00 -0.101460E+00  0.137322E+05
 320.0 137.5 0.91 -0.675  155.0 -1.000000  0.000000 -0.390821E+00 -0.888947E+00  0.954709E+00 -0.114596E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  155.0 -1.000000  0.000000 -0.416028E+00 -0.898884E+00  0.960642E+00 -0.125892E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.961725E+00 -0.135561E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.958936E+00 -0.143763E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.953049E+00 -0.150626E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.944688E+00 -0.156256E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.934367E+00 -0.160742E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.922514E+00 -0.164160E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.909491E+00 -0.166577E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.895606E+00 -0.168051E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.881130E+00 -0.168634E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.866296E+00 -0.168373E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.851317E+00 -0.167309E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.836381E+00 -0.165479E+00  0.137322E+05
 320.0 137.5 0.91  0.025  155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.821667E+00 -0.162916E+00  0.137322E+05
 320.0 137.5 0.91  0.075  155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.807339E+00 -0.159648E+00  0.137322E+05
 320.0 137.5 0.91  0.125  155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.793561E+00 -0.155702E+00  0.137322E+05
 320.0 137.5 0.91  0.175  155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.780494E+00 -0.151099E+00  0.137322E+05
 320.0 137.5 0.91  0.225  155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.768308E+00 -0.145857E+00  0.137322E+05
 320.0 137.5 0.91  0.275  155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.757183E+00 -0.139991E+00  0.137322E+05
 320.0 137.5 0.91  0.325  155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.747324E+00 -0.133511E+00  0.137322E+05
 320.0 137.5 0.91  0.375  155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.738967E+00 -0.126423E+00  0.137322E+05
 320.0 137.5 0.91  0.425  155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.732400E+00 -0.118727E+00  0.137322E+05
 320.0 137.5 0.91  0.475  155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.727991E+00 -0.110417E+00  0.137322E+05
 320.0 137.5 0.91  0.525  155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.726224E+00 -0.101476E+00  0.137322E+05
 320.0 137.5 0.91  0.575  155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.727775E+00 -0.918789E-01  0.137322E+05
 320.0 137.5 0.91  0.625  155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.733631E+00 -0.815816E-01  0.137322E+05
 320.0 137.5 0.91  0.675  155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.745316E+00 -0.705168E-01  0.137322E+05
 320.0 137.5 0.91  0.725  155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.765340E+00 -0.585792E-01  0.137322E+05
 320.0 137.5 0.91  0.775  155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.798167E+00 -0.455989E-01  0.137322E+05
 320.0 137.5 0.91  0.825  155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.852540E+00 -0.312851E-01  0.137322E+05
 320.0 137.5 0.91  0.875  155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.948025E+00 -0.150863E-01  0.137322E+05
 320.0 137.5 0.91  0.925  155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.113865E+01  0.426279E-02  0.137322E+05
 320.0 137.5 0.91  0.975  155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.166192E+01  0.313245E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  165.0 -1.000000  0.000000 -0.103538E+00 -0.805257E+00  0.674694E+00  0.165845E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  165.0 -1.000000  0.000000 -0.183383E+00 -0.829918E+00  0.786412E+00 -0.197590E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  165.0 -1.000000  0.000000 -0.240091E+00 -0.854679E+00  0.851368E+00 -0.449745E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  165.0 -1.000000  0.000000 -0.286104E+00 -0.876719E+00  0.893611E+00 -0.652735E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  165.0 -1.000000  0.000000 -0.324941E+00 -0.895970E+00  0.921194E+00 -0.823533E-01  0.137322E+05
 320.0 137.5 0.91 -0.725  165.0 -1.000000  0.000000 -0.358228E+00 -0.912677E+00  0.938293E+00 -0.969756E-01  0.137322E+05
 320.0 137.5 0.91 -0.675  165.0 -1.000000  0.000000 -0.386905E+00 -0.927110E+00  0.947507E+00 -0.109569E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.950620E+00 -0.120413E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.948938E+00 -0.129704E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.943456E+00 -0.137592E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.934956E+00 -0.144198E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.924066E+00 -0.149620E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.911299E+00 -0.153942E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.897081E+00 -0.157236E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.881768E+00 -0.159566E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.865665E+00 -0.160988E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.849034E+00 -0.161551E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.832103E+00 -0.161299E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.815072E+00 -0.160273E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.798123E+00 -0.158508E+00  0.137322E+05
 320.0 137.5 0.91  0.025  165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.781422E+00 -0.156037E+00  0.137322E+05
 320.0 137.5 0.91  0.075  165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.765124E+00 -0.152888E+00  0.137322E+05
 320.0 137.5 0.91  0.125  165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.749378E+00 -0.149086E+00  0.137322E+05
 320.0 137.5 0.91  0.175  165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.734335E+00 -0.144653E+00  0.137322E+05
 320.0 137.5 0.91  0.225  165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.720146E+00 -0.139607E+00  0.137322E+05
 320.0 137.5 0.91  0.275  165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.706977E+00 -0.133964E+00  0.137322E+05
 320.0 137.5 0.91  0.325  165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.695014E+00 -0.127733E+00  0.137322E+05
 320.0 137.5 0.91  0.375  165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.684472E+00 -0.120923E+00  0.137322E+05
 320.0 137.5 0.91  0.425  165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.675618E+00 -0.113534E+00  0.137322E+05
 320.0 137.5 0.91  0.475  165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.668792E+00 -0.105561E+00  0.137322E+05
 320.0 137.5 0.91  0.525  165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.664452E+00 -0.969915E-01  0.137322E+05
 320.0 137.5 0.91  0.575  165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.663241E+00 -0.878004E-01  0.137322E+05
 320.0 137.5 0.91  0.625  165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.666116E+00 -0.779478E-01  0.137322E+05
 320.0 137.5 0.91  0.675  165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.674569E+00 -0.673701E-01  0.137322E+05
 320.0 137.5 0.91  0.725  165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.691094E+00 -0.559664E-01  0.137322E+05
 320.0 137.5 0.91  0.775  165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.720171E+00 -0.435721E-01  0.137322E+05
 320.0 137.5 0.91  0.825  165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.770664E+00 -0.299024E-01  0.137322E+05
 320.0 137.5 0.91  0.875  165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.862577E+00 -0.144094E-01  0.137322E+05
 320.0 137.5 0.91  0.925  165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.105155E+01  0.418208E-02  0.137322E+05
 320.0 137.5 0.91  0.975  165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.158442E+01  0.305595E-01  0.137322E+05
 320.0 137.5 0.91 -0.975  175.0 -1.000000  0.000000 -0.104493E+00 -0.808232E+00  0.677517E+00  0.163706E-01  0.137322E+05
 320.0 137.5 0.91 -0.925  175.0 -1.000000  0.000000 -0.183676E+00 -0.837666E+00  0.789129E+00 -0.192616E-01  0.137322E+05
 320.0 137.5 0.91 -0.875  175.0 -1.000000  0.000000 -0.239758E+00 -0.865875E+00  0.853092E+00 -0.438919E-01  0.137322E+05
 320.0 137.5 0.91 -0.825  175.0 -1.000000  0.000000 -0.285252E+00 -0.890594E+00  0.894053E+00 -0.637209E-01  0.137322E+05
 320.0 137.5 0.91 -0.775  175.0 -1.000000  0.000000 -0.323661E+00 -0.911999E+00  0.920236E+00 -0.804177E-01  0.137322E+05
 320.0 137.5 0.91 -0.725  175.0 -1.000000  0.000000 -0.356594E+00 -0.930471E+00  0.935894E+00 -0.947239E-01  0.137322E+05
 320.0 137.5 0.91 -0.675  175.0 -1.000000  0.000000 -0.384975E+00 -0.946367E+00  0.943663E+00 -0.107055E+00  0.137322E+05
 320.0 137.5 0.91 -0.625  175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.945352E+00 -0.117680E+00  0.137322E+05
 320.0 137.5 0.91 -0.575  175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.942279E+00 -0.126788E+00  0.137322E+05
 320.0 137.5 0.91 -0.525  175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.935447E+00 -0.134526E+00  0.137322E+05
 320.0 137.5 0.91 -0.475  175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.925642E+00 -0.141008E+00  0.137322E+05
 320.0 137.5 0.91 -0.425  175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.913492E+00 -0.146330E+00  0.137322E+05
 320.0 137.5 0.91 -0.375  175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.899511E+00 -0.150574E+00  0.137322E+05
 320.0 137.5 0.91 -0.325  175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.884122E+00 -0.153809E+00  0.137322E+05
 320.0 137.5 0.91 -0.275  175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.867682E+00 -0.156097E+00  0.137322E+05
 320.0 137.5 0.91 -0.225  175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.850490E+00 -0.157494E+00  0.137322E+05
 320.0 137.5 0.91 -0.175  175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.832805E+00 -0.158046E+00  0.137322E+05
 320.0 137.5 0.91 -0.125  175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.814852E+00 -0.157799E+00  0.137322E+05
 320.0 137.5 0.91 -0.075  175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.796826E+00 -0.156791E+00  0.137322E+05
 320.0 137.5 0.91 -0.025  175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.778904E+00 -0.155058E+00  0.137322E+05
 320.0 137.5 0.91  0.025  175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.761247E+00 -0.152631E+00  0.137322E+05
 320.0 137.5 0.91  0.075  175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.744004E+00 -0.149539E+00  0.137322E+05
 320.0 137.5 0.91  0.125  175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.727318E+00 -0.145806E+00  0.137322E+05
 320.0 137.5 0.91  0.175  175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.711333E+00 -0.141454E+00  0.137322E+05
 320.0 137.5 0.91  0.225  175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.696193E+00 -0.136503E+00  0.137322E+05
 320.0 137.5 0.91  0.275  175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.682056E+00 -0.130966E+00  0.137322E+05
 320.0 137.5 0.91  0.325  175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.669098E+00 -0.124856E+00  0.137322E+05
 320.0 137.5 0.91  0.375  175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.657525E+00 -0.118180E+00  0.137322E+05
 320.0 137.5 0.91  0.425  175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.647591E+00 -0.110939E+00  0.137322E+05
 320.0 137.5 0.91  0.475  175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.639624E+00 -0.103130E+00  0.137322E+05
 320.0 137.5 0.91  0.525  175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.634067E+00 -0.947395E-01  0.137322E+05
 320.0 137.5 0.91  0.575  175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.631549E+00 -0.857456E-01  0.137322E+05
 320.0 137.5 0.91  0.625  175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.633007E+00 -0.761096E-01  0.137322E+05
 320.0 137.5 0.91  0.675  175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.639919E+00 -0.657697E-01  0.137322E+05
 320.0 137.5 0.91  0.725  175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.654765E+00 -0.546278E-01  0.137322E+05
 320.0 137.5 0.91  0.775  175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.682029E+00 -0.425223E-01  0.137322E+05
 320.0 137.5 0.91  0.825  175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.730625E+00 -0.291719E-01  0.137322E+05
 320.0 137.5 0.91  0.875  175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.820747E+00 -0.140318E-01  0.137322E+05
 320.0 137.5 0.91  0.925  175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.100879E+01  0.417547E-02  0.137322E+05
 320.0 137.5 0.91  0.975  175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.154605E+01  0.301935E-01  0.137322E+05


==> supplemental-material-cross-section-data/Q2-0.10-GeV2/q2-0.10-cross-sections-binqpr-37.5.txt <==
 320.0  37.5 0.91 -0.975 -175.0 -1.000000  0.000000 -0.104493E+00 -0.808232E+00  0.270490E+01  0.562065E-02  0.471479E+04
 320.0  37.5 0.91 -0.925 -175.0 -1.000000  0.000000 -0.183676E+00 -0.837666E+00  0.302851E+01 -0.661325E-02  0.471479E+04
 320.0  37.5 0.91 -0.875 -175.0 -1.000000  0.000000 -0.239758E+00 -0.865875E+00  0.326171E+01 -0.150698E-01  0.471479E+04
 320.0  37.5 0.91 -0.825 -175.0 -1.000000  0.000000 -0.285252E+00 -0.890594E+00  0.343813E+01 -0.218779E-01  0.471479E+04
 320.0  37.5 0.91 -0.775 -175.0 -1.000000  0.000000 -0.323661E+00 -0.911999E+00  0.357215E+01 -0.276105E-01  0.471479E+04
 320.0  37.5 0.91 -0.725 -175.0 -1.000000  0.000000 -0.356594E+00 -0.930471E+00  0.367245E+01 -0.325224E-01  0.471479E+04
 320.0  37.5 0.91 -0.675 -175.0 -1.000000  0.000000 -0.384975E+00 -0.946367E+00  0.374505E+01 -0.367562E-01  0.471479E+04
 320.0  37.5 0.91 -0.625 -175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.379448E+01 -0.404040E-01  0.471479E+04
 320.0  37.5 0.91 -0.575 -175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.382427E+01 -0.435313E-01  0.471479E+04
 320.0  37.5 0.91 -0.525 -175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.383730E+01 -0.461879E-01  0.471479E+04
 320.0  37.5 0.91 -0.475 -175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.383597E+01 -0.484134E-01  0.471479E+04
 320.0  37.5 0.91 -0.425 -175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.382226E+01 -0.502407E-01  0.471479E+04
 320.0  37.5 0.91 -0.375 -175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.379788E+01 -0.516978E-01  0.471479E+04
 320.0  37.5 0.91 -0.325 -175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.376430E+01 -0.528086E-01  0.471479E+04
 320.0  37.5 0.91 -0.275 -175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.372278E+01 -0.535943E-01  0.471479E+04
 320.0  37.5 0.91 -0.225 -175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.367443E+01 -0.540737E-01  0.471479E+04
 320.0  37.5 0.91 -0.175 -175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.362020E+01 -0.542635E-01  0.471479E+04
 320.0  37.5 0.91 -0.125 -175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.356094E+01 -0.541786E-01  0.471479E+04
 320.0  37.5 0.91 -0.075 -175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.349740E+01 -0.538325E-01  0.471479E+04
 320.0  37.5 0.91 -0.025 -175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.343025E+01 -0.532374E-01  0.471479E+04
 320.0  37.5 0.91  0.025 -175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.336009E+01 -0.524041E-01  0.471479E+04
 320.0  37.5 0.91  0.075 -175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.328744E+01 -0.513424E-01  0.471479E+04
 320.0  37.5 0.91  0.125 -175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.321279E+01 -0.500608E-01  0.471479E+04
 320.0  37.5 0.91  0.175 -175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.313658E+01 -0.485667E-01  0.471479E+04
 320.0  37.5 0.91  0.225 -175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.305922E+01 -0.468667E-01  0.471479E+04
 320.0  37.5 0.91  0.275 -175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.298109E+01 -0.449658E-01  0.471479E+04
 320.0  37.5 0.91  0.325 -175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.290256E+01 -0.428680E-01  0.471479E+04
 320.0  37.5 0.91  0.375 -175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.282399E+01 -0.405757E-01  0.471479E+04
 320.0  37.5 0.91  0.425 -175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.274576E+01 -0.380896E-01  0.471479E+04
 320.0  37.5 0.91  0.475 -175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.266823E+01 -0.354084E-01  0.471479E+04
 320.0  37.5 0.91  0.525 -175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.259186E+01 -0.325277E-01  0.471479E+04
 320.0  37.5 0.91  0.575 -175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.251715E+01 -0.294398E-01  0.471479E+04
 320.0  37.5 0.91  0.625 -175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.244474E+01 -0.261314E-01  0.471479E+04
 320.0  37.5 0.91  0.675 -175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.237548E+01 -0.225813E-01  0.471479E+04
 320.0  37.5 0.91  0.725 -175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.231064E+01 -0.187558E-01  0.471479E+04
 320.0  37.5 0.91  0.775 -175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.225215E+01 -0.145996E-01  0.471479E+04
 320.0  37.5 0.91  0.825 -175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.220339E+01 -0.100158E-01  0.471479E+04
 320.0  37.5 0.91  0.875 -175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.217111E+01 -0.481767E-02  0.471479E+04
 320.0  37.5 0.91  0.925 -175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.217195E+01  0.143360E-02  0.471479E+04
 320.0  37.5 0.91  0.975 -175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.227346E+01  0.103666E-01  0.471479E+04
 320.0  37.5 0.91 -0.975 -165.0 -1.000000  0.000000 -0.103538E+00 -0.805257E+00  0.270800E+01  0.569409E-02  0.471479E+04
 320.0  37.5 0.91 -0.925 -165.0 -1.000000  0.000000 -0.183383E+00 -0.829918E+00  0.303837E+01 -0.678404E-02  0.471479E+04
 320.0  37.5 0.91 -0.875 -165.0 -1.000000  0.000000 -0.240091E+00 -0.854679E+00  0.327720E+01 -0.154415E-01  0.471479E+04
 320.0  37.5 0.91 -0.825 -165.0 -1.000000  0.000000 -0.286104E+00 -0.876719E+00  0.345839E+01 -0.224109E-01  0.471479E+04
 320.0  37.5 0.91 -0.775 -165.0 -1.000000  0.000000 -0.324941E+00 -0.895970E+00  0.359655E+01 -0.282751E-01  0.471479E+04
 320.0  37.5 0.91 -0.725 -165.0 -1.000000  0.000000 -0.358228E+00 -0.912677E+00  0.370048E+01 -0.332955E-01  0.471479E+04
 320.0  37.5 0.91 -0.675 -165.0 -1.000000  0.000000 -0.386905E+00 -0.927110E+00  0.377629E+01 -0.376194E-01  0.471479E+04
 320.0  37.5 0.91 -0.625 -165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.382856E+01 -0.413424E-01  0.471479E+04
 320.0  37.5 0.91 -0.575 -165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.386089E+01 -0.445323E-01  0.471479E+04
 320.0  37.5 0.91 -0.525 -165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.387619E+01 -0.472406E-01  0.471479E+04
 320.0  37.5 0.91 -0.475 -165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.387688E+01 -0.495086E-01  0.471479E+04
 320.0  37.5 0.91 -0.425 -165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.386497E+01 -0.513703E-01  0.471479E+04
 320.0  37.5 0.91 -0.375 -165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.384220E+01 -0.528542E-01  0.471479E+04
 320.0  37.5 0.91 -0.325 -165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.381004E+01 -0.539854E-01  0.471479E+04
 320.0  37.5 0.91 -0.275 -165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.376977E+01 -0.547853E-01  0.471479E+04
 320.0  37.5 0.91 -0.225 -165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.372250E+01 -0.552734E-01  0.471479E+04
 320.0  37.5 0.91 -0.175 -165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.366921E+01 -0.554666E-01  0.471479E+04
 320.0  37.5 0.91 -0.125 -165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.361074E+01 -0.553802E-01  0.471479E+04
 320.0  37.5 0.91 -0.075 -165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.354785E+01 -0.550279E-01  0.471479E+04
 320.0  37.5 0.91 -0.025 -165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.348122E+01 -0.544220E-01  0.471479E+04
 320.0  37.5 0.91  0.025 -165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.341144E+01 -0.535735E-01  0.471479E+04
 320.0  37.5 0.91  0.075 -165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.333904E+01 -0.524923E-01  0.471479E+04
 320.0  37.5 0.91  0.125 -165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.326451E+01 -0.511869E-01  0.471479E+04
 320.0  37.5 0.91  0.175 -165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.318829E+01 -0.496649E-01  0.471479E+04
 320.0  37.5 0.91  0.225 -165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.311078E+01 -0.479325E-01  0.471479E+04
 320.0  37.5 0.91  0.275 -165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.303237E+01 -0.459949E-01  0.471479E+04
 320.0  37.5 0.91  0.325 -165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.295342E+01 -0.438558E-01  0.471479E+04
 320.0  37.5 0.91  0.375 -165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.287427E+01 -0.415175E-01  0.471479E+04
 320.0  37.5 0.91  0.425 -165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.279529E+01 -0.389806E-01  0.471479E+04
 320.0  37.5 0.91  0.475 -165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.271685E+01 -0.362433E-01  0.471479E+04
 320.0  37.5 0.91  0.525 -165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.263937E+01 -0.333009E-01  0.471479E+04
 320.0  37.5 0.91  0.575 -165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.256333E+01 -0.301453E-01  0.471479E+04
 320.0  37.5 0.91  0.625 -165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.248934E+01 -0.267625E-01  0.471479E+04
 320.0  37.5 0.91  0.675 -165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.241822E+01 -0.231307E-01  0.471479E+04
 320.0  37.5 0.91  0.725 -165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.235115E+01 -0.192154E-01  0.471479E+04
 320.0  37.5 0.91  0.775 -165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.229000E+01 -0.149600E-01  0.471479E+04
 320.0  37.5 0.91  0.825 -165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.223801E+01 -0.102666E-01  0.471479E+04
 320.0  37.5 0.91  0.875 -165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.220165E+01 -0.494730E-02  0.471479E+04
 320.0  37.5 0.91  0.925 -165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.219701E+01  0.143587E-02  0.471479E+04
 320.0  37.5 0.91  0.975 -165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.228955E+01  0.104923E-01  0.471479E+04
 320.0  37.5 0.91 -0.975 -155.0 -1.000000  0.000000 -0.101565E+00 -0.799588E+00  0.271406E+01  0.585940E-02  0.471479E+04
 320.0  37.5 0.91 -0.925 -155.0 -1.000000  0.000000 -0.182707E+00 -0.814861E+00  0.305817E+01 -0.709848E-02  0.471479E+04
 320.0  37.5 0.91 -0.875 -155.0 -1.000000  0.000000 -0.240687E+00 -0.832750E+00  0.330859E+01 -0.161602E-01  0.471479E+04
 320.0  37.5 0.91 -0.825 -155.0 -1.000000  0.000000 -0.287768E+00 -0.849419E+00  0.349972E+01 -0.234578E-01  0.471479E+04
 320.0  37.5 0.91 -0.775 -155.0 -1.000000  0.000000 -0.327494E+00 -0.864333E+00  0.364651E+01 -0.295914E-01  0.471479E+04
 320.0  37.5 0.91 -0.725 -155.0 -1.000000  0.000000 -0.361523E+00 -0.877473E+00  0.375802E+01 -0.348350E-01  0.471479E+04
 320.0  37.5 0.91 -0.675 -155.0 -1.000000  0.000000 -0.390821E+00 -0.888947E+00  0.384054E+01 -0.393451E-01  0.471479E+04
 320.0  37.5 0.91 -0.625 -155.0 -1.000000  0.000000 -0.416028E+00 -0.898884E+00  0.389878E+01 -0.432236E-01  0.471479E+04
 320.0  37.5 0.91 -0.575 -155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.393643E+01 -0.465433E-01  0.471479E+04
 320.0  37.5 0.91 -0.525 -155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.395647E+01 -0.493593E-01  0.471479E+04
 320.0  37.5 0.91 -0.475 -155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.396139E+01 -0.517158E-01  0.471479E+04
 320.0  37.5 0.91 -0.425 -155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.395326E+01 -0.536488E-01  0.471479E+04
 320.0  37.5 0.91 -0.375 -155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.393383E+01 -0.551890E-01  0.471479E+04
 320.0  37.5 0.91 -0.325 -155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.390463E+01 -0.563625E-01  0.471479E+04
 320.0  37.5 0.91 -0.275 -155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.386695E+01 -0.571922E-01  0.471479E+04
 320.0  37.5 0.91 -0.225 -155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.382194E+01 -0.576983E-01  0.471479E+04
 320.0  37.5 0.91 -0.175 -155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.377057E+01 -0.578986E-01  0.471479E+04
 320.0  37.5 0.91 -0.125 -155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.371373E+01 -0.578091E-01  0.471479E+04
 320.0  37.5 0.91 -0.075 -155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.365217E+01 -0.574437E-01  0.471479E+04
 320.0  37.5 0.91 -0.025 -155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.358658E+01 -0.568154E-01  0.471479E+04
 320.0  37.5 0.91  0.025 -155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.351756E+01 -0.559353E-01  0.471479E+04
 320.0  37.5 0.91  0.075 -155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.344565E+01 -0.548134E-01  0.471479E+04
 320.0  37.5 0.91  0.125 -155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.337133E+01 -0.534585E-01  0.471479E+04
 320.0  37.5 0.91  0.175 -155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.329504E+01 -0.518780E-01  0.471479E+04
 320.0  37.5 0.91  0.225 -155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.321718E+01 -0.500783E-01  0.471479E+04
 320.0  37.5 0.91  0.275 -155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.313812E+01 -0.480643E-01  0.471479E+04
 320.0  37.5 0.91  0.325 -155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.305822E+01 -0.458396E-01  0.471479E+04
 320.0  37.5 0.91  0.375 -155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.297780E+01 -0.434060E-01  0.471479E+04
 320.0  37.5 0.91  0.425 -155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.289721E+01 -0.407637E-01  0.471479E+04
 320.0  37.5 0.91  0.475 -155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.281679E+01 -0.379103E-01  0.471479E+04
 320.0  37.5 0.91  0.525 -155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.273691E+01 -0.348407E-01  0.471479E+04
 320.0  37.5 0.91  0.575 -155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.265803E+01 -0.315456E-01  0.471479E+04
 320.0  37.5 0.91  0.625 -155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.258067E+01 -0.280101E-01  0.471479E+04
 320.0  37.5 0.91  0.675 -155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.250558E+01 -0.242112E-01  0.471479E+04
 320.0  37.5 0.91  0.725 -155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.243382E+01 -0.201125E-01  0.471479E+04
 320.0  37.5 0.91  0.775 -155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.236707E+01 -0.156559E-01  0.471479E+04
 320.0  37.5 0.91  0.825 -155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.230828E+01 -0.107414E-01  0.471479E+04
 320.0  37.5 0.91  0.875 -155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.226342E+01 -0.517972E-02  0.471479E+04
 320.0  37.5 0.91  0.925 -155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.224745E+01  0.146358E-02  0.471479E+04
 320.0  37.5 0.91  0.975 -155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.232166E+01  0.107549E-01  0.471479E+04
 320.0  37.5 0.91 -0.975 -145.0 -1.000000  0.000000 -0.984452E-01 -0.791786E+00  0.272279E+01  0.615345E-02  0.471479E+04
 320.0  37.5 0.91 -0.925 -145.0 -1.000000  0.000000 -0.181460E+00 -0.793386E+00  0.308802E+01 -0.750019E-02  0.471479E+04
 320.0  37.5 0.91 -0.875 -145.0 -1.000000  0.000000 -0.241392E+00 -0.801037E+00  0.335675E+01 -0.171736E-01  0.471479E+04
 320.0  37.5 0.91 -0.825 -145.0 -1.000000  0.000000 -0.290153E+00 -0.809608E+00  0.356375E+01 -0.249776E-01  0.471479E+04
 320.0  37.5 0.91 -0.775 -145.0 -1.000000  0.000000 -0.331297E+00 -0.817933E+00  0.372445E+01 -0.315316E-01  0.471479E+04
 320.0  37.5 0.91 -0.725 -145.0 -1.000000  0.000000 -0.366523E+00 -0.825629E+00  0.384823E+01 -0.371268E-01  0.471479E+04
 320.0  37.5 0.91 -0.675 -145.0 -1.000000  0.000000 -0.396830E+00 -0.832564E+00  0.394163E+01 -0.419318E-01  0.471479E+04
 320.0  37.5 0.91 -0.625 -145.0 -1.000000  0.000000 -0.422887E+00 -0.838707E+00  0.400955E+01 -0.460579E-01  0.471479E+04
 320.0  37.5 0.91 -0.575 -145.0 -1.000000  0.000000 -0.445180E+00 -0.844067E+00  0.405583E+01 -0.495849E-01  0.471479E+04
 320.0  37.5 0.91 -0.525 -145.0 -1.000000  0.000000 -0.464080E+00 -0.848673E+00  0.408357E+01 -0.525735E-01  0.471479E+04
 320.0  37.5 0.91 -0.475 -145.0 -1.000000  0.000000 -0.479888E+00 -0.852562E+00  0.409535E+01 -0.550720E-01  0.471479E+04
 320.0  37.5 0.91 -0.425 -145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.409332E+01 -0.571200E-01  0.471479E+04
 320.0  37.5 0.91 -0.375 -145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.407930E+01 -0.587507E-01  0.471479E+04
 320.0  37.5 0.91 -0.325 -145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.405486E+01 -0.599926E-01  0.471479E+04
 320.0  37.5 0.91 -0.275 -145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.402135E+01 -0.608704E-01  0.471479E+04
 320.0  37.5 0.91 -0.225 -145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.397993E+01 -0.614057E-01  0.471479E+04
 320.0  37.5 0.91 -0.175 -145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.393164E+01 -0.616175E-01  0.471479E+04
 320.0  37.5 0.91 -0.125 -145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.387735E+01 -0.615227E-01  0.471479E+04
 320.0  37.5 0.91 -0.075 -145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.381787E+01 -0.611364E-01  0.471479E+04
 320.0  37.5 0.91 -0.025 -145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.375388E+01 -0.604718E-01  0.471479E+04
 320.0  37.5 0.91  0.025 -145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.368599E+01 -0.595406E-01  0.471479E+04
 320.0  37.5 0.91  0.075 -145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.361475E+01 -0.583531E-01  0.471479E+04
 320.0  37.5 0.91  0.125 -145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.354065E+01 -0.569184E-01  0.471479E+04
 320.0  37.5 0.91  0.175 -145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.346412E+01 -0.552440E-01  0.471479E+04
 320.0  37.5 0.91  0.225 -145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.338555E+01 -0.533361E-01  0.471479E+04
 320.0  37.5 0.91  0.275 -145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.330530E+01 -0.511995E-01  0.471479E+04
 320.0  37.5 0.91  0.325 -145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.322370E+01 -0.488376E-01  0.471479E+04
 320.0  37.5 0.91  0.375 -145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.314107E+01 -0.462518E-01  0.471479E+04
 320.0  37.5 0.91  0.425 -145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.305770E+01 -0.434416E-01  0.471479E+04
 320.0  37.5 0.91  0.475 -145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.297389E+01 -0.404040E-01  0.471479E+04
 320.0  37.5 0.91  0.525 -145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.288997E+01 -0.371328E-01  0.471479E+04
 320.0  37.5 0.91  0.575 -145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.280629E+01 -0.336178E-01  0.471479E+04
 320.0  37.5 0.91  0.625 -145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.272332E+01 -0.298428E-01  0.471479E+04
 320.0  37.5 0.91  0.675 -145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.264164E+01 -0.257829E-01  0.471479E+04
 320.0  37.5 0.91  0.725 -145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.256212E+01 -0.214003E-01  0.471479E+04
 320.0  37.5 0.91  0.775 -145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.248619E+01 -0.166344E-01  0.471479E+04
 320.0  37.5 0.91  0.825 -145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.241637E+01 -0.113838E-01  0.471479E+04
 320.0  37.5 0.91  0.875 -145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.235785E+01 -0.545942E-02  0.471479E+04
 320.0  37.5 0.91  0.925 -145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.232390E+01  0.156383E-02  0.471479E+04
 320.0  37.5 0.91  0.975 -145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.236967E+01  0.111767E-01  0.471479E+04
 320.0  37.5 0.91 -0.975 -135.0 -1.000000  0.000000 -0.939875E-01 -0.782683E+00  0.273373E+01  0.663151E-02  0.471479E+04
 320.0  37.5 0.91 -0.925 -135.0 -1.000000  0.000000 -0.179331E+00 -0.766867E+00  0.312801E+01 -0.789907E-02  0.471479E+04
 320.0  37.5 0.91 -0.875 -135.0 -1.000000  0.000000 -0.241937E+00 -0.761015E+00  0.342290E+01 -0.183957E-01  0.471479E+04
 320.0  37.5 0.91 -0.825 -135.0 -1.000000  0.000000 -0.293084E+00 -0.758706E+00  0.365305E+01 -0.269012E-01  0.471479E+04
 320.0  37.5 0.91 -0.775 -135.0 -1.000000  0.000000 -0.336289E+00 -0.758073E+00  0.383424E+01 -0.340487E-01  0.471479E+04
 320.0  37.5 0.91 -0.725 -135.0 -1.000000  0.000000 -0.373279E+00 -0.758301E+00  0.397624E+01 -0.401462E-01  0.471479E+04
 320.0  37.5 0.91 -0.675 -135.0 -1.000000  0.000000 -0.405091E+00 -0.758973E+00  0.408586E+01 -0.453768E-01  0.471479E+04
 320.0  37.5 0.91 -0.625 -135.0 -1.000000  0.000000 -0.432427E+00 -0.759852E+00  0.416826E+01 -0.498628E-01  0.471479E+04
 320.0  37.5 0.91 -0.575 -135.0 -1.000000  0.000000 -0.455800E+00 -0.760800E+00  0.422746E+01 -0.536930E-01  0.471479E+04
 320.0  37.5 0.91 -0.525 -135.0 -1.000000  0.000000 -0.475607E+00 -0.761729E+00  0.426673E+01 -0.569351E-01  0.471479E+04
 320.0  37.5 0.91 -0.475 -135.0 -1.000000  0.000000 -0.492163E+00 -0.762588E+00  0.428878E+01 -0.596430E-01  0.471479E+04
 320.0  37.5 0.91 -0.425 -135.0 -1.000000  0.000000 -0.505733E+00 -0.763343E+00  0.429586E+01 -0.618609E-01  0.471479E+04
 320.0  37.5 0.91 -0.375 -135.0 -1.000000  0.000000 -0.516536E+00 -0.763975E+00  0.428990E+01 -0.636257E-01  0.471479E+04
 320.0  37.5 0.91 -0.325 -135.0 -1.000000  0.000000 -0.524763E+00 -0.764474E+00  0.427254E+01 -0.649691E-01  0.471479E+04
 320.0  37.5 0.91 -0.275 -135.0 -1.000000  0.000000 -0.530577E+00 -0.764836E+00  0.424519E+01 -0.659183E-01  0.471479E+04
 320.0  37.5 0.91 -0.225 -135.0 -1.000000  0.000000 -0.534122E+00 -0.765060E+00  0.420907E+01 -0.664970E-01  0.471479E+04
 320.0  37.5 0.91 -0.175 -135.0 -1.000000  0.000000 -0.535525E+00 -0.765149E+00  0.416525E+01 -0.667259E-01  0.471479E+04
 320.0  37.5 0.91 -0.125 -135.0 -1.000000  0.000000 -0.534897E+00 -0.765109E+00  0.411467E+01 -0.666235E-01  0.471479E+04
 320.0  37.5 0.91 -0.075 -135.0 -1.000000  0.000000 -0.532339E+00 -0.764947E+00  0.405812E+01 -0.662059E-01  0.471479E+04
 320.0  37.5 0.91 -0.025 -135.0 -1.000000  0.000000 -0.527937E+00 -0.764671E+00  0.399634E+01 -0.654873E-01  0.471479E+04
 320.0  37.5 0.91  0.025 -135.0 -1.000000  0.000000 -0.521769E+00 -0.764291E+00  0.392995E+01 -0.644802E-01  0.471479E+04
 320.0  37.5 0.91  0.075 -135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.385949E+01 -0.631956E-01  0.471479E+04
 320.0  37.5 0.91  0.125 -135.0 -1.000000  0.000000 -0.504397E+00 -0.763266E+00  0.378547E+01 -0.616426E-01  0.471479E+04
 320.0  37.5 0.91  0.175 -135.0 -1.000000  0.000000 -0.493303E+00 -0.762649E+00  0.370831E+01 -0.598293E-01  0.471479E+04
 320.0  37.5 0.91  0.225 -135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.362840E+01 -0.577618E-01  0.471479E+04
 320.0  37.5 0.91  0.275 -135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.354607E+01 -0.554450E-01  0.471479E+04
 320.0  37.5 0.91  0.325 -135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.346162E+01 -0.528818E-01  0.471479E+04
 320.0  37.5 0.91  0.375 -135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.337533E+01 -0.500735E-01  0.471479E+04
 320.0  37.5 0.91  0.425 -135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.328746E+01 -0.470189E-01  0.471479E+04
 320.0  37.5 0.91  0.475 -135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.319823E+01 -0.437143E-01  0.471479E+04
 320.0  37.5 0.91  0.525 -135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.310790E+01 -0.401528E-01  0.471479E+04
 320.0  37.5 0.91  0.575 -135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.301672E+01 -0.363229E-01  0.471479E+04
 320.0  37.5 0.91  0.625 -135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.292500E+01 -0.322072E-01  0.471479E+04
 320.0  37.5 0.91  0.675 -135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.283316E+01 -0.277796E-01  0.471479E+04
 320.0  37.5 0.91  0.725 -135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.274182E+01 -0.230005E-01  0.471479E+04
 320.0  37.5 0.91  0.775 -135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.265203E+01 -0.178088E-01  0.471479E+04
 320.0  37.5 0.91  0.825 -135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.256574E+01 -0.121029E-01  0.471479E+04
 320.0  37.5 0.91  0.875 -135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.248715E+01 -0.569835E-02  0.471479E+04
 320.0  37.5 0.91  0.925 -135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.242729E+01  0.180906E-02  0.471479E+04
 320.0  37.5 0.91  0.975 -135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.243334E+01  0.117896E-01  0.471479E+04
 320.0  37.5 0.91 -0.975 -125.0 -1.000000  0.000000 -0.879354E-01 -0.773365E+00  0.274622E+01  0.736662E-02  0.471479E+04
 320.0  37.5 0.91 -0.925 -125.0 -1.000000  0.000000 -0.175854E+00 -0.737208E+00  0.317809E+01 -0.816428E-02  0.471479E+04
 320.0  37.5 0.91 -0.875 -125.0 -1.000000  0.000000 -0.241887E+00 -0.714766E+00  0.350863E+01 -0.196957E-01  0.471479E+04
 320.0  37.5 0.91 -0.825 -125.0 -1.000000  0.000000 -0.296251E+00 -0.698720E+00  0.377116E+01 -0.291207E-01  0.471479E+04
 320.0  37.5 0.91 -0.775 -125.0 -1.000000  0.000000 -0.342319E+00 -0.686566E+00  0.398152E+01 -0.370666E-01  0.471479E+04
 320.0  37.5 0.91 -0.725 -125.0 -1.000000  0.000000 -0.381812E+00 -0.677065E+00  0.414972E+01 -0.438525E-01  0.471479E+04
 320.0  37.5 0.91 -0.675 -125.0 -1.000000  0.000000 -0.415794E+00 -0.669494E+00  0.428288E+01 -0.496742E-01  0.471479E+04
 320.0  37.5 0.91 -0.625 -125.0 -1.000000  0.000000 -0.444996E+00 -0.663394E+00  0.438637E+01 -0.546656E-01  0.471479E+04
 320.0  37.5 0.91 -0.575 -125.0 -1.000000  0.000000 -0.469961E+00 -0.658453E+00  0.446448E+01 -0.589250E-01  0.471479E+04
 320.0  37.5 0.91 -0.525 -125.0 -1.000000  0.000000 -0.491111E+00 -0.654453E+00  0.452065E+01 -0.625283E-01  0.471479E+04
 320.0  37.5 0.91 -0.475 -125.0 -1.000000  0.000000 -0.508787E+00 -0.651234E+00  0.455776E+01 -0.655363E-01  0.471479E+04
 320.0  37.5 0.91 -0.425 -125.0 -1.000000  0.000000 -0.523270E+00 -0.648675E+00  0.457820E+01 -0.679986E-01  0.471479E+04
 320.0  37.5 0.91 -0.375 -125.0 -1.000000  0.000000 -0.534798E+00 -0.646689E+00  0.458403E+01 -0.699571E-01  0.471479E+04
 320.0  37.5 0.91 -0.325 -125.0 -1.000000  0.000000 -0.543574E+00 -0.645205E+00  0.457698E+01 -0.714473E-01  0.471479E+04
 320.0  37.5 0.91 -0.275 -125.0 -1.000000  0.000000 -0.549776E+00 -0.644171E+00  0.455856E+01 -0.725000E-01  0.471479E+04
 320.0  37.5 0.91 -0.225 -125.0 -1.000000  0.000000 -0.553557E+00 -0.643546E+00  0.453007E+01 -0.731416E-01  0.471479E+04
 320.0  37.5 0.91 -0.175 -125.0 -1.000000  0.000000 -0.555054E+00 -0.643300E+00  0.449263E+01 -0.733955E-01  0.471479E+04
 320.0  37.5 0.91 -0.125 -125.0 -1.000000  0.000000 -0.554384E+00 -0.643410E+00  0.444724E+01 -0.732819E-01  0.471479E+04
 320.0  37.5 0.91 -0.075 -125.0 -1.000000  0.000000 -0.551655E+00 -0.643860E+00  0.439474E+01 -0.728189E-01  0.471479E+04
 320.0  37.5 0.91 -0.025 -125.0 -1.000000  0.000000 -0.546960E+00 -0.644639E+00  0.433589E+01 -0.720220E-01  0.471479E+04
 320.0  37.5 0.91  0.025 -125.0 -1.000000  0.000000 -0.540380E+00 -0.645742E+00  0.427132E+01 -0.709050E-01  0.471479E+04
 320.0  37.5 0.91  0.075 -125.0 -1.000000  0.000000 -0.531988E+00 -0.647169E+00  0.420162E+01 -0.694798E-01  0.471479E+04
 320.0  37.5 0.91  0.125 -125.0 -1.000000  0.000000 -0.521845E+00 -0.648924E+00  0.412728E+01 -0.677563E-01  0.471479E+04
 320.0  37.5 0.91  0.175 -125.0 -1.000000  0.000000 -0.510003E+00 -0.651016E+00  0.404872E+01 -0.657431E-01  0.471479E+04
 320.0  37.5 0.91  0.225 -125.0 -1.000000  0.000000 -0.496507E+00 -0.653459E+00  0.396631E+01 -0.634468E-01  0.471479E+04
 320.0  37.5 0.91  0.275 -125.0 -1.000000  0.000000 -0.481388E+00 -0.656272E+00  0.388037E+01 -0.608725E-01  0.471479E+04
 320.0  37.5 0.91  0.325 -125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.379116E+01 -0.580231E-01  0.471479E+04
 320.0  37.5 0.91  0.375 -125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.369891E+01 -0.548999E-01  0.471479E+04
 320.0  37.5 0.91  0.425 -125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.360381E+01 -0.515015E-01  0.471479E+04
 320.0  37.5 0.91  0.475 -125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.350602E+01 -0.478240E-01  0.471479E+04
 320.0  37.5 0.91  0.525 -125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.340567E+01 -0.438598E-01  0.471479E+04
 320.0  37.5 0.91  0.575 -125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.330289E+01 -0.395972E-01  0.471479E+04
 320.0  37.5 0.91  0.625 -125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.319781E+01 -0.350181E-01  0.471479E+04
 320.0  37.5 0.91  0.675 -125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.309064E+01 -0.300963E-01  0.471479E+04
 320.0  37.5 0.91  0.725 -125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.298167E+01 -0.247927E-01  0.471479E+04
 320.0  37.5 0.91  0.775 -125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.287152E+01 -0.190473E-01  0.471479E+04
 320.0  37.5 0.91  0.825 -125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.276144E+01 -0.127637E-01  0.471479E+04
 320.0  37.5 0.91  0.875 -125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.265441E+01 -0.577005E-02  0.471479E+04
 320.0  37.5 0.91  0.925 -125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.255883E+01  0.229870E-02  0.471479E+04
 320.0  37.5 0.91  0.975 -125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.251226E+01  0.126333E-01  0.471479E+04
 320.0  37.5 0.91 -0.975 -115.0 -1.000000  0.000000 -0.799753E-01 -0.765145E+00  0.275938E+01  0.844765E-02  0.471479E+04
 320.0  37.5 0.91 -0.925 -115.0 -1.000000  0.000000 -0.170359E+00 -0.706914E+00  0.323791E+01 -0.811457E-02  0.471479E+04
 320.0  37.5 0.91 -0.875 -115.0 -1.000000  0.000000 -0.240557E+00 -0.665116E+00  0.361571E+01 -0.208809E-01  0.471479E+04
 320.0  37.5 0.91 -0.825 -115.0 -1.000000  0.000000 -0.299113E+00 -0.632390E+00  0.392272E+01 -0.314694E-01  0.471479E+04
 320.0  37.5 0.91 -0.775 -115.0 -1.000000  0.000000 -0.349067E+00 -0.605870E+00  0.417410E+01 -0.404629E-01  0.471479E+04
 320.0  37.5 0.91 -0.725 -115.0 -1.000000  0.000000 -0.392054E+00 -0.583995E+00  0.437977E+01 -0.481754E-01  0.471479E+04
 320.0  37.5 0.91 -0.675 -115.0 -1.000000  0.000000 -0.429126E+00 -0.565785E+00  0.454698E+01 -0.548081E-01  0.471479E+04
 320.0  37.5 0.91 -0.625 -115.0 -1.000000  0.000000 -0.461030E+00 -0.550569E+00  0.468129E+01 -0.605031E-01  0.471479E+04
 320.0  37.5 0.91 -0.575 -115.0 -1.000000  0.000000 -0.488328E+00 -0.537867E+00  0.478718E+01 -0.653672E-01  0.471479E+04
 320.0  37.5 0.91 -0.525 -115.0 -1.000000  0.000000 -0.511469E+00 -0.527320E+00  0.486829E+01 -0.694842E-01  0.471479E+04
 320.0  37.5 0.91 -0.475 -115.0 -1.000000  0.000000 -0.530815E+00 -0.518651E+00  0.492768E+01 -0.729218E-01  0.471479E+04
 320.0  37.5 0.91 -0.425 -115.0 -1.000000  0.000000 -0.546669E+00 -0.511645E+00  0.496791E+01 -0.757363E-01  0.471479E+04
 320.0  37.5 0.91 -0.375 -115.0 -1.000000  0.000000 -0.559291E+00 -0.506129E+00  0.499118E+01 -0.779752E-01  0.471479E+04
 320.0  37.5 0.91 -0.325 -115.0 -1.000000  0.000000 -0.568901E+00 -0.501965E+00  0.499937E+01 -0.796788E-01  0.471479E+04
 320.0  37.5 0.91 -0.275 -115.0 -1.000000  0.000000 -0.575692E+00 -0.499041E+00  0.499408E+01 -0.808822E-01  0.471479E+04
 320.0  37.5 0.91 -0.225 -115.0 -1.000000  0.000000 -0.579833E+00 -0.497266E+00  0.497672E+01 -0.816157E-01  0.471479E+04
 320.0  37.5 0.91 -0.175 -115.0 -1.000000  0.000000 -0.581471E+00 -0.496565E+00  0.494850E+01 -0.819059E-01  0.471479E+04
 320.0  37.5 0.91 -0.125 -115.0 -1.000000  0.000000 -0.580739E+00 -0.496879E+00  0.491047E+01 -0.817761E-01  0.471479E+04
 320.0  37.5 0.91 -0.075 -115.0 -1.000000  0.000000 -0.577750E+00 -0.498158E+00  0.486356E+01 -0.812467E-01  0.471479E+04
 320.0  37.5 0.91 -0.025 -115.0 -1.000000  0.000000 -0.572609E+00 -0.500367E+00  0.480854E+01 -0.803358E-01  0.471479E+04
 320.0  37.5 0.91  0.025 -115.0 -1.000000  0.000000 -0.565404E+00 -0.503477E+00  0.474612E+01 -0.790589E-01  0.471479E+04
 320.0  37.5 0.91  0.075 -115.0 -1.000000  0.000000 -0.556214E+00 -0.507469E+00  0.467687E+01 -0.774296E-01  0.471479E+04
 320.0  37.5 0.91  0.125 -115.0 -1.000000  0.000000 -0.545109E+00 -0.512330E+00  0.460130E+01 -0.754594E-01  0.471479E+04
 320.0  37.5 0.91  0.175 -115.0 -1.000000  0.000000 -0.532146E+00 -0.518059E+00  0.451984E+01 -0.731582E-01  0.471479E+04
 320.0  37.5 0.91  0.225 -115.0 -1.000000  0.000000 -0.517373E+00 -0.524660E+00  0.443285E+01 -0.705338E-01  0.471479E+04
 320.0  37.5 0.91  0.275 -115.0 -1.000000  0.000000 -0.500830E+00 -0.532144E+00  0.434060E+01 -0.675920E-01  0.471479E+04
 320.0  37.5 0.91  0.325 -115.0 -1.000000  0.000000 -0.482543E+00 -0.540535E+00  0.424334E+01 -0.643370E-01  0.471479E+04
 320.0  37.5 0.91  0.375 -115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.414123E+01 -0.607706E-01  0.471479E+04
 320.0  37.5 0.91  0.425 -115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.403438E+01 -0.568923E-01  0.471479E+04
 320.0  37.5 0.91  0.475 -115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.392287E+01 -0.526989E-01  0.471479E+04
 320.0  37.5 0.91  0.525 -115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.380669E+01 -0.481837E-01  0.471479E+04
 320.0  37.5 0.91  0.575 -115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.368584E+01 -0.433362E-01  0.471479E+04
 320.0  37.5 0.91  0.625 -115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.356024E+01 -0.381399E-01  0.471479E+04
 320.0  37.5 0.91  0.675 -115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.342984E+01 -0.325709E-01  0.471479E+04
 320.0  37.5 0.91  0.725 -115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.329460E+01 -0.265942E-01  0.471479E+04
 320.0  37.5 0.91  0.775 -115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.315464E+01 -0.201566E-01  0.471479E+04
 320.0  37.5 0.91  0.825 -115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.301046E+01 -0.131744E-01  0.471479E+04
 320.0  37.5 0.91  0.875 -115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.286371E+01 -0.550201E-02  0.471479E+04
 320.0  37.5 0.91  0.925 -115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.271990E+01  0.316037E-02  0.471479E+04
 320.0  37.5 0.91  0.975 -115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.260578E+01  0.137520E-01  0.471479E+04
 320.0  37.5 0.91 -0.975 -105.0 -1.000000  0.000000 -0.697527E-01 -0.759507E+00  0.277209E+01  0.997508E-02  0.471479E+04
 320.0  37.5 0.91 -0.925 -105.0 -1.000000  0.000000 -0.161918E+00 -0.679175E+00  0.330660E+01 -0.750636E-02  0.471479E+04
 320.0  37.5 0.91 -0.875 -105.0 -1.000000  0.000000 -0.236891E+00 -0.615845E+00  0.374589E+01 -0.216697E-01  0.471479E+04
 320.0  37.5 0.91 -0.825 -105.0 -1.000000  0.000000 -0.300746E+00 -0.563466E+00  0.411350E+01 -0.336887E-01  0.471479E+04
 320.0  37.5 0.91 -0.775 -105.0 -1.000000  0.000000 -0.355887E+00 -0.519347E+00  0.442255E+01 -0.440360E-01  0.471479E+04
 320.0  37.5 0.91 -0.725 -105.0 -1.000000  0.000000 -0.403715E+00 -0.481874E+00  0.468215E+01 -0.529886E-01  0.471479E+04
 320.0  37.5 0.91 -0.675 -105.0 -1.000000  0.000000 -0.445188E+00 -0.449952E+00  0.489923E+01 -0.607353E-01  0.471479E+04
 320.0  37.5 0.91 -0.625 -105.0 -1.000000  0.000000 -0.481018E+00 -0.422784E+00  0.507930E+01 -0.674165E-01  0.471479E+04
 320.0  37.5 0.91 -0.575 -105.0 -1.000000  0.000000 -0.511766E+00 -0.399763E+00  0.522687E+01 -0.731416E-01  0.471479E+04
 320.0  37.5 0.91 -0.525 -105.0 -1.000000  0.000000 -0.537886E+00 -0.380413E+00  0.534572E+01 -0.779993E-01  0.471479E+04
 320.0  37.5 0.91 -0.475 -105.0 -1.000000  0.000000 -0.559759E+00 -0.364352E+00  0.543901E+01 -0.820631E-01  0.471479E+04
 320.0  37.5 0.91 -0.425 -105.0 -1.000000  0.000000 -0.577707E+00 -0.351268E+00  0.550947E+01 -0.853950E-01  0.471479E+04
 320.0  37.5 0.91 -0.375 -105.0 -1.000000  0.000000 -0.592008E+00 -0.340903E+00  0.555943E+01 -0.880482E-01  0.471479E+04
 320.0  37.5 0.91 -0.325 -105.0 -1.000000  0.000000 -0.602905E+00 -0.333041E+00  0.559089E+01 -0.900687E-01  0.471479E+04
 320.0  37.5 0.91 -0.275 -105.0 -1.000000  0.000000 -0.610609E+00 -0.327501E+00  0.560562E+01 -0.914966E-01  0.471479E+04
 320.0  37.5 0.91 -0.225 -105.0 -1.000000  0.000000 -0.615307E+00 -0.324129E+00  0.560511E+01 -0.923674E-01  0.471479E+04
 320.0  37.5 0.91 -0.175 -105.0 -1.000000  0.000000 -0.617167E+00 -0.322797E+00  0.559069E+01 -0.927119E-01  0.471479E+04
 320.0  37.5 0.91 -0.125 -105.0 -1.000000  0.000000 -0.616335E+00 -0.323393E+00  0.556350E+01 -0.925578E-01  0.471479E+04
 320.0  37.5 0.91 -0.075 -105.0 -1.000000  0.000000 -0.612944E+00 -0.325825E+00  0.552454E+01 -0.919294E-01  0.471479E+04
 320.0  37.5 0.91 -0.025 -105.0 -1.000000  0.000000 -0.607110E+00 -0.330015E+00  0.547466E+01 -0.908482E-01  0.471479E+04
 320.0  37.5 0.91  0.025 -105.0 -1.000000  0.000000 -0.598938E+00 -0.335899E+00  0.541459E+01 -0.893332E-01  0.471479E+04
 320.0  37.5 0.91  0.075 -105.0 -1.000000  0.000000 -0.588521E+00 -0.343426E+00  0.534497E+01 -0.874013E-01  0.471479E+04
 320.0  37.5 0.91  0.125 -105.0 -1.000000  0.000000 -0.575940E+00 -0.352553E+00  0.526632E+01 -0.850670E-01  0.471479E+04
 320.0  37.5 0.91  0.175 -105.0 -1.000000  0.000000 -0.561265E+00 -0.363251E+00  0.517908E+01 -0.823428E-01  0.471479E+04
 320.0  37.5 0.91  0.225 -105.0 -1.000000  0.000000 -0.544559E+00 -0.375500E+00  0.508361E+01 -0.792394E-01  0.471479E+04
 320.0  37.5 0.91  0.275 -105.0 -1.000000  0.000000 -0.525871E+00 -0.389291E+00  0.498017E+01 -0.757655E-01  0.471479E+04
 320.0  37.5 0.91  0.325 -105.0 -1.000000  0.000000 -0.505243E+00 -0.404624E+00  0.486897E+01 -0.719277E-01  0.471479E+04
 320.0  37.5 0.91  0.375 -105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.475012E+01 -0.677309E-01  0.471479E+04
 320.0  37.5 0.91  0.425 -105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.462368E+01 -0.631775E-01  0.471479E+04
 320.0  37.5 0.91  0.475 -105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.448961E+01 -0.582675E-01  0.471479E+04
 320.0  37.5 0.91  0.525 -105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.434784E+01 -0.529983E-01  0.471479E+04
 320.0  37.5 0.91  0.575 -105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.419818E+01 -0.473637E-01  0.471479E+04
 320.0  37.5 0.91  0.625 -105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.404042E+01 -0.413530E-01  0.471479E+04
 320.0  37.5 0.91  0.675 -105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.387425E+01 -0.349499E-01  0.471479E+04
 320.0  37.5 0.91  0.725 -105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.369935E+01 -0.281299E-01  0.471479E+04
 320.0  37.5 0.91  0.775 -105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.351537E+01 -0.208554E-01  0.471479E+04
 320.0  37.5 0.91  0.825 -105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.332217E+01 -0.130679E-01  0.471479E+04
 320.0  37.5 0.91  0.875 -105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.312014E+01 -0.466694E-02  0.471479E+04
 320.0  37.5 0.91  0.925 -105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.291190E+01  0.454909E-02  0.471479E+04
 320.0  37.5 0.91  0.975 -105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.271290E+01  0.151897E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -95.0 -1.000000  0.000000 -0.569060E-01 -0.758014E+00  0.278303E+01  0.120528E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -95.0 -1.000000  0.000000 -0.149282E+00 -0.657949E+00  0.338246E+01 -0.602161E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  -95.0 -1.000000  0.000000 -0.229281E+00 -0.572007E+00  0.390048E+01 -0.216540E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  -95.0 -1.000000  0.000000 -0.299589E+00 -0.497171E+00  0.435032E+01 -0.353731E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  -95.0 -1.000000  0.000000 -0.361536E+00 -0.431773E+00  0.474089E+01 -0.474455E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  -95.0 -1.000000  0.000000 -0.416037E+00 -0.374642E+00  0.507914E+01 -0.580553E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  -95.0 -1.000000  0.000000 -0.463798E+00 -0.324880E+00  0.537077E+01 -0.673444E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  -95.0 -1.000000  0.000000 -0.505397E+00 -0.281764E+00  0.562060E+01 -0.754287E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  -95.0 -1.000000  0.000000 -0.541322E+00 -0.244693E+00  0.583275E+01 -0.824056E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  -95.0 -1.000000  0.000000 -0.571993E+00 -0.213162E+00  0.601078E+01 -0.883589E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  -95.0 -1.000000  0.000000 -0.597779E+00 -0.186737E+00  0.615780E+01 -0.933615E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  -95.0 -1.000000  0.000000 -0.619004E+00 -0.165042E+00  0.627650E+01 -0.974777E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  -95.0 -1.000000  0.000000 -0.635957E+00 -0.147750E+00  0.636926E+01 -0.100764E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -95.0 -1.000000  0.000000 -0.648897E+00 -0.134571E+00  0.643816E+01 -0.103273E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -95.0 -1.000000  0.000000 -0.658058E+00 -0.125253E+00  0.648503E+01 -0.105048E+00  0.471479E+04
 320.0  37.5 0.91 -0.225  -95.0 -1.000000  0.000000 -0.663650E+00 -0.119570E+00  0.651149E+01 -0.106132E+00  0.471479E+04
 320.0  37.5 0.91 -0.175  -95.0 -1.000000  0.000000 -0.665864E+00 -0.117320E+00  0.651895E+01 -0.106561E+00  0.471479E+04
 320.0  37.5 0.91 -0.125  -95.0 -1.000000  0.000000 -0.664874E+00 -0.118326E+00  0.650863E+01 -0.106369E+00  0.471479E+04
 320.0  37.5 0.91 -0.075  -95.0 -1.000000  0.000000 -0.660837E+00 -0.122429E+00  0.648164E+01 -0.105586E+00  0.471479E+04
 320.0  37.5 0.91 -0.025  -95.0 -1.000000  0.000000 -0.653896E+00 -0.129485E+00  0.643891E+01 -0.104241E+00  0.471479E+04
 320.0  37.5 0.91  0.025  -95.0 -1.000000  0.000000 -0.644184E+00 -0.139369E+00  0.638124E+01 -0.102359E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -95.0 -1.000000  0.000000 -0.631819E+00 -0.151967E+00  0.630935E+01 -0.999624E-01  0.471479E+04
 320.0  37.5 0.91  0.125  -95.0 -1.000000  0.000000 -0.616911E+00 -0.167179E+00  0.622382E+01 -0.970720E-01  0.471479E+04
 320.0  37.5 0.91  0.175  -95.0 -1.000000  0.000000 -0.599558E+00 -0.184916E+00  0.612512E+01 -0.937066E-01  0.471479E+04
 320.0  37.5 0.91  0.225  -95.0 -1.000000  0.000000 -0.579850E+00 -0.205103E+00  0.601367E+01 -0.898834E-01  0.471479E+04
 320.0  37.5 0.91  0.275  -95.0 -1.000000  0.000000 -0.557868E+00 -0.227670E+00  0.588976E+01 -0.856176E-01  0.471479E+04
 320.0  37.5 0.91  0.325  -95.0 -1.000000  0.000000 -0.533684E+00 -0.252562E+00  0.575360E+01 -0.809227E-01  0.471479E+04
 320.0  37.5 0.91  0.375  -95.0 -1.000000  0.000000 -0.507363E+00 -0.279730E+00  0.560534E+01 -0.758107E-01  0.471479E+04
 320.0  37.5 0.91  0.425  -95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.544503E+01 -0.702920E-01  0.471479E+04
 320.0  37.5 0.91  0.475  -95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.527264E+01 -0.643751E-01  0.471479E+04
 320.0  37.5 0.91  0.525  -95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.508806E+01 -0.580669E-01  0.471479E+04
 320.0  37.5 0.91  0.575  -95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.489112E+01 -0.513725E-01  0.471479E+04
 320.0  37.5 0.91  0.625  -95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.468154E+01 -0.442944E-01  0.471479E+04
 320.0  37.5 0.91  0.675  -95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.445897E+01 -0.368326E-01  0.471479E+04
 320.0  37.5 0.91  0.725  -95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.422299E+01 -0.289834E-01  0.471479E+04
 320.0  37.5 0.91  0.775  -95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.397311E+01 -0.207381E-01  0.471479E+04
 320.0  37.5 0.91  0.825  -95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.370881E+01 -0.120796E-01  0.471479E+04
 320.0  37.5 0.91  0.875  -95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.342968E+01 -0.297559E-02  0.471479E+04
 320.0  37.5 0.91  0.925  -95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.313596E+01  0.664216E-02  0.471479E+04
 320.0  37.5 0.91  0.975  -95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.283211E+01  0.169829E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -85.0 -1.000000  0.000000 -0.411269E-01 -0.762158E+00  0.279076E+01  0.147738E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -85.0 -1.000000  0.000000 -0.130846E+00 -0.647996E+00  0.346267E+01 -0.326094E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  -85.0 -1.000000  0.000000 -0.215333E+00 -0.540367E+00  0.407974E+01 -0.202475E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  -85.0 -1.000000  0.000000 -0.293037E+00 -0.440982E+00  0.464073E+01 -0.358815E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  -85.0 -1.000000  0.000000 -0.363674E+00 -0.350295E+00  0.514739E+01 -0.501033E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  -85.0 -1.000000  0.000000 -0.427293E+00 -0.268356E+00  0.560229E+01 -0.629194E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  -85.0 -1.000000  0.000000 -0.484073E+00 -0.195026E+00  0.600819E+01 -0.743636E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  -85.0 -1.000000  0.000000 -0.534257E+00 -0.130070E+00  0.636789E+01 -0.844824E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  -85.0 -1.000000  0.000000 -0.578112E+00 -0.732015E-01  0.668406E+01 -0.933279E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  -85.0 -1.000000  0.000000 -0.615915E+00 -0.241047E-01  0.695922E+01 -0.100955E+00  0.471479E+04
 320.0  37.5 0.91 -0.475  -85.0 -1.000000  0.000000 -0.647946E+00  0.175464E-01  0.719573E+01 -0.107419E+00  0.471479E+04
 320.0  37.5 0.91 -0.425  -85.0 -1.000000  0.000000 -0.674476E+00  0.520805E-01  0.739578E+01 -0.112774E+00  0.471479E+04
 320.0  37.5 0.91 -0.375  -85.0 -1.000000  0.000000 -0.695772E+00  0.798232E-01  0.756137E+01 -0.117073E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -85.0 -1.000000  0.000000 -0.712089E+00  0.101093E+00  0.769436E+01 -0.120367E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -85.0 -1.000000  0.000000 -0.723673E+00  0.116199E+00  0.779643E+01 -0.122706E+00  0.471479E+04
 320.0  37.5 0.91 -0.225  -85.0 -1.000000  0.000000 -0.730756E+00  0.125439E+00  0.786912E+01 -0.124136E+00  0.471479E+04
 320.0  37.5 0.91 -0.175  -85.0 -1.000000  0.000000 -0.733563E+00  0.129102E+00  0.791384E+01 -0.124703E+00  0.471479E+04
 320.0  37.5 0.91 -0.125  -85.0 -1.000000  0.000000 -0.732307E+00  0.127463E+00  0.793185E+01 -0.124449E+00  0.471479E+04
 320.0  37.5 0.91 -0.075  -85.0 -1.000000  0.000000 -0.727191E+00  0.120788E+00  0.792430E+01 -0.123416E+00  0.471479E+04
 320.0  37.5 0.91 -0.025  -85.0 -1.000000  0.000000 -0.718407E+00  0.109331E+00  0.789222E+01 -0.121643E+00  0.471479E+04
 320.0  37.5 0.91  0.025  -85.0 -1.000000  0.000000 -0.706140E+00  0.933371E-01  0.783654E+01 -0.119166E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -85.0 -1.000000  0.000000 -0.690567E+00  0.730401E-01  0.775809E+01 -0.116022E+00  0.471479E+04
 320.0  37.5 0.91  0.125  -85.0 -1.000000  0.000000 -0.671854E+00  0.486660E-01  0.765761E+01 -0.112245E+00  0.471479E+04
 320.0  37.5 0.91  0.175  -85.0 -1.000000  0.000000 -0.650164E+00  0.204326E-01  0.753575E+01 -0.107867E+00  0.471479E+04
 320.0  37.5 0.91  0.225  -85.0 -1.000000  0.000000 -0.625651E+00 -0.114497E-01  0.739309E+01 -0.102920E+00  0.471479E+04
 320.0  37.5 0.91  0.275  -85.0 -1.000000  0.000000 -0.598465E+00 -0.467769E-01  0.723013E+01 -0.974340E-01  0.471479E+04
 320.0  37.5 0.91  0.325  -85.0 -1.000000  0.000000 -0.568750E+00 -0.853503E-01  0.704731E+01 -0.914393E-01  0.471479E+04
 320.0  37.5 0.91  0.375  -85.0 -1.000000  0.000000 -0.536645E+00 -0.126976E+00  0.684501E+01 -0.849640E-01  0.471479E+04
 320.0  37.5 0.91  0.425  -85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.662354E+01 -0.780363E-01  0.471479E+04
 320.0  37.5 0.91  0.475  -85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.638318E+01 -0.706836E-01  0.471479E+04
 320.0  37.5 0.91  0.525  -85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.612416E+01 -0.629336E-01  0.471479E+04
 320.0  37.5 0.91  0.575  -85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.584665E+01 -0.548138E-01  0.471479E+04
 320.0  37.5 0.91  0.625  -85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.555081E+01 -0.463525E-01  0.471479E+04
 320.0  37.5 0.91  0.675  -85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.523675E+01 -0.375790E-01  0.471479E+04
 320.0  37.5 0.91  0.725  -85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.490455E+01 -0.285251E-01  0.471479E+04
 320.0  37.5 0.91  0.775  -85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.455424E+01 -0.192260E-01  0.471479E+04
 320.0  37.5 0.91  0.825  -85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.418577E+01 -0.972440E-02  0.471479E+04
 320.0  37.5 0.91  0.875  -85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.379886E+01 -0.766857E-04  0.471479E+04
 320.0  37.5 0.91  0.925  -85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.339247E+01  0.962567E-02  0.471479E+04
 320.0  37.5 0.91  0.975  -85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.296126E+01  0.191512E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -75.0 -1.000000  0.000000 -0.222549E-01 -0.773136E+00  0.279392E+01  0.181986E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -75.0 -1.000000  0.000000 -0.104692E+00 -0.654750E+00  0.354307E+01  0.124606E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  -75.0 -1.000000  0.000000 -0.191608E+00 -0.529886E+00  0.428197E+01 -0.166289E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  -75.0 -1.000000  0.000000 -0.276839E+00 -0.405819E+00  0.499217E+01 -0.342032E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  -75.0 -1.000000  0.000000 -0.358003E+00 -0.286150E+00  0.566521E+01 -0.509821E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  -75.0 -1.000000  0.000000 -0.433813E+00 -0.173131E+00  0.629624E+01 -0.666892E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  -75.0 -1.000000  0.000000 -0.503501E+00 -0.682614E-01  0.688230E+01 -0.811555E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  -75.0 -1.000000  0.000000 -0.566608E+00  0.274500E-01  0.742159E+01 -0.942768E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  -75.0 -1.000000  0.000000 -0.622878E+00  0.113350E+00  0.791304E+01 -0.105992E+00  0.471479E+04
 320.0  37.5 0.91 -0.525  -75.0 -1.000000  0.000000 -0.672200E+00  0.189051E+00  0.835614E+01 -0.116273E+00  0.471479E+04
 320.0  37.5 0.91 -0.475  -75.0 -1.000000  0.000000 -0.714569E+00  0.254367E+00  0.875079E+01 -0.125112E+00  0.471479E+04
 320.0  37.5 0.91 -0.425  -75.0 -1.000000  0.000000 -0.750058E+00  0.309272E+00  0.909714E+01 -0.132522E+00  0.471479E+04
 320.0  37.5 0.91 -0.375  -75.0 -1.000000  0.000000 -0.778801E+00  0.353866E+00  0.939562E+01 -0.138526E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -75.0 -1.000000  0.000000 -0.800975E+00  0.388346E+00  0.964679E+01 -0.143161E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -75.0 -1.000000  0.000000 -0.816796E+00  0.412985E+00  0.985138E+01 -0.146469E+00  0.471479E+04
 320.0  37.5 0.91 -0.225  -75.0 -1.000000  0.000000 -0.826504E+00  0.428119E+00  0.100102E+02 -0.148499E+00  0.471479E+04
 320.0  37.5 0.91 -0.175  -75.0 -1.000000  0.000000 -0.830358E+00  0.434130E+00  0.101241E+02 -0.149305E+00  0.471479E+04
 320.0  37.5 0.91 -0.125  -75.0 -1.000000  0.000000 -0.828633E+00  0.431440E+00  0.101941E+02 -0.148944E+00  0.471479E+04
 320.0  37.5 0.91 -0.075  -75.0 -1.000000  0.000000 -0.821615E+00  0.420496E+00  0.102213E+02 -0.147476E+00  0.471479E+04
 320.0  37.5 0.91 -0.025  -75.0 -1.000000  0.000000 -0.809596E+00  0.401768E+00  0.102065E+02 -0.144963E+00  0.471479E+04
 320.0  37.5 0.91  0.025  -75.0 -1.000000  0.000000 -0.792876E+00  0.375744E+00  0.101511E+02 -0.141468E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -75.0 -1.000000  0.000000 -0.771754E+00  0.342923E+00  0.100560E+02 -0.137054E+00  0.471479E+04
 320.0  37.5 0.91  0.125  -75.0 -1.000000  0.000000 -0.746535E+00  0.303814E+00  0.992237E+01 -0.131786E+00  0.471479E+04
 320.0  37.5 0.91  0.175  -75.0 -1.000000  0.000000 -0.717523E+00  0.258930E+00  0.975149E+01 -0.125729E+00  0.471479E+04
 320.0  37.5 0.91  0.225  -75.0 -1.000000  0.000000 -0.685023E+00  0.208790E+00  0.954456E+01 -0.118947E+00  0.471479E+04
 320.0  37.5 0.91  0.275  -75.0 -1.000000  0.000000 -0.649340E+00  0.153918E+00  0.930283E+01 -0.111507E+00  0.471479E+04
 320.0  37.5 0.91  0.325  -75.0 -1.000000  0.000000 -0.610779E+00  0.948372E-01  0.902762E+01 -0.103472E+00  0.471479E+04
 320.0  37.5 0.91  0.375  -75.0 -1.000000  0.000000 -0.569645E+00  0.320743E-01  0.872029E+01 -0.949089E-01  0.471479E+04
 320.0  37.5 0.91  0.425  -75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.838228E+01 -0.858827E-01  0.471479E+04
 320.0  37.5 0.91  0.475  -75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.801508E+01 -0.764597E-01  0.471479E+04
 320.0  37.5 0.91  0.525  -75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.762028E+01 -0.667069E-01  0.471479E+04
 320.0  37.5 0.91  0.575  -75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.719953E+01 -0.566928E-01  0.471479E+04
 320.0  37.5 0.91  0.625  -75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.675462E+01 -0.464883E-01  0.471479E+04
 320.0  37.5 0.91  0.675  -75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.628739E+01 -0.361681E-01  0.471479E+04
 320.0  37.5 0.91  0.725  -75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.579979E+01 -0.258133E-01  0.471479E+04
 320.0  37.5 0.91  0.775  -75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.529381E+01 -0.155155E-01  0.471479E+04
 320.0  37.5 0.91  0.825  -75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.477134E+01 -0.538583E-02  0.471479E+04
 320.0  37.5 0.91  0.875  -75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.423375E+01  0.442504E-02  0.471479E+04
 320.0  37.5 0.91  0.925  -75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.368028E+01  0.136673E-01  0.471479E+04
 320.0  37.5 0.91  0.975  -75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.309739E+01  0.216852E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -65.0 -1.000000  0.000000 -0.409686E-03 -0.791555E+00  0.279144E+01  0.223245E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -65.0 -1.000000  0.000000 -0.688019E-01 -0.683825E+00  0.361816E+01  0.799102E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  -65.0 -1.000000  0.000000 -0.153445E+00 -0.552016E+00  0.450235E+01 -0.970535E-02  0.471479E+04
 320.0  37.5 0.91 -0.825  -65.0 -1.000000  0.000000 -0.244277E+00 -0.407674E+00  0.541029E+01 -0.287774E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  -65.0 -1.000000  0.000000 -0.336811E+00 -0.257609E+00  0.632236E+01 -0.482924E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  -65.0 -1.000000  0.000000 -0.428092E+00 -0.106988E+00  0.722375E+01 -0.676162E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  -65.0 -1.000000  0.000000 -0.515909E+00  0.400080E-01  0.810220E+01 -0.862658E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  -65.0 -1.000000  0.000000 -0.598540E+00  0.179956E+00  0.894715E+01 -0.103860E+00  0.471479E+04
 320.0  37.5 0.91 -0.575  -65.0 -1.000000  0.000000 -0.674640E+00  0.310083E+00  0.974939E+01 -0.120099E+00  0.471479E+04
 320.0  37.5 0.91 -0.525  -65.0 -1.000000  0.000000 -0.743182E+00  0.428197E+00  0.105009E+02 -0.134751E+00  0.471479E+04
 320.0  37.5 0.91 -0.475  -65.0 -1.000000  0.000000 -0.803406E+00  0.532633E+00  0.111947E+02 -0.147644E+00  0.471479E+04
 320.0  37.5 0.91 -0.425  -65.0 -1.000000  0.000000 -0.854795E+00  0.622194E+00  0.118249E+02 -0.158657E+00  0.471479E+04
 320.0  37.5 0.91 -0.375  -65.0 -1.000000  0.000000 -0.897037E+00  0.696104E+00  0.123866E+02 -0.167719E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -65.0 -1.000000  0.000000 -0.930005E+00  0.753959E+00  0.128758E+02 -0.174796E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -65.0 -1.000000  0.000000 -0.953726E+00  0.795677E+00  0.132893E+02 -0.179890E+00  0.471479E+04
 320.0  37.5 0.91 -0.225  -65.0 -1.000000  0.000000 -0.968363E+00  0.821455E+00  0.136250E+02 -0.183035E+00  0.471479E+04
 320.0  37.5 0.91 -0.175  -65.0 -1.000000  0.000000 -0.974191E+00  0.831727E+00  0.138813E+02 -0.184287E+00  0.471479E+04
 320.0  37.5 0.91 -0.125  -65.0 -1.000000  0.000000 -0.971582E+00  0.827128E+00  0.140575E+02 -0.183727E+00  0.471479E+04
 320.0  37.5 0.91 -0.075  -65.0 -1.000000  0.000000 -0.960984E+00  0.808456E+00  0.141536E+02 -0.181450E+00  0.471479E+04
 320.0  37.5 0.91 -0.025  -65.0 -1.000000  0.000000 -0.942911E+00  0.776647E+00  0.141704E+02 -0.177567E+00  0.471479E+04
 320.0  37.5 0.91  0.025  -65.0 -1.000000  0.000000 -0.917925E+00  0.732743E+00  0.141090E+02 -0.172202E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -65.0 -1.000000  0.000000 -0.886630E+00  0.677871E+00  0.139714E+02 -0.165486E+00  0.471479E+04
 320.0  37.5 0.91  0.125  -65.0 -1.000000  0.000000 -0.849655E+00  0.613218E+00  0.137600E+02 -0.157555E+00  0.471479E+04
 320.0  37.5 0.91  0.175  -65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.134777E+02 -0.148553E+00  0.471479E+04
 320.0  37.5 0.91  0.225  -65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.131281E+02 -0.138623E+00  0.471479E+04
 320.0  37.5 0.91  0.275  -65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.127150E+02 -0.127912E+00  0.471479E+04
 320.0  37.5 0.91  0.325  -65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.122428E+02 -0.116565E+00  0.471479E+04
 320.0  37.5 0.91  0.375  -65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.117164E+02 -0.104724E+00  0.471479E+04
 320.0  37.5 0.91  0.425  -65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.111410E+02 -0.925314E-01  0.471479E+04
 320.0  37.5 0.91  0.475  -65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.105220E+02 -0.801248E-01  0.471479E+04
 320.0  37.5 0.91  0.525  -65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.986536E+01 -0.676386E-01  0.471479E+04
 320.0  37.5 0.91  0.575  -65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.917718E+01 -0.552036E-01  0.471479E+04
 320.0  37.5 0.91  0.625  -65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.846376E+01 -0.429482E-01  0.471479E+04
 320.0  37.5 0.91  0.675  -65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.773152E+01 -0.309995E-01  0.471479E+04
 320.0  37.5 0.91  0.725  -65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.698688E+01 -0.194871E-01  0.471479E+04
 320.0  37.5 0.91  0.775  -65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.623611E+01 -0.854880E-02  0.471479E+04
 320.0  37.5 0.91  0.825  -65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.548499E+01  0.165563E-02  0.471479E+04
 320.0  37.5 0.91  0.875  -65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.473801E+01  0.109142E-01  0.471479E+04
 320.0  37.5 0.91  0.925  -65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.399559E+01  0.188696E-01  0.471479E+04
 320.0  37.5 0.91  0.975  -65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.323659E+01  0.245340E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -55.0 -1.000000  0.000000  0.238499E-01 -0.817073E+00  0.278296E+01  0.270496E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -55.0 -1.000000  0.000000 -0.216086E-01 -0.739841E+00  0.368164E+01  0.173634E-01  0.471479E+04
 320.0  37.5 0.91 -0.875  -55.0 -1.000000  0.000000 -0.952212E-01 -0.620128E+00  0.473180E+01  0.182946E-02  0.471479E+04
 320.0  37.5 0.91 -0.825  -55.0 -1.000000  0.000000 -0.185387E+00 -0.469160E+00  0.589585E+01 -0.173203E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  -55.0 -1.000000  0.000000 -0.286775E+00 -0.294447E+00  0.714956E+01 -0.389934E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  -55.0 -1.000000  0.000000 -0.395255E+00 -0.103085E+00  0.847081E+01 -0.623079E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  -55.0 -1.000000  0.000000 -0.507071E+00  0.978293E-01  0.983708E+01 -0.864432E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  -55.0 -1.000000  0.000000 -0.618682E+00  0.301285E+00  0.112250E+02 -0.110616E+00  0.471479E+04
 320.0  37.5 0.91 -0.575  -55.0 -1.000000  0.000000 -0.726785E+00  0.500582E+00  0.126103E+02 -0.134093E+00  0.471479E+04
 320.0  37.5 0.91 -0.525  -55.0 -1.000000  0.000000 -0.828395E+00  0.689573E+00  0.139686E+02 -0.156207E+00  0.471479E+04
 320.0  37.5 0.91 -0.475  -55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.152758E+02 -0.176378E+00  0.471479E+04
 320.0  37.5 0.91 -0.425  -55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.165087E+02 -0.194125E+00  0.471479E+04
 320.0  37.5 0.91 -0.375  -55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.176460E+02 -0.209077E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.186681E+02 -0.220969E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.195582E+02 -0.229646E+00  0.471479E+04
 320.0  37.5 0.91 -0.225  -55.0 -1.000000  0.000000 -0.118939E+01  0.137084E+01  0.203023E+02 -0.235050E+00  0.471479E+04
 320.0  37.5 0.91 -0.175  -55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.208895E+02 -0.237212E+00  0.471479E+04
 320.0  37.5 0.91 -0.125  -55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.213118E+02 -0.236243E+00  0.471479E+04
 320.0  37.5 0.91 -0.075  -55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.215646E+02 -0.232321E+00  0.471479E+04
 320.0  37.5 0.91 -0.025  -55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.216461E+02 -0.225678E+00  0.471479E+04
 320.0  37.5 0.91  0.025  -55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.215576E+02 -0.216589E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.213034E+02 -0.205363E+00  0.471479E+04
 320.0  37.5 0.91  0.125  -55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.208903E+02 -0.192328E+00  0.471479E+04
 320.0  37.5 0.91  0.175  -55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.203276E+02 -0.177825E+00  0.471479E+04
 320.0  37.5 0.91  0.225  -55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.196270E+02 -0.162196E+00  0.471479E+04
 320.0  37.5 0.91  0.275  -55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.188020E+02 -0.145776E+00  0.471479E+04
 320.0  37.5 0.91  0.325  -55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.178681E+02 -0.128889E+00  0.471479E+04
 320.0  37.5 0.91  0.375  -55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.168418E+02 -0.111837E+00  0.471479E+04
 320.0  37.5 0.91  0.425  -55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.157409E+02 -0.948981E-01  0.471479E+04
 320.0  37.5 0.91  0.475  -55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.145835E+02 -0.783237E-01  0.471479E+04
 320.0  37.5 0.91  0.525  -55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.133880E+02 -0.623359E-01  0.471479E+04
 320.0  37.5 0.91  0.575  -55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.121724E+02 -0.471276E-01  0.471479E+04
 320.0  37.5 0.91  0.625  -55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.109537E+02 -0.328643E-01  0.471479E+04
 320.0  37.5 0.91  0.675  -55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.974807E+01 -0.196876E-01  0.471479E+04
 320.0  37.5 0.91  0.725  -55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.856981E+01 -0.772133E-02  0.471479E+04
 320.0  37.5 0.91  0.775  -55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.743131E+01  0.291796E-02  0.471479E+04
 320.0  37.5 0.91  0.825  -55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.634240E+01  0.121019E-01  0.471479E+04
 320.0  37.5 0.91  0.875  -55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.530922E+01  0.196486E-01  0.471479E+04
 320.0  37.5 0.91  0.925  -55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.433050E+01  0.252015E-01  0.471479E+04
 320.0  37.5 0.91  0.975  -55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.337391E+01  0.275936E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -45.0 -1.000000  0.000000  0.493787E-01 -0.848068E+00  0.276911E+01  0.321391E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -45.0 -1.000000  0.000000  0.369712E-01 -0.824236E+00  0.372777E+01  0.294175E-01  0.471479E+04
 320.0  37.5 0.91 -0.875  -45.0 -1.000000  0.000000 -0.117182E-01 -0.746614E+00  0.495654E+01  0.191871E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  -45.0 -1.000000  0.000000 -0.872059E-01 -0.618948E+00  0.643964E+01  0.311874E-02  0.471479E+04
 320.0  37.5 0.91 -0.775  -45.0 -1.000000  0.000000 -0.186561E+00 -0.442846E+00  0.817231E+01 -0.182584E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  -45.0 -1.000000  0.000000 -0.307180E+00 -0.221812E+00  0.101461E+02 -0.444154E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  -45.0 -1.000000  0.000000 -0.445563E+00  0.378429E-01  0.123437E+02 -0.745963E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  -45.0 -1.000000  0.000000 -0.597024E+00  0.326900E+00  0.147368E+02 -0.107767E+00  0.471479E+04
 320.0  37.5 0.91 -0.575  -45.0 -1.000000  0.000000 -0.755804E+00  0.633683E+00  0.172849E+02 -0.142647E+00  0.471479E+04
 320.0  37.5 0.91 -0.525  -45.0 -1.000000  0.000000 -0.915424E+00  0.944893E+00  0.199357E+02 -0.177791E+00  0.471479E+04
 320.0  37.5 0.91 -0.475  -45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.226269E+02 -0.211700E+00  0.471479E+04
 320.0  37.5 0.91 -0.425  -45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.252889E+02 -0.242938E+00  0.471479E+04
 320.0  37.5 0.91 -0.375  -45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.278488E+02 -0.270235E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.302338E+02 -0.292567E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.323755E+02 -0.309195E+00  0.471479E+04
 320.0  37.5 0.91 -0.225  -45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.342130E+02 -0.319691E+00  0.471479E+04
 320.0  37.5 0.91 -0.175  -45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.356956E+02 -0.323920E+00  0.471479E+04
 320.0  37.5 0.91 -0.125  -45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.367845E+02 -0.322023E+00  0.471479E+04
 320.0  37.5 0.91 -0.075  -45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.374534E+02 -0.314377E+00  0.471479E+04
 320.0  37.5 0.91 -0.025  -45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.376895E+02 -0.301555E+00  0.471479E+04
 320.0  37.5 0.91  0.025  -45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.374927E+02 -0.284279E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.368756E+02 -0.263373E+00  0.471479E+04
 320.0  37.5 0.91  0.125  -45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.358625E+02 -0.239717E+00  0.471479E+04
 320.0  37.5 0.91  0.175  -45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.344887E+02 -0.214199E+00  0.471479E+04
 320.0  37.5 0.91  0.225  -45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.327990E+02 -0.187678E+00  0.471479E+04
 320.0  37.5 0.91  0.275  -45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.308456E+02 -0.160944E+00  0.471479E+04
 320.0  37.5 0.91  0.325  -45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.286864E+02 -0.134696E+00  0.471479E+04
 320.0  37.5 0.91  0.375  -45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.263818E+02 -0.109517E+00  0.471479E+04
 320.0  37.5 0.91  0.425  -45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.239926E+02 -0.858725E-01  0.471479E+04
 320.0  37.5 0.91  0.475  -45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.215764E+02 -0.641060E-01  0.471479E+04
 320.0  37.5 0.91  0.525  -45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.191862E+02 -0.444486E-01  0.471479E+04
 320.0  37.5 0.91  0.575  -45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.168675E+02 -0.270327E-01  0.471479E+04
 320.0  37.5 0.91  0.625  -45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.146577E+02 -0.119085E-01  0.471479E+04
 320.0  37.5 0.91  0.675  -45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.125851E+02  0.935142E-03  0.471479E+04
 320.0  37.5 0.91  0.725  -45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.106694E+02  0.115499E-01  0.471479E+04
 320.0  37.5 0.91  0.775  -45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.892145E+01  0.200031E-01  0.471479E+04
 320.0  37.5 0.91  0.825  -45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.734435E+01  0.263466E-01  0.471479E+04
 320.0  37.5 0.91  0.875  -45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.593314E+01  0.305617E-01  0.471479E+04
 320.0  37.5 0.91  0.925  -45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.467143E+01  0.324142E-01  0.471479E+04
 320.0  37.5 0.91  0.975  -45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.350347E+01  0.307012E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -35.0 -1.000000  0.000000  0.743772E-01 -0.881481E+00  0.275177E+01  0.372095E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -35.0 -1.000000  0.000000  0.104021E+00 -0.932091E+00  0.375345E+01  0.435330E-01  0.471479E+04
 320.0  37.5 0.91 -0.875  -35.0 -1.000000  0.000000  0.983296E-01 -0.935500E+00  0.515922E+01  0.426902E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  -35.0 -1.000000  0.000000  0.623153E-01 -0.883598E+00  0.701512E+01  0.352790E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  -35.0 -1.000000  0.000000 -0.753590E-02 -0.763872E+00  0.938965E+01  0.203654E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  -35.0 -1.000000  0.000000 -0.115876E+00 -0.564436E+00  0.123546E+02 -0.315443E-02  0.471479E+04
 320.0  37.5 0.91 -0.675  -35.0 -1.000000  0.000000 -0.266087E+00 -0.277150E+00  0.159729E+02 -0.360689E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  -35.0 -1.000000  0.000000 -0.458484E+00  0.992527E-01  0.202852E+02 -0.784657E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  -35.0 -1.000000  0.000000 -0.688913E+00  0.556514E+00  0.252949E+02 -0.129426E+00  0.471479E+04
 320.0  37.5 0.91 -0.525  -35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.309534E+02 -0.186880E+00  0.471479E+04
 320.0  37.5 0.91 -0.475  -35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.371493E+02 -0.247704E+00  0.471479E+04
 320.0  37.5 0.91 -0.425  -35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.437052E+02 -0.308068E+00  0.471479E+04
 320.0  37.5 0.91 -0.375  -35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.503854E+02 -0.363947E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.569144E+02 -0.411652E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.630029E+02 -0.448250E+00  0.471479E+04
 320.0  37.5 0.91 -0.225  -35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.683758E+02 -0.471789E+00  0.471479E+04
 320.0  37.5 0.91 -0.175  -35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.727952E+02 -0.481366E+00  0.471479E+04
 320.0  37.5 0.91 -0.125  -35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.760754E+02 -0.477064E+00  0.471479E+04
 320.0  37.5 0.91 -0.075  -35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.780893E+02 -0.459831E+00  0.471479E+04
 320.0  37.5 0.91 -0.025  -35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.787696E+02 -0.431326E+00  0.471479E+04
 320.0  37.5 0.91  0.025  -35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.781071E+02 -0.393749E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.761488E+02 -0.349639E+00  0.471479E+04
 320.0  37.5 0.91  0.125  -35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.729968E+02 -0.301661E+00  0.471479E+04
 320.0  37.5 0.91  0.175  -35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.688060E+02 -0.252384E+00  0.471479E+04
 320.0  37.5 0.91  0.225  -35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.637770E+02 -0.204086E+00  0.471479E+04
 320.0  37.5 0.91  0.275  -35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.581447E+02 -0.158602E+00  0.471479E+04
 320.0  37.5 0.91  0.325  -35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.521598E+02 -0.117261E+00  0.471479E+04
 320.0  37.5 0.91  0.375  -35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.460684E+02 -0.808711E-01  0.471479E+04
 320.0  37.5 0.91  0.425  -35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.400909E+02 -0.497846E-01  0.471479E+04
 320.0  37.5 0.91  0.475  -35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.344075E+02 -0.239838E-01  0.471479E+04
 320.0  37.5 0.91  0.525  -35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.291491E+02 -0.318744E-02  0.471479E+04
 320.0  37.5 0.91  0.575  -35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.243968E+02  0.130506E-01  0.471479E+04
 320.0  37.5 0.91  0.625  -35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.201874E+02  0.252572E-01  0.471479E+04
 320.0  37.5 0.91  0.675  -35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.165216E+02  0.339753E-01  0.471479E+04
 320.0  37.5 0.91  0.725  -35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.133742E+02  0.397170E-01  0.471479E+04
 320.0  37.5 0.91  0.775  -35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.107031E+02  0.429284E-01  0.471479E+04
 320.0  37.5 0.91  0.825  -35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.845630E+01  0.439575E-01  0.471479E+04
 320.0  37.5 0.91  0.875  -35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.657611E+01  0.430037E-01  0.471479E+04
 320.0  37.5 0.91  0.925  -35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.499794E+01  0.399706E-01  0.471479E+04
 320.0  37.5 0.91  0.975  -35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.361869E+01  0.336407E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -25.0 -1.000000  0.000000  0.964948E-01 -0.913002E+00  0.273394E+01  0.417510E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -25.0 -1.000000  0.000000  0.172172E+00 -0.104910E+01  0.376045E+01  0.580890E-01  0.471479E+04
 320.0  37.5 0.91 -0.875  -25.0 -1.000000  0.000000  0.226040E+00 -0.116959E+01  0.532254E+01  0.703867E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  -25.0 -1.000000  0.000000  0.262029E+00 -0.126210E+01  0.757040E+01  0.789425E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  -25.0 -1.000000  0.000000  0.271648E+00 -0.130321E+01  0.107285E+02  0.816929E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  -25.0 -1.000000  0.000000  0.240008E+00 -0.125956E+01  0.150924E+02  0.752371E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  -25.0 -1.000000  0.000000  0.146979E+00 -0.108819E+01  0.210311E+02  0.550377E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  -25.0 -1.000000  0.000000 -0.306251E-01 -0.740367E+00  0.289758E+02  0.158904E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  -25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.393834E+02 -0.469367E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  -25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.526552E+02 -0.135777E+00  0.471479E+04
 320.0  37.5 0.91 -0.475  -25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.690033E+02 -0.248347E+00  0.471479E+04
 320.0  37.5 0.91 -0.425  -25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.882782E+02 -0.376512E+00  0.471479E+04
 320.0  37.5 0.91 -0.375  -25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.109820E+03 -0.507311E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.132431E+03 -0.626188E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.154540E+03 -0.720650E+00  0.471479E+04
 320.0  37.5 0.91 -0.225  -25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.174526E+03 -0.782435E+00  0.471479E+04
 320.0  37.5 0.91 -0.175  -25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.191049E+03 -0.807732E+00  0.471479E+04
 320.0  37.5 0.91 -0.125  -25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.203213E+03 -0.796359E+00  0.471479E+04
 320.0  37.5 0.91 -0.075  -25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.210541E+03 -0.750967E+00  0.471479E+04
 320.0  37.5 0.91 -0.025  -25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.212826E+03 -0.676683E+00  0.471479E+04
 320.0  37.5 0.91  0.025  -25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.210016E+03 -0.580922E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.202194E+03 -0.472852E+00  0.471479E+04
 320.0  37.5 0.91  0.125  -25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.189675E+03 -0.362212E+00  0.471479E+04
 320.0  37.5 0.91  0.175  -25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.173137E+03 -0.257732E+00  0.471479E+04
 320.0  37.5 0.91  0.225  -25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.153678E+03 -0.165786E+00  0.471479E+04
 320.0  37.5 0.91  0.275  -25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.132710E+03 -0.897993E-01  0.471479E+04
 320.0  37.5 0.91  0.325  -25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.111714E+03 -0.305034E-01  0.471479E+04
 320.0  37.5 0.91  0.375  -25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.919529E+02  0.132918E-01  0.471479E+04
 320.0  37.5 0.91  0.425  -25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.742834E+02  0.438188E-01  0.471479E+04
 320.0  37.5 0.91  0.475  -25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.591205E+02  0.636448E-01  0.471479E+04
 320.0  37.5 0.91  0.525  -25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.465149E+02  0.752225E-01  0.471479E+04
 320.0  37.5 0.91  0.575  -25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.362790E+02  0.806676E-01  0.471479E+04
 320.0  37.5 0.91  0.625  -25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.281059E+02  0.816892E-01  0.471479E+04
 320.0  37.5 0.91  0.675  -25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.216544E+02  0.796037E-01  0.471479E+04
 320.0  37.5 0.91  0.725  -25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.165993E+02  0.753843E-01  0.471479E+04
 320.0  37.5 0.91  0.775  -25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.126546E+02  0.697156E-01  0.471479E+04
 320.0  37.5 0.91  0.825  -25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.958037E+01  0.630341E-01  0.471479E+04
 320.0  37.5 0.91  0.875  -25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.717887E+01  0.555307E-01  0.471479E+04
 320.0  37.5 0.91  0.925  -25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.528315E+01  0.470355E-01  0.471479E+04
 320.0  37.5 0.91  0.975  -25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.371280E+01  0.361617E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  -15.0 -1.000000  0.000000  0.113166E+00 -0.937757E+00  0.271921E+01  0.452024E-01  0.471479E+04
 320.0  37.5 0.91 -0.925  -15.0 -1.000000  0.000000  0.229573E+00 -0.115145E+01  0.375598E+01  0.704568E-01  0.471479E+04
 320.0  37.5 0.91 -0.875  -15.0 -1.000000  0.000000  0.346470E+00 -0.139816E+01  0.543428E+01  0.967260E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  -15.0 -1.000000  0.000000  0.475895E+00 -0.168091E+01  0.802538E+01  0.126082E+00  0.471479E+04
 320.0  37.5 0.91 -0.775  -15.0 -1.000000  0.000000  0.618224E+00 -0.199421E+01  0.119761E+02  0.158432E+00  0.471479E+04
 320.0  37.5 0.91 -0.725  -15.0 -1.000000  0.000000  0.765979E+00 -0.231985E+01  0.179849E+02  0.192026E+00  0.471479E+04
 320.0  37.5 0.91 -0.675  -15.0 -1.000000  0.000000  0.898888E+00 -0.261446E+01  0.271390E+02  0.222292E+00  0.471479E+04
 320.0  37.5 0.91 -0.625  -15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.411283E+02  0.239463E+00  0.471479E+04
 320.0  37.5 0.91 -0.575  -15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.625462E+02  0.224996E+00  0.471479E+04
 320.0  37.5 0.91 -0.525  -15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.952330E+02  0.107648E+00  0.471479E+04
 320.0  37.5 0.91 -0.475  -15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.144415E+03 -0.151845E+00  0.471479E+04
 320.0  37.5 0.91 -0.425  -15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.215913E+03 -0.418938E+00  0.471479E+04
 320.0  37.5 0.91 -0.375  -15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.313112E+03 -0.690559E+00  0.471479E+04
 320.0  37.5 0.91 -0.325  -15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.431228E+03 -0.962725E+00  0.471479E+04
 320.0  37.5 0.91 -0.275  -15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.553355E+03 -0.122973E+01  0.471479E+04
 320.0  37.5 0.91 -0.225  -15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.657024E+03 -0.148296E+01  0.471479E+04
 320.0  37.5 0.91 -0.175  -15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.728966E+03 -0.158848E+01  0.471479E+04
 320.0  37.5 0.91 -0.125  -15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.771125E+03 -0.153161E+01  0.471479E+04
 320.0  37.5 0.91 -0.075  -15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.793000E+03 -0.132834E+01  0.471479E+04
 320.0  37.5 0.91 -0.025  -15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.801939E+03 -0.110609E+01  0.471479E+04
 320.0  37.5 0.91  0.025  -15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.798431E+03 -0.874321E+00  0.471479E+04
 320.0  37.5 0.91  0.075  -15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.775750E+03 -0.638689E+00  0.471479E+04
 320.0  37.5 0.91  0.125  -15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.723616E+03 -0.402688E+00  0.471479E+04
 320.0  37.5 0.91  0.175  -15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.636717E+03 -0.168607E+00  0.471479E+04
 320.0  37.5 0.91  0.225  -15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.523368E+03  0.619002E-01  0.471479E+04
 320.0  37.5 0.91  0.275  -15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.403604E+03  0.195450E+00  0.471479E+04
 320.0  37.5 0.91  0.325  -15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.296663E+03  0.232403E+00  0.471479E+04
 320.0  37.5 0.91  0.375  -15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.211865E+03  0.239697E+00  0.471479E+04
 320.0  37.5 0.91  0.425  -15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.149382E+03  0.230481E+00  0.471479E+04
 320.0  37.5 0.91  0.475  -15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.105109E+03  0.212995E+00  0.471479E+04
 320.0  37.5 0.91  0.525  -15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.742533E+02  0.192065E+00  0.471479E+04
 320.0  37.5 0.91  0.575  -15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.528130E+02  0.170377E+00  0.471479E+04
 320.0  37.5 0.91  0.625  -15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.378483E+02  0.149345E+00  0.471479E+04
 320.0  37.5 0.91  0.675  -15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.273161E+02  0.129644E+00  0.471479E+04
 320.0  37.5 0.91  0.725  -15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.198286E+02  0.111528E+00  0.471479E+04
 320.0  37.5 0.91  0.775  -15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.144481E+02  0.950034E-01  0.471479E+04
 320.0  37.5 0.91  0.825  -15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.105377E+02  0.799171E-01  0.471479E+04
 320.0  37.5 0.91  0.875  -15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.765857E+01  0.659692E-01  0.471479E+04
 320.0  37.5 0.91  0.925  -15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.549687E+01  0.525856E-01  0.471479E+04
 320.0  37.5 0.91  0.975  -15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.377961E+01  0.380156E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   -5.0 -1.000000  0.000000  0.122158E+00 -0.951417E+00  0.271086E+01  0.470727E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   -5.0 -1.000000  0.000000  0.262856E+00 -0.121199E+01  0.375007E+01  0.776614E-01  0.471479E+04
 320.0  37.5 0.91 -0.875   -5.0 -1.000000  0.000000  0.421944E+00 -0.154387E+01  0.548997E+01  0.113302E+00  0.471479E+04
 320.0  37.5 0.91 -0.825   -5.0 -1.000000  0.000000  0.622980E+00 -0.197324E+01  0.828655E+01  0.158623E+00  0.471479E+04
 320.0  37.5 0.91 -0.775   -5.0 -1.000000  0.000000  0.885821E+00 -0.253472E+01  0.127666E+02  0.217880E+00  0.471479E+04
 320.0  37.5 0.91 -0.725   -5.0 -1.000000  0.000000  0.123675E+01 -0.327987E+01  0.200151E+02  0.296869E+00  0.471479E+04
 320.0  37.5 0.91 -0.675   -5.0 -1.000000  0.000000  0.171467E+01 -0.428774E+01  0.319686E+02  0.404246E+00  0.471479E+04
 320.0  37.5 0.91 -0.625   -5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.522404E+02  0.553315E+00  0.471479E+04
 320.0  37.5 0.91 -0.575   -5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.879568E+02  0.337986E+00  0.471479E+04
 320.0  37.5 0.91 -0.525   -5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.154162E+03  0.664331E-01  0.471479E+04
 320.0  37.5 0.91 -0.475   -5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.285345E+03 -0.223113E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   -5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.568463E+03 -0.530990E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   -5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.124223E+04 -0.858799E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   -5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.291916E+04 -0.120978E+01  0.471479E+04
 320.0  37.5 0.91 -0.275   -5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.587230E+04 -0.158938E+01  0.471479E+04
 320.0  37.5 0.91 -0.225   -5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.652197E+04 -0.178371E+01  0.471479E+04
 320.0  37.5 0.91 -0.175   -5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.493093E+04 -0.183424E+01  0.471479E+04
 320.0  37.5 0.91 -0.125   -5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.381239E+04 -0.187669E+01  0.471479E+04
 320.0  37.5 0.91 -0.075   -5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.334292E+04 -0.178910E+01  0.471479E+04
 320.0  37.5 0.91 -0.025   -5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.334614E+04 -0.144307E+01  0.471479E+04
 320.0  37.5 0.91  0.025   -5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.381654E+04 -0.112488E+01  0.471479E+04
 320.0  37.5 0.91  0.075   -5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.493192E+04 -0.827140E+00  0.471479E+04
 320.0  37.5 0.91  0.125   -5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.672908E+04 -0.545200E+00  0.471479E+04
 320.0  37.5 0.91  0.175   -5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.706530E+04 -0.276192E+00  0.471479E+04
 320.0  37.5 0.91  0.225   -5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.416366E+04 -0.184504E-01  0.471479E+04
 320.0  37.5 0.91  0.275   -5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.191108E+04  0.228865E+00  0.471479E+04
 320.0  37.5 0.91  0.325   -5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.913556E+03  0.465992E+00  0.471479E+04
 320.0  37.5 0.91  0.375   -5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.478475E+03  0.562372E+00  0.471479E+04
 320.0  37.5 0.91  0.425   -5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.271280E+03  0.450579E+00  0.471479E+04
 320.0  37.5 0.91  0.475   -5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.163554E+03  0.364447E+00  0.471479E+04
 320.0  37.5 0.91  0.525   -5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.103350E+03  0.296977E+00  0.471479E+04
 320.0  37.5 0.91  0.575   -5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.677107E+02  0.243298E+00  0.471479E+04
 320.0  37.5 0.91  0.625   -5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.456195E+02  0.199990E+00  0.471479E+04
 320.0  37.5 0.91  0.675   -5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.314074E+02  0.164601E+00  0.471479E+04
 320.0  37.5 0.91  0.725   -5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.219804E+02  0.135336E+00  0.471479E+04
 320.0  37.5 0.91  0.775   -5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.155652E+02  0.110836E+00  0.471479E+04
 320.0  37.5 0.91  0.825   -5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.111011E+02  0.900256E-01  0.471479E+04
 320.0  37.5 0.91  0.875   -5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.792761E+01  0.719718E-01  0.471479E+04
 320.0  37.5 0.91  0.925   -5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.561191E+01  0.556573E-01  0.471479E+04
 320.0  37.5 0.91  0.975   -5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.381432E+01  0.389997E-01  0.471479E+04
 320.0  37.5 0.91 -0.975    5.0  2.746130  0.459542  0.122158E+00 -0.951417E+00  0.271086E+01  0.470727E-01  0.471479E+04
 320.0  37.5 0.91 -0.925    5.0 -1.000000  0.000000  0.262856E+00 -0.121199E+01  0.375007E+01  0.776614E-01  0.471479E+04
 320.0  37.5 0.91 -0.875    5.0 -1.000000  0.000000  0.421944E+00 -0.154387E+01  0.548997E+01  0.113302E+00  0.471479E+04
 320.0  37.5 0.91 -0.825    5.0 -1.000000  0.000000  0.622980E+00 -0.197324E+01  0.828655E+01  0.158623E+00  0.471479E+04
 320.0  37.5 0.91 -0.775    5.0 -1.000000  0.000000  0.885821E+00 -0.253472E+01  0.127666E+02  0.217880E+00  0.471479E+04
 320.0  37.5 0.91 -0.725    5.0 -1.000000  0.000000  0.123675E+01 -0.327987E+01  0.200151E+02  0.296869E+00  0.471479E+04
 320.0  37.5 0.91 -0.675    5.0 -1.000000  0.000000  0.171467E+01 -0.428774E+01  0.319686E+02  0.404246E+00  0.471479E+04
 320.0  37.5 0.91 -0.625    5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.522404E+02  0.553315E+00  0.471479E+04
 320.0  37.5 0.91 -0.575    5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.879568E+02  0.337986E+00  0.471479E+04
 320.0  37.5 0.91 -0.525    5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.154162E+03  0.664331E-01  0.471479E+04
 320.0  37.5 0.91 -0.475    5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.285345E+03 -0.223113E+00  0.471479E+04
 320.0  37.5 0.91 -0.425    5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.568463E+03 -0.530990E+00  0.471479E+04
 320.0  37.5 0.91 -0.375    5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.124223E+04 -0.858799E+00  0.471479E+04
 320.0  37.5 0.91 -0.325    5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.291916E+04 -0.120978E+01  0.471479E+04
 320.0  37.5 0.91 -0.275    5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.587230E+04 -0.158938E+01  0.471479E+04
 320.0  37.5 0.91 -0.225    5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.652197E+04 -0.178371E+01  0.471479E+04
 320.0  37.5 0.91 -0.175    5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.493093E+04 -0.183424E+01  0.471479E+04
 320.0  37.5 0.91 -0.125    5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.381239E+04 -0.187669E+01  0.471479E+04
 320.0  37.5 0.91 -0.075    5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.334292E+04 -0.178910E+01  0.471479E+04
 320.0  37.5 0.91 -0.025    5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.334614E+04 -0.144307E+01  0.471479E+04
 320.0  37.5 0.91  0.025    5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.381654E+04 -0.112488E+01  0.471479E+04
 320.0  37.5 0.91  0.075    5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.493192E+04 -0.827140E+00  0.471479E+04
 320.0  37.5 0.91  0.125    5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.672908E+04 -0.545200E+00  0.471479E+04
 320.0  37.5 0.91  0.175    5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.706530E+04 -0.276192E+00  0.471479E+04
 320.0  37.5 0.91  0.225    5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.416366E+04 -0.184504E-01  0.471479E+04
 320.0  37.5 0.91  0.275    5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.191108E+04  0.228865E+00  0.471479E+04
 320.0  37.5 0.91  0.325    5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.913556E+03  0.465992E+00  0.471479E+04
 320.0  37.5 0.91  0.375    5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.478475E+03  0.562372E+00  0.471479E+04
 320.0  37.5 0.91  0.425    5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.271280E+03  0.450579E+00  0.471479E+04
 320.0  37.5 0.91  0.475    5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.163554E+03  0.364447E+00  0.471479E+04
 320.0  37.5 0.91  0.525    5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.103350E+03  0.296977E+00  0.471479E+04
 320.0  37.5 0.91  0.575    5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.677107E+02  0.243298E+00  0.471479E+04
 320.0  37.5 0.91  0.625    5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.456195E+02  0.199990E+00  0.471479E+04
 320.0  37.5 0.91  0.675    5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.314074E+02  0.164601E+00  0.471479E+04
 320.0  37.5 0.91  0.725    5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.219804E+02  0.135336E+00  0.471479E+04
 320.0  37.5 0.91  0.775    5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.155652E+02  0.110836E+00  0.471479E+04
 320.0  37.5 0.91  0.825    5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.111011E+02  0.900256E-01  0.471479E+04
 320.0  37.5 0.91  0.875    5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.792761E+01  0.719718E-01  0.471479E+04
 320.0  37.5 0.91  0.925    5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.561191E+01  0.556573E-01  0.471479E+04
 320.0  37.5 0.91  0.975    5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.381432E+01  0.389997E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   15.0  3.741760  0.495338  0.113166E+00 -0.937757E+00  0.271921E+01  0.452024E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   15.0 -1.000000  0.000000  0.229573E+00 -0.115145E+01  0.375598E+01  0.704568E-01  0.471479E+04
 320.0  37.5 0.91 -0.875   15.0 -1.000000  0.000000  0.346470E+00 -0.139816E+01  0.543428E+01  0.967260E-01  0.471479E+04
 320.0  37.5 0.91 -0.825   15.0 -1.000000  0.000000  0.475895E+00 -0.168091E+01  0.802538E+01  0.126082E+00  0.471479E+04
 320.0  37.5 0.91 -0.775   15.0 -1.000000  0.000000  0.618224E+00 -0.199421E+01  0.119761E+02  0.158432E+00  0.471479E+04
 320.0  37.5 0.91 -0.725   15.0 -1.000000  0.000000  0.765979E+00 -0.231985E+01  0.179849E+02  0.192026E+00  0.471479E+04
 320.0  37.5 0.91 -0.675   15.0 -1.000000  0.000000  0.898888E+00 -0.261446E+01  0.271390E+02  0.222292E+00  0.471479E+04
 320.0  37.5 0.91 -0.625   15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.411283E+02  0.239463E+00  0.471479E+04
 320.0  37.5 0.91 -0.575   15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.625462E+02  0.224996E+00  0.471479E+04
 320.0  37.5 0.91 -0.525   15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.952330E+02  0.107648E+00  0.471479E+04
 320.0  37.5 0.91 -0.475   15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.144415E+03 -0.151845E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.215913E+03 -0.418938E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.313112E+03 -0.690559E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.431228E+03 -0.962725E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.553355E+03 -0.122973E+01  0.471479E+04
 320.0  37.5 0.91 -0.225   15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.657024E+03 -0.148296E+01  0.471479E+04
 320.0  37.5 0.91 -0.175   15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.728966E+03 -0.158848E+01  0.471479E+04
 320.0  37.5 0.91 -0.125   15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.771125E+03 -0.153161E+01  0.471479E+04
 320.0  37.5 0.91 -0.075   15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.793000E+03 -0.132834E+01  0.471479E+04
 320.0  37.5 0.91 -0.025   15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.801939E+03 -0.110609E+01  0.471479E+04
 320.0  37.5 0.91  0.025   15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.798431E+03 -0.874321E+00  0.471479E+04
 320.0  37.5 0.91  0.075   15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.775750E+03 -0.638689E+00  0.471479E+04
 320.0  37.5 0.91  0.125   15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.723616E+03 -0.402688E+00  0.471479E+04
 320.0  37.5 0.91  0.175   15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.636717E+03 -0.168607E+00  0.471479E+04
 320.0  37.5 0.91  0.225   15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.523368E+03  0.619002E-01  0.471479E+04
 320.0  37.5 0.91  0.275   15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.403604E+03  0.195450E+00  0.471479E+04
 320.0  37.5 0.91  0.325   15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.296663E+03  0.232403E+00  0.471479E+04
 320.0  37.5 0.91  0.375   15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.211865E+03  0.239697E+00  0.471479E+04
 320.0  37.5 0.91  0.425   15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.149382E+03  0.230481E+00  0.471479E+04
 320.0  37.5 0.91  0.475   15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.105109E+03  0.212995E+00  0.471479E+04
 320.0  37.5 0.91  0.525   15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.742533E+02  0.192065E+00  0.471479E+04
 320.0  37.5 0.91  0.575   15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.528130E+02  0.170377E+00  0.471479E+04
 320.0  37.5 0.91  0.625   15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.378483E+02  0.149345E+00  0.471479E+04
 320.0  37.5 0.91  0.675   15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.273161E+02  0.129644E+00  0.471479E+04
 320.0  37.5 0.91  0.725   15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.198286E+02  0.111528E+00  0.471479E+04
 320.0  37.5 0.91  0.775   15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.144481E+02  0.950034E-01  0.471479E+04
 320.0  37.5 0.91  0.825   15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.105377E+02  0.799171E-01  0.471479E+04
 320.0  37.5 0.91  0.875   15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.765857E+01  0.659692E-01  0.471479E+04
 320.0  37.5 0.91  0.925   15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.549687E+01  0.525856E-01  0.471479E+04
 320.0  37.5 0.91  0.975   15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.377961E+01  0.380156E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   25.0  2.783980  0.420198  0.964948E-01 -0.913002E+00  0.273394E+01  0.417510E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   25.0 -1.000000  0.000000  0.172172E+00 -0.104910E+01  0.376045E+01  0.580890E-01  0.471479E+04
 320.0  37.5 0.91 -0.875   25.0 -1.000000  0.000000  0.226040E+00 -0.116959E+01  0.532254E+01  0.703867E-01  0.471479E+04
 320.0  37.5 0.91 -0.825   25.0 -1.000000  0.000000  0.262029E+00 -0.126210E+01  0.757040E+01  0.789425E-01  0.471479E+04
 320.0  37.5 0.91 -0.775   25.0 -1.000000  0.000000  0.271648E+00 -0.130321E+01  0.107285E+02  0.816929E-01  0.471479E+04
 320.0  37.5 0.91 -0.725   25.0 -1.000000  0.000000  0.240008E+00 -0.125956E+01  0.150924E+02  0.752371E-01  0.471479E+04
 320.0  37.5 0.91 -0.675   25.0 -1.000000  0.000000  0.146979E+00 -0.108819E+01  0.210311E+02  0.550377E-01  0.471479E+04
 320.0  37.5 0.91 -0.625   25.0 -1.000000  0.000000 -0.306251E-01 -0.740367E+00  0.289758E+02  0.158904E-01  0.471479E+04
 320.0  37.5 0.91 -0.575   25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.393834E+02 -0.469367E-01  0.471479E+04
 320.0  37.5 0.91 -0.525   25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.526552E+02 -0.135777E+00  0.471479E+04
 320.0  37.5 0.91 -0.475   25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.690033E+02 -0.248347E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.882782E+02 -0.376512E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.109820E+03 -0.507311E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.132431E+03 -0.626188E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.154540E+03 -0.720650E+00  0.471479E+04
 320.0  37.5 0.91 -0.225   25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.174526E+03 -0.782435E+00  0.471479E+04
 320.0  37.5 0.91 -0.175   25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.191049E+03 -0.807732E+00  0.471479E+04
 320.0  37.5 0.91 -0.125   25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.203213E+03 -0.796359E+00  0.471479E+04
 320.0  37.5 0.91 -0.075   25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.210541E+03 -0.750967E+00  0.471479E+04
 320.0  37.5 0.91 -0.025   25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.212826E+03 -0.676683E+00  0.471479E+04
 320.0  37.5 0.91  0.025   25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.210016E+03 -0.580922E+00  0.471479E+04
 320.0  37.5 0.91  0.075   25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.202194E+03 -0.472852E+00  0.471479E+04
 320.0  37.5 0.91  0.125   25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.189675E+03 -0.362212E+00  0.471479E+04
 320.0  37.5 0.91  0.175   25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.173137E+03 -0.257732E+00  0.471479E+04
 320.0  37.5 0.91  0.225   25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.153678E+03 -0.165786E+00  0.471479E+04
 320.0  37.5 0.91  0.275   25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.132710E+03 -0.897993E-01  0.471479E+04
 320.0  37.5 0.91  0.325   25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.111714E+03 -0.305034E-01  0.471479E+04
 320.0  37.5 0.91  0.375   25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.919529E+02  0.132918E-01  0.471479E+04
 320.0  37.5 0.91  0.425   25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.742834E+02  0.438188E-01  0.471479E+04
 320.0  37.5 0.91  0.475   25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.591205E+02  0.636448E-01  0.471479E+04
 320.0  37.5 0.91  0.525   25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.465149E+02  0.752225E-01  0.471479E+04
 320.0  37.5 0.91  0.575   25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.362790E+02  0.806676E-01  0.471479E+04
 320.0  37.5 0.91  0.625   25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.281059E+02  0.816892E-01  0.471479E+04
 320.0  37.5 0.91  0.675   25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.216544E+02  0.796037E-01  0.471479E+04
 320.0  37.5 0.91  0.725   25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.165993E+02  0.753843E-01  0.471479E+04
 320.0  37.5 0.91  0.775   25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.126546E+02  0.697156E-01  0.471479E+04
 320.0  37.5 0.91  0.825   25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.958037E+01  0.630341E-01  0.471479E+04
 320.0  37.5 0.91  0.875   25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.717887E+01  0.555307E-01  0.471479E+04
 320.0  37.5 0.91  0.925   25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.528315E+01  0.470355E-01  0.471479E+04
 320.0  37.5 0.91  0.975   25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.371280E+01  0.361617E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   35.0  2.724120  0.379429  0.743772E-01 -0.881481E+00  0.275177E+01  0.372095E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   35.0 -1.000000  0.000000  0.104021E+00 -0.932091E+00  0.375345E+01  0.435330E-01  0.471479E+04
 320.0  37.5 0.91 -0.875   35.0 -1.000000  0.000000  0.983296E-01 -0.935500E+00  0.515922E+01  0.426902E-01  0.471479E+04
 320.0  37.5 0.91 -0.825   35.0 -1.000000  0.000000  0.623153E-01 -0.883598E+00  0.701512E+01  0.352790E-01  0.471479E+04
 320.0  37.5 0.91 -0.775   35.0 -1.000000  0.000000 -0.753590E-02 -0.763872E+00  0.938965E+01  0.203654E-01  0.471479E+04
 320.0  37.5 0.91 -0.725   35.0 -1.000000  0.000000 -0.115876E+00 -0.564436E+00  0.123546E+02 -0.315443E-02  0.471479E+04
 320.0  37.5 0.91 -0.675   35.0 -1.000000  0.000000 -0.266087E+00 -0.277150E+00  0.159729E+02 -0.360689E-01  0.471479E+04
 320.0  37.5 0.91 -0.625   35.0 -1.000000  0.000000 -0.458484E+00  0.992527E-01  0.202852E+02 -0.784657E-01  0.471479E+04
 320.0  37.5 0.91 -0.575   35.0 -1.000000  0.000000 -0.688913E+00  0.556514E+00  0.252949E+02 -0.129426E+00  0.471479E+04
 320.0  37.5 0.91 -0.525   35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.309534E+02 -0.186880E+00  0.471479E+04
 320.0  37.5 0.91 -0.475   35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.371493E+02 -0.247704E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.437052E+02 -0.308068E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.503854E+02 -0.363947E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.569144E+02 -0.411652E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.630029E+02 -0.448250E+00  0.471479E+04
 320.0  37.5 0.91 -0.225   35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.683758E+02 -0.471789E+00  0.471479E+04
 320.0  37.5 0.91 -0.175   35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.727952E+02 -0.481366E+00  0.471479E+04
 320.0  37.5 0.91 -0.125   35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.760754E+02 -0.477064E+00  0.471479E+04
 320.0  37.5 0.91 -0.075   35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.780893E+02 -0.459831E+00  0.471479E+04
 320.0  37.5 0.91 -0.025   35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.787696E+02 -0.431326E+00  0.471479E+04
 320.0  37.5 0.91  0.025   35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.781071E+02 -0.393749E+00  0.471479E+04
 320.0  37.5 0.91  0.075   35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.761488E+02 -0.349639E+00  0.471479E+04
 320.0  37.5 0.91  0.125   35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.729968E+02 -0.301661E+00  0.471479E+04
 320.0  37.5 0.91  0.175   35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.688060E+02 -0.252384E+00  0.471479E+04
 320.0  37.5 0.91  0.225   35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.637770E+02 -0.204086E+00  0.471479E+04
 320.0  37.5 0.91  0.275   35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.581447E+02 -0.158602E+00  0.471479E+04
 320.0  37.5 0.91  0.325   35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.521598E+02 -0.117261E+00  0.471479E+04
 320.0  37.5 0.91  0.375   35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.460684E+02 -0.808711E-01  0.471479E+04
 320.0  37.5 0.91  0.425   35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.400909E+02 -0.497846E-01  0.471479E+04
 320.0  37.5 0.91  0.475   35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.344075E+02 -0.239838E-01  0.471479E+04
 320.0  37.5 0.91  0.525   35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.291491E+02 -0.318744E-02  0.471479E+04
 320.0  37.5 0.91  0.575   35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.243968E+02  0.130506E-01  0.471479E+04
 320.0  37.5 0.91  0.625   35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.201874E+02  0.252572E-01  0.471479E+04
 320.0  37.5 0.91  0.675   35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.165216E+02  0.339753E-01  0.471479E+04
 320.0  37.5 0.91  0.725   35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.133742E+02  0.397170E-01  0.471479E+04
 320.0  37.5 0.91  0.775   35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.107031E+02  0.429284E-01  0.471479E+04
 320.0  37.5 0.91  0.825   35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.845630E+01  0.439575E-01  0.471479E+04
 320.0  37.5 0.91  0.875   35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.657611E+01  0.430037E-01  0.471479E+04
 320.0  37.5 0.91  0.925   35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.499794E+01  0.399706E-01  0.471479E+04
 320.0  37.5 0.91  0.975   35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.361869E+01  0.336407E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   45.0  2.456680  0.341612  0.493787E-01 -0.848068E+00  0.276911E+01  0.321391E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   45.0 -1.000000  0.000000  0.369712E-01 -0.824236E+00  0.372777E+01  0.294175E-01  0.471479E+04
 320.0  37.5 0.91 -0.875   45.0 -1.000000  0.000000 -0.117182E-01 -0.746614E+00  0.495654E+01  0.191871E-01  0.471479E+04
 320.0  37.5 0.91 -0.825   45.0 -1.000000  0.000000 -0.872059E-01 -0.618948E+00  0.643964E+01  0.311874E-02  0.471479E+04
 320.0  37.5 0.91 -0.775   45.0 -1.000000  0.000000 -0.186561E+00 -0.442846E+00  0.817231E+01 -0.182584E-01  0.471479E+04
 320.0  37.5 0.91 -0.725   45.0 -1.000000  0.000000 -0.307180E+00 -0.221812E+00  0.101461E+02 -0.444154E-01  0.471479E+04
 320.0  37.5 0.91 -0.675   45.0 -1.000000  0.000000 -0.445563E+00  0.378429E-01  0.123437E+02 -0.745963E-01  0.471479E+04
 320.0  37.5 0.91 -0.625   45.0 -1.000000  0.000000 -0.597024E+00  0.326900E+00  0.147368E+02 -0.107767E+00  0.471479E+04
 320.0  37.5 0.91 -0.575   45.0 -1.000000  0.000000 -0.755804E+00  0.633683E+00  0.172849E+02 -0.142647E+00  0.471479E+04
 320.0  37.5 0.91 -0.525   45.0 -1.000000  0.000000 -0.915424E+00  0.944893E+00  0.199357E+02 -0.177791E+00  0.471479E+04
 320.0  37.5 0.91 -0.475   45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.226269E+02 -0.211700E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.252889E+02 -0.242938E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.278488E+02 -0.270235E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.302338E+02 -0.292567E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.323755E+02 -0.309195E+00  0.471479E+04
 320.0  37.5 0.91 -0.225   45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.342130E+02 -0.319691E+00  0.471479E+04
 320.0  37.5 0.91 -0.175   45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.356956E+02 -0.323920E+00  0.471479E+04
 320.0  37.5 0.91 -0.125   45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.367845E+02 -0.322023E+00  0.471479E+04
 320.0  37.5 0.91 -0.075   45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.374534E+02 -0.314377E+00  0.471479E+04
 320.0  37.5 0.91 -0.025   45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.376895E+02 -0.301555E+00  0.471479E+04
 320.0  37.5 0.91  0.025   45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.374927E+02 -0.284279E+00  0.471479E+04
 320.0  37.5 0.91  0.075   45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.368756E+02 -0.263373E+00  0.471479E+04
 320.0  37.5 0.91  0.125   45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.358625E+02 -0.239717E+00  0.471479E+04
 320.0  37.5 0.91  0.175   45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.344887E+02 -0.214199E+00  0.471479E+04
 320.0  37.5 0.91  0.225   45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.327990E+02 -0.187678E+00  0.471479E+04
 320.0  37.5 0.91  0.275   45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.308456E+02 -0.160944E+00  0.471479E+04
 320.0  37.5 0.91  0.325   45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.286864E+02 -0.134696E+00  0.471479E+04
 320.0  37.5 0.91  0.375   45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.263818E+02 -0.109517E+00  0.471479E+04
 320.0  37.5 0.91  0.425   45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.239926E+02 -0.858725E-01  0.471479E+04
 320.0  37.5 0.91  0.475   45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.215764E+02 -0.641060E-01  0.471479E+04
 320.0  37.5 0.91  0.525   45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.191862E+02 -0.444486E-01  0.471479E+04
 320.0  37.5 0.91  0.575   45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.168675E+02 -0.270327E-01  0.471479E+04
 320.0  37.5 0.91  0.625   45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.146577E+02 -0.119085E-01  0.471479E+04
 320.0  37.5 0.91  0.675   45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.125851E+02  0.935142E-03  0.471479E+04
 320.0  37.5 0.91  0.725   45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.106694E+02  0.115499E-01  0.471479E+04
 320.0  37.5 0.91  0.775   45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.892145E+01  0.200031E-01  0.471479E+04
 320.0  37.5 0.91  0.825   45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.734435E+01  0.263466E-01  0.471479E+04
 320.0  37.5 0.91  0.875   45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.593314E+01  0.305617E-01  0.471479E+04
 320.0  37.5 0.91  0.925   45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.467143E+01  0.324142E-01  0.471479E+04
 320.0  37.5 0.91  0.975   45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.350347E+01  0.307012E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   55.0  2.616530  0.314350  0.238499E-01 -0.817073E+00  0.278296E+01  0.270496E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   55.0  3.205720  0.522284 -0.216086E-01 -0.739841E+00  0.368164E+01  0.173634E-01  0.471479E+04
 320.0  37.5 0.91 -0.875   55.0 -1.000000  0.000000 -0.952212E-01 -0.620128E+00  0.473180E+01  0.182946E-02  0.471479E+04
 320.0  37.5 0.91 -0.825   55.0 -1.000000  0.000000 -0.185387E+00 -0.469160E+00  0.589585E+01 -0.173203E-01  0.471479E+04
 320.0  37.5 0.91 -0.775   55.0 -1.000000  0.000000 -0.286775E+00 -0.294447E+00  0.714956E+01 -0.389934E-01  0.471479E+04
 320.0  37.5 0.91 -0.725   55.0 -1.000000  0.000000 -0.395255E+00 -0.103085E+00  0.847081E+01 -0.623079E-01  0.471479E+04
 320.0  37.5 0.91 -0.675   55.0 -1.000000  0.000000 -0.507071E+00  0.978293E-01  0.983708E+01 -0.864432E-01  0.471479E+04
 320.0  37.5 0.91 -0.625   55.0 -1.000000  0.000000 -0.618682E+00  0.301285E+00  0.112250E+02 -0.110616E+00  0.471479E+04
 320.0  37.5 0.91 -0.575   55.0 -1.000000  0.000000 -0.726785E+00  0.500582E+00  0.126103E+02 -0.134093E+00  0.471479E+04
 320.0  37.5 0.91 -0.525   55.0 -1.000000  0.000000 -0.828395E+00  0.689573E+00  0.139686E+02 -0.156207E+00  0.471479E+04
 320.0  37.5 0.91 -0.475   55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.152758E+02 -0.176378E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.165087E+02 -0.194125E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.176460E+02 -0.209077E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.186681E+02 -0.220969E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.195582E+02 -0.229646E+00  0.471479E+04
 320.0  37.5 0.91 -0.225   55.0 -1.000000  0.000000 -0.118939E+01  0.137084E+01  0.203023E+02 -0.235050E+00  0.471479E+04
 320.0  37.5 0.91 -0.175   55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.208895E+02 -0.237212E+00  0.471479E+04
 320.0  37.5 0.91 -0.125   55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.213118E+02 -0.236243E+00  0.471479E+04
 320.0  37.5 0.91 -0.075   55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.215646E+02 -0.232321E+00  0.471479E+04
 320.0  37.5 0.91 -0.025   55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.216461E+02 -0.225678E+00  0.471479E+04
 320.0  37.5 0.91  0.025   55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.215576E+02 -0.216589E+00  0.471479E+04
 320.0  37.5 0.91  0.075   55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.213034E+02 -0.205363E+00  0.471479E+04
 320.0  37.5 0.91  0.125   55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.208903E+02 -0.192328E+00  0.471479E+04
 320.0  37.5 0.91  0.175   55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.203276E+02 -0.177825E+00  0.471479E+04
 320.0  37.5 0.91  0.225   55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.196270E+02 -0.162196E+00  0.471479E+04
 320.0  37.5 0.91  0.275   55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.188020E+02 -0.145776E+00  0.471479E+04
 320.0  37.5 0.91  0.325   55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.178681E+02 -0.128889E+00  0.471479E+04
 320.0  37.5 0.91  0.375   55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.168418E+02 -0.111837E+00  0.471479E+04
 320.0  37.5 0.91  0.425   55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.157409E+02 -0.948981E-01  0.471479E+04
 320.0  37.5 0.91  0.475   55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.145835E+02 -0.783237E-01  0.471479E+04
 320.0  37.5 0.91  0.525   55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.133880E+02 -0.623359E-01  0.471479E+04
 320.0  37.5 0.91  0.575   55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.121724E+02 -0.471276E-01  0.471479E+04
 320.0  37.5 0.91  0.625   55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.109537E+02 -0.328643E-01  0.471479E+04
 320.0  37.5 0.91  0.675   55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.974807E+01 -0.196876E-01  0.471479E+04
 320.0  37.5 0.91  0.725   55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.856981E+01 -0.772133E-02  0.471479E+04
 320.0  37.5 0.91  0.775   55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.743131E+01  0.291796E-02  0.471479E+04
 320.0  37.5 0.91  0.825   55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.634240E+01  0.121019E-01  0.471479E+04
 320.0  37.5 0.91  0.875   55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.530922E+01  0.196486E-01  0.471479E+04
 320.0  37.5 0.91  0.925   55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.433050E+01  0.252015E-01  0.471479E+04
 320.0  37.5 0.91  0.975   55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.337391E+01  0.275936E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   65.0  2.768550  0.247106 -0.409686E-03 -0.791555E+00  0.279144E+01  0.223245E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   65.0  4.414220  0.492345 -0.688019E-01 -0.683825E+00  0.361816E+01  0.799102E-02  0.471479E+04
 320.0  37.5 0.91 -0.875   65.0  4.508010  0.587894 -0.153445E+00 -0.552016E+00  0.450235E+01 -0.970535E-02  0.471479E+04
 320.0  37.5 0.91 -0.825   65.0  8.215400  0.942843 -0.244277E+00 -0.407674E+00  0.541029E+01 -0.287774E-01  0.471479E+04
 320.0  37.5 0.91 -0.775   65.0  6.262670  1.024220 -0.336811E+00 -0.257609E+00  0.632236E+01 -0.482924E-01  0.471479E+04
 320.0  37.5 0.91 -0.725   65.0  7.569250  1.788500 -0.428092E+00 -0.106988E+00  0.722375E+01 -0.676162E-01  0.471479E+04
 320.0  37.5 0.91 -0.675   65.0 -1.000000  0.000000 -0.515909E+00  0.400080E-01  0.810220E+01 -0.862658E-01  0.471479E+04
 320.0  37.5 0.91 -0.625   65.0 -1.000000  0.000000 -0.598540E+00  0.179956E+00  0.894715E+01 -0.103860E+00  0.471479E+04
 320.0  37.5 0.91 -0.575   65.0 -1.000000  0.000000 -0.674640E+00  0.310083E+00  0.974939E+01 -0.120099E+00  0.471479E+04
 320.0  37.5 0.91 -0.525   65.0 -1.000000  0.000000 -0.743182E+00  0.428197E+00  0.105009E+02 -0.134751E+00  0.471479E+04
 320.0  37.5 0.91 -0.475   65.0 -1.000000  0.000000 -0.803406E+00  0.532633E+00  0.111947E+02 -0.147644E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   65.0 -1.000000  0.000000 -0.854795E+00  0.622194E+00  0.118249E+02 -0.158657E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   65.0 -1.000000  0.000000 -0.897037E+00  0.696104E+00  0.123866E+02 -0.167719E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   65.0 -1.000000  0.000000 -0.930005E+00  0.753959E+00  0.128758E+02 -0.174796E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   65.0 -1.000000  0.000000 -0.953726E+00  0.795677E+00  0.132893E+02 -0.179890E+00  0.471479E+04
 320.0  37.5 0.91 -0.225   65.0 -1.000000  0.000000 -0.968363E+00  0.821455E+00  0.136250E+02 -0.183035E+00  0.471479E+04
 320.0  37.5 0.91 -0.175   65.0 -1.000000  0.000000 -0.974191E+00  0.831727E+00  0.138813E+02 -0.184287E+00  0.471479E+04
 320.0  37.5 0.91 -0.125   65.0 -1.000000  0.000000 -0.971582E+00  0.827128E+00  0.140575E+02 -0.183727E+00  0.471479E+04
 320.0  37.5 0.91 -0.075   65.0 -1.000000  0.000000 -0.960984E+00  0.808456E+00  0.141536E+02 -0.181450E+00  0.471479E+04
 320.0  37.5 0.91 -0.025   65.0 -1.000000  0.000000 -0.942911E+00  0.776647E+00  0.141704E+02 -0.177567E+00  0.471479E+04
 320.0  37.5 0.91  0.025   65.0 -1.000000  0.000000 -0.917925E+00  0.732743E+00  0.141090E+02 -0.172202E+00  0.471479E+04
 320.0  37.5 0.91  0.075   65.0 -1.000000  0.000000 -0.886630E+00  0.677871E+00  0.139714E+02 -0.165486E+00  0.471479E+04
 320.0  37.5 0.91  0.125   65.0 -1.000000  0.000000 -0.849655E+00  0.613218E+00  0.137600E+02 -0.157555E+00  0.471479E+04
 320.0  37.5 0.91  0.175   65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.134777E+02 -0.148553E+00  0.471479E+04
 320.0  37.5 0.91  0.225   65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.131281E+02 -0.138623E+00  0.471479E+04
 320.0  37.5 0.91  0.275   65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.127150E+02 -0.127912E+00  0.471479E+04
 320.0  37.5 0.91  0.325   65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.122428E+02 -0.116565E+00  0.471479E+04
 320.0  37.5 0.91  0.375   65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.117164E+02 -0.104724E+00  0.471479E+04
 320.0  37.5 0.91  0.425   65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.111410E+02 -0.925314E-01  0.471479E+04
 320.0  37.5 0.91  0.475   65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.105220E+02 -0.801248E-01  0.471479E+04
 320.0  37.5 0.91  0.525   65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.986536E+01 -0.676386E-01  0.471479E+04
 320.0  37.5 0.91  0.575   65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.917718E+01 -0.552036E-01  0.471479E+04
 320.0  37.5 0.91  0.625   65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.846376E+01 -0.429482E-01  0.471479E+04
 320.0  37.5 0.91  0.675   65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.773152E+01 -0.309995E-01  0.471479E+04
 320.0  37.5 0.91  0.725   65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.698688E+01 -0.194871E-01  0.471479E+04
 320.0  37.5 0.91  0.775   65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.623611E+01 -0.854880E-02  0.471479E+04
 320.0  37.5 0.91  0.825   65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.548499E+01  0.165563E-02  0.471479E+04
 320.0  37.5 0.91  0.875   65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.473801E+01  0.109142E-01  0.471479E+04
 320.0  37.5 0.91  0.925   65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.399559E+01  0.188696E-01  0.471479E+04
 320.0  37.5 0.91  0.975   65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.323659E+01  0.245340E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   75.0  3.004340  0.215721 -0.222549E-01 -0.773136E+00  0.279392E+01  0.181986E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   75.0  3.188710  0.260650 -0.104692E+00 -0.654750E+00  0.354307E+01  0.124606E-02  0.471479E+04
 320.0  37.5 0.91 -0.875   75.0  4.688250  0.379033 -0.191608E+00 -0.529886E+00  0.428197E+01 -0.166289E-01  0.471479E+04
 320.0  37.5 0.91 -0.825   75.0  5.149830  0.432527 -0.276839E+00 -0.405819E+00  0.499217E+01 -0.342032E-01  0.471479E+04
 320.0  37.5 0.91 -0.775   75.0  5.203950  0.460413 -0.358003E+00 -0.286150E+00  0.566521E+01 -0.509821E-01  0.471479E+04
 320.0  37.5 0.91 -0.725   75.0  5.913490  0.585199 -0.433813E+00 -0.173131E+00  0.629624E+01 -0.666892E-01  0.471479E+04
 320.0  37.5 0.91 -0.675   75.0  7.539500  0.722703 -0.503501E+00 -0.682614E-01  0.688230E+01 -0.811555E-01  0.471479E+04
 320.0  37.5 0.91 -0.625   75.0  6.485820  0.762240 -0.566608E+00  0.274500E-01  0.742159E+01 -0.942768E-01  0.471479E+04
 320.0  37.5 0.91 -0.575   75.0  8.151520  0.916779 -0.622878E+00  0.113350E+00  0.791304E+01 -0.105992E+00  0.471479E+04
 320.0  37.5 0.91 -0.525   75.0  6.983090  1.051210 -0.672200E+00  0.189051E+00  0.835614E+01 -0.116273E+00  0.471479E+04
 320.0  37.5 0.91 -0.475   75.0  8.784270  1.272020 -0.714569E+00  0.254367E+00  0.875079E+01 -0.125112E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   75.0  7.142600  1.177740 -0.750058E+00  0.309272E+00  0.909714E+01 -0.132522E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   75.0  9.673970  1.590440 -0.778801E+00  0.353866E+00  0.939562E+01 -0.138526E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   75.0  7.438540  1.870340 -0.800975E+00  0.388346E+00  0.964679E+01 -0.143161E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   75.0 -1.000000  0.000000 -0.816796E+00  0.412985E+00  0.985138E+01 -0.146469E+00  0.471479E+04
 320.0  37.5 0.91 -0.225   75.0 -1.000000  0.000000 -0.826504E+00  0.428119E+00  0.100102E+02 -0.148499E+00  0.471479E+04
 320.0  37.5 0.91 -0.175   75.0 -1.000000  0.000000 -0.830358E+00  0.434130E+00  0.101241E+02 -0.149305E+00  0.471479E+04
 320.0  37.5 0.91 -0.125   75.0 -1.000000  0.000000 -0.828633E+00  0.431440E+00  0.101941E+02 -0.148944E+00  0.471479E+04
 320.0  37.5 0.91 -0.075   75.0 -1.000000  0.000000 -0.821615E+00  0.420496E+00  0.102213E+02 -0.147476E+00  0.471479E+04
 320.0  37.5 0.91 -0.025   75.0 -1.000000  0.000000 -0.809596E+00  0.401768E+00  0.102065E+02 -0.144963E+00  0.471479E+04
 320.0  37.5 0.91  0.025   75.0 -1.000000  0.000000 -0.792876E+00  0.375744E+00  0.101511E+02 -0.141468E+00  0.471479E+04
 320.0  37.5 0.91  0.075   75.0 -1.000000  0.000000 -0.771754E+00  0.342923E+00  0.100560E+02 -0.137054E+00  0.471479E+04
 320.0  37.5 0.91  0.125   75.0 -1.000000  0.000000 -0.746535E+00  0.303814E+00  0.992237E+01 -0.131786E+00  0.471479E+04
 320.0  37.5 0.91  0.175   75.0 -1.000000  0.000000 -0.717523E+00  0.258930E+00  0.975149E+01 -0.125729E+00  0.471479E+04
 320.0  37.5 0.91  0.225   75.0 -1.000000  0.000000 -0.685023E+00  0.208790E+00  0.954456E+01 -0.118947E+00  0.471479E+04
 320.0  37.5 0.91  0.275   75.0 -1.000000  0.000000 -0.649340E+00  0.153918E+00  0.930283E+01 -0.111507E+00  0.471479E+04
 320.0  37.5 0.91  0.325   75.0 -1.000000  0.000000 -0.610779E+00  0.948372E-01  0.902762E+01 -0.103472E+00  0.471479E+04
 320.0  37.5 0.91  0.375   75.0 -1.000000  0.000000 -0.569645E+00  0.320743E-01  0.872029E+01 -0.949089E-01  0.471479E+04
 320.0  37.5 0.91  0.425   75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.838228E+01 -0.858827E-01  0.471479E+04
 320.0  37.5 0.91  0.475   75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.801508E+01 -0.764597E-01  0.471479E+04
 320.0  37.5 0.91  0.525   75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.762028E+01 -0.667069E-01  0.471479E+04
 320.0  37.5 0.91  0.575   75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.719953E+01 -0.566928E-01  0.471479E+04
 320.0  37.5 0.91  0.625   75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.675462E+01 -0.464883E-01  0.471479E+04
 320.0  37.5 0.91  0.675   75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.628739E+01 -0.361681E-01  0.471479E+04
 320.0  37.5 0.91  0.725   75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.579979E+01 -0.258133E-01  0.471479E+04
 320.0  37.5 0.91  0.775   75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.529381E+01 -0.155155E-01  0.471479E+04
 320.0  37.5 0.91  0.825   75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.477134E+01 -0.538583E-02  0.471479E+04
 320.0  37.5 0.91  0.875   75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.423375E+01  0.442504E-02  0.471479E+04
 320.0  37.5 0.91  0.925   75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.368028E+01  0.136673E-01  0.471479E+04
 320.0  37.5 0.91  0.975   75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.309739E+01  0.216852E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   85.0  2.918850  0.187832 -0.411269E-01 -0.762158E+00  0.279076E+01  0.147738E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   85.0  3.118680  0.206381 -0.130846E+00 -0.647996E+00  0.346267E+01 -0.326094E-02  0.471479E+04
 320.0  37.5 0.91 -0.875   85.0  3.822880  0.239001 -0.215333E+00 -0.540367E+00  0.407974E+01 -0.202475E-01  0.471479E+04
 320.0  37.5 0.91 -0.825   85.0  4.754660  0.278902 -0.293037E+00 -0.440982E+00  0.464073E+01 -0.358815E-01  0.471479E+04
 320.0  37.5 0.91 -0.775   85.0  5.016070  0.294197 -0.363674E+00 -0.350295E+00  0.514739E+01 -0.501033E-01  0.471479E+04
 320.0  37.5 0.91 -0.725   85.0  5.490590  0.325839 -0.427293E+00 -0.268356E+00  0.560229E+01 -0.629194E-01  0.471479E+04
 320.0  37.5 0.91 -0.675   85.0  5.846460  0.345194 -0.484073E+00 -0.195026E+00  0.600819E+01 -0.743636E-01  0.471479E+04
 320.0  37.5 0.91 -0.625   85.0  6.095030  0.359648 -0.534257E+00 -0.130070E+00  0.636789E+01 -0.844824E-01  0.471479E+04
 320.0  37.5 0.91 -0.575   85.0  6.126570  0.372194 -0.578112E+00 -0.732015E-01  0.668406E+01 -0.933279E-01  0.471479E+04
 320.0  37.5 0.91 -0.525   85.0  6.773680  0.415308 -0.615915E+00 -0.241047E-01  0.695922E+01 -0.100955E+00  0.471479E+04
 320.0  37.5 0.91 -0.475   85.0  6.387190  0.428051 -0.647946E+00  0.175464E-01  0.719573E+01 -0.107419E+00  0.471479E+04
 320.0  37.5 0.91 -0.425   85.0  8.000940  0.519912 -0.674476E+00  0.520805E-01  0.739578E+01 -0.112774E+00  0.471479E+04
 320.0  37.5 0.91 -0.375   85.0  7.957030  0.592180 -0.695772E+00  0.798232E-01  0.756137E+01 -0.117073E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   85.0  7.442400  0.600491 -0.712089E+00  0.101093E+00  0.769436E+01 -0.120367E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   85.0  7.074320  0.615079 -0.723673E+00  0.116199E+00  0.779643E+01 -0.122706E+00  0.471479E+04
 320.0  37.5 0.91 -0.225   85.0  8.315990  0.710673 -0.730756E+00  0.125439E+00  0.786912E+01 -0.124136E+00  0.471479E+04
 320.0  37.5 0.91 -0.175   85.0  8.320210  0.794685 -0.733563E+00  0.129102E+00  0.791384E+01 -0.124703E+00  0.471479E+04
 320.0  37.5 0.91 -0.125   85.0  6.659450  0.797014 -0.732307E+00  0.127463E+00  0.793185E+01 -0.124449E+00  0.471479E+04
 320.0  37.5 0.91 -0.075   85.0  5.958740  0.978799 -0.727191E+00  0.120788E+00  0.792430E+01 -0.123416E+00  0.471479E+04
 320.0  37.5 0.91 -0.025   85.0  7.634280  1.277670 -0.718407E+00  0.109331E+00  0.789222E+01 -0.121643E+00  0.471479E+04
 320.0  37.5 0.91  0.025   85.0 -1.000000  0.000000 -0.706140E+00  0.933371E-01  0.783654E+01 -0.119166E+00  0.471479E+04
 320.0  37.5 0.91  0.075   85.0 -1.000000  0.000000 -0.690567E+00  0.730401E-01  0.775809E+01 -0.116022E+00  0.471479E+04
 320.0  37.5 0.91  0.125   85.0 -1.000000  0.000000 -0.671854E+00  0.486660E-01  0.765761E+01 -0.112245E+00  0.471479E+04
 320.0  37.5 0.91  0.175   85.0 -1.000000  0.000000 -0.650164E+00  0.204326E-01  0.753575E+01 -0.107867E+00  0.471479E+04
 320.0  37.5 0.91  0.225   85.0 -1.000000  0.000000 -0.625651E+00 -0.114497E-01  0.739309E+01 -0.102920E+00  0.471479E+04
 320.0  37.5 0.91  0.275   85.0 -1.000000  0.000000 -0.598465E+00 -0.467769E-01  0.723013E+01 -0.974340E-01  0.471479E+04
 320.0  37.5 0.91  0.325   85.0 -1.000000  0.000000 -0.568750E+00 -0.853503E-01  0.704731E+01 -0.914393E-01  0.471479E+04
 320.0  37.5 0.91  0.375   85.0 -1.000000  0.000000 -0.536645E+00 -0.126976E+00  0.684501E+01 -0.849640E-01  0.471479E+04
 320.0  37.5 0.91  0.425   85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.662354E+01 -0.780363E-01  0.471479E+04
 320.0  37.5 0.91  0.475   85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.638318E+01 -0.706836E-01  0.471479E+04
 320.0  37.5 0.91  0.525   85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.612416E+01 -0.629336E-01  0.471479E+04
 320.0  37.5 0.91  0.575   85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.584665E+01 -0.548138E-01  0.471479E+04
 320.0  37.5 0.91  0.625   85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.555081E+01 -0.463525E-01  0.471479E+04
 320.0  37.5 0.91  0.675   85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.523675E+01 -0.375790E-01  0.471479E+04
 320.0  37.5 0.91  0.725   85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.490455E+01 -0.285251E-01  0.471479E+04
 320.0  37.5 0.91  0.775   85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.455424E+01 -0.192260E-01  0.471479E+04
 320.0  37.5 0.91  0.825   85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.418577E+01 -0.972440E-02  0.471479E+04
 320.0  37.5 0.91  0.875   85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.379886E+01 -0.766857E-04  0.471479E+04
 320.0  37.5 0.91  0.925   85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.339247E+01  0.962567E-02  0.471479E+04
 320.0  37.5 0.91  0.975   85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.296126E+01  0.191512E-01  0.471479E+04
 320.0  37.5 0.91 -0.975   95.0  2.742050  0.164423 -0.569060E-01 -0.758014E+00  0.278303E+01  0.120528E-01  0.471479E+04
 320.0  37.5 0.91 -0.925   95.0  3.138870  0.173412 -0.149282E+00 -0.657949E+00  0.338246E+01 -0.602161E-02  0.471479E+04
 320.0  37.5 0.91 -0.875   95.0  4.093860  0.197393 -0.229281E+00 -0.572007E+00  0.390048E+01 -0.216540E-01  0.471479E+04
 320.0  37.5 0.91 -0.825   95.0  4.927860  0.220000 -0.299589E+00 -0.497171E+00  0.435032E+01 -0.353731E-01  0.471479E+04
 320.0  37.5 0.91 -0.775   95.0  4.708490  0.205305 -0.361536E+00 -0.431773E+00  0.474089E+01 -0.474455E-01  0.471479E+04
 320.0  37.5 0.91 -0.725   95.0  5.076490  0.216361 -0.416037E+00 -0.374642E+00  0.507914E+01 -0.580553E-01  0.471479E+04
 320.0  37.5 0.91 -0.675   95.0  5.372000  0.223298 -0.463798E+00 -0.324880E+00  0.537077E+01 -0.673444E-01  0.471479E+04
 320.0  37.5 0.91 -0.625   95.0  5.646450  0.236084 -0.505397E+00 -0.281764E+00  0.562060E+01 -0.754287E-01  0.471479E+04
 320.0  37.5 0.91 -0.575   95.0  5.971390  0.253351 -0.541322E+00 -0.244693E+00  0.583275E+01 -0.824056E-01  0.471479E+04
 320.0  37.5 0.91 -0.525   95.0  5.994000  0.258180 -0.571993E+00 -0.213162E+00  0.601078E+01 -0.883589E-01  0.471479E+04
 320.0  37.5 0.91 -0.475   95.0  5.963930  0.265162 -0.597779E+00 -0.186737E+00  0.615780E+01 -0.933615E-01  0.471479E+04
 320.0  37.5 0.91 -0.425   95.0  6.346620  0.288178 -0.619004E+00 -0.165042E+00  0.627650E+01 -0.974777E-01  0.471479E+04
 320.0  37.5 0.91 -0.375   95.0  6.713230  0.314989 -0.635957E+00 -0.147750E+00  0.636926E+01 -0.100764E+00  0.471479E+04
 320.0  37.5 0.91 -0.325   95.0  5.934600  0.300607 -0.648897E+00 -0.134571E+00  0.643816E+01 -0.103273E+00  0.471479E+04
 320.0  37.5 0.91 -0.275   95.0  6.115650  0.316451 -0.658058E+00 -0.125253E+00  0.648503E+01 -0.105048E+00  0.471479E+04
 320.0  37.5 0.91 -0.225   95.0  6.656430  0.356406 -0.663650E+00 -0.119570E+00  0.651149E+01 -0.106132E+00  0.471479E+04
 320.0  37.5 0.91 -0.175   95.0  6.723140  0.384475 -0.665864E+00 -0.117320E+00  0.651895E+01 -0.106561E+00  0.471479E+04
 320.0  37.5 0.91 -0.125   95.0  6.439690  0.386206 -0.664874E+00 -0.118326E+00  0.650863E+01 -0.106369E+00  0.471479E+04
 320.0  37.5 0.91 -0.075   95.0  6.567760  0.448388 -0.660837E+00 -0.122429E+00  0.648164E+01 -0.105586E+00  0.471479E+04
 320.0  37.5 0.91 -0.025   95.0  6.910880  0.518231 -0.653896E+00 -0.129485E+00  0.643891E+01 -0.104241E+00  0.471479E+04
 320.0  37.5 0.91  0.025   95.0  6.872490  0.541762 -0.644184E+00 -0.139369E+00  0.638124E+01 -0.102359E+00  0.471479E+04
 320.0  37.5 0.91  0.075   95.0  6.569560  0.650143 -0.631819E+00 -0.151967E+00  0.630935E+01 -0.999624E-01  0.471479E+04
 320.0  37.5 0.91  0.125   95.0  6.487290  0.700865 -0.616911E+00 -0.167179E+00  0.622382E+01 -0.970720E-01  0.471479E+04
 320.0  37.5 0.91  0.175   95.0  6.206730  0.704624 -0.599558E+00 -0.184916E+00  0.612512E+01 -0.937066E-01  0.471479E+04
 320.0  37.5 0.91  0.225   95.0  6.750900  0.808170 -0.579850E+00 -0.205103E+00  0.601367E+01 -0.898834E-01  0.471479E+04
 320.0  37.5 0.91  0.275   95.0  7.389190  0.924121 -0.557868E+00 -0.227670E+00  0.588976E+01 -0.856176E-01  0.471479E+04
 320.0  37.5 0.91  0.325   95.0  4.608750  0.747045 -0.533684E+00 -0.252562E+00  0.575360E+01 -0.809227E-01  0.471479E+04
 320.0  37.5 0.91  0.375   95.0  6.290520  1.018140 -0.507363E+00 -0.279730E+00  0.560534E+01 -0.758107E-01  0.471479E+04
 320.0  37.5 0.91  0.425   95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.544503E+01 -0.702920E-01  0.471479E+04
 320.0  37.5 0.91  0.475   95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.527264E+01 -0.643751E-01  0.471479E+04
 320.0  37.5 0.91  0.525   95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.508806E+01 -0.580669E-01  0.471479E+04
 320.0  37.5 0.91  0.575   95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.489112E+01 -0.513725E-01  0.471479E+04
 320.0  37.5 0.91  0.625   95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.468154E+01 -0.442944E-01  0.471479E+04
 320.0  37.5 0.91  0.675   95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.445897E+01 -0.368326E-01  0.471479E+04
 320.0  37.5 0.91  0.725   95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.422299E+01 -0.289834E-01  0.471479E+04
 320.0  37.5 0.91  0.775   95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.397311E+01 -0.207381E-01  0.471479E+04
 320.0  37.5 0.91  0.825   95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.370881E+01 -0.120796E-01  0.471479E+04
 320.0  37.5 0.91  0.875   95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.342968E+01 -0.297559E-02  0.471479E+04
 320.0  37.5 0.91  0.925   95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.313596E+01  0.664216E-02  0.471479E+04
 320.0  37.5 0.91  0.975   95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.283211E+01  0.169829E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  105.0  2.810750  0.155592 -0.697527E-01 -0.759507E+00  0.277209E+01  0.997508E-02  0.471479E+04
 320.0  37.5 0.91 -0.925  105.0  2.982190  0.143634 -0.161918E+00 -0.679175E+00  0.330660E+01 -0.750636E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  105.0  3.669030  0.152415 -0.236891E+00 -0.615845E+00  0.374589E+01 -0.216697E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  105.0  4.051470  0.157973 -0.300746E+00 -0.563466E+00  0.411350E+01 -0.336887E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  105.0  4.257260  0.158966 -0.355887E+00 -0.519347E+00  0.442255E+01 -0.440360E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  105.0  4.484870  0.162399 -0.403715E+00 -0.481874E+00  0.468215E+01 -0.529886E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  105.0  4.857250  0.167829 -0.445188E+00 -0.449952E+00  0.489923E+01 -0.607353E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  105.0  5.283630  0.180715 -0.481018E+00 -0.422784E+00  0.507930E+01 -0.674165E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  105.0  4.996900  0.176585 -0.511766E+00 -0.399763E+00  0.522687E+01 -0.731416E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  105.0  4.919770  0.175378 -0.537886E+00 -0.380413E+00  0.534572E+01 -0.779993E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  105.0  5.446150  0.191624 -0.559759E+00 -0.364352E+00  0.543901E+01 -0.820631E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  105.0  5.554420  0.199293 -0.577707E+00 -0.351268E+00  0.550947E+01 -0.853950E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  105.0  5.545750  0.209318 -0.592008E+00 -0.340903E+00  0.555943E+01 -0.880482E-01  0.471479E+04
 320.0  37.5 0.91 -0.325  105.0  5.380010  0.209861 -0.602905E+00 -0.333041E+00  0.559089E+01 -0.900687E-01  0.471479E+04
 320.0  37.5 0.91 -0.275  105.0  5.764120  0.224512 -0.610609E+00 -0.327501E+00  0.560562E+01 -0.914966E-01  0.471479E+04
 320.0  37.5 0.91 -0.225  105.0  5.564230  0.234089 -0.615307E+00 -0.324129E+00  0.560511E+01 -0.923674E-01  0.471479E+04
 320.0  37.5 0.91 -0.175  105.0  5.705320  0.245138 -0.617167E+00 -0.322797E+00  0.559069E+01 -0.927119E-01  0.471479E+04
 320.0  37.5 0.91 -0.125  105.0  5.256860  0.241575 -0.616335E+00 -0.323393E+00  0.556350E+01 -0.925578E-01  0.471479E+04
 320.0  37.5 0.91 -0.075  105.0  5.435640  0.266504 -0.612944E+00 -0.325825E+00  0.552454E+01 -0.919294E-01  0.471479E+04
 320.0  37.5 0.91 -0.025  105.0  5.474220  0.293533 -0.607110E+00 -0.330015E+00  0.547466E+01 -0.908482E-01  0.471479E+04
 320.0  37.5 0.91  0.025  105.0  6.011550  0.343189 -0.598938E+00 -0.335899E+00  0.541459E+01 -0.893332E-01  0.471479E+04
 320.0  37.5 0.91  0.075  105.0  5.364060  0.352229 -0.588521E+00 -0.343426E+00  0.534497E+01 -0.874013E-01  0.471479E+04
 320.0  37.5 0.91  0.125  105.0  5.399790  0.381335 -0.575940E+00 -0.352553E+00  0.526632E+01 -0.850670E-01  0.471479E+04
 320.0  37.5 0.91  0.175  105.0  6.030990  0.439252 -0.561265E+00 -0.363251E+00  0.517908E+01 -0.823428E-01  0.471479E+04
 320.0  37.5 0.91  0.225  105.0  5.174370  0.419293 -0.544559E+00 -0.375500E+00  0.508361E+01 -0.792394E-01  0.471479E+04
 320.0  37.5 0.91  0.275  105.0  4.855840  0.431496 -0.525871E+00 -0.389291E+00  0.498017E+01 -0.757655E-01  0.471479E+04
 320.0  37.5 0.91  0.325  105.0  5.479750  0.521166 -0.505243E+00 -0.404624E+00  0.486897E+01 -0.719277E-01  0.471479E+04
 320.0  37.5 0.91  0.375  105.0  5.003850  0.509094 -0.482706E+00 -0.421514E+00  0.475012E+01 -0.677309E-01  0.471479E+04
 320.0  37.5 0.91  0.425  105.0  5.062210  0.608698 -0.458278E+00 -0.439983E+00  0.462368E+01 -0.631775E-01  0.471479E+04
 320.0  37.5 0.91  0.475  105.0  4.947240  1.114120 -0.431968E+00 -0.460071E+00  0.448961E+01 -0.582675E-01  0.471479E+04
 320.0  37.5 0.91  0.525  105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.434784E+01 -0.529983E-01  0.471479E+04
 320.0  37.5 0.91  0.575  105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.419818E+01 -0.473637E-01  0.471479E+04
 320.0  37.5 0.91  0.625  105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.404042E+01 -0.413530E-01  0.471479E+04
 320.0  37.5 0.91  0.675  105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.387425E+01 -0.349499E-01  0.471479E+04
 320.0  37.5 0.91  0.725  105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.369935E+01 -0.281299E-01  0.471479E+04
 320.0  37.5 0.91  0.775  105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.351537E+01 -0.208554E-01  0.471479E+04
 320.0  37.5 0.91  0.825  105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.332217E+01 -0.130679E-01  0.471479E+04
 320.0  37.5 0.91  0.875  105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.312014E+01 -0.466694E-02  0.471479E+04
 320.0  37.5 0.91  0.925  105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.291190E+01  0.454909E-02  0.471479E+04
 320.0  37.5 0.91  0.975  105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.271290E+01  0.151897E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  115.0  2.987500  0.150878 -0.799753E-01 -0.765145E+00  0.275938E+01  0.844765E-02  0.471479E+04
 320.0  37.5 0.91 -0.925  115.0  3.287660  0.138789 -0.170359E+00 -0.706914E+00  0.323791E+01 -0.811457E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  115.0  3.394600  0.129626 -0.240557E+00 -0.665116E+00  0.361571E+01 -0.208809E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  115.0  3.854490  0.135414 -0.299113E+00 -0.632390E+00  0.392272E+01 -0.314694E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  115.0  4.112120  0.136347 -0.349067E+00 -0.605870E+00  0.417410E+01 -0.404629E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  115.0  4.356350  0.138583 -0.392054E+00 -0.583995E+00  0.437977E+01 -0.481754E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  115.0  4.410360  0.136655 -0.429126E+00 -0.565785E+00  0.454698E+01 -0.548081E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  115.0  4.556120  0.140113 -0.461030E+00 -0.550569E+00  0.468129E+01 -0.605031E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  115.0  5.019620  0.150056 -0.488328E+00 -0.537867E+00  0.478718E+01 -0.653672E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  115.0  4.780830  0.146566 -0.511469E+00 -0.527320E+00  0.486829E+01 -0.694842E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  115.0  4.739420  0.148231 -0.530815E+00 -0.518651E+00  0.492768E+01 -0.729218E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  115.0  4.763550  0.153955 -0.546669E+00 -0.511645E+00  0.496791E+01 -0.757363E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  115.0  4.935250  0.161423 -0.559291E+00 -0.506129E+00  0.499118E+01 -0.779752E-01  0.471479E+04
 320.0  37.5 0.91 -0.325  115.0  4.995200  0.166363 -0.568901E+00 -0.501965E+00  0.499937E+01 -0.796788E-01  0.471479E+04
 320.0  37.5 0.91 -0.275  115.0  4.952060  0.169478 -0.575692E+00 -0.499041E+00  0.499408E+01 -0.808822E-01  0.471479E+04
 320.0  37.5 0.91 -0.225  115.0  4.610260  0.167118 -0.579833E+00 -0.497266E+00  0.497672E+01 -0.816157E-01  0.471479E+04
 320.0  37.5 0.91 -0.175  115.0  4.942490  0.183315 -0.581471E+00 -0.496565E+00  0.494850E+01 -0.819059E-01  0.471479E+04
 320.0  37.5 0.91 -0.125  115.0  4.861520  0.188483 -0.580739E+00 -0.496879E+00  0.491047E+01 -0.817761E-01  0.471479E+04
 320.0  37.5 0.91 -0.075  115.0  4.906740  0.196655 -0.577750E+00 -0.498158E+00  0.486356E+01 -0.812467E-01  0.471479E+04
 320.0  37.5 0.91 -0.025  115.0  4.489800  0.194848 -0.572609E+00 -0.500367E+00  0.480854E+01 -0.803358E-01  0.471479E+04
 320.0  37.5 0.91  0.025  115.0  5.197080  0.238062 -0.565404E+00 -0.503477E+00  0.474612E+01 -0.790589E-01  0.471479E+04
 320.0  37.5 0.91  0.075  115.0  4.797510  0.247193 -0.556214E+00 -0.507469E+00  0.467687E+01 -0.774296E-01  0.471479E+04
 320.0  37.5 0.91  0.125  115.0  5.038070  0.277330 -0.545109E+00 -0.512330E+00  0.460130E+01 -0.754594E-01  0.471479E+04
 320.0  37.5 0.91  0.175  115.0  4.278020  0.259268 -0.532146E+00 -0.518059E+00  0.451984E+01 -0.731582E-01  0.471479E+04
 320.0  37.5 0.91  0.225  115.0  4.980140  0.312335 -0.517373E+00 -0.524660E+00  0.443285E+01 -0.705338E-01  0.471479E+04
 320.0  37.5 0.91  0.275  115.0  4.259330  0.294711 -0.500830E+00 -0.532144E+00  0.434060E+01 -0.675920E-01  0.471479E+04
 320.0  37.5 0.91  0.325  115.0  4.375270  0.344677 -0.482543E+00 -0.540535E+00  0.424334E+01 -0.643370E-01  0.471479E+04
 320.0  37.5 0.91  0.375  115.0  5.404890  0.443375 -0.462530E+00 -0.549863E+00  0.414123E+01 -0.607706E-01  0.471479E+04
 320.0  37.5 0.91  0.425  115.0  4.402370  0.431450 -0.440794E+00 -0.560172E+00  0.403438E+01 -0.568923E-01  0.471479E+04
 320.0  37.5 0.91  0.475  115.0  3.347660  0.436407 -0.417327E+00 -0.571517E+00  0.392287E+01 -0.526989E-01  0.471479E+04
 320.0  37.5 0.91  0.525  115.0  3.973470  0.576199 -0.392101E+00 -0.583972E+00  0.380669E+01 -0.481837E-01  0.471479E+04
 320.0  37.5 0.91  0.575  115.0  4.280190  0.770522 -0.365066E+00 -0.597630E+00  0.368584E+01 -0.433362E-01  0.471479E+04
 320.0  37.5 0.91  0.625  115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.356024E+01 -0.381399E-01  0.471479E+04
 320.0  37.5 0.91  0.675  115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.342984E+01 -0.325709E-01  0.471479E+04
 320.0  37.5 0.91  0.725  115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.329460E+01 -0.265942E-01  0.471479E+04
 320.0  37.5 0.91  0.775  115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.315464E+01 -0.201566E-01  0.471479E+04
 320.0  37.5 0.91  0.825  115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.301046E+01 -0.131744E-01  0.471479E+04
 320.0  37.5 0.91  0.875  115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.286371E+01 -0.550201E-02  0.471479E+04
 320.0  37.5 0.91  0.925  115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.271990E+01  0.316037E-02  0.471479E+04
 320.0  37.5 0.91  0.975  115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.260578E+01  0.137520E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  125.0  2.883210  0.138740 -0.879354E-01 -0.773365E+00  0.274622E+01  0.736662E-02  0.471479E+04
 320.0  37.5 0.91 -0.925  125.0  3.008100  0.119229 -0.175854E+00 -0.737208E+00  0.317809E+01 -0.816428E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  125.0  3.306860  0.116955 -0.241887E+00 -0.714766E+00  0.350863E+01 -0.196957E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  125.0  3.747720  0.121058 -0.296251E+00 -0.698720E+00  0.377116E+01 -0.291207E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  125.0  3.842030  0.119597 -0.342319E+00 -0.686566E+00  0.398152E+01 -0.370666E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  125.0  3.842280  0.117023 -0.381812E+00 -0.677065E+00  0.414972E+01 -0.438525E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  125.0  3.989440  0.117525 -0.415794E+00 -0.669494E+00  0.428288E+01 -0.496742E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  125.0  4.176540  0.121746 -0.444996E+00 -0.663394E+00  0.438637E+01 -0.546656E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  125.0  4.414440  0.125479 -0.469961E+00 -0.658453E+00  0.446448E+01 -0.589250E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  125.0  4.679540  0.132243 -0.491111E+00 -0.654453E+00  0.452065E+01 -0.625283E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  125.0  4.488650  0.131314 -0.508787E+00 -0.651234E+00  0.455776E+01 -0.655363E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  125.0  4.480960  0.134299 -0.523270E+00 -0.648675E+00  0.457820E+01 -0.679986E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  125.0  4.688770  0.138947 -0.534798E+00 -0.646689E+00  0.458403E+01 -0.699571E-01  0.471479E+04
 320.0  37.5 0.91 -0.325  125.0  4.415110  0.136821 -0.543574E+00 -0.645205E+00  0.457698E+01 -0.714473E-01  0.471479E+04
 320.0  37.5 0.91 -0.275  125.0  4.574120  0.146255 -0.549776E+00 -0.644171E+00  0.455856E+01 -0.725000E-01  0.471479E+04
 320.0  37.5 0.91 -0.225  125.0  4.271190  0.143403 -0.553557E+00 -0.643546E+00  0.453007E+01 -0.731416E-01  0.471479E+04
 320.0  37.5 0.91 -0.175  125.0  4.851950  0.163414 -0.555054E+00 -0.643300E+00  0.449263E+01 -0.733955E-01  0.471479E+04
 320.0  37.5 0.91 -0.125  125.0  4.441570  0.153640 -0.554384E+00 -0.643410E+00  0.444724E+01 -0.732819E-01  0.471479E+04
 320.0  37.5 0.91 -0.075  125.0  4.491970  0.166978 -0.551655E+00 -0.643860E+00  0.439474E+01 -0.728189E-01  0.471479E+04
 320.0  37.5 0.91 -0.025  125.0  4.387660  0.173697 -0.546960E+00 -0.644639E+00  0.433589E+01 -0.720220E-01  0.471479E+04
 320.0  37.5 0.91  0.025  125.0  4.512400  0.189473 -0.540380E+00 -0.645742E+00  0.427132E+01 -0.709050E-01  0.471479E+04
 320.0  37.5 0.91  0.075  125.0  3.936430  0.186643 -0.531988E+00 -0.647169E+00  0.420162E+01 -0.694798E-01  0.471479E+04
 320.0  37.5 0.91  0.125  125.0  3.961800  0.203631 -0.521845E+00 -0.648924E+00  0.412728E+01 -0.677563E-01  0.471479E+04
 320.0  37.5 0.91  0.175  125.0  4.226540  0.228016 -0.510003E+00 -0.651016E+00  0.404872E+01 -0.657431E-01  0.471479E+04
 320.0  37.5 0.91  0.225  125.0  3.737850  0.221606 -0.496507E+00 -0.653459E+00  0.396631E+01 -0.634468E-01  0.471479E+04
 320.0  37.5 0.91  0.275  125.0  4.003760  0.250191 -0.481388E+00 -0.656272E+00  0.388037E+01 -0.608725E-01  0.471479E+04
 320.0  37.5 0.91  0.325  125.0  3.696090  0.258910 -0.464671E+00 -0.659480E+00  0.379116E+01 -0.580231E-01  0.471479E+04
 320.0  37.5 0.91  0.375  125.0  3.918360  0.305953 -0.446368E+00 -0.663116E+00  0.369891E+01 -0.548999E-01  0.471479E+04
 320.0  37.5 0.91  0.425  125.0  3.879810  0.332548 -0.426478E+00 -0.667220E+00  0.360381E+01 -0.515015E-01  0.471479E+04
 320.0  37.5 0.91  0.475  125.0  3.783830  0.391412 -0.404985E+00 -0.671845E+00  0.350602E+01 -0.478240E-01  0.471479E+04
 320.0  37.5 0.91  0.525  125.0  2.911220  0.400032 -0.381855E+00 -0.677055E+00  0.340567E+01 -0.438598E-01  0.471479E+04
 320.0  37.5 0.91  0.575  125.0  4.027480  0.622579 -0.357031E+00 -0.682933E+00  0.330289E+01 -0.395972E-01  0.471479E+04
 320.0  37.5 0.91  0.625  125.0  4.091300  1.092970 -0.330423E+00 -0.689588E+00  0.319781E+01 -0.350181E-01  0.471479E+04
 320.0  37.5 0.91  0.675  125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.309064E+01 -0.300963E-01  0.471479E+04
 320.0  37.5 0.91  0.725  125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.298167E+01 -0.247927E-01  0.471479E+04
 320.0  37.5 0.91  0.775  125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.287152E+01 -0.190473E-01  0.471479E+04
 320.0  37.5 0.91  0.825  125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.276144E+01 -0.127637E-01  0.471479E+04
 320.0  37.5 0.91  0.875  125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.265441E+01 -0.577005E-02  0.471479E+04
 320.0  37.5 0.91  0.925  125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.255883E+01  0.229870E-02  0.471479E+04
 320.0  37.5 0.91  0.975  125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.251226E+01  0.126333E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  135.0  2.727950  0.126277 -0.939875E-01 -0.782683E+00  0.273373E+01  0.663151E-02  0.471479E+04
 320.0  37.5 0.91 -0.925  135.0  2.926940  0.113263 -0.179331E+00 -0.766867E+00  0.312801E+01 -0.789907E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  135.0  3.391640  0.113124 -0.241937E+00 -0.761015E+00  0.342290E+01 -0.183957E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  135.0  3.418870  0.107747 -0.293084E+00 -0.758706E+00  0.365305E+01 -0.269012E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  135.0  3.850070  0.112323 -0.336289E+00 -0.758073E+00  0.383424E+01 -0.340487E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  135.0  3.844690  0.111520 -0.373279E+00 -0.758301E+00  0.397624E+01 -0.401462E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  135.0  4.249770  0.116009 -0.405091E+00 -0.758973E+00  0.408586E+01 -0.453768E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  135.0  4.095560  0.113459 -0.432427E+00 -0.759852E+00  0.416826E+01 -0.498628E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  135.0  4.135930  0.115690 -0.455800E+00 -0.760800E+00  0.422746E+01 -0.536930E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  135.0  4.328270  0.119805 -0.475607E+00 -0.761729E+00  0.426673E+01 -0.569351E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  135.0  4.107970  0.116601 -0.492163E+00 -0.762588E+00  0.428878E+01 -0.596430E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  135.0  4.286250  0.120804 -0.505733E+00 -0.763343E+00  0.429586E+01 -0.618609E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  135.0  4.351870  0.125749 -0.516536E+00 -0.763975E+00  0.428990E+01 -0.636257E-01  0.471479E+04
 320.0  37.5 0.91 -0.325  135.0  4.208820  0.125888 -0.524763E+00 -0.764474E+00  0.427254E+01 -0.649691E-01  0.471479E+04
 320.0  37.5 0.91 -0.275  135.0  4.119360  0.127890 -0.530577E+00 -0.764836E+00  0.424519E+01 -0.659183E-01  0.471479E+04
 320.0  37.5 0.91 -0.225  135.0  4.250080  0.132745 -0.534122E+00 -0.765060E+00  0.420907E+01 -0.664970E-01  0.471479E+04
 320.0  37.5 0.91 -0.175  135.0  4.444840  0.142555 -0.535525E+00 -0.765149E+00  0.416525E+01 -0.667259E-01  0.471479E+04
 320.0  37.5 0.91 -0.125  135.0  4.018810  0.140387 -0.534897E+00 -0.765109E+00  0.411467E+01 -0.666235E-01  0.471479E+04
 320.0  37.5 0.91 -0.075  135.0  4.009810  0.142790 -0.532339E+00 -0.764947E+00  0.405812E+01 -0.662059E-01  0.471479E+04
 320.0  37.5 0.91 -0.025  135.0  4.042440  0.155639 -0.527937E+00 -0.764671E+00  0.399634E+01 -0.654873E-01  0.471479E+04
 320.0  37.5 0.91  0.025  135.0  3.898930  0.161331 -0.521769E+00 -0.764291E+00  0.392995E+01 -0.644802E-01  0.471479E+04
 320.0  37.5 0.91  0.075  135.0  4.224660  0.181224 -0.513903E+00 -0.763818E+00  0.385949E+01 -0.631956E-01  0.471479E+04
 320.0  37.5 0.91  0.125  135.0  4.058360  0.193278 -0.504397E+00 -0.763266E+00  0.378547E+01 -0.616426E-01  0.471479E+04
 320.0  37.5 0.91  0.175  135.0  4.186560  0.206068 -0.493303E+00 -0.762649E+00  0.370831E+01 -0.598293E-01  0.471479E+04
 320.0  37.5 0.91  0.225  135.0  3.748570  0.204774 -0.480660E+00 -0.761984E+00  0.362840E+01 -0.577618E-01  0.471479E+04
 320.0  37.5 0.91  0.275  135.0  3.467200  0.209282 -0.466501E+00 -0.761288E+00  0.354607E+01 -0.554450E-01  0.471479E+04
 320.0  37.5 0.91  0.325  135.0  3.205060  0.216432 -0.450848E+00 -0.760585E+00  0.346162E+01 -0.528818E-01  0.471479E+04
 320.0  37.5 0.91  0.375  135.0  4.031480  0.278644 -0.433712E+00 -0.759900E+00  0.337533E+01 -0.500735E-01  0.471479E+04
 320.0  37.5 0.91  0.425  135.0  3.333470  0.287633 -0.415092E+00 -0.759264E+00  0.328746E+01 -0.470189E-01  0.471479E+04
 320.0  37.5 0.91  0.475  135.0  2.624160  0.269384 -0.394973E+00 -0.758716E+00  0.319823E+01 -0.437143E-01  0.471479E+04
 320.0  37.5 0.91  0.525  135.0  2.947030  0.332120 -0.373319E+00 -0.758302E+00  0.310790E+01 -0.401528E-01  0.471479E+04
 320.0  37.5 0.91  0.575  135.0  3.037920  0.428955 -0.350072E+00 -0.758082E+00  0.301672E+01 -0.363229E-01  0.471479E+04
 320.0  37.5 0.91  0.625  135.0  2.887800  0.710149 -0.325141E+00 -0.758136E+00  0.292500E+01 -0.322072E-01  0.471479E+04
 320.0  37.5 0.91  0.675  135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.283316E+01 -0.277796E-01  0.471479E+04
 320.0  37.5 0.91  0.725  135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.274182E+01 -0.230005E-01  0.471479E+04
 320.0  37.5 0.91  0.775  135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.265203E+01 -0.178088E-01  0.471479E+04
 320.0  37.5 0.91  0.825  135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.256574E+01 -0.121029E-01  0.471479E+04
 320.0  37.5 0.91  0.875  135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.248715E+01 -0.569835E-02  0.471479E+04
 320.0  37.5 0.91  0.925  135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.242729E+01  0.180906E-02  0.471479E+04
 320.0  37.5 0.91  0.975  135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.243334E+01  0.117896E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  145.0  2.870990  0.124057 -0.984452E-01 -0.791786E+00  0.272279E+01  0.615345E-02  0.471479E+04
 320.0  37.5 0.91 -0.925  145.0  3.019590  0.107158 -0.181460E+00 -0.793386E+00  0.308802E+01 -0.750019E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  145.0  3.114580  0.101172 -0.241392E+00 -0.801037E+00  0.335675E+01 -0.171736E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  145.0  3.462970  0.105221 -0.290153E+00 -0.809608E+00  0.356375E+01 -0.249776E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  145.0  3.585460  0.103755 -0.331297E+00 -0.817933E+00  0.372445E+01 -0.315316E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  145.0  3.636510  0.102309 -0.366523E+00 -0.825629E+00  0.384823E+01 -0.371268E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  145.0  3.836780  0.105436 -0.396830E+00 -0.832564E+00  0.394163E+01 -0.419318E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  145.0  3.917120  0.107788 -0.422887E+00 -0.838707E+00  0.400955E+01 -0.460579E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  145.0  3.900920  0.107165 -0.445180E+00 -0.844067E+00  0.405583E+01 -0.495849E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  145.0  3.945670  0.108575 -0.464080E+00 -0.848673E+00  0.408357E+01 -0.525735E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  145.0  3.862150  0.110783 -0.479888E+00 -0.852562E+00  0.409535E+01 -0.550720E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  145.0  4.044930  0.113886 -0.492848E+00 -0.855771E+00  0.409332E+01 -0.571200E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  145.0  4.103420  0.117225 -0.503170E+00 -0.858339E+00  0.407930E+01 -0.587507E-01  0.471479E+04
 320.0  37.5 0.91 -0.325  145.0  3.965820  0.117096 -0.511033E+00 -0.860300E+00  0.405486E+01 -0.599926E-01  0.471479E+04
 320.0  37.5 0.91 -0.275  145.0  4.155000  0.123962 -0.516590E+00 -0.861690E+00  0.402135E+01 -0.608704E-01  0.471479E+04
 320.0  37.5 0.91 -0.225  145.0  4.255860  0.129233 -0.519979E+00 -0.862539E+00  0.397993E+01 -0.614057E-01  0.471479E+04
 320.0  37.5 0.91 -0.175  145.0  3.998650  0.127392 -0.521321E+00 -0.862875E+00  0.393164E+01 -0.616175E-01  0.471479E+04
 320.0  37.5 0.91 -0.125  145.0  4.092400  0.136194 -0.520721E+00 -0.862724E+00  0.387735E+01 -0.615227E-01  0.471479E+04
 320.0  37.5 0.91 -0.075  145.0  3.846960  0.137183 -0.518274E+00 -0.862112E+00  0.381787E+01 -0.611364E-01  0.471479E+04
 320.0  37.5 0.91 -0.025  145.0  3.929900  0.147200 -0.514066E+00 -0.861059E+00  0.375388E+01 -0.604718E-01  0.471479E+04
 320.0  37.5 0.91  0.025  145.0  3.746240  0.151898 -0.508171E+00 -0.859586E+00  0.368599E+01 -0.595406E-01  0.471479E+04
 320.0  37.5 0.91  0.075  145.0  3.764880  0.161507 -0.500654E+00 -0.857712E+00  0.361475E+01 -0.583531E-01  0.471479E+04
 320.0  37.5 0.91  0.125  145.0  3.496260  0.168081 -0.491572E+00 -0.855454E+00  0.354065E+01 -0.569184E-01  0.471479E+04
 320.0  37.5 0.91  0.175  145.0  3.502560  0.175949 -0.480976E+00 -0.852831E+00  0.346412E+01 -0.552440E-01  0.471479E+04
 320.0  37.5 0.91  0.225  145.0  3.479780  0.186508 -0.468904E+00 -0.849857E+00  0.338555E+01 -0.533361E-01  0.471479E+04
 320.0  37.5 0.91  0.275  145.0  3.413600  0.197995 -0.455390E+00 -0.846549E+00  0.330530E+01 -0.511995E-01  0.471479E+04
 320.0  37.5 0.91  0.325  145.0  3.083250  0.201596 -0.440455E+00 -0.842924E+00  0.322370E+01 -0.488376E-01  0.471479E+04
 320.0  37.5 0.91  0.375  145.0  2.949870  0.211592 -0.424112E+00 -0.838999E+00  0.314107E+01 -0.462518E-01  0.471479E+04
 320.0  37.5 0.91  0.425  145.0  2.770250  0.232916 -0.406361E+00 -0.834794E+00  0.305770E+01 -0.434416E-01  0.471479E+04
 320.0  37.5 0.91  0.475  145.0  2.984420  0.281979 -0.387189E+00 -0.830331E+00  0.297389E+01 -0.404040E-01  0.471479E+04
 320.0  37.5 0.91  0.525  145.0  3.579620  0.370716 -0.366561E+00 -0.825638E+00  0.288997E+01 -0.371328E-01  0.471479E+04
 320.0  37.5 0.91  0.575  145.0  3.363290  0.438696 -0.344422E+00 -0.820748E+00  0.280629E+01 -0.336178E-01  0.471479E+04
 320.0  37.5 0.91  0.625  145.0  2.710630  0.475328 -0.320682E+00 -0.815708E+00  0.272332E+01 -0.298428E-01  0.471479E+04
 320.0  37.5 0.91  0.675  145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.264164E+01 -0.257829E-01  0.471479E+04
 320.0  37.5 0.91  0.725  145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.256212E+01 -0.214003E-01  0.471479E+04
 320.0  37.5 0.91  0.775  145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.248619E+01 -0.166344E-01  0.471479E+04
 320.0  37.5 0.91  0.825  145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.241637E+01 -0.113838E-01  0.471479E+04
 320.0  37.5 0.91  0.875  145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.235785E+01 -0.545942E-02  0.471479E+04
 320.0  37.5 0.91  0.925  145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.232390E+01  0.156383E-02  0.471479E+04
 320.0  37.5 0.91  0.975  145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.236967E+01  0.111767E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  155.0  2.528590  0.112407 -0.101565E+00 -0.799588E+00  0.271406E+01  0.585940E-02  0.471479E+04
 320.0  37.5 0.91 -0.925  155.0  2.814360  0.101981 -0.182707E+00 -0.814861E+00  0.305817E+01 -0.709848E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  155.0  3.264530  0.102876 -0.240687E+00 -0.832750E+00  0.330859E+01 -0.161602E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  155.0  3.403690  0.099799 -0.287768E+00 -0.849419E+00  0.349972E+01 -0.234578E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  155.0  3.754290  0.104770 -0.327494E+00 -0.864333E+00  0.364651E+01 -0.295914E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  155.0  3.685060  0.101494 -0.361523E+00 -0.877473E+00  0.375802E+01 -0.348350E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  155.0  3.742320  0.102616 -0.390821E+00 -0.888947E+00  0.384054E+01 -0.393451E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  155.0  3.832060  0.103706 -0.416028E+00 -0.898884E+00  0.389878E+01 -0.432236E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  155.0  3.858250  0.105307 -0.437607E+00 -0.907413E+00  0.393643E+01 -0.465433E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  155.0  3.862780  0.106538 -0.455913E+00 -0.914651E+00  0.395647E+01 -0.493593E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  155.0  3.941550  0.110827 -0.471230E+00 -0.920704E+00  0.396139E+01 -0.517158E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  155.0  3.802030  0.109279 -0.483795E+00 -0.925663E+00  0.395326E+01 -0.536488E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  155.0  3.874890  0.113357 -0.493804E+00 -0.929607E+00  0.393383E+01 -0.551890E-01  0.471479E+04
 320.0  37.5 0.91 -0.325  155.0  3.959360  0.117073 -0.501430E+00 -0.932609E+00  0.390463E+01 -0.563625E-01  0.471479E+04
 320.0  37.5 0.91 -0.275  155.0  3.935300  0.119079 -0.506822E+00 -0.934729E+00  0.386695E+01 -0.571922E-01  0.471479E+04
 320.0  37.5 0.91 -0.225  155.0  3.828860  0.120749 -0.510110E+00 -0.936021E+00  0.382194E+01 -0.576983E-01  0.471479E+04
 320.0  37.5 0.91 -0.175  155.0  3.747790  0.122593 -0.511412E+00 -0.936532E+00  0.377057E+01 -0.578986E-01  0.471479E+04
 320.0  37.5 0.91 -0.125  155.0  3.777280  0.127611 -0.510830E+00 -0.936304E+00  0.371373E+01 -0.578091E-01  0.471479E+04
 320.0  37.5 0.91 -0.075  155.0  3.667910  0.134487 -0.508456E+00 -0.935371E+00  0.365217E+01 -0.574437E-01  0.471479E+04
 320.0  37.5 0.91 -0.025  155.0  3.689600  0.140044 -0.504373E+00 -0.933767E+00  0.358658E+01 -0.568154E-01  0.471479E+04
 320.0  37.5 0.91  0.025  155.0  3.546930  0.150784 -0.498654E+00 -0.931517E+00  0.351756E+01 -0.559353E-01  0.471479E+04
 320.0  37.5 0.91  0.075  155.0  3.733350  0.158975 -0.491363E+00 -0.928646E+00  0.344565E+01 -0.548134E-01  0.471479E+04
 320.0  37.5 0.91  0.125  155.0  3.279880  0.164580 -0.482558E+00 -0.925175E+00  0.337133E+01 -0.534585E-01  0.471479E+04
 320.0  37.5 0.91  0.175  155.0  3.591950  0.182601 -0.472285E+00 -0.921121E+00  0.329504E+01 -0.518780E-01  0.471479E+04
 320.0  37.5 0.91  0.225  155.0  3.217900  0.177127 -0.460587E+00 -0.916499E+00  0.321718E+01 -0.500783E-01  0.471479E+04
 320.0  37.5 0.91  0.275  155.0  3.655120  0.205170 -0.447495E+00 -0.911323E+00  0.313812E+01 -0.480643E-01  0.471479E+04
 320.0  37.5 0.91  0.325  155.0  3.119890  0.204081 -0.433032E+00 -0.905604E+00  0.305822E+01 -0.458396E-01  0.471479E+04
 320.0  37.5 0.91  0.375  155.0  3.005290  0.222733 -0.417213E+00 -0.899352E+00  0.297780E+01 -0.434060E-01  0.471479E+04
 320.0  37.5 0.91  0.425  155.0  2.906180  0.245188 -0.400039E+00 -0.892576E+00  0.289721E+01 -0.407637E-01  0.471479E+04
 320.0  37.5 0.91  0.475  155.0  3.018800  0.279711 -0.381498E+00 -0.885285E+00  0.281679E+01 -0.379103E-01  0.471479E+04
 320.0  37.5 0.91  0.525  155.0  3.135950  0.342621 -0.361560E+00 -0.877488E+00  0.273691E+01 -0.348407E-01  0.471479E+04
 320.0  37.5 0.91  0.575  155.0  2.771910  0.371295 -0.340170E+00 -0.869197E+00  0.265803E+01 -0.315456E-01  0.471479E+04
 320.0  37.5 0.91  0.625  155.0  2.060340  0.347654 -0.317242E+00 -0.860431E+00  0.258067E+01 -0.280101E-01  0.471479E+04
 320.0  37.5 0.91  0.675  155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.250558E+01 -0.242112E-01  0.471479E+04
 320.0  37.5 0.91  0.725  155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.243382E+01 -0.201125E-01  0.471479E+04
 320.0  37.5 0.91  0.775  155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.236707E+01 -0.156559E-01  0.471479E+04
 320.0  37.5 0.91  0.825  155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.230828E+01 -0.107414E-01  0.471479E+04
 320.0  37.5 0.91  0.875  155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.226342E+01 -0.517972E-02  0.471479E+04
 320.0  37.5 0.91  0.925  155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.224745E+01  0.146358E-02  0.471479E+04
 320.0  37.5 0.91  0.975  155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.232166E+01  0.107549E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  165.0  2.498380  0.109743 -0.103538E+00 -0.805257E+00  0.270800E+01  0.569409E-02  0.471479E+04
 320.0  37.5 0.91 -0.925  165.0  2.975740  0.103403 -0.183383E+00 -0.829918E+00  0.303837E+01 -0.678404E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  165.0  3.407650  0.104121 -0.240091E+00 -0.854679E+00  0.327720E+01 -0.154415E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  165.0  3.509410  0.101971 -0.286104E+00 -0.876719E+00  0.345839E+01 -0.224109E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  165.0  3.589400  0.099068 -0.324941E+00 -0.895970E+00  0.359655E+01 -0.282751E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  165.0  3.471660  0.096434 -0.358228E+00 -0.912677E+00  0.370048E+01 -0.332955E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  165.0  3.577790  0.098048 -0.386905E+00 -0.927110E+00  0.377629E+01 -0.376194E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  165.0  3.686950  0.101245 -0.411593E+00 -0.939515E+00  0.382856E+01 -0.413424E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  165.0  3.997060  0.107581 -0.432738E+00 -0.950100E+00  0.386089E+01 -0.445323E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  165.0  3.767520  0.103881 -0.450684E+00 -0.959043E+00  0.387619E+01 -0.472406E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  165.0  3.776280  0.106015 -0.465705E+00 -0.966495E+00  0.387688E+01 -0.495086E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  165.0  3.769550  0.109523 -0.478030E+00 -0.972584E+00  0.386497E+01 -0.513703E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  165.0  4.007430  0.117818 -0.487852E+00 -0.977418E+00  0.384220E+01 -0.528542E-01  0.471479E+04
 320.0  37.5 0.91 -0.325  165.0  3.810010  0.115480 -0.495336E+00 -0.981090E+00  0.381004E+01 -0.539854E-01  0.471479E+04
 320.0  37.5 0.91 -0.275  165.0  3.933230  0.120700 -0.500628E+00 -0.983681E+00  0.376977E+01 -0.547853E-01  0.471479E+04
 320.0  37.5 0.91 -0.225  165.0  3.742660  0.120815 -0.503856E+00 -0.985258E+00  0.372250E+01 -0.552734E-01  0.471479E+04
 320.0  37.5 0.91 -0.175  165.0  3.566450  0.122161 -0.505133E+00 -0.985882E+00  0.366921E+01 -0.554666E-01  0.471479E+04
 320.0  37.5 0.91 -0.125  165.0  3.729440  0.131267 -0.504562E+00 -0.985603E+00  0.361074E+01 -0.553802E-01  0.471479E+04
 320.0  37.5 0.91 -0.075  165.0  3.683260  0.135303 -0.502232E+00 -0.984465E+00  0.354785E+01 -0.550279E-01  0.471479E+04
 320.0  37.5 0.91 -0.025  165.0  3.628320  0.142182 -0.498224E+00 -0.982505E+00  0.348122E+01 -0.544220E-01  0.471479E+04
 320.0  37.5 0.91  0.025  165.0  3.335690  0.145167 -0.492611E+00 -0.979754E+00  0.341144E+01 -0.535735E-01  0.471479E+04
 320.0  37.5 0.91  0.075  165.0  3.496130  0.156603 -0.485457E+00 -0.976240E+00  0.333904E+01 -0.524923E-01  0.471479E+04
 320.0  37.5 0.91  0.125  165.0  3.291600  0.164518 -0.476817E+00 -0.971985E+00  0.326451E+01 -0.511869E-01  0.471479E+04
 320.0  37.5 0.91  0.175  165.0  3.390180  0.176783 -0.466740E+00 -0.967007E+00  0.318829E+01 -0.496649E-01  0.471479E+04
 320.0  37.5 0.91  0.225  165.0  3.646790  0.199844 -0.455266E+00 -0.961320E+00  0.311078E+01 -0.479325E-01  0.471479E+04
 320.0  37.5 0.91  0.275  165.0  3.182220  0.191451 -0.442430E+00 -0.954935E+00  0.303237E+01 -0.459949E-01  0.471479E+04
 320.0  37.5 0.91  0.325  165.0  2.943080  0.200900 -0.428254E+00 -0.947859E+00  0.295342E+01 -0.438558E-01  0.471479E+04
 320.0  37.5 0.91  0.375  165.0  3.197170  0.227138 -0.412754E+00 -0.940097E+00  0.287427E+01 -0.415175E-01  0.471479E+04
 320.0  37.5 0.91  0.425  165.0  3.150450  0.256612 -0.395932E+00 -0.931650E+00  0.279529E+01 -0.389806E-01  0.471479E+04
 320.0  37.5 0.91  0.475  165.0  2.450960  0.243057 -0.377778E+00 -0.922517E+00  0.271685E+01 -0.362433E-01  0.471479E+04
 320.0  37.5 0.91  0.525  165.0  2.432660  0.294346 -0.358264E+00 -0.912695E+00  0.263937E+01 -0.333009E-01  0.471479E+04
 320.0  37.5 0.91  0.575  165.0  3.237590  0.387982 -0.337338E+00 -0.902180E+00  0.256333E+01 -0.301453E-01  0.471479E+04
 320.0  37.5 0.91  0.625  165.0  2.654100  0.575304 -0.314917E+00 -0.890967E+00  0.248934E+01 -0.267625E-01  0.471479E+04
 320.0  37.5 0.91  0.675  165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.241822E+01 -0.231307E-01  0.471479E+04
 320.0  37.5 0.91  0.725  165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.235115E+01 -0.192154E-01  0.471479E+04
 320.0  37.5 0.91  0.775  165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.229000E+01 -0.149600E-01  0.471479E+04
 320.0  37.5 0.91  0.825  165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.223801E+01 -0.102666E-01  0.471479E+04
 320.0  37.5 0.91  0.875  165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.220165E+01 -0.494730E-02  0.471479E+04
 320.0  37.5 0.91  0.925  165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.219701E+01  0.143587E-02  0.471479E+04
 320.0  37.5 0.91  0.975  165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.228955E+01  0.104923E-01  0.471479E+04
 320.0  37.5 0.91 -0.975  175.0  2.612150  0.113240 -0.104493E+00 -0.808232E+00  0.270490E+01  0.562065E-02  0.471479E+04
 320.0  37.5 0.91 -0.925  175.0  2.996690  0.102374 -0.183676E+00 -0.837666E+00  0.302851E+01 -0.661325E-02  0.471479E+04
 320.0  37.5 0.91 -0.875  175.0  3.331560  0.100925 -0.239758E+00 -0.865875E+00  0.326171E+01 -0.150698E-01  0.471479E+04
 320.0  37.5 0.91 -0.825  175.0  3.501460  0.100650 -0.285252E+00 -0.890594E+00  0.343813E+01 -0.218779E-01  0.471479E+04
 320.0  37.5 0.91 -0.775  175.0  3.400090  0.094234 -0.323661E+00 -0.911999E+00  0.357215E+01 -0.276105E-01  0.471479E+04
 320.0  37.5 0.91 -0.725  175.0  3.607550  0.097719 -0.356594E+00 -0.930471E+00  0.367245E+01 -0.325224E-01  0.471479E+04
 320.0  37.5 0.91 -0.675  175.0  3.846860  0.101344 -0.384975E+00 -0.946367E+00  0.374505E+01 -0.367562E-01  0.471479E+04
 320.0  37.5 0.91 -0.625  175.0  3.882370  0.103715 -0.409416E+00 -0.959988E+00  0.379448E+01 -0.404040E-01  0.471479E+04
 320.0  37.5 0.91 -0.575  175.0  3.828090  0.103790 -0.430356E+00 -0.971586E+00  0.382427E+01 -0.435313E-01  0.471479E+04
 320.0  37.5 0.91 -0.525  175.0  3.903160  0.108566 -0.448131E+00 -0.981369E+00  0.383730E+01 -0.461879E-01  0.471479E+04
 320.0  37.5 0.91 -0.475  175.0  3.638770  0.104529 -0.463013E+00 -0.989509E+00  0.383597E+01 -0.484134E-01  0.471479E+04
 320.0  37.5 0.91 -0.425  175.0  3.781040  0.110954 -0.475226E+00 -0.996153E+00  0.382226E+01 -0.502407E-01  0.471479E+04
 320.0  37.5 0.91 -0.375  175.0  3.920650  0.116697 -0.484959E+00 -0.100142E+01  0.379788E+01 -0.516978E-01  0.471479E+04
 320.0  37.5 0.91 -0.325  175.0  3.682650  0.113557 -0.492376E+00 -0.100543E+01  0.376430E+01 -0.528086E-01  0.471479E+04
 320.0  37.5 0.91 -0.275  175.0  3.787420  0.118247 -0.497622E+00 -0.100825E+01  0.372278E+01 -0.535943E-01  0.471479E+04
 320.0  37.5 0.91 -0.225  175.0  3.909670  0.124046 -0.500821E+00 -0.100997E+01  0.367443E+01 -0.540737E-01  0.471479E+04
 320.0  37.5 0.91 -0.175  175.0  3.530890  0.122768 -0.502088E+00 -0.101064E+01  0.362020E+01 -0.542635E-01  0.471479E+04
 320.0  37.5 0.91 -0.125  175.0  3.581360  0.127950 -0.501521E+00 -0.101034E+01  0.356094E+01 -0.541786E-01  0.471479E+04
 320.0  37.5 0.91 -0.075  175.0  3.526370  0.137146 -0.499212E+00 -0.100910E+01  0.349740E+01 -0.538325E-01  0.471479E+04
 320.0  37.5 0.91 -0.025  175.0  3.901450  0.154506 -0.495239E+00 -0.100697E+01  0.343025E+01 -0.532374E-01  0.471479E+04
 320.0  37.5 0.91  0.025  175.0  3.352380  0.147645 -0.489676E+00 -0.100397E+01  0.336009E+01 -0.524041E-01  0.471479E+04
 320.0  37.5 0.91  0.075  175.0  3.229120  0.158329 -0.482585E+00 -0.100014E+01  0.328744E+01 -0.513424E-01  0.471479E+04
 320.0  37.5 0.91  0.125  175.0  3.245330  0.163521 -0.474023E+00 -0.995500E+00  0.321279E+01 -0.500608E-01  0.471479E+04
 320.0  37.5 0.91  0.175  175.0  3.440750  0.182191 -0.464038E+00 -0.990068E+00  0.313658E+01 -0.485667E-01  0.471479E+04
 320.0  37.5 0.91  0.225  175.0  3.236790  0.179602 -0.452671E+00 -0.983857E+00  0.305922E+01 -0.468667E-01  0.471479E+04
 320.0  37.5 0.91  0.275  175.0  2.978400  0.187690 -0.439955E+00 -0.976877E+00  0.298109E+01 -0.449658E-01  0.471479E+04
 320.0  37.5 0.91  0.325  175.0  3.207290  0.209239 -0.425915E+00 -0.969133E+00  0.290256E+01 -0.428680E-01  0.471479E+04
 320.0  37.5 0.91  0.375  175.0  2.914250  0.215244 -0.410566E+00 -0.960627E+00  0.282399E+01 -0.405757E-01  0.471479E+04
 320.0  37.5 0.91  0.425  175.0  3.073160  0.251980 -0.393911E+00 -0.951356E+00  0.274576E+01 -0.380896E-01  0.471479E+04
 320.0  37.5 0.91  0.475  175.0  2.569030  0.258914 -0.375941E+00 -0.941314E+00  0.266823E+01 -0.354084E-01  0.471479E+04
 320.0  37.5 0.91  0.525  175.0  2.439480  0.293568 -0.356629E+00 -0.930491E+00  0.259186E+01 -0.325277E-01  0.471479E+04
 320.0  37.5 0.91  0.575  175.0  3.330900  0.421132 -0.335925E+00 -0.918875E+00  0.251715E+01 -0.294398E-01  0.471479E+04
 320.0  37.5 0.91  0.625  175.0  2.421190  0.411982 -0.313746E+00 -0.906450E+00  0.244474E+01 -0.261314E-01  0.471479E+04
 320.0  37.5 0.91  0.675  175.0  3.974820  0.945777 -0.289962E+00 -0.893202E+00  0.237548E+01 -0.225813E-01  0.471479E+04
 320.0  37.5 0.91  0.725  175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.231064E+01 -0.187558E-01  0.471479E+04
 320.0  37.5 0.91  0.775  175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.225215E+01 -0.145996E-01  0.471479E+04
 320.0  37.5 0.91  0.825  175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.220339E+01 -0.100158E-01  0.471479E+04
 320.0  37.5 0.91  0.875  175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.217111E+01 -0.481767E-02  0.471479E+04
 320.0  37.5 0.91  0.925  175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.217195E+01  0.143360E-02  0.471479E+04
 320.0  37.5 0.91  0.975  175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.227346E+01  0.103666E-01  0.471479E+04


==> supplemental-material-cross-section-data/Q2-0.10-GeV2/q2-0.10-cross-sections-binqpr-62.5.txt <==
 320.0  62.5 0.91 -0.975 -175.0 -1.000000  0.000000 -0.104493E+00 -0.808232E+00  0.143265E+01  0.883216E-02  0.740872E+04
 320.0  62.5 0.91 -0.925 -175.0 -1.000000  0.000000 -0.183676E+00 -0.837666E+00  0.164850E+01 -0.103919E-01  0.740872E+04
 320.0  62.5 0.91 -0.875 -175.0 -1.000000  0.000000 -0.239758E+00 -0.865875E+00  0.179325E+01 -0.236803E-01  0.740872E+04
 320.0  62.5 0.91 -0.825 -175.0 -1.000000  0.000000 -0.285252E+00 -0.890594E+00  0.189879E+01 -0.343784E-01  0.740872E+04
 320.0  62.5 0.91 -0.775 -175.0 -1.000000  0.000000 -0.323661E+00 -0.911999E+00  0.197677E+01 -0.433865E-01  0.740872E+04
 320.0  62.5 0.91 -0.725 -175.0 -1.000000  0.000000 -0.356594E+00 -0.930471E+00  0.203366E+01 -0.511049E-01  0.740872E+04
 320.0  62.5 0.91 -0.675 -175.0 -1.000000  0.000000 -0.384975E+00 -0.946367E+00  0.207372E+01 -0.577579E-01  0.740872E+04
 320.0  62.5 0.91 -0.625 -175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.210001E+01 -0.634900E-01  0.740872E+04
 320.0  62.5 0.91 -0.575 -175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.211489E+01 -0.684042E-01  0.740872E+04
 320.0  62.5 0.91 -0.525 -175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.212020E+01 -0.725786E-01  0.740872E+04
 320.0  62.5 0.91 -0.475 -175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.211746E+01 -0.760757E-01  0.740872E+04
 320.0  62.5 0.91 -0.425 -175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.210793E+01 -0.789472E-01  0.740872E+04
 320.0  62.5 0.91 -0.375 -175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.209264E+01 -0.812367E-01  0.740872E+04
 320.0  62.5 0.91 -0.325 -175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.207250E+01 -0.829822E-01  0.740872E+04
 320.0  62.5 0.91 -0.275 -175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.204828E+01 -0.842169E-01  0.740872E+04
 320.0  62.5 0.91 -0.225 -175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.202062E+01 -0.849702E-01  0.740872E+04
 320.0  62.5 0.91 -0.175 -175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.199013E+01 -0.852684E-01  0.740872E+04
 320.0  62.5 0.91 -0.125 -175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.195729E+01 -0.851350E-01  0.740872E+04
 320.0  62.5 0.91 -0.075 -175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.192257E+01 -0.845912E-01  0.740872E+04
 320.0  62.5 0.91 -0.025 -175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.188635E+01 -0.836561E-01  0.740872E+04
 320.0  62.5 0.91  0.025 -175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.184901E+01 -0.823467E-01  0.740872E+04
 320.0  62.5 0.91  0.075 -175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.181087E+01 -0.806783E-01  0.740872E+04
 320.0  62.5 0.91  0.125 -175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.177224E+01 -0.786643E-01  0.740872E+04
 320.0  62.5 0.91  0.175 -175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.173340E+01 -0.763167E-01  0.740872E+04
 320.0  62.5 0.91  0.225 -175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.169462E+01 -0.736452E-01  0.740872E+04
 320.0  62.5 0.91  0.275 -175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.165618E+01 -0.706583E-01  0.740872E+04
 320.0  62.5 0.91  0.325 -175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.161834E+01 -0.673618E-01  0.740872E+04
 320.0  62.5 0.91  0.375 -175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.158140E+01 -0.637597E-01  0.740872E+04
 320.0  62.5 0.91  0.425 -175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.154568E+01 -0.598532E-01  0.740872E+04
 320.0  62.5 0.91  0.475 -175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.151152E+01 -0.556399E-01  0.740872E+04
 320.0  62.5 0.91  0.525 -175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.147937E+01 -0.511133E-01  0.740872E+04
 320.0  62.5 0.91  0.575 -175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.144977E+01 -0.462610E-01  0.740872E+04
 320.0  62.5 0.91  0.625 -175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.142343E+01 -0.410622E-01  0.740872E+04
 320.0  62.5 0.91  0.675 -175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.140138E+01 -0.354837E-01  0.740872E+04
 320.0  62.5 0.91  0.725 -175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.138509E+01 -0.294725E-01  0.740872E+04
 320.0  62.5 0.91  0.775 -175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.137694E+01 -0.229414E-01  0.740872E+04
 320.0  62.5 0.91  0.825 -175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.138106E+01 -0.157386E-01  0.740872E+04
 320.0  62.5 0.91  0.875 -175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.140561E+01 -0.757038E-02  0.740872E+04
 320.0  62.5 0.91  0.925 -175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.147061E+01  0.225272E-02  0.740872E+04
 320.0  62.5 0.91  0.975 -175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.165600E+01  0.162898E-01  0.740872E+04
 320.0  62.5 0.91 -0.975 -165.0 -1.000000  0.000000 -0.103538E+00 -0.805257E+00  0.143149E+01  0.894757E-02  0.740872E+04
 320.0  62.5 0.91 -0.925 -165.0 -1.000000  0.000000 -0.183383E+00 -0.829918E+00  0.164986E+01 -0.106603E-01  0.740872E+04
 320.0  62.5 0.91 -0.875 -165.0 -1.000000  0.000000 -0.240091E+00 -0.854679E+00  0.179736E+01 -0.242644E-01  0.740872E+04
 320.0  62.5 0.91 -0.825 -165.0 -1.000000  0.000000 -0.286104E+00 -0.876719E+00  0.190555E+01 -0.352160E-01  0.740872E+04
 320.0  62.5 0.91 -0.775 -165.0 -1.000000  0.000000 -0.324941E+00 -0.895970E+00  0.198603E+01 -0.444308E-01  0.740872E+04
 320.0  62.5 0.91 -0.725 -165.0 -1.000000  0.000000 -0.358228E+00 -0.912677E+00  0.204528E+01 -0.523197E-01  0.740872E+04
 320.0  62.5 0.91 -0.675 -165.0 -1.000000  0.000000 -0.386905E+00 -0.927110E+00  0.208754E+01 -0.591143E-01  0.740872E+04
 320.0  62.5 0.91 -0.625 -165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.211589E+01 -0.649645E-01  0.740872E+04
 320.0  62.5 0.91 -0.575 -165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.213270E+01 -0.699770E-01  0.740872E+04
 320.0  62.5 0.91 -0.525 -165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.213982E+01 -0.742328E-01  0.740872E+04
 320.0  62.5 0.91 -0.475 -165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.213877E+01 -0.777967E-01  0.740872E+04
 320.0  62.5 0.91 -0.425 -165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.213082E+01 -0.807221E-01  0.740872E+04
 320.0  62.5 0.91 -0.375 -165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.211701E+01 -0.830539E-01  0.740872E+04
 320.0  62.5 0.91 -0.325 -165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.209824E+01 -0.848314E-01  0.740872E+04
 320.0  62.5 0.91 -0.275 -165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.207530E+01 -0.860884E-01  0.740872E+04
 320.0  62.5 0.91 -0.225 -165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.204884E+01 -0.868553E-01  0.740872E+04
 320.0  62.5 0.91 -0.175 -165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.201944E+01 -0.871589E-01  0.740872E+04
 320.0  62.5 0.91 -0.125 -165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.198762E+01 -0.870231E-01  0.740872E+04
 320.0  62.5 0.91 -0.075 -165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.195383E+01 -0.864695E-01  0.740872E+04
 320.0  62.5 0.91 -0.025 -165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.191847E+01 -0.855175E-01  0.740872E+04
 320.0  62.5 0.91  0.025 -165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.188191E+01 -0.841843E-01  0.740872E+04
 320.0  62.5 0.91  0.075 -165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.184446E+01 -0.824852E-01  0.740872E+04
 320.0  62.5 0.91  0.125 -165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.180644E+01 -0.804339E-01  0.740872E+04
 320.0  62.5 0.91  0.175 -165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.176813E+01 -0.780422E-01  0.740872E+04
 320.0  62.5 0.91  0.225 -165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.172981E+01 -0.753200E-01  0.740872E+04
 320.0  62.5 0.91  0.275 -165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.169173E+01 -0.722753E-01  0.740872E+04
 320.0  62.5 0.91  0.325 -165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.165417E+01 -0.689140E-01  0.740872E+04
 320.0  62.5 0.91  0.375 -165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.161740E+01 -0.652397E-01  0.740872E+04
 320.0  62.5 0.91  0.425 -165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.158174E+01 -0.612532E-01  0.740872E+04
 320.0  62.5 0.91  0.475 -165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.154754E+01 -0.569518E-01  0.740872E+04
 320.0  62.5 0.91  0.525 -165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.151521E+01 -0.523283E-01  0.740872E+04
 320.0  62.5 0.91  0.575 -165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.148528E+01 -0.473696E-01  0.740872E+04
 320.0  62.5 0.91  0.625 -165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.145845E+01 -0.420540E-01  0.740872E+04
 320.0  62.5 0.91  0.675 -165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.143567E+01 -0.363471E-01  0.740872E+04
 320.0  62.5 0.91  0.725 -165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.141840E+01 -0.301947E-01  0.740872E+04
 320.0  62.5 0.91  0.775 -165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.140892E+01 -0.235078E-01  0.740872E+04
 320.0  62.5 0.91  0.825 -165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.141122E+01 -0.161328E-01  0.740872E+04
 320.0  62.5 0.91  0.875 -165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.143323E+01 -0.777407E-02  0.740872E+04
 320.0  62.5 0.91  0.925 -165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.149440E+01  0.225629E-02  0.740872E+04
 320.0  62.5 0.91  0.975 -165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.167250E+01  0.164873E-01  0.740872E+04
 320.0  62.5 0.91 -0.975 -155.0 -1.000000  0.000000 -0.101565E+00 -0.799588E+00  0.142909E+01  0.920732E-02  0.740872E+04
 320.0  62.5 0.91 -0.925 -155.0 -1.000000  0.000000 -0.182707E+00 -0.814861E+00  0.165252E+01 -0.111544E-01  0.740872E+04
 320.0  62.5 0.91 -0.875 -155.0 -1.000000  0.000000 -0.240687E+00 -0.832750E+00  0.180563E+01 -0.253937E-01  0.740872E+04
 320.0  62.5 0.91 -0.825 -155.0 -1.000000  0.000000 -0.287768E+00 -0.849419E+00  0.191924E+01 -0.368611E-01  0.740872E+04
 320.0  62.5 0.91 -0.775 -155.0 -1.000000  0.000000 -0.327494E+00 -0.864333E+00  0.200486E+01 -0.464992E-01  0.740872E+04
 320.0  62.5 0.91 -0.725 -155.0 -1.000000  0.000000 -0.361523E+00 -0.877473E+00  0.206893E+01 -0.547389E-01  0.740872E+04
 320.0  62.5 0.91 -0.675 -155.0 -1.000000  0.000000 -0.390821E+00 -0.888947E+00  0.211572E+01 -0.618260E-01  0.740872E+04
 320.0  62.5 0.91 -0.625 -155.0 -1.000000  0.000000 -0.416028E+00 -0.898884E+00  0.214833E+01 -0.679206E-01  0.740872E+04
 320.0  62.5 0.91 -0.575 -155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.216911E+01 -0.731371E-01  0.740872E+04
 320.0  62.5 0.91 -0.525 -155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.217996E+01 -0.775622E-01  0.740872E+04
 320.0  62.5 0.91 -0.475 -155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.218240E+01 -0.812650E-01  0.740872E+04
 320.0  62.5 0.91 -0.425 -155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.217770E+01 -0.843026E-01  0.740872E+04
 320.0  62.5 0.91 -0.375 -155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.216694E+01 -0.867227E-01  0.740872E+04
 320.0  62.5 0.91 -0.325 -155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.215101E+01 -0.885667E-01  0.740872E+04
 320.0  62.5 0.91 -0.275 -155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.213071E+01 -0.898706E-01  0.740872E+04
 320.0  62.5 0.91 -0.225 -155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.210670E+01 -0.906659E-01  0.740872E+04
 320.0  62.5 0.91 -0.175 -155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.207958E+01 -0.909806E-01  0.740872E+04
 320.0  62.5 0.91 -0.125 -155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.204986E+01 -0.908398E-01  0.740872E+04
 320.0  62.5 0.91 -0.075 -155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.201800E+01 -0.902658E-01  0.740872E+04
 320.0  62.5 0.91 -0.025 -155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.198439E+01 -0.892784E-01  0.740872E+04
 320.0  62.5 0.91  0.025 -155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.194942E+01 -0.878955E-01  0.740872E+04
 320.0  62.5 0.91  0.075 -155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.191340E+01 -0.861326E-01  0.740872E+04
 320.0  62.5 0.91  0.125 -155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.187665E+01 -0.840035E-01  0.740872E+04
 320.0  62.5 0.91  0.175 -155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.183943E+01 -0.815200E-01  0.740872E+04
 320.0  62.5 0.91  0.225 -155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.180202E+01 -0.786920E-01  0.740872E+04
 320.0  62.5 0.91  0.275 -155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.176468E+01 -0.755272E-01  0.740872E+04
 320.0  62.5 0.91  0.325 -155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.172767E+01 -0.720313E-01  0.740872E+04
 320.0  62.5 0.91  0.375 -155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.169125E+01 -0.682072E-01  0.740872E+04
 320.0  62.5 0.91  0.425 -155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.165571E+01 -0.640551E-01  0.740872E+04
 320.0  62.5 0.91  0.475 -155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.162139E+01 -0.595714E-01  0.740872E+04
 320.0  62.5 0.91  0.525 -155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.158866E+01 -0.547479E-01  0.740872E+04
 320.0  62.5 0.91  0.575 -155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.155801E+01 -0.495700E-01  0.740872E+04
 320.0  62.5 0.91  0.625 -155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.153008E+01 -0.440144E-01  0.740872E+04
 320.0  62.5 0.91  0.675 -155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.150576E+01 -0.380449E-01  0.740872E+04
 320.0  62.5 0.91  0.725 -155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.148639E+01 -0.316044E-01  0.740872E+04
 320.0  62.5 0.91  0.775 -155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.147407E+01 -0.246013E-01  0.740872E+04
 320.0  62.5 0.91  0.825 -155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.147255E+01 -0.168788E-01  0.740872E+04
 320.0  62.5 0.91  0.875 -155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.148923E+01 -0.813930E-02  0.740872E+04
 320.0  62.5 0.91  0.925 -155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.154244E+01  0.229984E-02  0.740872E+04
 320.0  62.5 0.91  0.975 -155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.170555E+01  0.169000E-01  0.740872E+04
 320.0  62.5 0.91 -0.975 -145.0 -1.000000  0.000000 -0.984452E-01 -0.791786E+00  0.142530E+01  0.966938E-02  0.740872E+04
 320.0  62.5 0.91 -0.925 -145.0 -1.000000  0.000000 -0.181460E+00 -0.793386E+00  0.165634E+01 -0.117856E-01  0.740872E+04
 320.0  62.5 0.91 -0.875 -145.0 -1.000000  0.000000 -0.241392E+00 -0.801037E+00  0.181810E+01 -0.269862E-01  0.740872E+04
 320.0  62.5 0.91 -0.825 -145.0 -1.000000  0.000000 -0.290153E+00 -0.809608E+00  0.194018E+01 -0.392492E-01  0.740872E+04
 320.0  62.5 0.91 -0.775 -145.0 -1.000000  0.000000 -0.331297E+00 -0.817933E+00  0.203386E+01 -0.495481E-01  0.740872E+04
 320.0  62.5 0.91 -0.725 -145.0 -1.000000  0.000000 -0.366523E+00 -0.825629E+00  0.210554E+01 -0.583402E-01  0.740872E+04
 320.0  62.5 0.91 -0.675 -145.0 -1.000000  0.000000 -0.396830E+00 -0.832564E+00  0.215948E+01 -0.658906E-01  0.740872E+04
 320.0  62.5 0.91 -0.625 -145.0 -1.000000  0.000000 -0.422887E+00 -0.838707E+00  0.219880E+01 -0.723743E-01  0.740872E+04
 320.0  62.5 0.91 -0.575 -145.0 -1.000000  0.000000 -0.445180E+00 -0.844067E+00  0.222588E+01 -0.779166E-01  0.740872E+04
 320.0  62.5 0.91 -0.525 -145.0 -1.000000  0.000000 -0.464080E+00 -0.848673E+00  0.224262E+01 -0.826129E-01  0.740872E+04
 320.0  62.5 0.91 -0.475 -145.0 -1.000000  0.000000 -0.479888E+00 -0.852562E+00  0.225058E+01 -0.865390E-01  0.740872E+04
 320.0  62.5 0.91 -0.425 -145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.225105E+01 -0.897571E-01  0.740872E+04
 320.0  62.5 0.91 -0.375 -145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.224511E+01 -0.923195E-01  0.740872E+04
 320.0  62.5 0.91 -0.325 -145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.223368E+01 -0.942710E-01  0.740872E+04
 320.0  62.5 0.91 -0.275 -145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.221757E+01 -0.956503E-01  0.740872E+04
 320.0  62.5 0.91 -0.225 -145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.219745E+01 -0.964914E-01  0.740872E+04
 320.0  62.5 0.91 -0.175 -145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.217393E+01 -0.968243E-01  0.740872E+04
 320.0  62.5 0.91 -0.125 -145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.214753E+01 -0.966754E-01  0.740872E+04
 320.0  62.5 0.91 -0.075 -145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.211872E+01 -0.960683E-01  0.740872E+04
 320.0  62.5 0.91 -0.025 -145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.208790E+01 -0.950239E-01  0.740872E+04
 320.0  62.5 0.91  0.025 -145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.205544E+01 -0.935607E-01  0.740872E+04
 320.0  62.5 0.91  0.075 -145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.202167E+01 -0.916948E-01  0.740872E+04
 320.0  62.5 0.91  0.125 -145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.198690E+01 -0.894403E-01  0.740872E+04
 320.0  62.5 0.91  0.175 -145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.195139E+01 -0.868092E-01  0.740872E+04
 320.0  62.5 0.91  0.225 -145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.191540E+01 -0.838111E-01  0.740872E+04
 320.0  62.5 0.91  0.275 -145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.187919E+01 -0.804538E-01  0.740872E+04
 320.0  62.5 0.91  0.325 -145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.184300E+01 -0.767423E-01  0.740872E+04
 320.0  62.5 0.91  0.375 -145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.180706E+01 -0.726790E-01  0.740872E+04
 320.0  62.5 0.91  0.425 -145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.177164E+01 -0.682631E-01  0.740872E+04
 320.0  62.5 0.91  0.475 -145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.173703E+01 -0.634899E-01  0.740872E+04
 320.0  62.5 0.91  0.525 -145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.170356E+01 -0.583497E-01  0.740872E+04
 320.0  62.5 0.91  0.575 -145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.167165E+01 -0.528263E-01  0.740872E+04
 320.0  62.5 0.91  0.625 -145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.164184E+01 -0.468943E-01  0.740872E+04
 320.0  62.5 0.91  0.675 -145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.161491E+01 -0.405147E-01  0.740872E+04
 320.0  62.5 0.91  0.725 -145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.159201E+01 -0.336279E-01  0.740872E+04
 320.0  62.5 0.91  0.775 -145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.157500E+01 -0.261389E-01  0.740872E+04
 320.0  62.5 0.91  0.825 -145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.156717E+01 -0.178883E-01  0.740872E+04
 320.0  62.5 0.91  0.875 -145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.157519E+01 -0.857881E-02  0.740872E+04
 320.0  62.5 0.91  0.925 -145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.161561E+01  0.245737E-02  0.740872E+04
 320.0  62.5 0.91  0.975 -145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.175520E+01  0.175629E-01  0.740872E+04
 320.0  62.5 0.91 -0.975 -135.0 -1.000000  0.000000 -0.939875E-01 -0.782683E+00  0.141989E+01  0.104206E-01  0.740872E+04
 320.0  62.5 0.91 -0.925 -135.0 -1.000000  0.000000 -0.179331E+00 -0.766867E+00  0.166107E+01 -0.124124E-01  0.740872E+04
 320.0  62.5 0.91 -0.875 -135.0 -1.000000  0.000000 -0.241937E+00 -0.761015E+00  0.183485E+01 -0.289066E-01  0.740872E+04
 320.0  62.5 0.91 -0.825 -135.0 -1.000000  0.000000 -0.293084E+00 -0.758706E+00  0.196888E+01 -0.422719E-01  0.740872E+04
 320.0  62.5 0.91 -0.775 -135.0 -1.000000  0.000000 -0.336289E+00 -0.758073E+00  0.207405E+01 -0.535034E-01  0.740872E+04
 320.0  62.5 0.91 -0.725 -135.0 -1.000000  0.000000 -0.373279E+00 -0.758301E+00  0.215664E+01 -0.630849E-01  0.740872E+04
 320.0  62.5 0.91 -0.675 -135.0 -1.000000  0.000000 -0.405091E+00 -0.758973E+00  0.222087E+01 -0.713040E-01  0.740872E+04
 320.0  62.5 0.91 -0.625 -135.0 -1.000000  0.000000 -0.432427E+00 -0.759852E+00  0.226988E+01 -0.783533E-01  0.740872E+04
 320.0  62.5 0.91 -0.575 -135.0 -1.000000  0.000000 -0.455800E+00 -0.760800E+00  0.230606E+01 -0.843720E-01  0.740872E+04
 320.0  62.5 0.91 -0.525 -135.0 -1.000000  0.000000 -0.475607E+00 -0.761729E+00  0.233134E+01 -0.894666E-01  0.740872E+04
 320.0  62.5 0.91 -0.475 -135.0 -1.000000  0.000000 -0.492163E+00 -0.762588E+00  0.234730E+01 -0.937217E-01  0.740872E+04
 320.0  62.5 0.91 -0.425 -135.0 -1.000000  0.000000 -0.505733E+00 -0.763343E+00  0.235525E+01 -0.972068E-01  0.740872E+04
 320.0  62.5 0.91 -0.375 -135.0 -1.000000  0.000000 -0.516536E+00 -0.763975E+00  0.235631E+01 -0.999800E-01  0.740872E+04
 320.0  62.5 0.91 -0.325 -135.0 -1.000000  0.000000 -0.524763E+00 -0.764474E+00  0.235141E+01 -0.102091E+00  0.740872E+04
 320.0  62.5 0.91 -0.275 -135.0 -1.000000  0.000000 -0.530577E+00 -0.764836E+00  0.234138E+01 -0.103583E+00  0.740872E+04
 320.0  62.5 0.91 -0.225 -135.0 -1.000000  0.000000 -0.534122E+00 -0.765060E+00  0.232691E+01 -0.104492E+00  0.740872E+04
 320.0  62.5 0.91 -0.175 -135.0 -1.000000  0.000000 -0.535525E+00 -0.765149E+00  0.230861E+01 -0.104852E+00  0.740872E+04
 320.0  62.5 0.91 -0.125 -135.0 -1.000000  0.000000 -0.534897E+00 -0.765109E+00  0.228703E+01 -0.104691E+00  0.740872E+04
 320.0  62.5 0.91 -0.075 -135.0 -1.000000  0.000000 -0.532339E+00 -0.764947E+00  0.226263E+01 -0.104034E+00  0.740872E+04
 320.0  62.5 0.91 -0.025 -135.0 -1.000000  0.000000 -0.527937E+00 -0.764671E+00  0.223582E+01 -0.102905E+00  0.740872E+04
 320.0  62.5 0.91  0.025 -135.0 -1.000000  0.000000 -0.521769E+00 -0.764291E+00  0.220698E+01 -0.101323E+00  0.740872E+04
 320.0  62.5 0.91  0.075 -135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.217644E+01 -0.993041E-01  0.740872E+04
 320.0  62.5 0.91  0.125 -135.0 -1.000000  0.000000 -0.504397E+00 -0.763266E+00  0.214448E+01 -0.968639E-01  0.740872E+04
 320.0  62.5 0.91  0.175 -135.0 -1.000000  0.000000 -0.493303E+00 -0.762649E+00  0.211138E+01 -0.940144E-01  0.740872E+04
 320.0  62.5 0.91  0.225 -135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.207737E+01 -0.907656E-01  0.740872E+04
 320.0  62.5 0.91  0.275 -135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.204270E+01 -0.871250E-01  0.740872E+04
 320.0  62.5 0.91  0.325 -135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.200756E+01 -0.830973E-01  0.740872E+04
 320.0  62.5 0.91  0.375 -135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.197216E+01 -0.786843E-01  0.740872E+04
 320.0  62.5 0.91  0.425 -135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.193673E+01 -0.738844E-01  0.740872E+04
 320.0  62.5 0.91  0.475 -135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.190149E+01 -0.686917E-01  0.740872E+04
 320.0  62.5 0.91  0.525 -135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.186669E+01 -0.630952E-01  0.740872E+04
 320.0  62.5 0.91  0.575 -135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.183266E+01 -0.570770E-01  0.740872E+04
 320.0  62.5 0.91  0.625 -135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.179980E+01 -0.506097E-01  0.740872E+04
 320.0  62.5 0.91  0.675 -135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.176871E+01 -0.436522E-01  0.740872E+04
 320.0  62.5 0.91  0.725 -135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.174029E+01 -0.361425E-01  0.740872E+04
 320.0  62.5 0.91  0.775 -135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.171602E+01 -0.279843E-01  0.740872E+04
 320.0  62.5 0.91  0.825 -135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.169861E+01 -0.190182E-01  0.740872E+04
 320.0  62.5 0.91  0.875 -135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.169364E+01 -0.895425E-02  0.740872E+04
 320.0  62.5 0.91  0.925 -135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.171531E+01  0.284272E-02  0.740872E+04
 320.0  62.5 0.91  0.975 -135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.182150E+01  0.185260E-01  0.740872E+04
 320.0  62.5 0.91 -0.975 -125.0 -1.000000  0.000000 -0.879354E-01 -0.773365E+00  0.141256E+01  0.115757E-01  0.740872E+04
 320.0  62.5 0.91 -0.925 -125.0 -1.000000  0.000000 -0.175854E+00 -0.737208E+00  0.166630E+01 -0.128292E-01  0.740872E+04
 320.0  62.5 0.91 -0.875 -125.0 -1.000000  0.000000 -0.241887E+00 -0.714766E+00  0.185589E+01 -0.309494E-01  0.740872E+04
 320.0  62.5 0.91 -0.825 -125.0 -1.000000  0.000000 -0.296251E+00 -0.698720E+00  0.200604E+01 -0.457597E-01  0.740872E+04
 320.0  62.5 0.91 -0.775 -125.0 -1.000000  0.000000 -0.342319E+00 -0.686566E+00  0.212692E+01 -0.582456E-01  0.740872E+04
 320.0  62.5 0.91 -0.725 -125.0 -1.000000  0.000000 -0.381812E+00 -0.677065E+00  0.222456E+01 -0.689088E-01  0.740872E+04
 320.0  62.5 0.91 -0.675 -125.0 -1.000000  0.000000 -0.415794E+00 -0.669494E+00  0.230310E+01 -0.780569E-01  0.740872E+04
 320.0  62.5 0.91 -0.625 -125.0 -1.000000  0.000000 -0.444996E+00 -0.663394E+00  0.236563E+01 -0.859002E-01  0.740872E+04
 320.0  62.5 0.91 -0.575 -125.0 -1.000000  0.000000 -0.469961E+00 -0.658453E+00  0.241457E+01 -0.925934E-01  0.740872E+04
 320.0  62.5 0.91 -0.525 -125.0 -1.000000  0.000000 -0.491111E+00 -0.654453E+00  0.245185E+01 -0.982556E-01  0.740872E+04
 320.0  62.5 0.91 -0.475 -125.0 -1.000000  0.000000 -0.508787E+00 -0.651234E+00  0.247908E+01 -0.102982E+00  0.740872E+04
 320.0  62.5 0.91 -0.425 -125.0 -1.000000  0.000000 -0.523270E+00 -0.648675E+00  0.249760E+01 -0.106851E+00  0.740872E+04
 320.0  62.5 0.91 -0.375 -125.0 -1.000000  0.000000 -0.534798E+00 -0.646689E+00  0.250854E+01 -0.109929E+00  0.740872E+04
 320.0  62.5 0.91 -0.325 -125.0 -1.000000  0.000000 -0.543574E+00 -0.645205E+00  0.251288E+01 -0.112271E+00  0.740872E+04
 320.0  62.5 0.91 -0.275 -125.0 -1.000000  0.000000 -0.549776E+00 -0.644171E+00  0.251143E+01 -0.113925E+00  0.740872E+04
 320.0  62.5 0.91 -0.225 -125.0 -1.000000  0.000000 -0.553557E+00 -0.643546E+00  0.250494E+01 -0.114933E+00  0.740872E+04
 320.0  62.5 0.91 -0.175 -125.0 -1.000000  0.000000 -0.555054E+00 -0.643300E+00  0.249401E+01 -0.115332E+00  0.740872E+04
 320.0  62.5 0.91 -0.125 -125.0 -1.000000  0.000000 -0.554384E+00 -0.643410E+00  0.247921E+01 -0.115154E+00  0.740872E+04
 320.0  62.5 0.91 -0.075 -125.0 -1.000000  0.000000 -0.551655E+00 -0.643860E+00  0.246100E+01 -0.114426E+00  0.740872E+04
 320.0  62.5 0.91 -0.025 -125.0 -1.000000  0.000000 -0.546960E+00 -0.644639E+00  0.243981E+01 -0.113174E+00  0.740872E+04
 320.0  62.5 0.91  0.025 -125.0 -1.000000  0.000000 -0.540380E+00 -0.645742E+00  0.241601E+01 -0.111419E+00  0.740872E+04
 320.0  62.5 0.91  0.075 -125.0 -1.000000  0.000000 -0.531988E+00 -0.647169E+00  0.238991E+01 -0.109179E+00  0.740872E+04
 320.0  62.5 0.91  0.125 -125.0 -1.000000  0.000000 -0.521845E+00 -0.648924E+00  0.236180E+01 -0.106471E+00  0.740872E+04
 320.0  62.5 0.91  0.175 -125.0 -1.000000  0.000000 -0.510003E+00 -0.651016E+00  0.233192E+01 -0.103307E+00  0.740872E+04
 320.0  62.5 0.91  0.225 -125.0 -1.000000  0.000000 -0.496507E+00 -0.653459E+00  0.230051E+01 -0.996989E-01  0.740872E+04
 320.0  62.5 0.91  0.275 -125.0 -1.000000  0.000000 -0.481388E+00 -0.656272E+00  0.226774E+01 -0.956536E-01  0.740872E+04
 320.0  62.5 0.91  0.325 -125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.223379E+01 -0.911762E-01  0.740872E+04
 320.0  62.5 0.91  0.375 -125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.219882E+01 -0.862684E-01  0.740872E+04
 320.0  62.5 0.91  0.425 -125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.216296E+01 -0.809283E-01  0.740872E+04
 320.0  62.5 0.91  0.475 -125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.212636E+01 -0.751495E-01  0.740872E+04
 320.0  62.5 0.91  0.525 -125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.208916E+01 -0.689204E-01  0.740872E+04
 320.0  62.5 0.91  0.575 -125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.205154E+01 -0.622221E-01  0.740872E+04
 320.0  62.5 0.91  0.625 -125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.201372E+01 -0.550267E-01  0.740872E+04
 320.0  62.5 0.91  0.675 -125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.197605E+01 -0.472927E-01  0.740872E+04
 320.0  62.5 0.91  0.725 -125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.193907E+01 -0.389586E-01  0.740872E+04
 320.0  62.5 0.91  0.775 -125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.190378E+01 -0.299305E-01  0.740872E+04
 320.0  62.5 0.91  0.825 -125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.187212E+01 -0.200566E-01  0.740872E+04
 320.0  62.5 0.91  0.875 -125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.184828E+01 -0.906692E-02  0.740872E+04
 320.0  62.5 0.91  0.925 -125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.184343E+01  0.361213E-02  0.740872E+04
 320.0  62.5 0.91  0.975 -125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.190444E+01  0.198517E-01  0.740872E+04
 320.0  62.5 0.91 -0.975 -115.0 -1.000000  0.000000 -0.799753E-01 -0.765145E+00  0.140293E+01  0.132744E-01  0.740872E+04
 320.0  62.5 0.91 -0.925 -115.0 -1.000000  0.000000 -0.170359E+00 -0.706914E+00  0.167142E+01 -0.127511E-01  0.740872E+04
 320.0  62.5 0.91 -0.875 -115.0 -1.000000  0.000000 -0.240557E+00 -0.665116E+00  0.188112E+01 -0.328117E-01  0.740872E+04
 320.0  62.5 0.91 -0.825 -115.0 -1.000000  0.000000 -0.299113E+00 -0.632390E+00  0.205249E+01 -0.494504E-01  0.740872E+04
 320.0  62.5 0.91 -0.775 -115.0 -1.000000  0.000000 -0.349067E+00 -0.605870E+00  0.219450E+01 -0.635824E-01  0.740872E+04
 320.0  62.5 0.91 -0.725 -115.0 -1.000000  0.000000 -0.392054E+00 -0.583995E+00  0.231268E+01 -0.757017E-01  0.740872E+04
 320.0  62.5 0.91 -0.675 -115.0 -1.000000  0.000000 -0.429126E+00 -0.565785E+00  0.241096E+01 -0.861242E-01  0.740872E+04
 320.0  62.5 0.91 -0.625 -115.0 -1.000000  0.000000 -0.461030E+00 -0.550569E+00  0.249232E+01 -0.950732E-01  0.740872E+04
 320.0  62.5 0.91 -0.575 -115.0 -1.000000  0.000000 -0.488328E+00 -0.537867E+00  0.255913E+01 -0.102717E+00  0.740872E+04
 320.0  62.5 0.91 -0.525 -115.0 -1.000000  0.000000 -0.511469E+00 -0.527320E+00  0.261331E+01 -0.109186E+00  0.740872E+04
 320.0  62.5 0.91 -0.475 -115.0 -1.000000  0.000000 -0.530815E+00 -0.518651E+00  0.265648E+01 -0.114588E+00  0.740872E+04
 320.0  62.5 0.91 -0.425 -115.0 -1.000000  0.000000 -0.546669E+00 -0.511645E+00  0.268997E+01 -0.119010E+00  0.740872E+04
 320.0  62.5 0.91 -0.375 -115.0 -1.000000  0.000000 -0.559291E+00 -0.506129E+00  0.271496E+01 -0.122528E+00  0.740872E+04
 320.0  62.5 0.91 -0.325 -115.0 -1.000000  0.000000 -0.568901E+00 -0.501965E+00  0.273241E+01 -0.125205E+00  0.740872E+04
 320.0  62.5 0.91 -0.275 -115.0 -1.000000  0.000000 -0.575692E+00 -0.499041E+00  0.274319E+01 -0.127096E+00  0.740872E+04
 320.0  62.5 0.91 -0.225 -115.0 -1.000000  0.000000 -0.579833E+00 -0.497266E+00  0.274802E+01 -0.128249E+00  0.740872E+04
 320.0  62.5 0.91 -0.175 -115.0 -1.000000  0.000000 -0.581471E+00 -0.496565E+00  0.274756E+01 -0.128705E+00  0.740872E+04
 320.0  62.5 0.91 -0.125 -115.0 -1.000000  0.000000 -0.580739E+00 -0.496879E+00  0.274234E+01 -0.128501E+00  0.740872E+04
 320.0  62.5 0.91 -0.075 -115.0 -1.000000  0.000000 -0.577750E+00 -0.498158E+00  0.273286E+01 -0.127669E+00  0.740872E+04
 320.0  62.5 0.91 -0.025 -115.0 -1.000000  0.000000 -0.572609E+00 -0.500367E+00  0.271952E+01 -0.126238E+00  0.740872E+04
 320.0  62.5 0.91  0.025 -115.0 -1.000000  0.000000 -0.565404E+00 -0.503477E+00  0.270269E+01 -0.124231E+00  0.740872E+04
 320.0  62.5 0.91  0.075 -115.0 -1.000000  0.000000 -0.556214E+00 -0.507469E+00  0.268267E+01 -0.121671E+00  0.740872E+04
 320.0  62.5 0.91  0.125 -115.0 -1.000000  0.000000 -0.545109E+00 -0.512330E+00  0.265972E+01 -0.118575E+00  0.740872E+04
 320.0  62.5 0.91  0.175 -115.0 -1.000000  0.000000 -0.532146E+00 -0.518059E+00  0.263406E+01 -0.114959E+00  0.740872E+04
 320.0  62.5 0.91  0.225 -115.0 -1.000000  0.000000 -0.517373E+00 -0.524660E+00  0.260586E+01 -0.110835E+00  0.740872E+04
 320.0  62.5 0.91  0.275 -115.0 -1.000000  0.000000 -0.500830E+00 -0.532144E+00  0.257527E+01 -0.106213E+00  0.740872E+04
 320.0  62.5 0.91  0.325 -115.0 -1.000000  0.000000 -0.482543E+00 -0.540535E+00  0.254239E+01 -0.101098E+00  0.740872E+04
 320.0  62.5 0.91  0.375 -115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.250729E+01 -0.954936E-01  0.740872E+04
 320.0  62.5 0.91  0.425 -115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.247000E+01 -0.893993E-01  0.740872E+04
 320.0  62.5 0.91  0.475 -115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.243055E+01 -0.828098E-01  0.740872E+04
 320.0  62.5 0.91  0.525 -115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.238892E+01 -0.757148E-01  0.740872E+04
 320.0  62.5 0.91  0.575 -115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.234508E+01 -0.680975E-01  0.740872E+04
 320.0  62.5 0.91  0.625 -115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.229902E+01 -0.599321E-01  0.740872E+04
 320.0  62.5 0.91  0.675 -115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.225073E+01 -0.511812E-01  0.740872E+04
 320.0  62.5 0.91  0.725 -115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.220034E+01 -0.417895E-01  0.740872E+04
 320.0  62.5 0.91  0.775 -115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.214821E+01 -0.316736E-01  0.740872E+04
 320.0  62.5 0.91  0.825 -115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.209531E+01 -0.207019E-01  0.740872E+04
 320.0  62.5 0.91  0.875 -115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.204418E+01 -0.864573E-02  0.740872E+04
 320.0  62.5 0.91  0.925 -115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.200238E+01  0.496613E-02  0.740872E+04
 320.0  62.5 0.91  0.975 -115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.200385E+01  0.216096E-01  0.740872E+04
 320.0  62.5 0.91 -0.975 -105.0 -1.000000  0.000000 -0.697527E-01 -0.759507E+00  0.139058E+01  0.156746E-01  0.740872E+04
 320.0  62.5 0.91 -0.925 -105.0 -1.000000  0.000000 -0.161918E+00 -0.679175E+00  0.167553E+01 -0.117953E-01  0.740872E+04
 320.0  62.5 0.91 -0.875 -105.0 -1.000000  0.000000 -0.236891E+00 -0.615845E+00  0.191016E+01 -0.340513E-01  0.740872E+04
 320.0  62.5 0.91 -0.825 -105.0 -1.000000  0.000000 -0.300746E+00 -0.563466E+00  0.210910E+01 -0.529377E-01  0.740872E+04
 320.0  62.5 0.91 -0.775 -105.0 -1.000000  0.000000 -0.355887E+00 -0.519347E+00  0.227941E+01 -0.691972E-01  0.740872E+04
 320.0  62.5 0.91 -0.725 -105.0 -1.000000  0.000000 -0.403715E+00 -0.481874E+00  0.242573E+01 -0.832650E-01  0.740872E+04
 320.0  62.5 0.91 -0.675 -105.0 -1.000000  0.000000 -0.445188E+00 -0.449952E+00  0.255149E+01 -0.954381E-01  0.740872E+04
 320.0  62.5 0.91 -0.625 -105.0 -1.000000  0.000000 -0.481018E+00 -0.422784E+00  0.265940E+01 -0.105937E+00  0.740872E+04
 320.0  62.5 0.91 -0.575 -105.0 -1.000000  0.000000 -0.511766E+00 -0.399763E+00  0.275168E+01 -0.114933E+00  0.740872E+04
 320.0  62.5 0.91 -0.525 -105.0 -1.000000  0.000000 -0.537886E+00 -0.380413E+00  0.283015E+01 -0.122566E+00  0.740872E+04
 320.0  62.5 0.91 -0.475 -105.0 -1.000000  0.000000 -0.559759E+00 -0.364352E+00  0.289637E+01 -0.128952E+00  0.740872E+04
 320.0  62.5 0.91 -0.425 -105.0 -1.000000  0.000000 -0.577707E+00 -0.351268E+00  0.295165E+01 -0.134188E+00  0.740872E+04
 320.0  62.5 0.91 -0.375 -105.0 -1.000000  0.000000 -0.592008E+00 -0.340903E+00  0.299713E+01 -0.138357E+00  0.740872E+04
 320.0  62.5 0.91 -0.325 -105.0 -1.000000  0.000000 -0.602905E+00 -0.333041E+00  0.303379E+01 -0.141532E+00  0.740872E+04
 320.0  62.5 0.91 -0.275 -105.0 -1.000000  0.000000 -0.610609E+00 -0.327501E+00  0.306246E+01 -0.143776E+00  0.740872E+04
 320.0  62.5 0.91 -0.225 -105.0 -1.000000  0.000000 -0.615307E+00 -0.324129E+00  0.308388E+01 -0.145144E+00  0.740872E+04
 320.0  62.5 0.91 -0.175 -105.0 -1.000000  0.000000 -0.617167E+00 -0.322797E+00  0.309869E+01 -0.145685E+00  0.740872E+04
 320.0  62.5 0.91 -0.125 -105.0 -1.000000  0.000000 -0.616335E+00 -0.323393E+00  0.310741E+01 -0.145443E+00  0.740872E+04
 320.0  62.5 0.91 -0.075 -105.0 -1.000000  0.000000 -0.612944E+00 -0.325825E+00  0.311053E+01 -0.144456E+00  0.740872E+04
 320.0  62.5 0.91 -0.025 -105.0 -1.000000  0.000000 -0.607110E+00 -0.330015E+00  0.310843E+01 -0.142757E+00  0.740872E+04
 320.0  62.5 0.91  0.025 -105.0 -1.000000  0.000000 -0.598938E+00 -0.335899E+00  0.310144E+01 -0.140376E+00  0.740872E+04
 320.0  62.5 0.91  0.075 -105.0 -1.000000  0.000000 -0.588521E+00 -0.343426E+00  0.308984E+01 -0.137340E+00  0.740872E+04
 320.0  62.5 0.91  0.125 -105.0 -1.000000  0.000000 -0.575940E+00 -0.352553E+00  0.307383E+01 -0.133672E+00  0.740872E+04
 320.0  62.5 0.91  0.175 -105.0 -1.000000  0.000000 -0.561265E+00 -0.363251E+00  0.305357E+01 -0.129392E+00  0.740872E+04
 320.0  62.5 0.91  0.225 -105.0 -1.000000  0.000000 -0.544559E+00 -0.375500E+00  0.302918E+01 -0.124515E+00  0.740872E+04
 320.0  62.5 0.91  0.275 -105.0 -1.000000  0.000000 -0.525871E+00 -0.389291E+00  0.300069E+01 -0.119056E+00  0.740872E+04
 320.0  62.5 0.91  0.325 -105.0 -1.000000  0.000000 -0.505243E+00 -0.404624E+00  0.296812E+01 -0.113026E+00  0.740872E+04
 320.0  62.5 0.91  0.375 -105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.293141E+01 -0.106431E+00  0.740872E+04
 320.0  62.5 0.91  0.425 -105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.289046E+01 -0.992756E-01  0.740872E+04
 320.0  62.5 0.91  0.475 -105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.284510E+01 -0.915603E-01  0.740872E+04
 320.0  62.5 0.91  0.525 -105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.279509E+01 -0.832804E-01  0.740872E+04
 320.0  62.5 0.91  0.575 -105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.274017E+01 -0.744262E-01  0.740872E+04
 320.0  62.5 0.91  0.625 -105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.267998E+01 -0.649811E-01  0.740872E+04
 320.0  62.5 0.91  0.675 -105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.261413E+01 -0.549195E-01  0.740872E+04
 320.0  62.5 0.91  0.725 -105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.254220E+01 -0.442026E-01  0.740872E+04
 320.0  62.5 0.91  0.775 -105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.246383E+01 -0.327718E-01  0.740872E+04
 320.0  62.5 0.91  0.825 -105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.237890E+01 -0.205346E-01  0.740872E+04
 320.0  62.5 0.91  0.875 -105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.228810E+01 -0.733352E-02  0.740872E+04
 320.0  62.5 0.91  0.925 -105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.219502E+01  0.714834E-02  0.740872E+04
 320.0  62.5 0.91  0.975 -105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.211925E+01  0.238688E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -95.0 -1.000000  0.000000 -0.569060E-01 -0.758014E+00  0.137509E+01  0.189395E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -95.0 -1.000000  0.000000 -0.149282E+00 -0.657949E+00  0.167731E+01 -0.946222E-02  0.740872E+04
 320.0  62.5 0.91 -0.875  -95.0 -1.000000  0.000000 -0.229281E+00 -0.572007E+00  0.194213E+01 -0.340266E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  -95.0 -1.000000  0.000000 -0.299589E+00 -0.497171E+00  0.217658E+01 -0.555845E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  -95.0 -1.000000  0.000000 -0.361536E+00 -0.431773E+00  0.238485E+01 -0.745548E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  -95.0 -1.000000  0.000000 -0.416037E+00 -0.374642E+00  0.257006E+01 -0.912268E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  -95.0 -1.000000  0.000000 -0.463798E+00 -0.324880E+00  0.273475E+01 -0.105823E+00  0.740872E+04
 320.0  62.5 0.91 -0.625  -95.0 -1.000000  0.000000 -0.505397E+00 -0.281764E+00  0.288102E+01 -0.118527E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  -95.0 -1.000000  0.000000 -0.541322E+00 -0.244693E+00  0.301068E+01 -0.129490E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  -95.0 -1.000000  0.000000 -0.571993E+00 -0.213162E+00  0.312526E+01 -0.138845E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -95.0 -1.000000  0.000000 -0.597779E+00 -0.186737E+00  0.322612E+01 -0.146706E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -95.0 -1.000000  0.000000 -0.619004E+00 -0.165042E+00  0.331441E+01 -0.153174E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -95.0 -1.000000  0.000000 -0.635957E+00 -0.147750E+00  0.339115E+01 -0.158339E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  -95.0 -1.000000  0.000000 -0.648897E+00 -0.134571E+00  0.345721E+01 -0.162280E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  -95.0 -1.000000  0.000000 -0.658058E+00 -0.125253E+00  0.351336E+01 -0.165070E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  -95.0 -1.000000  0.000000 -0.663650E+00 -0.119570E+00  0.356026E+01 -0.166773E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  -95.0 -1.000000  0.000000 -0.665864E+00 -0.117320E+00  0.359846E+01 -0.167447E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  -95.0 -1.000000  0.000000 -0.664874E+00 -0.118326E+00  0.362846E+01 -0.167145E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  -95.0 -1.000000  0.000000 -0.660837E+00 -0.122429E+00  0.365063E+01 -0.165916E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  -95.0 -1.000000  0.000000 -0.653896E+00 -0.129485E+00  0.366532E+01 -0.163803E+00  0.740872E+04
 320.0  62.5 0.91  0.025  -95.0 -1.000000  0.000000 -0.644184E+00 -0.139369E+00  0.367276E+01 -0.160845E+00  0.740872E+04
 320.0  62.5 0.91  0.075  -95.0 -1.000000  0.000000 -0.631819E+00 -0.151967E+00  0.367315E+01 -0.157079E+00  0.740872E+04
 320.0  62.5 0.91  0.125  -95.0 -1.000000  0.000000 -0.616911E+00 -0.167179E+00  0.366660E+01 -0.152537E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -95.0 -1.000000  0.000000 -0.599558E+00 -0.184916E+00  0.365316E+01 -0.147248E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -95.0 -1.000000  0.000000 -0.579850E+00 -0.205103E+00  0.363281E+01 -0.141241E+00  0.740872E+04
 320.0  62.5 0.91  0.275  -95.0 -1.000000  0.000000 -0.557868E+00 -0.227670E+00  0.360548E+01 -0.134538E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -95.0 -1.000000  0.000000 -0.533684E+00 -0.252562E+00  0.357100E+01 -0.127160E+00  0.740872E+04
 320.0  62.5 0.91  0.375  -95.0 -1.000000  0.000000 -0.507363E+00 -0.279730E+00  0.352915E+01 -0.119127E+00  0.740872E+04
 320.0  62.5 0.91  0.425  -95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.347962E+01 -0.110455E+00  0.740872E+04
 320.0  62.5 0.91  0.475  -95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.342201E+01 -0.101158E+00  0.740872E+04
 320.0  62.5 0.91  0.525  -95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.335584E+01 -0.912451E-01  0.740872E+04
 320.0  62.5 0.91  0.575  -95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.328052E+01 -0.807255E-01  0.740872E+04
 320.0  62.5 0.91  0.625  -95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.319534E+01 -0.696032E-01  0.740872E+04
 320.0  62.5 0.91  0.675  -95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.309948E+01 -0.578779E-01  0.740872E+04
 320.0  62.5 0.91  0.725  -95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.299198E+01 -0.455439E-01  0.740872E+04
 320.0  62.5 0.91  0.775  -95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.287178E+01 -0.325874E-01  0.740872E+04
 320.0  62.5 0.91  0.825  -95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.273772E+01 -0.189816E-01  0.740872E+04
 320.0  62.5 0.91  0.875  -95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.258871E+01 -0.467577E-02  0.740872E+04
 320.0  62.5 0.91  0.925  -95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.242444E+01  0.104373E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.224971E+01  0.266866E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -85.0 -1.000000  0.000000 -0.411269E-01 -0.762158E+00  0.135612E+01  0.232152E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -85.0 -1.000000  0.000000 -0.130846E+00 -0.647996E+00  0.167505E+01 -0.512416E-02  0.740872E+04
 320.0  62.5 0.91 -0.875  -85.0 -1.000000  0.000000 -0.215333E+00 -0.540367E+00  0.197537E+01 -0.318164E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  -85.0 -1.000000  0.000000 -0.293037E+00 -0.440982E+00  0.225504E+01 -0.563833E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  -85.0 -1.000000  0.000000 -0.363674E+00 -0.350295E+00  0.251433E+01 -0.787311E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  -85.0 -1.000000  0.000000 -0.427293E+00 -0.268356E+00  0.275403E+01 -0.988701E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  -85.0 -1.000000  0.000000 -0.484073E+00 -0.195026E+00  0.297506E+01 -0.116853E+00  0.740872E+04
 320.0  62.5 0.91 -0.625  -85.0 -1.000000  0.000000 -0.534257E+00 -0.130070E+00  0.317840E+01 -0.132754E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  -85.0 -1.000000  0.000000 -0.578112E+00 -0.732015E-01  0.336495E+01 -0.146653E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  -85.0 -1.000000  0.000000 -0.615915E+00 -0.241047E-01  0.353556E+01 -0.158638E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -85.0 -1.000000  0.000000 -0.647946E+00  0.175464E-01  0.369102E+01 -0.168796E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -85.0 -1.000000  0.000000 -0.674476E+00  0.520805E-01  0.383202E+01 -0.177210E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -85.0 -1.000000  0.000000 -0.695772E+00  0.798232E-01  0.395918E+01 -0.183966E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  -85.0 -1.000000  0.000000 -0.712089E+00  0.101093E+00  0.407304E+01 -0.189142E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  -85.0 -1.000000  0.000000 -0.723673E+00  0.116199E+00  0.417408E+01 -0.192817E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  -85.0 -1.000000  0.000000 -0.730756E+00  0.125439E+00  0.426267E+01 -0.195065E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  -85.0 -1.000000  0.000000 -0.733563E+00  0.129102E+00  0.433914E+01 -0.195956E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  -85.0 -1.000000  0.000000 -0.732307E+00  0.127463E+00  0.440374E+01 -0.195557E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  -85.0 -1.000000  0.000000 -0.727191E+00  0.120788E+00  0.445666E+01 -0.193934E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  -85.0 -1.000000  0.000000 -0.718407E+00  0.109331E+00  0.449801E+01 -0.191147E+00  0.740872E+04
 320.0  62.5 0.91  0.025  -85.0 -1.000000  0.000000 -0.706140E+00  0.933371E-01  0.452783E+01 -0.187255E+00  0.740872E+04
 320.0  62.5 0.91  0.075  -85.0 -1.000000  0.000000 -0.690567E+00  0.730401E-01  0.454611E+01 -0.182314E+00  0.740872E+04
 320.0  62.5 0.91  0.125  -85.0 -1.000000  0.000000 -0.671854E+00  0.486660E-01  0.455276E+01 -0.176378E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -85.0 -1.000000  0.000000 -0.650164E+00  0.204326E-01  0.454763E+01 -0.169499E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -85.0 -1.000000  0.000000 -0.625651E+00 -0.114497E-01  0.453049E+01 -0.161726E+00  0.740872E+04
 320.0  62.5 0.91  0.275  -85.0 -1.000000  0.000000 -0.598465E+00 -0.467769E-01  0.450103E+01 -0.153106E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -85.0 -1.000000  0.000000 -0.568750E+00 -0.853503E-01  0.445889E+01 -0.143686E+00  0.740872E+04
 320.0  62.5 0.91  0.375  -85.0 -1.000000  0.000000 -0.536645E+00 -0.126976E+00  0.440362E+01 -0.133511E+00  0.740872E+04
 320.0  62.5 0.91  0.425  -85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.433466E+01 -0.122624E+00  0.740872E+04
 320.0  62.5 0.91  0.475  -85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.425140E+01 -0.111071E+00  0.740872E+04
 320.0  62.5 0.91  0.525  -85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.415310E+01 -0.988924E-01  0.740872E+04
 320.0  62.5 0.91  0.575  -85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.403895E+01 -0.861332E-01  0.740872E+04
 320.0  62.5 0.91  0.625  -85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.390797E+01 -0.728372E-01  0.740872E+04
 320.0  62.5 0.91  0.675  -85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.375911E+01 -0.590508E-01  0.740872E+04
 320.0  62.5 0.91  0.725  -85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.359113E+01 -0.448236E-01  0.740872E+04
 320.0  62.5 0.91  0.775  -85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.340260E+01 -0.302114E-01  0.740872E+04
 320.0  62.5 0.91  0.825  -85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.319181E+01 -0.152807E-01  0.740872E+04
 320.0  62.5 0.91  0.875  -85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.295659E+01 -0.120502E-03  0.740872E+04
 320.0  62.5 0.91  0.925  -85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.269352E+01  0.151256E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.239356E+01  0.300937E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -75.0 -1.000000  0.000000 -0.222549E-01 -0.773136E+00  0.133354E+01  0.285969E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -75.0 -1.000000  0.000000 -0.104692E+00 -0.654750E+00  0.166663E+01  0.195803E-02  0.740872E+04
 320.0  62.5 0.91 -0.875  -75.0 -1.000000  0.000000 -0.191608E+00 -0.529886E+00  0.200711E+01 -0.261302E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  -75.0 -1.000000  0.000000 -0.276839E+00 -0.405819E+00  0.234344E+01 -0.537462E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  -75.0 -1.000000  0.000000 -0.358003E+00 -0.286150E+00  0.267122E+01 -0.801121E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  -75.0 -1.000000  0.000000 -0.433813E+00 -0.173131E+00  0.298809E+01 -0.104794E+00  0.740872E+04
 320.0  62.5 0.91 -0.675  -75.0 -1.000000  0.000000 -0.503501E+00 -0.682614E-01  0.329256E+01 -0.127526E+00  0.740872E+04
 320.0  62.5 0.91 -0.625  -75.0 -1.000000  0.000000 -0.566608E+00  0.274500E-01  0.358357E+01 -0.148144E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  -75.0 -1.000000  0.000000 -0.622878E+00  0.113350E+00  0.386032E+01 -0.166554E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  -75.0 -1.000000  0.000000 -0.672200E+00  0.189051E+00  0.412219E+01 -0.182709E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -75.0 -1.000000  0.000000 -0.714569E+00  0.254367E+00  0.436862E+01 -0.196599E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -75.0 -1.000000  0.000000 -0.750058E+00  0.309272E+00  0.459912E+01 -0.208242E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -75.0 -1.000000  0.000000 -0.778801E+00  0.353866E+00  0.481324E+01 -0.217677E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  -75.0 -1.000000  0.000000 -0.800975E+00  0.388346E+00  0.501055E+01 -0.224960E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  -75.0 -1.000000  0.000000 -0.816796E+00  0.412985E+00  0.519062E+01 -0.230157E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  -75.0 -1.000000  0.000000 -0.826504E+00  0.428119E+00  0.535302E+01 -0.233347E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  -75.0 -1.000000  0.000000 -0.830358E+00  0.434130E+00  0.549731E+01 -0.234614E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  -75.0 -1.000000  0.000000 -0.828633E+00  0.431440E+00  0.562305E+01 -0.234047E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  -75.0 -1.000000  0.000000 -0.821615E+00  0.420496E+00  0.572977E+01 -0.231741E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  -75.0 -1.000000  0.000000 -0.809596E+00  0.401768E+00  0.581699E+01 -0.227792E+00  0.740872E+04
 320.0  62.5 0.91  0.025  -75.0 -1.000000  0.000000 -0.792876E+00  0.375744E+00  0.588421E+01 -0.222299E+00  0.740872E+04
 320.0  62.5 0.91  0.075  -75.0 -1.000000  0.000000 -0.771754E+00  0.342923E+00  0.593091E+01 -0.215363E+00  0.740872E+04
 320.0  62.5 0.91  0.125  -75.0 -1.000000  0.000000 -0.746535E+00  0.303814E+00  0.595653E+01 -0.207086E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -75.0 -1.000000  0.000000 -0.717523E+00  0.258930E+00  0.596053E+01 -0.197567E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -75.0 -1.000000  0.000000 -0.685023E+00  0.208790E+00  0.594229E+01 -0.186911E+00  0.740872E+04
 320.0  62.5 0.91  0.275  -75.0 -1.000000  0.000000 -0.649340E+00  0.153918E+00  0.590124E+01 -0.175219E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -75.0 -1.000000  0.000000 -0.610779E+00  0.948372E-01  0.583674E+01 -0.162594E+00  0.740872E+04
 320.0  62.5 0.91  0.375  -75.0 -1.000000  0.000000 -0.569645E+00  0.320743E-01  0.574817E+01 -0.149138E+00  0.740872E+04
 320.0  62.5 0.91  0.425  -75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.563490E+01 -0.134954E+00  0.740872E+04
 320.0  62.5 0.91  0.475  -75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.549631E+01 -0.120147E+00  0.740872E+04
 320.0  62.5 0.91  0.525  -75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.533178E+01 -0.104822E+00  0.740872E+04
 320.0  62.5 0.91  0.575  -75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.514071E+01 -0.890858E-01  0.740872E+04
 320.0  62.5 0.91  0.625  -75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.492255E+01 -0.730506E-01  0.740872E+04
 320.0  62.5 0.91  0.675  -75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.467673E+01 -0.568337E-01  0.740872E+04
 320.0  62.5 0.91  0.725  -75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.440271E+01 -0.405624E-01  0.740872E+04
 320.0  62.5 0.91  0.775  -75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.409989E+01 -0.243807E-01  0.740872E+04
 320.0  62.5 0.91  0.825  -75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.376742E+01 -0.846317E-02  0.740872E+04
 320.0  62.5 0.91  0.875  -75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.340364E+01  0.695341E-02  0.740872E+04
 320.0  62.5 0.91  0.925  -75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.300405E+01  0.214765E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.254814E+01  0.340756E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -65.0 -1.000000  0.000000 -0.409686E-03 -0.791555E+00  0.130754E+01  0.350802E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -65.0 -1.000000  0.000000 -0.688019E-01 -0.683825E+00  0.164982E+01  0.125569E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  -65.0 -1.000000  0.000000 -0.153445E+00 -0.552016E+00  0.203330E+01 -0.152508E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  -65.0 -1.000000  0.000000 -0.244277E+00 -0.407674E+00  0.243872E+01 -0.452201E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  -65.0 -1.000000  0.000000 -0.336811E+00 -0.257609E+00  0.285768E+01 -0.758855E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  -65.0 -1.000000  0.000000 -0.428092E+00 -0.106988E+00  0.328463E+01 -0.106251E+00  0.740872E+04
 320.0  62.5 0.91 -0.675  -65.0 -1.000000  0.000000 -0.515909E+00  0.400080E-01  0.371513E+01 -0.135556E+00  0.740872E+04
 320.0  62.5 0.91 -0.625  -65.0 -1.000000  0.000000 -0.598540E+00  0.179956E+00  0.414526E+01 -0.163204E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  -65.0 -1.000000  0.000000 -0.674640E+00  0.310083E+00  0.457138E+01 -0.188722E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  -65.0 -1.000000  0.000000 -0.743182E+00  0.428197E+00  0.498999E+01 -0.211745E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -65.0 -1.000000  0.000000 -0.803406E+00  0.532633E+00  0.539771E+01 -0.232004E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -65.0 -1.000000  0.000000 -0.854795E+00  0.622194E+00  0.579126E+01 -0.249311E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -65.0 -1.000000  0.000000 -0.897037E+00  0.696104E+00  0.616743E+01 -0.263550E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  -65.0 -1.000000  0.000000 -0.930005E+00  0.753959E+00  0.652312E+01 -0.274670E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  -65.0 -1.000000  0.000000 -0.953726E+00  0.795677E+00  0.685534E+01 -0.282676E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  -65.0 -1.000000  0.000000 -0.968363E+00  0.821455E+00  0.716119E+01 -0.287617E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  -65.0 -1.000000  0.000000 -0.974191E+00  0.831727E+00  0.743794E+01 -0.289585E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  -65.0 -1.000000  0.000000 -0.971582E+00  0.827128E+00  0.768299E+01 -0.288704E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  -65.0 -1.000000  0.000000 -0.960984E+00  0.808456E+00  0.789388E+01 -0.285126E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  -65.0 -1.000000  0.000000 -0.942911E+00  0.776647E+00  0.806835E+01 -0.279025E+00  0.740872E+04
 320.0  62.5 0.91  0.025  -65.0 -1.000000  0.000000 -0.917925E+00  0.732743E+00  0.820432E+01 -0.270595E+00  0.740872E+04
 320.0  62.5 0.91  0.075  -65.0 -1.000000  0.000000 -0.886630E+00  0.677871E+00  0.829989E+01 -0.260040E+00  0.740872E+04
 320.0  62.5 0.91  0.125  -65.0 -1.000000  0.000000 -0.849655E+00  0.613218E+00  0.835341E+01 -0.247579E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.836345E+01 -0.233433E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.832887E+01 -0.217830E+00  0.740872E+04
 320.0  62.5 0.91  0.275  -65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.824879E+01 -0.200998E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.812269E+01 -0.183167E+00  0.740872E+04
 320.0  62.5 0.91  0.375  -65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.795037E+01 -0.164561E+00  0.740872E+04
 320.0  62.5 0.91  0.425  -65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.773205E+01 -0.145402E+00  0.740872E+04
 320.0  62.5 0.91  0.475  -65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.746834E+01 -0.125906E+00  0.740872E+04
 320.0  62.5 0.91  0.525  -65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.716030E+01 -0.106286E+00  0.740872E+04
 320.0  62.5 0.91  0.575  -65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.680947E+01 -0.867457E-01  0.740872E+04
 320.0  62.5 0.91  0.625  -65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.641782E+01 -0.674878E-01  0.740872E+04
 320.0  62.5 0.91  0.675  -65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.598782E+01 -0.487120E-01  0.740872E+04
 320.0  62.5 0.91  0.725  -65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.552229E+01 -0.306215E-01  0.740872E+04
 320.0  62.5 0.91  0.775  -65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.502428E+01 -0.134334E-01  0.740872E+04
 320.0  62.5 0.91  0.825  -65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.449670E+01  0.260163E-02  0.740872E+04
 320.0  62.5 0.91  0.875  -65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.394132E+01  0.171503E-01  0.740872E+04
 320.0  62.5 0.91  0.925  -65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.335523E+01  0.296513E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.270948E+01  0.385521E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -55.0 -1.000000  0.000000  0.238499E-01 -0.817073E+00  0.127890E+01  0.425052E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -55.0 -1.000000  0.000000 -0.216086E-01 -0.739841E+00  0.162290E+01  0.272844E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  -55.0 -1.000000  0.000000 -0.952212E-01 -0.620128E+00  0.204883E+01  0.287478E-02  0.740872E+04
 320.0  62.5 0.91 -0.825  -55.0 -1.000000  0.000000 -0.185387E+00 -0.469160E+00  0.253506E+01 -0.272167E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  -55.0 -1.000000  0.000000 -0.286775E+00 -0.294447E+00  0.307301E+01 -0.612733E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  -55.0 -1.000000  0.000000 -0.395255E+00 -0.103085E+00  0.365665E+01 -0.979092E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  -55.0 -1.000000  0.000000 -0.507071E+00  0.978293E-01  0.428033E+01 -0.135835E+00  0.740872E+04
 320.0  62.5 0.91 -0.625  -55.0 -1.000000  0.000000 -0.618682E+00  0.301285E+00  0.493789E+01 -0.173820E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  -55.0 -1.000000  0.000000 -0.726785E+00  0.500582E+00  0.562243E+01 -0.210711E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  -55.0 -1.000000  0.000000 -0.828395E+00  0.689573E+00  0.632615E+01 -0.245460E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.704040E+01 -0.277156E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.775583E+01 -0.305044E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.846248E+01 -0.328538E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  -55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.915004E+01 -0.347226E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  -55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.980803E+01 -0.360861E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  -55.0 -1.000000  0.000000 -0.118939E+01  0.137084E+01  0.104260E+02 -0.369352E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  -55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.109939E+02 -0.372750E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  -55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.115020E+02 -0.371228E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  -55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.119413E+02 -0.365064E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  -55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.123038E+02 -0.354625E+00  0.740872E+04
 320.0  62.5 0.91  0.025  -55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.125822E+02 -0.340343E+00  0.740872E+04
 320.0  62.5 0.91  0.075  -55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.127705E+02 -0.322702E+00  0.740872E+04
 320.0  62.5 0.91  0.125  -55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.128642E+02 -0.302220E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.128600E+02 -0.279430E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.127561E+02 -0.254871E+00  0.740872E+04
 320.0  62.5 0.91  0.275  -55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.125525E+02 -0.229070E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.122510E+02 -0.202534E+00  0.740872E+04
 320.0  62.5 0.91  0.375  -55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.118551E+02 -0.175738E+00  0.740872E+04
 320.0  62.5 0.91  0.425  -55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.113702E+02 -0.149121E+00  0.740872E+04
 320.0  62.5 0.91  0.475  -55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.108034E+02 -0.123076E+00  0.740872E+04
 320.0  62.5 0.91  0.525  -55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.101635E+02 -0.979532E-01  0.740872E+04
 320.0  62.5 0.91  0.575  -55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.946065E+01 -0.740553E-01  0.740872E+04
 320.0  62.5 0.91  0.625  -55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.870624E+01 -0.516423E-01  0.740872E+04
 320.0  62.5 0.91  0.675  -55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.791231E+01 -0.309367E-01  0.740872E+04
 320.0  62.5 0.91  0.725  -55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.709120E+01 -0.121331E-01  0.740872E+04
 320.0  62.5 0.91  0.775  -55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.625488E+01  0.458521E-02  0.740872E+04
 320.0  62.5 0.91  0.825  -55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.541401E+01  0.190166E-01  0.740872E+04
 320.0  62.5 0.91  0.875  -55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.457629E+01  0.308753E-01  0.740872E+04
 320.0  62.5 0.91  0.925  -55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.374140E+01  0.396010E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.287203E+01  0.433599E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -45.0 -1.000000  0.000000  0.493787E-01 -0.848068E+00  0.124902E+01  0.505027E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -45.0 -1.000000  0.000000  0.369712E-01 -0.824236E+00  0.158559E+01  0.462260E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  -45.0 -1.000000  0.000000 -0.117182E-01 -0.746614E+00  0.204869E+01  0.301501E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  -45.0 -1.000000  0.000000 -0.872059E-01 -0.618948E+00  0.262366E+01  0.490072E-02  0.740872E+04
 320.0  62.5 0.91 -0.775  -45.0 -1.000000  0.000000 -0.186561E+00 -0.442846E+00  0.331111E+01 -0.286908E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  -45.0 -1.000000  0.000000 -0.307180E+00 -0.221812E+00  0.411408E+01 -0.697934E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  -45.0 -1.000000  0.000000 -0.445563E+00  0.378429E-01  0.503472E+01 -0.117219E+00  0.740872E+04
 320.0  62.5 0.91 -0.625  -45.0 -1.000000  0.000000 -0.597024E+00  0.326900E+00  0.607254E+01 -0.169343E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  -45.0 -1.000000  0.000000 -0.755804E+00  0.633683E+00  0.722318E+01 -0.224152E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  -45.0 -1.000000  0.000000 -0.915424E+00  0.944893E+00  0.847754E+01 -0.279377E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.982121E+01 -0.332660E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.112343E+02 -0.381747E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.126916E+02 -0.424642E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  -45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.141636E+02 -0.459733E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  -45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.156169E+02 -0.485863E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  -45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.170162E+02 -0.502355E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  -45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.183254E+02 -0.509000E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  -45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.195091E+02 -0.506019E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  -45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.205340E+02 -0.494005E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  -45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.213703E+02 -0.473857E+00  0.740872E+04
 320.0  62.5 0.91  0.025  -45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.219923E+02 -0.446710E+00  0.740872E+04
 320.0  62.5 0.91  0.075  -45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.223801E+02 -0.413859E+00  0.740872E+04
 320.0  62.5 0.91  0.125  -45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.225194E+02 -0.376685E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.224031E+02 -0.336587E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.220316E+02 -0.294912E+00  0.740872E+04
 320.0  62.5 0.91  0.275  -45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.214131E+02 -0.252904E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.205636E+02 -0.211658E+00  0.740872E+04
 320.0  62.5 0.91  0.375  -45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.195072E+02 -0.172093E+00  0.740872E+04
 320.0  62.5 0.91  0.425  -45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.182744E+02 -0.134938E+00  0.740872E+04
 320.0  62.5 0.91  0.475  -45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.169012E+02 -0.100735E+00  0.740872E+04
 320.0  62.5 0.91  0.525  -45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.154271E+02 -0.698456E-01  0.740872E+04
 320.0  62.5 0.91  0.575  -45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.138927E+02 -0.424785E-01  0.740872E+04
 320.0  62.5 0.91  0.625  -45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.123375E+02 -0.187128E-01  0.740872E+04
 320.0  62.5 0.91  0.675  -45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.107974E+02  0.146946E-02  0.740872E+04
 320.0  62.5 0.91  0.725  -45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.930335E+01  0.181492E-01  0.740872E+04
 320.0  62.5 0.91  0.775  -45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.787981E+01  0.314324E-01  0.740872E+04
 320.0  62.5 0.91  0.825  -45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.654356E+01  0.414004E-01  0.740872E+04
 320.0  62.5 0.91  0.875  -45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.530220E+01  0.480239E-01  0.740872E+04
 320.0  62.5 0.91  0.925  -45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.414900E+01  0.509350E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.302859E+01  0.482432E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -35.0 -1.000000  0.000000  0.743772E-01 -0.881481E+00  0.122005E+01  0.584702E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -35.0 -1.000000  0.000000  0.104021E+00 -0.932091E+00  0.154036E+01  0.684067E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  -35.0 -1.000000  0.000000  0.983296E-01 -0.935500E+00  0.203041E+01  0.670825E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  -35.0 -1.000000  0.000000  0.623153E-01 -0.883598E+00  0.269420E+01  0.554366E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  -35.0 -1.000000  0.000000 -0.753590E-02 -0.763872E+00  0.355770E+01  0.320018E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  -35.0 -1.000000  0.000000 -0.115876E+00 -0.564436E+00  0.465476E+01 -0.495680E-02  0.740872E+04
 320.0  62.5 0.91 -0.675  -35.0 -1.000000  0.000000 -0.266087E+00 -0.277150E+00  0.602274E+01 -0.566778E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  -35.0 -1.000000  0.000000 -0.458484E+00  0.992527E-01  0.769891E+01 -0.123299E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  -35.0 -1.000000  0.000000 -0.688913E+00  0.556514E+00  0.971587E+01 -0.203377E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  -35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.120960E+02 -0.293659E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.148448E+02 -0.389236E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.179447E+02 -0.484091E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.213492E+02 -0.571897E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  -35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.249812E+02 -0.646861E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  -35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.287339E+02 -0.704370E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  -35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.324775E+02 -0.741359E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  -35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.360686E+02 -0.756408E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  -35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.393606E+02 -0.749648E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  -35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.422149E+02 -0.722567E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  -35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.445082E+02 -0.677776E+00  0.740872E+04
 320.0  62.5 0.91  0.025  -35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.461384E+02 -0.618728E+00  0.740872E+04
 320.0  62.5 0.91  0.075  -35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.470281E+02 -0.549414E+00  0.740872E+04
 320.0  62.5 0.91  0.125  -35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.471283E+02 -0.474023E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.464225E+02 -0.396591E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.449313E+02 -0.320695E+00  0.740872E+04
 320.0  62.5 0.91  0.275  -35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.427158E+02 -0.249224E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.398779E+02 -0.184261E+00  0.740872E+04
 320.0  62.5 0.91  0.375  -35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.365548E+02 -0.127079E+00  0.740872E+04
 320.0  62.5 0.91  0.425  -35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.329079E+02 -0.782303E-01  0.740872E+04
 320.0  62.5 0.91  0.475  -35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.291062E+02 -0.376876E-01  0.740872E+04
 320.0  62.5 0.91  0.525  -35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.253092E+02 -0.500867E-02  0.740872E+04
 320.0  62.5 0.91  0.575  -35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.216525E+02  0.205074E-01  0.740872E+04
 320.0  62.5 0.91  0.625  -35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.182384E+02  0.396886E-01  0.740872E+04
 320.0  62.5 0.91  0.675  -35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.151333E+02  0.533881E-01  0.740872E+04
 320.0  62.5 0.91  0.725  -35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.123703E+02  0.624105E-01  0.740872E+04
 320.0  62.5 0.91  0.775  -35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.995474E+01  0.674567E-01  0.740872E+04
 320.0  62.5 0.91  0.825  -35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.787077E+01  0.690738E-01  0.740872E+04
 320.0  62.5 0.91  0.875  -35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.608659E+01  0.675750E-01  0.740872E+04
 320.0  62.5 0.91  0.925  -35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.455359E+01  0.628090E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.317052E+01  0.528622E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -25.0 -1.000000  0.000000  0.964948E-01 -0.913002E+00  0.119466E+01  0.656066E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -25.0 -1.000000  0.000000  0.172172E+00 -0.104910E+01  0.149320E+01  0.912798E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  -25.0 -1.000000  0.000000  0.226040E+00 -0.116959E+01  0.199731E+01  0.110604E+00  0.740872E+04
 320.0  62.5 0.91 -0.825  -25.0 -1.000000  0.000000  0.262029E+00 -0.126210E+01  0.273898E+01  0.124048E+00  0.740872E+04
 320.0  62.5 0.91 -0.775  -25.0 -1.000000  0.000000  0.271648E+00 -0.130321E+01  0.378853E+01  0.128370E+00  0.740872E+04
 320.0  62.5 0.91 -0.725  -25.0 -1.000000  0.000000  0.240008E+00 -0.125956E+01  0.524565E+01  0.118226E+00  0.740872E+04
 320.0  62.5 0.91 -0.675  -25.0 -1.000000  0.000000  0.146979E+00 -0.108819E+01  0.724211E+01  0.864849E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  -25.0 -1.000000  0.000000 -0.306251E-01 -0.740367E+00  0.994523E+01  0.249698E-01  0.740872E+04
 320.0  62.5 0.91 -0.575  -25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.135581E+02 -0.737553E-01  0.740872E+04
 320.0  62.5 0.91 -0.525  -25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.183119E+02 -0.213356E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.244431E+02 -0.390247E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.321494E+02 -0.591642E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.415221E+02 -0.797177E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  -25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.524659E+02 -0.983977E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  -25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.646363E+02 -0.113241E+01  0.740872E+04
 320.0  62.5 0.91 -0.225  -25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.774353E+02 -0.122950E+01  0.740872E+04
 320.0  62.5 0.91 -0.175  -25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.900922E+02 -0.126925E+01  0.740872E+04
 320.0  62.5 0.91 -0.125  -25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.101804E+03 -0.125138E+01  0.740872E+04
 320.0  62.5 0.91 -0.075  -25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.111871E+03 -0.118005E+01  0.740872E+04
 320.0  62.5 0.91 -0.025  -25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.119762E+03 -0.106332E+01  0.740872E+04
 320.0  62.5 0.91  0.025  -25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.125098E+03 -0.912848E+00  0.740872E+04
 320.0  62.5 0.91  0.075  -25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.127595E+03 -0.743029E+00  0.740872E+04
 320.0  62.5 0.91  0.125  -25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.127026E+03 -0.569171E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.123247E+03 -0.404994E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.116301E+03 -0.260512E+00  0.740872E+04
 320.0  62.5 0.91  0.275  -25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.106531E+03 -0.141109E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.946361E+02 -0.479324E-01  0.740872E+04
 320.0  62.5 0.91  0.375  -25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.815838E+02  0.208864E-01  0.740872E+04
 320.0  62.5 0.91  0.425  -25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.684115E+02  0.688559E-01  0.740872E+04
 320.0  62.5 0.91  0.475  -25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.560006E+02  0.100010E+00  0.740872E+04
 320.0  62.5 0.91  0.525  -25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.449367E+02  0.118203E+00  0.740872E+04
 320.0  62.5 0.91  0.575  -25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.354896E+02  0.126759E+00  0.740872E+04
 320.0  62.5 0.91  0.625  -25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.276789E+02  0.128365E+00  0.740872E+04
 320.0  62.5 0.91  0.675  -25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.213684E+02  0.125087E+00  0.740872E+04
 320.0  62.5 0.91  0.725  -25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.163489E+02  0.118457E+00  0.740872E+04
 320.0  62.5 0.91  0.775  -25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.123944E+02  0.109550E+00  0.740872E+04
 320.0  62.5 0.91  0.825  -25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.929264E+01  0.990504E-01  0.740872E+04
 320.0  62.5 0.91  0.875  -25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.685623E+01  0.872597E-01  0.740872E+04
 320.0  62.5 0.91  0.925  -25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.491878E+01  0.739104E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.328839E+01  0.568237E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  -15.0 -1.000000  0.000000  0.113166E+00 -0.937757E+00  0.117567E+01  0.710301E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  -15.0 -1.000000  0.000000  0.229573E+00 -0.115145E+01  0.145321E+01  0.110714E+00  0.740872E+04
 320.0  62.5 0.91 -0.875  -15.0 -1.000000  0.000000  0.346470E+00 -0.139816E+01  0.196052E+01  0.151993E+00  0.740872E+04
 320.0  62.5 0.91 -0.825  -15.0 -1.000000  0.000000  0.475895E+00 -0.168091E+01  0.275852E+01  0.198122E+00  0.740872E+04
 320.0  62.5 0.91 -0.775  -15.0 -1.000000  0.000000  0.618224E+00 -0.199421E+01  0.397125E+01  0.248956E+00  0.740872E+04
 320.0  62.5 0.91 -0.725  -15.0 -1.000000  0.000000  0.765979E+00 -0.231985E+01  0.579461E+01  0.301745E+00  0.740872E+04
 320.0  62.5 0.91 -0.675  -15.0 -1.000000  0.000000  0.898888E+00 -0.261446E+01  0.853027E+01  0.349305E+00  0.740872E+04
 320.0  62.5 0.91 -0.625  -15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.126424E+02  0.376286E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  -15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.188456E+02  0.353554E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  -15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.282336E+02  0.169156E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  -15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.424450E+02 -0.238606E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  -15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.638099E+02 -0.658310E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  -15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.952758E+02 -0.108513E+01  0.740872E+04
 320.0  62.5 0.91 -0.325  -15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.139649E+03 -0.151280E+01  0.740872E+04
 320.0  62.5 0.91 -0.275  -15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.197576E+03 -0.193237E+01  0.740872E+04
 320.0  62.5 0.91 -0.225  -15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.264726E+03 -0.233029E+01  0.740872E+04
 320.0  62.5 0.91 -0.175  -15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.331304E+03 -0.249610E+01  0.740872E+04
 320.0  62.5 0.91 -0.125  -15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.386944E+03 -0.240674E+01  0.740872E+04
 320.0  62.5 0.91 -0.075  -15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.427148E+03 -0.208732E+01  0.740872E+04
 320.0  62.5 0.91 -0.025  -15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.454076E+03 -0.173809E+01  0.740872E+04
 320.0  62.5 0.91  0.025  -15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.472165E+03 -0.137389E+01  0.740872E+04
 320.0  62.5 0.91  0.075  -15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.483787E+03 -0.100362E+01  0.740872E+04
 320.0  62.5 0.91  0.125  -15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.487030E+03 -0.632775E+00  0.740872E+04
 320.0  62.5 0.91  0.175  -15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.475553E+03 -0.264945E+00  0.740872E+04
 320.0  62.5 0.91  0.225  -15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.441623E+03  0.972685E-01  0.740872E+04
 320.0  62.5 0.91  0.275  -15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.383012E+03  0.307126E+00  0.740872E+04
 320.0  62.5 0.91  0.325  -15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.308342E+03  0.365192E+00  0.740872E+04
 320.0  62.5 0.91  0.375  -15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.232794E+03  0.376654E+00  0.740872E+04
 320.0  62.5 0.91  0.425  -15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.168205E+03  0.362173E+00  0.740872E+04
 320.0  62.5 0.91  0.475  -15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.118724E+03  0.334695E+00  0.740872E+04
 320.0  62.5 0.91  0.525  -15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.831069E+02  0.301806E+00  0.740872E+04
 320.0  62.5 0.91  0.575  -15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.582180E+02  0.267726E+00  0.740872E+04
 320.0  62.5 0.91  0.625  -15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.409913E+02  0.234677E+00  0.740872E+04
 320.0  62.5 0.91  0.675  -15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.290458E+02  0.203720E+00  0.740872E+04
 320.0  62.5 0.91  0.725  -15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.206964E+02  0.175253E+00  0.740872E+04
 320.0  62.5 0.91  0.775  -15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.147950E+02  0.149286E+00  0.740872E+04
 320.0  62.5 0.91  0.825  -15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.105687E+02  0.125580E+00  0.740872E+04
 320.0  62.5 0.91  0.875  -15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.749305E+01  0.103662E+00  0.740872E+04
 320.0  62.5 0.91  0.925  -15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.519983E+01  0.826319E-01  0.740872E+04
 320.0  62.5 0.91  0.975  -15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.337316E+01  0.597368E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   -5.0 -1.000000  0.000000  0.122158E+00 -0.951417E+00  0.116549E+01  0.739689E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   -5.0 -1.000000  0.000000  0.262856E+00 -0.121199E+01  0.143005E+01  0.122035E+00  0.740872E+04
 320.0  62.5 0.91 -0.875   -5.0 -1.000000  0.000000  0.421944E+00 -0.154387E+01  0.193602E+01  0.178041E+00  0.740872E+04
 320.0  62.5 0.91 -0.825   -5.0 -1.000000  0.000000  0.622980E+00 -0.197324E+01  0.276280E+01  0.249257E+00  0.740872E+04
 320.0  62.5 0.91 -0.775   -5.0 -1.000000  0.000000  0.885821E+00 -0.253472E+01  0.407316E+01  0.342372E+00  0.740872E+04
 320.0  62.5 0.91 -0.725   -5.0 -1.000000  0.000000  0.123675E+01 -0.327987E+01  0.614254E+01  0.466494E+00  0.740872E+04
 320.0  62.5 0.91 -0.675   -5.0 -1.000000  0.000000  0.171467E+01 -0.428774E+01  0.943763E+01  0.635223E+00  0.740872E+04
 320.0  62.5 0.91 -0.625   -5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.147714E+02  0.869467E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   -5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.236169E+02  0.531104E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   -5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.387777E+02  0.104392E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   -5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.659167E+02 -0.350595E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   -5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.117332E+03 -0.834385E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   -5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.222103E+03 -0.134950E+01  0.740872E+04
 320.0  62.5 0.91 -0.325   -5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.455445E+03 -0.190102E+01  0.740872E+04
 320.0  62.5 0.91 -0.275   -5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.101960E+04 -0.249752E+01  0.740872E+04
 320.0  62.5 0.91 -0.225   -5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.229844E+04 -0.280287E+01  0.740872E+04
 320.0  62.5 0.91 -0.175   -5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.367198E+04 -0.288228E+01  0.740872E+04
 320.0  62.5 0.91 -0.125   -5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.332329E+04 -0.294898E+01  0.740872E+04
 320.0  62.5 0.91 -0.075   -5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.252693E+04 -0.281135E+01  0.740872E+04
 320.0  62.5 0.91 -0.025   -5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.208434E+04 -0.226761E+01  0.740872E+04
 320.0  62.5 0.91  0.025   -5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.195374E+04 -0.176761E+01  0.740872E+04
 320.0  62.5 0.91  0.075   -5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.208726E+04 -0.129975E+01  0.740872E+04
 320.0  62.5 0.91  0.125   -5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.254668E+04 -0.856715E+00  0.740872E+04
 320.0  62.5 0.91  0.175   -5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.349885E+04 -0.434003E+00  0.740872E+04
 320.0  62.5 0.91  0.225   -5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.467030E+04 -0.289926E-01  0.740872E+04
 320.0  62.5 0.91  0.275   -5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.388130E+04  0.359633E+00  0.740872E+04
 320.0  62.5 0.91  0.325   -5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.190508E+04  0.732249E+00  0.740872E+04
 320.0  62.5 0.91  0.375   -5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.862667E+03  0.883699E+00  0.740872E+04
 320.0  62.5 0.91  0.425   -5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.425960E+03  0.708029E+00  0.740872E+04
 320.0  62.5 0.91  0.475   -5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.230724E+03  0.572684E+00  0.740872E+04
 320.0  62.5 0.91  0.525   -5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.134444E+03  0.466663E+00  0.740872E+04
 320.0  62.5 0.91  0.575   -5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.827774E+02  0.382313E+00  0.740872E+04
 320.0  62.5 0.91  0.625   -5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.531195E+02  0.314259E+00  0.740872E+04
 320.0  62.5 0.91  0.675   -5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.351601E+02  0.258650E+00  0.740872E+04
 320.0  62.5 0.91  0.725   -5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.238064E+02  0.212663E+00  0.740872E+04
 320.0  62.5 0.91  0.775   -5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.163697E+02  0.174165E+00  0.740872E+04
 320.0  62.5 0.91  0.825   -5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.113483E+02  0.141464E+00  0.740872E+04
 320.0  62.5 0.91  0.875   -5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.785982E+01  0.113095E+00  0.740872E+04
 320.0  62.5 0.91  0.925   -5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.535379E+01  0.874586E-01  0.740872E+04
 320.0  62.5 0.91  0.975   -5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.341757E+01  0.612832E-01  0.740872E+04
 320.0  62.5 0.91 -0.975    5.0  1.452460  0.126131  0.122158E+00 -0.951417E+00  0.116549E+01  0.739689E-01  0.740872E+04
 320.0  62.5 0.91 -0.925    5.0  1.294440  0.178140  0.262856E+00 -0.121199E+01  0.143005E+01  0.122035E+00  0.740872E+04
 320.0  62.5 0.91 -0.875    5.0  2.424070  0.580601  0.421944E+00 -0.154387E+01  0.193602E+01  0.178041E+00  0.740872E+04
 320.0  62.5 0.91 -0.825    5.0 -1.000000  0.000000  0.622980E+00 -0.197324E+01  0.276280E+01  0.249257E+00  0.740872E+04
 320.0  62.5 0.91 -0.775    5.0 -1.000000  0.000000  0.885821E+00 -0.253472E+01  0.407316E+01  0.342372E+00  0.740872E+04
 320.0  62.5 0.91 -0.725    5.0 -1.000000  0.000000  0.123675E+01 -0.327987E+01  0.614254E+01  0.466494E+00  0.740872E+04
 320.0  62.5 0.91 -0.675    5.0 -1.000000  0.000000  0.171467E+01 -0.428774E+01  0.943763E+01  0.635223E+00  0.740872E+04
 320.0  62.5 0.91 -0.625    5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.147714E+02  0.869467E+00  0.740872E+04
 320.0  62.5 0.91 -0.575    5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.236169E+02  0.531104E+00  0.740872E+04
 320.0  62.5 0.91 -0.525    5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.387777E+02  0.104392E+00  0.740872E+04
 320.0  62.5 0.91 -0.475    5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.659167E+02 -0.350595E+00  0.740872E+04
 320.0  62.5 0.91 -0.425    5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.117332E+03 -0.834385E+00  0.740872E+04
 320.0  62.5 0.91 -0.375    5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.222103E+03 -0.134950E+01  0.740872E+04
 320.0  62.5 0.91 -0.325    5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.455445E+03 -0.190102E+01  0.740872E+04
 320.0  62.5 0.91 -0.275    5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.101960E+04 -0.249752E+01  0.740872E+04
 320.0  62.5 0.91 -0.225    5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.229844E+04 -0.280287E+01  0.740872E+04
 320.0  62.5 0.91 -0.175    5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.367198E+04 -0.288228E+01  0.740872E+04
 320.0  62.5 0.91 -0.125    5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.332329E+04 -0.294898E+01  0.740872E+04
 320.0  62.5 0.91 -0.075    5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.252693E+04 -0.281135E+01  0.740872E+04
 320.0  62.5 0.91 -0.025    5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.208434E+04 -0.226761E+01  0.740872E+04
 320.0  62.5 0.91  0.025    5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.195374E+04 -0.176761E+01  0.740872E+04
 320.0  62.5 0.91  0.075    5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.208726E+04 -0.129975E+01  0.740872E+04
 320.0  62.5 0.91  0.125    5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.254668E+04 -0.856715E+00  0.740872E+04
 320.0  62.5 0.91  0.175    5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.349885E+04 -0.434003E+00  0.740872E+04
 320.0  62.5 0.91  0.225    5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.467030E+04 -0.289926E-01  0.740872E+04
 320.0  62.5 0.91  0.275    5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.388130E+04  0.359633E+00  0.740872E+04
 320.0  62.5 0.91  0.325    5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.190508E+04  0.732249E+00  0.740872E+04
 320.0  62.5 0.91  0.375    5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.862667E+03  0.883699E+00  0.740872E+04
 320.0  62.5 0.91  0.425    5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.425960E+03  0.708029E+00  0.740872E+04
 320.0  62.5 0.91  0.475    5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.230724E+03  0.572684E+00  0.740872E+04
 320.0  62.5 0.91  0.525    5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.134444E+03  0.466663E+00  0.740872E+04
 320.0  62.5 0.91  0.575    5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.827774E+02  0.382313E+00  0.740872E+04
 320.0  62.5 0.91  0.625    5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.531195E+02  0.314259E+00  0.740872E+04
 320.0  62.5 0.91  0.675    5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.351601E+02  0.258650E+00  0.740872E+04
 320.0  62.5 0.91  0.725    5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.238064E+02  0.212663E+00  0.740872E+04
 320.0  62.5 0.91  0.775    5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.163697E+02  0.174165E+00  0.740872E+04
 320.0  62.5 0.91  0.825    5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.113483E+02  0.141464E+00  0.740872E+04
 320.0  62.5 0.91  0.875    5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.785982E+01  0.113095E+00  0.740872E+04
 320.0  62.5 0.91  0.925    5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.535379E+01  0.874586E-01  0.740872E+04
 320.0  62.5 0.91  0.975    5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.341757E+01  0.612832E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   15.0  1.307050  0.122562  0.113166E+00 -0.937757E+00  0.117567E+01  0.710301E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   15.0  1.692160  0.206400  0.229573E+00 -0.115145E+01  0.145321E+01  0.110714E+00  0.740872E+04
 320.0  62.5 0.91 -0.875   15.0  2.729470  0.401866  0.346470E+00 -0.139816E+01  0.196052E+01  0.151993E+00  0.740872E+04
 320.0  62.5 0.91 -0.825   15.0 -1.000000  0.000000  0.475895E+00 -0.168091E+01  0.275852E+01  0.198122E+00  0.740872E+04
 320.0  62.5 0.91 -0.775   15.0 -1.000000  0.000000  0.618224E+00 -0.199421E+01  0.397125E+01  0.248956E+00  0.740872E+04
 320.0  62.5 0.91 -0.725   15.0 -1.000000  0.000000  0.765979E+00 -0.231985E+01  0.579461E+01  0.301745E+00  0.740872E+04
 320.0  62.5 0.91 -0.675   15.0 -1.000000  0.000000  0.898888E+00 -0.261446E+01  0.853027E+01  0.349305E+00  0.740872E+04
 320.0  62.5 0.91 -0.625   15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.126424E+02  0.376286E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.188456E+02  0.353554E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.282336E+02  0.169156E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.424450E+02 -0.238606E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.638099E+02 -0.658310E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.952758E+02 -0.108513E+01  0.740872E+04
 320.0  62.5 0.91 -0.325   15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.139649E+03 -0.151280E+01  0.740872E+04
 320.0  62.5 0.91 -0.275   15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.197576E+03 -0.193237E+01  0.740872E+04
 320.0  62.5 0.91 -0.225   15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.264726E+03 -0.233029E+01  0.740872E+04
 320.0  62.5 0.91 -0.175   15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.331304E+03 -0.249610E+01  0.740872E+04
 320.0  62.5 0.91 -0.125   15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.386944E+03 -0.240674E+01  0.740872E+04
 320.0  62.5 0.91 -0.075   15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.427148E+03 -0.208732E+01  0.740872E+04
 320.0  62.5 0.91 -0.025   15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.454076E+03 -0.173809E+01  0.740872E+04
 320.0  62.5 0.91  0.025   15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.472165E+03 -0.137389E+01  0.740872E+04
 320.0  62.5 0.91  0.075   15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.483787E+03 -0.100362E+01  0.740872E+04
 320.0  62.5 0.91  0.125   15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.487030E+03 -0.632775E+00  0.740872E+04
 320.0  62.5 0.91  0.175   15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.475553E+03 -0.264945E+00  0.740872E+04
 320.0  62.5 0.91  0.225   15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.441623E+03  0.972685E-01  0.740872E+04
 320.0  62.5 0.91  0.275   15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.383012E+03  0.307126E+00  0.740872E+04
 320.0  62.5 0.91  0.325   15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.308342E+03  0.365192E+00  0.740872E+04
 320.0  62.5 0.91  0.375   15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.232794E+03  0.376654E+00  0.740872E+04
 320.0  62.5 0.91  0.425   15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.168205E+03  0.362173E+00  0.740872E+04
 320.0  62.5 0.91  0.475   15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.118724E+03  0.334695E+00  0.740872E+04
 320.0  62.5 0.91  0.525   15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.831069E+02  0.301806E+00  0.740872E+04
 320.0  62.5 0.91  0.575   15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.582180E+02  0.267726E+00  0.740872E+04
 320.0  62.5 0.91  0.625   15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.409913E+02  0.234677E+00  0.740872E+04
 320.0  62.5 0.91  0.675   15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.290458E+02  0.203720E+00  0.740872E+04
 320.0  62.5 0.91  0.725   15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.206964E+02  0.175253E+00  0.740872E+04
 320.0  62.5 0.91  0.775   15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.147950E+02  0.149286E+00  0.740872E+04
 320.0  62.5 0.91  0.825   15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.105687E+02  0.125580E+00  0.740872E+04
 320.0  62.5 0.91  0.875   15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.749305E+01  0.103662E+00  0.740872E+04
 320.0  62.5 0.91  0.925   15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.519983E+01  0.826319E-01  0.740872E+04
 320.0  62.5 0.91  0.975   15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.337316E+01  0.597368E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   25.0  1.449440  0.120736  0.964948E-01 -0.913002E+00  0.119466E+01  0.656066E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   25.0  1.682170  0.199310  0.172172E+00 -0.104910E+01  0.149320E+01  0.912798E-01  0.740872E+04
 320.0  62.5 0.91 -0.875   25.0  2.569180  0.342869  0.226040E+00 -0.116959E+01  0.199731E+01  0.110604E+00  0.740872E+04
 320.0  62.5 0.91 -0.825   25.0 -1.000000  0.000000  0.262029E+00 -0.126210E+01  0.273898E+01  0.124048E+00  0.740872E+04
 320.0  62.5 0.91 -0.775   25.0 -1.000000  0.000000  0.271648E+00 -0.130321E+01  0.378853E+01  0.128370E+00  0.740872E+04
 320.0  62.5 0.91 -0.725   25.0 -1.000000  0.000000  0.240008E+00 -0.125956E+01  0.524565E+01  0.118226E+00  0.740872E+04
 320.0  62.5 0.91 -0.675   25.0 -1.000000  0.000000  0.146979E+00 -0.108819E+01  0.724211E+01  0.864849E-01  0.740872E+04
 320.0  62.5 0.91 -0.625   25.0 -1.000000  0.000000 -0.306251E-01 -0.740367E+00  0.994523E+01  0.249698E-01  0.740872E+04
 320.0  62.5 0.91 -0.575   25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.135581E+02 -0.737553E-01  0.740872E+04
 320.0  62.5 0.91 -0.525   25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.183119E+02 -0.213356E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.244431E+02 -0.390247E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.321494E+02 -0.591642E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.415221E+02 -0.797177E+00  0.740872E+04
 320.0  62.5 0.91 -0.325   25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.524659E+02 -0.983977E+00  0.740872E+04
 320.0  62.5 0.91 -0.275   25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.646363E+02 -0.113241E+01  0.740872E+04
 320.0  62.5 0.91 -0.225   25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.774353E+02 -0.122950E+01  0.740872E+04
 320.0  62.5 0.91 -0.175   25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.900922E+02 -0.126925E+01  0.740872E+04
 320.0  62.5 0.91 -0.125   25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.101804E+03 -0.125138E+01  0.740872E+04
 320.0  62.5 0.91 -0.075   25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.111871E+03 -0.118005E+01  0.740872E+04
 320.0  62.5 0.91 -0.025   25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.119762E+03 -0.106332E+01  0.740872E+04
 320.0  62.5 0.91  0.025   25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.125098E+03 -0.912848E+00  0.740872E+04
 320.0  62.5 0.91  0.075   25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.127595E+03 -0.743029E+00  0.740872E+04
 320.0  62.5 0.91  0.125   25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.127026E+03 -0.569171E+00  0.740872E+04
 320.0  62.5 0.91  0.175   25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.123247E+03 -0.404994E+00  0.740872E+04
 320.0  62.5 0.91  0.225   25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.116301E+03 -0.260512E+00  0.740872E+04
 320.0  62.5 0.91  0.275   25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.106531E+03 -0.141109E+00  0.740872E+04
 320.0  62.5 0.91  0.325   25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.946361E+02 -0.479324E-01  0.740872E+04
 320.0  62.5 0.91  0.375   25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.815838E+02  0.208864E-01  0.740872E+04
 320.0  62.5 0.91  0.425   25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.684115E+02  0.688559E-01  0.740872E+04
 320.0  62.5 0.91  0.475   25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.560006E+02  0.100010E+00  0.740872E+04
 320.0  62.5 0.91  0.525   25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.449367E+02  0.118203E+00  0.740872E+04
 320.0  62.5 0.91  0.575   25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.354896E+02  0.126759E+00  0.740872E+04
 320.0  62.5 0.91  0.625   25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.276789E+02  0.128365E+00  0.740872E+04
 320.0  62.5 0.91  0.675   25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.213684E+02  0.125087E+00  0.740872E+04
 320.0  62.5 0.91  0.725   25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.163489E+02  0.118457E+00  0.740872E+04
 320.0  62.5 0.91  0.775   25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.123944E+02  0.109550E+00  0.740872E+04
 320.0  62.5 0.91  0.825   25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.929264E+01  0.990504E-01  0.740872E+04
 320.0  62.5 0.91  0.875   25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.685623E+01  0.872597E-01  0.740872E+04
 320.0  62.5 0.91  0.925   25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.491878E+01  0.739104E-01  0.740872E+04
 320.0  62.5 0.91  0.975   25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.328839E+01  0.568237E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   35.0  1.509360  0.121772  0.743772E-01 -0.881481E+00  0.122005E+01  0.584702E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   35.0  1.676160  0.182044  0.104021E+00 -0.932091E+00  0.154036E+01  0.684067E-01  0.740872E+04
 320.0  62.5 0.91 -0.875   35.0  1.513900  0.225529  0.983296E-01 -0.935500E+00  0.203041E+01  0.670825E-01  0.740872E+04
 320.0  62.5 0.91 -0.825   35.0  2.778350  0.412985  0.623153E-01 -0.883598E+00  0.269420E+01  0.554366E-01  0.740872E+04
 320.0  62.5 0.91 -0.775   35.0 -1.000000  0.000000 -0.753590E-02 -0.763872E+00  0.355770E+01  0.320018E-01  0.740872E+04
 320.0  62.5 0.91 -0.725   35.0 -1.000000  0.000000 -0.115876E+00 -0.564436E+00  0.465476E+01 -0.495680E-02  0.740872E+04
 320.0  62.5 0.91 -0.675   35.0 -1.000000  0.000000 -0.266087E+00 -0.277150E+00  0.602274E+01 -0.566778E-01  0.740872E+04
 320.0  62.5 0.91 -0.625   35.0 -1.000000  0.000000 -0.458484E+00  0.992527E-01  0.769891E+01 -0.123299E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   35.0 -1.000000  0.000000 -0.688913E+00  0.556514E+00  0.971587E+01 -0.203377E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.120960E+02 -0.293659E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.148448E+02 -0.389236E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.179447E+02 -0.484091E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.213492E+02 -0.571897E+00  0.740872E+04
 320.0  62.5 0.91 -0.325   35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.249812E+02 -0.646861E+00  0.740872E+04
 320.0  62.5 0.91 -0.275   35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.287339E+02 -0.704370E+00  0.740872E+04
 320.0  62.5 0.91 -0.225   35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.324775E+02 -0.741359E+00  0.740872E+04
 320.0  62.5 0.91 -0.175   35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.360686E+02 -0.756408E+00  0.740872E+04
 320.0  62.5 0.91 -0.125   35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.393606E+02 -0.749648E+00  0.740872E+04
 320.0  62.5 0.91 -0.075   35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.422149E+02 -0.722567E+00  0.740872E+04
 320.0  62.5 0.91 -0.025   35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.445082E+02 -0.677776E+00  0.740872E+04
 320.0  62.5 0.91  0.025   35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.461384E+02 -0.618728E+00  0.740872E+04
 320.0  62.5 0.91  0.075   35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.470281E+02 -0.549414E+00  0.740872E+04
 320.0  62.5 0.91  0.125   35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.471283E+02 -0.474023E+00  0.740872E+04
 320.0  62.5 0.91  0.175   35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.464225E+02 -0.396591E+00  0.740872E+04
 320.0  62.5 0.91  0.225   35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.449313E+02 -0.320695E+00  0.740872E+04
 320.0  62.5 0.91  0.275   35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.427158E+02 -0.249224E+00  0.740872E+04
 320.0  62.5 0.91  0.325   35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.398779E+02 -0.184261E+00  0.740872E+04
 320.0  62.5 0.91  0.375   35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.365548E+02 -0.127079E+00  0.740872E+04
 320.0  62.5 0.91  0.425   35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.329079E+02 -0.782303E-01  0.740872E+04
 320.0  62.5 0.91  0.475   35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.291062E+02 -0.376876E-01  0.740872E+04
 320.0  62.5 0.91  0.525   35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.253092E+02 -0.500867E-02  0.740872E+04
 320.0  62.5 0.91  0.575   35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.216525E+02  0.205074E-01  0.740872E+04
 320.0  62.5 0.91  0.625   35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.182384E+02  0.396886E-01  0.740872E+04
 320.0  62.5 0.91  0.675   35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.151333E+02  0.533881E-01  0.740872E+04
 320.0  62.5 0.91  0.725   35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.123703E+02  0.624105E-01  0.740872E+04
 320.0  62.5 0.91  0.775   35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.995474E+01  0.674567E-01  0.740872E+04
 320.0  62.5 0.91  0.825   35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.787077E+01  0.690738E-01  0.740872E+04
 320.0  62.5 0.91  0.875   35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.608659E+01  0.675750E-01  0.740872E+04
 320.0  62.5 0.91  0.925   35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.455359E+01  0.628090E-01  0.740872E+04
 320.0  62.5 0.91  0.975   35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.317052E+01  0.528622E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   45.0  1.426900  0.107037  0.493787E-01 -0.848068E+00  0.124902E+01  0.505027E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   45.0  1.779720  0.177824  0.369712E-01 -0.824236E+00  0.158559E+01  0.462260E-01  0.740872E+04
 320.0  62.5 0.91 -0.875   45.0  2.049020  0.217209 -0.117182E-01 -0.746614E+00  0.204869E+01  0.301501E-01  0.740872E+04
 320.0  62.5 0.91 -0.825   45.0  3.022630  0.317311 -0.872059E-01 -0.618948E+00  0.262366E+01  0.490072E-02  0.740872E+04
 320.0  62.5 0.91 -0.775   45.0  2.773570  0.403954 -0.186561E+00 -0.442846E+00  0.331111E+01 -0.286908E-01  0.740872E+04
 320.0  62.5 0.91 -0.725   45.0  4.417060  0.629505 -0.307180E+00 -0.221812E+00  0.411408E+01 -0.697934E-01  0.740872E+04
 320.0  62.5 0.91 -0.675   45.0 -1.000000  0.000000 -0.445563E+00  0.378429E-01  0.503472E+01 -0.117219E+00  0.740872E+04
 320.0  62.5 0.91 -0.625   45.0 -1.000000  0.000000 -0.597024E+00  0.326900E+00  0.607254E+01 -0.169343E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   45.0 -1.000000  0.000000 -0.755804E+00  0.633683E+00  0.722318E+01 -0.224152E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   45.0 -1.000000  0.000000 -0.915424E+00  0.944893E+00  0.847754E+01 -0.279377E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.982121E+01 -0.332660E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.112343E+02 -0.381747E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.126916E+02 -0.424642E+00  0.740872E+04
 320.0  62.5 0.91 -0.325   45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.141636E+02 -0.459733E+00  0.740872E+04
 320.0  62.5 0.91 -0.275   45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.156169E+02 -0.485863E+00  0.740872E+04
 320.0  62.5 0.91 -0.225   45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.170162E+02 -0.502355E+00  0.740872E+04
 320.0  62.5 0.91 -0.175   45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.183254E+02 -0.509000E+00  0.740872E+04
 320.0  62.5 0.91 -0.125   45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.195091E+02 -0.506019E+00  0.740872E+04
 320.0  62.5 0.91 -0.075   45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.205340E+02 -0.494005E+00  0.740872E+04
 320.0  62.5 0.91 -0.025   45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.213703E+02 -0.473857E+00  0.740872E+04
 320.0  62.5 0.91  0.025   45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.219923E+02 -0.446710E+00  0.740872E+04
 320.0  62.5 0.91  0.075   45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.223801E+02 -0.413859E+00  0.740872E+04
 320.0  62.5 0.91  0.125   45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.225194E+02 -0.376685E+00  0.740872E+04
 320.0  62.5 0.91  0.175   45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.224031E+02 -0.336587E+00  0.740872E+04
 320.0  62.5 0.91  0.225   45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.220316E+02 -0.294912E+00  0.740872E+04
 320.0  62.5 0.91  0.275   45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.214131E+02 -0.252904E+00  0.740872E+04
 320.0  62.5 0.91  0.325   45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.205636E+02 -0.211658E+00  0.740872E+04
 320.0  62.5 0.91  0.375   45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.195072E+02 -0.172093E+00  0.740872E+04
 320.0  62.5 0.91  0.425   45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.182744E+02 -0.134938E+00  0.740872E+04
 320.0  62.5 0.91  0.475   45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.169012E+02 -0.100735E+00  0.740872E+04
 320.0  62.5 0.91  0.525   45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.154271E+02 -0.698456E-01  0.740872E+04
 320.0  62.5 0.91  0.575   45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.138927E+02 -0.424785E-01  0.740872E+04
 320.0  62.5 0.91  0.625   45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.123375E+02 -0.187128E-01  0.740872E+04
 320.0  62.5 0.91  0.675   45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.107974E+02  0.146946E-02  0.740872E+04
 320.0  62.5 0.91  0.725   45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.930335E+01  0.181492E-01  0.740872E+04
 320.0  62.5 0.91  0.775   45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.787981E+01  0.314324E-01  0.740872E+04
 320.0  62.5 0.91  0.825   45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.654356E+01  0.414004E-01  0.740872E+04
 320.0  62.5 0.91  0.875   45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.530220E+01  0.480239E-01  0.740872E+04
 320.0  62.5 0.91  0.925   45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.414900E+01  0.509350E-01  0.740872E+04
 320.0  62.5 0.91  0.975   45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.302859E+01  0.482432E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   55.0  1.678250  0.106255  0.238499E-01 -0.817073E+00  0.127890E+01  0.425052E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   55.0  1.902060  0.172763 -0.216086E-01 -0.739841E+00  0.162290E+01  0.272844E-01  0.740872E+04
 320.0  62.5 0.91 -0.875   55.0  2.287060  0.204202 -0.952212E-01 -0.620128E+00  0.204883E+01  0.287478E-02  0.740872E+04
 320.0  62.5 0.91 -0.825   55.0  2.279190  0.222729 -0.185387E+00 -0.469160E+00  0.253506E+01 -0.272167E-01  0.740872E+04
 320.0  62.5 0.91 -0.775   55.0  3.282800  0.314253 -0.286775E+00 -0.294447E+00  0.307301E+01 -0.612733E-01  0.740872E+04
 320.0  62.5 0.91 -0.725   55.0  3.977400  0.400941 -0.395255E+00 -0.103085E+00  0.365665E+01 -0.979092E-01  0.740872E+04
 320.0  62.5 0.91 -0.675   55.0  3.896030  0.476095 -0.507071E+00  0.978293E-01  0.428033E+01 -0.135835E+00  0.740872E+04
 320.0  62.5 0.91 -0.625   55.0  5.575040  0.698676 -0.618682E+00  0.301285E+00  0.493789E+01 -0.173820E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   55.0  4.721350  0.712402 -0.726785E+00  0.500582E+00  0.562243E+01 -0.210711E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   55.0  6.670150  1.648500 -0.828395E+00  0.689573E+00  0.632615E+01 -0.245460E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.704040E+01 -0.277156E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.775583E+01 -0.305044E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.846248E+01 -0.328538E+00  0.740872E+04
 320.0  62.5 0.91 -0.325   55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.915004E+01 -0.347226E+00  0.740872E+04
 320.0  62.5 0.91 -0.275   55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.980803E+01 -0.360861E+00  0.740872E+04
 320.0  62.5 0.91 -0.225   55.0 -1.000000  0.000000 -0.118939E+01  0.137084E+01  0.104260E+02 -0.369352E+00  0.740872E+04
 320.0  62.5 0.91 -0.175   55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.109939E+02 -0.372750E+00  0.740872E+04
 320.0  62.5 0.91 -0.125   55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.115020E+02 -0.371228E+00  0.740872E+04
 320.0  62.5 0.91 -0.075   55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.119413E+02 -0.365064E+00  0.740872E+04
 320.0  62.5 0.91 -0.025   55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.123038E+02 -0.354625E+00  0.740872E+04
 320.0  62.5 0.91  0.025   55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.125822E+02 -0.340343E+00  0.740872E+04
 320.0  62.5 0.91  0.075   55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.127705E+02 -0.322702E+00  0.740872E+04
 320.0  62.5 0.91  0.125   55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.128642E+02 -0.302220E+00  0.740872E+04
 320.0  62.5 0.91  0.175   55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.128600E+02 -0.279430E+00  0.740872E+04
 320.0  62.5 0.91  0.225   55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.127561E+02 -0.254871E+00  0.740872E+04
 320.0  62.5 0.91  0.275   55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.125525E+02 -0.229070E+00  0.740872E+04
 320.0  62.5 0.91  0.325   55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.122510E+02 -0.202534E+00  0.740872E+04
 320.0  62.5 0.91  0.375   55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.118551E+02 -0.175738E+00  0.740872E+04
 320.0  62.5 0.91  0.425   55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.113702E+02 -0.149121E+00  0.740872E+04
 320.0  62.5 0.91  0.475   55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.108034E+02 -0.123076E+00  0.740872E+04
 320.0  62.5 0.91  0.525   55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.101635E+02 -0.979532E-01  0.740872E+04
 320.0  62.5 0.91  0.575   55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.946065E+01 -0.740553E-01  0.740872E+04
 320.0  62.5 0.91  0.625   55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.870624E+01 -0.516423E-01  0.740872E+04
 320.0  62.5 0.91  0.675   55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.791231E+01 -0.309367E-01  0.740872E+04
 320.0  62.5 0.91  0.725   55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.709120E+01 -0.121331E-01  0.740872E+04
 320.0  62.5 0.91  0.775   55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.625488E+01  0.458521E-02  0.740872E+04
 320.0  62.5 0.91  0.825   55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.541401E+01  0.190166E-01  0.740872E+04
 320.0  62.5 0.91  0.875   55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.457629E+01  0.308753E-01  0.740872E+04
 320.0  62.5 0.91  0.925   55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.374140E+01  0.396010E-01  0.740872E+04
 320.0  62.5 0.91  0.975   55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.287203E+01  0.433599E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   65.0  1.350580  0.085722 -0.409686E-03 -0.791555E+00  0.130754E+01  0.350802E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   65.0  2.057590  0.147566 -0.688019E-01 -0.683825E+00  0.164982E+01  0.125569E-01  0.740872E+04
 320.0  62.5 0.91 -0.875   65.0  2.162150  0.174158 -0.153445E+00 -0.552016E+00  0.203330E+01 -0.152508E-01  0.740872E+04
 320.0  62.5 0.91 -0.825   65.0  2.497550  0.204677 -0.244277E+00 -0.407674E+00  0.243872E+01 -0.452201E-01  0.740872E+04
 320.0  62.5 0.91 -0.775   65.0  2.645580  0.231507 -0.336811E+00 -0.257609E+00  0.285768E+01 -0.758855E-01  0.740872E+04
 320.0  62.5 0.91 -0.725   65.0  3.558230  0.291056 -0.428092E+00 -0.106988E+00  0.328463E+01 -0.106251E+00  0.740872E+04
 320.0  62.5 0.91 -0.675   65.0  3.723190  0.324903 -0.515909E+00  0.400080E-01  0.371513E+01 -0.135556E+00  0.740872E+04
 320.0  62.5 0.91 -0.625   65.0  4.199760  0.388290 -0.598540E+00  0.179956E+00  0.414526E+01 -0.163204E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   65.0  4.668990  0.462889 -0.674640E+00  0.310083E+00  0.457138E+01 -0.188722E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   65.0  5.741300  0.569586 -0.743182E+00  0.428197E+00  0.498999E+01 -0.211745E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   65.0  5.705280  0.643565 -0.803406E+00  0.532633E+00  0.539771E+01 -0.232004E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   65.0  6.051290  0.741645 -0.854795E+00  0.622194E+00  0.579126E+01 -0.249311E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   65.0  5.753470  0.792890 -0.897037E+00  0.696104E+00  0.616743E+01 -0.263550E+00  0.740872E+04
 320.0  62.5 0.91 -0.325   65.0  7.181720  1.029360 -0.930005E+00  0.753959E+00  0.652312E+01 -0.274670E+00  0.740872E+04
 320.0  62.5 0.91 -0.275   65.0  7.130220  1.163750 -0.953726E+00  0.795677E+00  0.685534E+01 -0.282676E+00  0.740872E+04
 320.0  62.5 0.91 -0.225   65.0  8.252230  2.118630 -0.968363E+00  0.821455E+00  0.716119E+01 -0.287617E+00  0.740872E+04
 320.0  62.5 0.91 -0.175   65.0 -1.000000  0.000000 -0.974191E+00  0.831727E+00  0.743794E+01 -0.289585E+00  0.740872E+04
 320.0  62.5 0.91 -0.125   65.0 -1.000000  0.000000 -0.971582E+00  0.827128E+00  0.768299E+01 -0.288704E+00  0.740872E+04
 320.0  62.5 0.91 -0.075   65.0 -1.000000  0.000000 -0.960984E+00  0.808456E+00  0.789388E+01 -0.285126E+00  0.740872E+04
 320.0  62.5 0.91 -0.025   65.0 -1.000000  0.000000 -0.942911E+00  0.776647E+00  0.806835E+01 -0.279025E+00  0.740872E+04
 320.0  62.5 0.91  0.025   65.0 -1.000000  0.000000 -0.917925E+00  0.732743E+00  0.820432E+01 -0.270595E+00  0.740872E+04
 320.0  62.5 0.91  0.075   65.0 -1.000000  0.000000 -0.886630E+00  0.677871E+00  0.829989E+01 -0.260040E+00  0.740872E+04
 320.0  62.5 0.91  0.125   65.0 -1.000000  0.000000 -0.849655E+00  0.613218E+00  0.835341E+01 -0.247579E+00  0.740872E+04
 320.0  62.5 0.91  0.175   65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.836345E+01 -0.233433E+00  0.740872E+04
 320.0  62.5 0.91  0.225   65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.832887E+01 -0.217830E+00  0.740872E+04
 320.0  62.5 0.91  0.275   65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.824879E+01 -0.200998E+00  0.740872E+04
 320.0  62.5 0.91  0.325   65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.812269E+01 -0.183167E+00  0.740872E+04
 320.0  62.5 0.91  0.375   65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.795037E+01 -0.164561E+00  0.740872E+04
 320.0  62.5 0.91  0.425   65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.773205E+01 -0.145402E+00  0.740872E+04
 320.0  62.5 0.91  0.475   65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.746834E+01 -0.125906E+00  0.740872E+04
 320.0  62.5 0.91  0.525   65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.716030E+01 -0.106286E+00  0.740872E+04
 320.0  62.5 0.91  0.575   65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.680947E+01 -0.867457E-01  0.740872E+04
 320.0  62.5 0.91  0.625   65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.641782E+01 -0.674878E-01  0.740872E+04
 320.0  62.5 0.91  0.675   65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.598782E+01 -0.487120E-01  0.740872E+04
 320.0  62.5 0.91  0.725   65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.552229E+01 -0.306215E-01  0.740872E+04
 320.0  62.5 0.91  0.775   65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.502428E+01 -0.134334E-01  0.740872E+04
 320.0  62.5 0.91  0.825   65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.449670E+01  0.260163E-02  0.740872E+04
 320.0  62.5 0.91  0.875   65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.394132E+01  0.171503E-01  0.740872E+04
 320.0  62.5 0.91  0.925   65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.335523E+01  0.296513E-01  0.740872E+04
 320.0  62.5 0.91  0.975   65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.270948E+01  0.385521E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   75.0  1.576380  0.081102 -0.222549E-01 -0.773136E+00  0.133354E+01  0.285969E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   75.0  1.690380  0.102059 -0.104692E+00 -0.654750E+00  0.166663E+01  0.195803E-02  0.740872E+04
 320.0  62.5 0.91 -0.875   75.0  2.279930  0.138111 -0.191608E+00 -0.529886E+00  0.200711E+01 -0.261302E-01  0.740872E+04
 320.0  62.5 0.91 -0.825   75.0  2.436350  0.163857 -0.276839E+00 -0.405819E+00  0.234344E+01 -0.537462E-01  0.740872E+04
 320.0  62.5 0.91 -0.775   75.0  2.521630  0.184686 -0.358003E+00 -0.286150E+00  0.267122E+01 -0.801121E-01  0.740872E+04
 320.0  62.5 0.91 -0.725   75.0  3.279660  0.252478 -0.433813E+00 -0.173131E+00  0.298809E+01 -0.104794E+00  0.740872E+04
 320.0  62.5 0.91 -0.675   75.0  3.204210  0.254042 -0.503501E+00 -0.682614E-01  0.329256E+01 -0.127526E+00  0.740872E+04
 320.0  62.5 0.91 -0.625   75.0  3.221420  0.276158 -0.566608E+00  0.274500E-01  0.358357E+01 -0.148144E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   75.0  3.734530  0.318071 -0.622878E+00  0.113350E+00  0.386032E+01 -0.166554E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   75.0  5.107180  0.410716 -0.672200E+00  0.189051E+00  0.412219E+01 -0.182709E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   75.0  4.192480  0.374729 -0.714569E+00  0.254367E+00  0.436862E+01 -0.196599E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   75.0  4.921460  0.454225 -0.750058E+00  0.309272E+00  0.459912E+01 -0.208242E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   75.0  3.973370  0.437592 -0.778801E+00  0.353866E+00  0.481324E+01 -0.217677E+00  0.740872E+04
 320.0  62.5 0.91 -0.325   75.0  4.646030  0.544343 -0.800975E+00  0.388346E+00  0.501055E+01 -0.224960E+00  0.740872E+04
 320.0  62.5 0.91 -0.275   75.0  5.680420  0.669603 -0.816796E+00  0.412985E+00  0.519062E+01 -0.230157E+00  0.740872E+04
 320.0  62.5 0.91 -0.225   75.0  5.957650  0.808637 -0.826504E+00  0.428119E+00  0.535302E+01 -0.233347E+00  0.740872E+04
 320.0  62.5 0.91 -0.175   75.0  5.627680  1.163850 -0.830358E+00  0.434130E+00  0.549731E+01 -0.234614E+00  0.740872E+04
 320.0  62.5 0.91 -0.125   75.0  7.776730  1.881270 -0.828633E+00  0.431440E+00  0.562305E+01 -0.234047E+00  0.740872E+04
 320.0  62.5 0.91 -0.075   75.0  7.638010  1.955070 -0.821615E+00  0.420496E+00  0.572977E+01 -0.231741E+00  0.740872E+04
 320.0  62.5 0.91 -0.025   75.0 -1.000000  0.000000 -0.809596E+00  0.401768E+00  0.581699E+01 -0.227792E+00  0.740872E+04
 320.0  62.5 0.91  0.025   75.0 -1.000000  0.000000 -0.792876E+00  0.375744E+00  0.588421E+01 -0.222299E+00  0.740872E+04
 320.0  62.5 0.91  0.075   75.0 -1.000000  0.000000 -0.771754E+00  0.342923E+00  0.593091E+01 -0.215363E+00  0.740872E+04
 320.0  62.5 0.91  0.125   75.0 -1.000000  0.000000 -0.746535E+00  0.303814E+00  0.595653E+01 -0.207086E+00  0.740872E+04
 320.0  62.5 0.91  0.175   75.0 -1.000000  0.000000 -0.717523E+00  0.258930E+00  0.596053E+01 -0.197567E+00  0.740872E+04
 320.0  62.5 0.91  0.225   75.0 -1.000000  0.000000 -0.685023E+00  0.208790E+00  0.594229E+01 -0.186911E+00  0.740872E+04
 320.0  62.5 0.91  0.275   75.0 -1.000000  0.000000 -0.649340E+00  0.153918E+00  0.590124E+01 -0.175219E+00  0.740872E+04
 320.0  62.5 0.91  0.325   75.0 -1.000000  0.000000 -0.610779E+00  0.948372E-01  0.583674E+01 -0.162594E+00  0.740872E+04
 320.0  62.5 0.91  0.375   75.0 -1.000000  0.000000 -0.569645E+00  0.320743E-01  0.574817E+01 -0.149138E+00  0.740872E+04
 320.0  62.5 0.91  0.425   75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.563490E+01 -0.134954E+00  0.740872E+04
 320.0  62.5 0.91  0.475   75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.549631E+01 -0.120147E+00  0.740872E+04
 320.0  62.5 0.91  0.525   75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.533178E+01 -0.104822E+00  0.740872E+04
 320.0  62.5 0.91  0.575   75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.514071E+01 -0.890858E-01  0.740872E+04
 320.0  62.5 0.91  0.625   75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.492255E+01 -0.730506E-01  0.740872E+04
 320.0  62.5 0.91  0.675   75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.467673E+01 -0.568337E-01  0.740872E+04
 320.0  62.5 0.91  0.725   75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.440271E+01 -0.405624E-01  0.740872E+04
 320.0  62.5 0.91  0.775   75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.409989E+01 -0.243807E-01  0.740872E+04
 320.0  62.5 0.91  0.825   75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.376742E+01 -0.846317E-02  0.740872E+04
 320.0  62.5 0.91  0.875   75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.340364E+01  0.695341E-02  0.740872E+04
 320.0  62.5 0.91  0.925   75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.300405E+01  0.214765E-01  0.740872E+04
 320.0  62.5 0.91  0.975   75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.254814E+01  0.340756E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   85.0  1.572720  0.072691 -0.411269E-01 -0.762158E+00  0.135612E+01  0.232152E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   85.0  1.853750  0.087344 -0.130846E+00 -0.647996E+00  0.167505E+01 -0.512416E-02  0.740872E+04
 320.0  62.5 0.91 -0.875   85.0  2.155150  0.105624 -0.215333E+00 -0.540367E+00  0.197537E+01 -0.318164E-01  0.740872E+04
 320.0  62.5 0.91 -0.825   85.0  2.616190  0.131561 -0.293037E+00 -0.440982E+00  0.225504E+01 -0.563833E-01  0.740872E+04
 320.0  62.5 0.91 -0.775   85.0  2.742460  0.153594 -0.363674E+00 -0.350295E+00  0.251433E+01 -0.787311E-01  0.740872E+04
 320.0  62.5 0.91 -0.725   85.0  2.947400  0.181732 -0.427293E+00 -0.268356E+00  0.275403E+01 -0.988701E-01  0.740872E+04
 320.0  62.5 0.91 -0.675   85.0  3.036940  0.204405 -0.484073E+00 -0.195026E+00  0.297506E+01 -0.116853E+00  0.740872E+04
 320.0  62.5 0.91 -0.625   85.0  2.425630  0.229053 -0.534257E+00 -0.130070E+00  0.317840E+01 -0.132754E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   85.0  3.122720  0.262838 -0.578112E+00 -0.732015E-01  0.336495E+01 -0.146653E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   85.0  2.784270  0.261028 -0.615915E+00 -0.241047E-01  0.353556E+01 -0.158638E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   85.0  3.558300  0.306886 -0.647946E+00  0.175464E-01  0.369102E+01 -0.168796E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   85.0  3.186530  0.305428 -0.674476E+00  0.520805E-01  0.383202E+01 -0.177210E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   85.0  4.374630  0.392191 -0.695772E+00  0.798232E-01  0.395918E+01 -0.183966E+00  0.740872E+04
 320.0  62.5 0.91 -0.325   85.0  4.159550  0.413131 -0.712089E+00  0.101093E+00  0.407304E+01 -0.189142E+00  0.740872E+04
 320.0  62.5 0.91 -0.275   85.0  3.631740  0.426052 -0.723673E+00  0.116199E+00  0.417408E+01 -0.192817E+00  0.740872E+04
 320.0  62.5 0.91 -0.225   85.0  4.470250  0.616334 -0.730756E+00  0.125439E+00  0.426267E+01 -0.195065E+00  0.740872E+04
 320.0  62.5 0.91 -0.175   85.0  4.605880  0.602257 -0.733563E+00  0.129102E+00  0.433914E+01 -0.195956E+00  0.740872E+04
 320.0  62.5 0.91 -0.125   85.0  4.314980  0.839743 -0.732307E+00  0.127463E+00  0.440374E+01 -0.195557E+00  0.740872E+04
 320.0  62.5 0.91 -0.075   85.0  5.137060  1.179770 -0.727191E+00  0.120788E+00  0.445666E+01 -0.193934E+00  0.740872E+04
 320.0  62.5 0.91 -0.025   85.0  7.228080  1.732760 -0.718407E+00  0.109331E+00  0.449801E+01 -0.191147E+00  0.740872E+04
 320.0  62.5 0.91  0.025   85.0  6.187000  1.458980 -0.706140E+00  0.933371E-01  0.452783E+01 -0.187255E+00  0.740872E+04
 320.0  62.5 0.91  0.075   85.0  7.224750  1.907480 -0.690567E+00  0.730401E-01  0.454611E+01 -0.182314E+00  0.740872E+04
 320.0  62.5 0.91  0.125   85.0 -1.000000  0.000000 -0.671854E+00  0.486660E-01  0.455276E+01 -0.176378E+00  0.740872E+04
 320.0  62.5 0.91  0.175   85.0  3.929100  1.503170 -0.650164E+00  0.204326E-01  0.454763E+01 -0.169499E+00  0.740872E+04
 320.0  62.5 0.91  0.225   85.0 -1.000000  0.000000 -0.625651E+00 -0.114497E-01  0.453049E+01 -0.161726E+00  0.740872E+04
 320.0  62.5 0.91  0.275   85.0 -1.000000  0.000000 -0.598465E+00 -0.467769E-01  0.450103E+01 -0.153106E+00  0.740872E+04
 320.0  62.5 0.91  0.325   85.0 -1.000000  0.000000 -0.568750E+00 -0.853503E-01  0.445889E+01 -0.143686E+00  0.740872E+04
 320.0  62.5 0.91  0.375   85.0 -1.000000  0.000000 -0.536645E+00 -0.126976E+00  0.440362E+01 -0.133511E+00  0.740872E+04
 320.0  62.5 0.91  0.425   85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.433466E+01 -0.122624E+00  0.740872E+04
 320.0  62.5 0.91  0.475   85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.425140E+01 -0.111071E+00  0.740872E+04
 320.0  62.5 0.91  0.525   85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.415310E+01 -0.988924E-01  0.740872E+04
 320.0  62.5 0.91  0.575   85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.403895E+01 -0.861332E-01  0.740872E+04
 320.0  62.5 0.91  0.625   85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.390797E+01 -0.728372E-01  0.740872E+04
 320.0  62.5 0.91  0.675   85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.375911E+01 -0.590508E-01  0.740872E+04
 320.0  62.5 0.91  0.725   85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.359113E+01 -0.448236E-01  0.740872E+04
 320.0  62.5 0.91  0.775   85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.340260E+01 -0.302114E-01  0.740872E+04
 320.0  62.5 0.91  0.825   85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.319181E+01 -0.152807E-01  0.740872E+04
 320.0  62.5 0.91  0.875   85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.295659E+01 -0.120502E-03  0.740872E+04
 320.0  62.5 0.91  0.925   85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.269352E+01  0.151256E-01  0.740872E+04
 320.0  62.5 0.91  0.975   85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.239356E+01  0.300937E-01  0.740872E+04
 320.0  62.5 0.91 -0.975   95.0  1.500100  0.065333 -0.569060E-01 -0.758014E+00  0.137509E+01  0.189395E-01  0.740872E+04
 320.0  62.5 0.91 -0.925   95.0  1.752910  0.071531 -0.149282E+00 -0.657949E+00  0.167731E+01 -0.946222E-02  0.740872E+04
 320.0  62.5 0.91 -0.875   95.0  1.951190  0.082323 -0.229281E+00 -0.572007E+00  0.194213E+01 -0.340266E-01  0.740872E+04
 320.0  62.5 0.91 -0.825   95.0  2.142450  0.097803 -0.299589E+00 -0.497171E+00  0.217658E+01 -0.555845E-01  0.740872E+04
 320.0  62.5 0.91 -0.775   95.0  2.426530  0.115922 -0.361536E+00 -0.431773E+00  0.238485E+01 -0.745548E-01  0.740872E+04
 320.0  62.5 0.91 -0.725   95.0  2.550870  0.146220 -0.416037E+00 -0.374642E+00  0.257006E+01 -0.912268E-01  0.740872E+04
 320.0  62.5 0.91 -0.675   95.0  2.700150  0.172513 -0.463798E+00 -0.324880E+00  0.273475E+01 -0.105823E+00  0.740872E+04
 320.0  62.5 0.91 -0.625   95.0  2.553870  0.190549 -0.505397E+00 -0.281764E+00  0.288102E+01 -0.118527E+00  0.740872E+04
 320.0  62.5 0.91 -0.575   95.0  2.725550  0.218593 -0.541322E+00 -0.244693E+00  0.301068E+01 -0.129490E+00  0.740872E+04
 320.0  62.5 0.91 -0.525   95.0  2.616600  0.218336 -0.571993E+00 -0.213162E+00  0.312526E+01 -0.138845E+00  0.740872E+04
 320.0  62.5 0.91 -0.475   95.0  3.119580  0.242681 -0.597779E+00 -0.186737E+00  0.322612E+01 -0.146706E+00  0.740872E+04
 320.0  62.5 0.91 -0.425   95.0  2.948320  0.246216 -0.619004E+00 -0.165042E+00  0.331441E+01 -0.153174E+00  0.740872E+04
 320.0  62.5 0.91 -0.375   95.0  3.157180  0.270404 -0.635957E+00 -0.147750E+00  0.339115E+01 -0.158339E+00  0.740872E+04
 320.0  62.5 0.91 -0.325   95.0  3.095620  0.263385 -0.648897E+00 -0.134571E+00  0.345721E+01 -0.162280E+00  0.740872E+04
 320.0  62.5 0.91 -0.275   95.0  2.961940  0.280187 -0.658058E+00 -0.125253E+00  0.351336E+01 -0.165070E+00  0.740872E+04
 320.0  62.5 0.91 -0.225   95.0  3.644550  0.348213 -0.663650E+00 -0.119570E+00  0.356026E+01 -0.166773E+00  0.740872E+04
 320.0  62.5 0.91 -0.175   95.0  3.201690  0.358893 -0.665864E+00 -0.117320E+00  0.359846E+01 -0.167447E+00  0.740872E+04
 320.0  62.5 0.91 -0.125   95.0  3.285970  0.347439 -0.664874E+00 -0.118326E+00  0.362846E+01 -0.167145E+00  0.740872E+04
 320.0  62.5 0.91 -0.075   95.0  3.062440  0.345740 -0.660837E+00 -0.122429E+00  0.365063E+01 -0.165916E+00  0.740872E+04
 320.0  62.5 0.91 -0.025   95.0  3.888660  0.374400 -0.653896E+00 -0.129485E+00  0.366532E+01 -0.163803E+00  0.740872E+04
 320.0  62.5 0.91  0.025   95.0  3.160130  0.359447 -0.644184E+00 -0.139369E+00  0.367276E+01 -0.160845E+00  0.740872E+04
 320.0  62.5 0.91  0.075   95.0  3.470210  0.398418 -0.631819E+00 -0.151967E+00  0.367315E+01 -0.157079E+00  0.740872E+04
 320.0  62.5 0.91  0.125   95.0  3.316460  0.400751 -0.616911E+00 -0.167179E+00  0.366660E+01 -0.152537E+00  0.740872E+04
 320.0  62.5 0.91  0.175   95.0  3.674120  0.487779 -0.599558E+00 -0.184916E+00  0.365316E+01 -0.147248E+00  0.740872E+04
 320.0  62.5 0.91  0.225   95.0  3.929190  0.603954 -0.579850E+00 -0.205103E+00  0.363281E+01 -0.141241E+00  0.740872E+04
 320.0  62.5 0.91  0.275   95.0  3.801190  0.834368 -0.557868E+00 -0.227670E+00  0.360548E+01 -0.134538E+00  0.740872E+04
 320.0  62.5 0.91  0.325   95.0 -1.000000  0.000000 -0.533684E+00 -0.252562E+00  0.357100E+01 -0.127160E+00  0.740872E+04
 320.0  62.5 0.91  0.375   95.0 -1.000000  0.000000 -0.507363E+00 -0.279730E+00  0.352915E+01 -0.119127E+00  0.740872E+04
 320.0  62.5 0.91  0.425   95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.347962E+01 -0.110455E+00  0.740872E+04
 320.0  62.5 0.91  0.475   95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.342201E+01 -0.101158E+00  0.740872E+04
 320.0  62.5 0.91  0.525   95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.335584E+01 -0.912451E-01  0.740872E+04
 320.0  62.5 0.91  0.575   95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.328052E+01 -0.807255E-01  0.740872E+04
 320.0  62.5 0.91  0.625   95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.319534E+01 -0.696032E-01  0.740872E+04
 320.0  62.5 0.91  0.675   95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.309948E+01 -0.578779E-01  0.740872E+04
 320.0  62.5 0.91  0.725   95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.299198E+01 -0.455439E-01  0.740872E+04
 320.0  62.5 0.91  0.775   95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.287178E+01 -0.325874E-01  0.740872E+04
 320.0  62.5 0.91  0.825   95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.273772E+01 -0.189816E-01  0.740872E+04
 320.0  62.5 0.91  0.875   95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.258871E+01 -0.467577E-02  0.740872E+04
 320.0  62.5 0.91  0.925   95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.242444E+01  0.104373E-01  0.740872E+04
 320.0  62.5 0.91  0.975   95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.224971E+01  0.266866E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  105.0  1.463950  0.060473 -0.697527E-01 -0.759507E+00  0.139058E+01  0.156746E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  105.0  1.647560  0.063955 -0.161918E+00 -0.679175E+00  0.167553E+01 -0.117953E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  105.0  2.038050  0.076173 -0.236891E+00 -0.615845E+00  0.191016E+01 -0.340513E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  105.0  2.076170  0.086973 -0.300746E+00 -0.563466E+00  0.210910E+01 -0.529377E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  105.0  2.325240  0.107865 -0.355887E+00 -0.519347E+00  0.227941E+01 -0.691972E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  105.0  2.633660  0.136549 -0.403715E+00 -0.481874E+00  0.242573E+01 -0.832650E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  105.0  2.497310  0.159148 -0.445188E+00 -0.449952E+00  0.255149E+01 -0.954381E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  105.0  2.612750  0.192519 -0.481018E+00 -0.422784E+00  0.265940E+01 -0.105937E+00  0.740872E+04
 320.0  62.5 0.91 -0.575  105.0  2.275700  0.195688 -0.511766E+00 -0.399763E+00  0.275168E+01 -0.114933E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  105.0  3.110060  0.229563 -0.537886E+00 -0.380413E+00  0.283015E+01 -0.122566E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  105.0  3.008350  0.237484 -0.559759E+00 -0.364352E+00  0.289637E+01 -0.128952E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  105.0  2.771470  0.229488 -0.577707E+00 -0.351268E+00  0.295165E+01 -0.134188E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  105.0  2.604520  0.230712 -0.592008E+00 -0.340903E+00  0.299713E+01 -0.138357E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  105.0  3.038310  0.252157 -0.602905E+00 -0.333041E+00  0.303379E+01 -0.141532E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  105.0  2.820180  0.252744 -0.610609E+00 -0.327501E+00  0.306246E+01 -0.143776E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  105.0  2.839500  0.246672 -0.615307E+00 -0.324129E+00  0.308388E+01 -0.145144E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  105.0  2.881430  0.310540 -0.617167E+00 -0.322797E+00  0.309869E+01 -0.145685E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  105.0  3.087970  0.302448 -0.616335E+00 -0.323393E+00  0.310741E+01 -0.145443E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  105.0  2.365730  0.282264 -0.612944E+00 -0.325825E+00  0.311053E+01 -0.144456E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  105.0  2.462390  0.268973 -0.607110E+00 -0.330015E+00  0.310843E+01 -0.142757E+00  0.740872E+04
 320.0  62.5 0.91  0.025  105.0  3.119000  0.318947 -0.598938E+00 -0.335899E+00  0.310144E+01 -0.140376E+00  0.740872E+04
 320.0  62.5 0.91  0.075  105.0  3.436590  0.356406 -0.588521E+00 -0.343426E+00  0.308984E+01 -0.137340E+00  0.740872E+04
 320.0  62.5 0.91  0.125  105.0  3.108350  0.360285 -0.575940E+00 -0.352553E+00  0.307383E+01 -0.133672E+00  0.740872E+04
 320.0  62.5 0.91  0.175  105.0  3.677840  0.430537 -0.561265E+00 -0.363251E+00  0.305357E+01 -0.129392E+00  0.740872E+04
 320.0  62.5 0.91  0.225  105.0  2.779640  0.453788 -0.544559E+00 -0.375500E+00  0.302918E+01 -0.124515E+00  0.740872E+04
 320.0  62.5 0.91  0.275  105.0  2.840140  0.627140 -0.525871E+00 -0.389291E+00  0.300069E+01 -0.119056E+00  0.740872E+04
 320.0  62.5 0.91  0.325  105.0 -1.000000  0.000000 -0.505243E+00 -0.404624E+00  0.296812E+01 -0.113026E+00  0.740872E+04
 320.0  62.5 0.91  0.375  105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.293141E+01 -0.106431E+00  0.740872E+04
 320.0  62.5 0.91  0.425  105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.289046E+01 -0.992756E-01  0.740872E+04
 320.0  62.5 0.91  0.475  105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.284510E+01 -0.915603E-01  0.740872E+04
 320.0  62.5 0.91  0.525  105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.279509E+01 -0.832804E-01  0.740872E+04
 320.0  62.5 0.91  0.575  105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.274017E+01 -0.744262E-01  0.740872E+04
 320.0  62.5 0.91  0.625  105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.267998E+01 -0.649811E-01  0.740872E+04
 320.0  62.5 0.91  0.675  105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.261413E+01 -0.549195E-01  0.740872E+04
 320.0  62.5 0.91  0.725  105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.254220E+01 -0.442026E-01  0.740872E+04
 320.0  62.5 0.91  0.775  105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.246383E+01 -0.327718E-01  0.740872E+04
 320.0  62.5 0.91  0.825  105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.237890E+01 -0.205346E-01  0.740872E+04
 320.0  62.5 0.91  0.875  105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.228810E+01 -0.733352E-02  0.740872E+04
 320.0  62.5 0.91  0.925  105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.219502E+01  0.714834E-02  0.740872E+04
 320.0  62.5 0.91  0.975  105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.211925E+01  0.238688E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  115.0  1.504730  0.058470 -0.799753E-01 -0.765145E+00  0.140293E+01  0.132744E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  115.0  1.775700  0.062434 -0.170359E+00 -0.706914E+00  0.167142E+01 -0.127511E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  115.0  1.951660  0.071568 -0.240557E+00 -0.665116E+00  0.188112E+01 -0.328117E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  115.0  1.991650  0.080276 -0.299113E+00 -0.632390E+00  0.205249E+01 -0.494504E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  115.0  2.186030  0.100115 -0.349067E+00 -0.605870E+00  0.219450E+01 -0.635824E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  115.0  2.328790  0.129975 -0.392054E+00 -0.583995E+00  0.231268E+01 -0.757017E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  115.0  2.590570  0.166865 -0.429126E+00 -0.565785E+00  0.241096E+01 -0.861242E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  115.0  2.372120  0.185666 -0.461030E+00 -0.550569E+00  0.249232E+01 -0.950732E-01  0.740872E+04
 320.0  62.5 0.91 -0.575  115.0  2.246590  0.202111 -0.488328E+00 -0.537867E+00  0.255913E+01 -0.102717E+00  0.740872E+04
 320.0  62.5 0.91 -0.525  115.0  2.661990  0.226882 -0.511469E+00 -0.527320E+00  0.261331E+01 -0.109186E+00  0.740872E+04
 320.0  62.5 0.91 -0.475  115.0  2.674860  0.239187 -0.530815E+00 -0.518651E+00  0.265648E+01 -0.114588E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  115.0  2.636810  0.239668 -0.546669E+00 -0.511645E+00  0.268997E+01 -0.119010E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  115.0  2.554550  0.246426 -0.559291E+00 -0.506129E+00  0.271496E+01 -0.122528E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  115.0  2.693960  0.257040 -0.568901E+00 -0.501965E+00  0.273241E+01 -0.125205E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  115.0  2.860720  0.278117 -0.575692E+00 -0.499041E+00  0.274319E+01 -0.127096E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  115.0  2.741670  0.288651 -0.579833E+00 -0.497266E+00  0.274802E+01 -0.128249E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  115.0  2.844310  0.325151 -0.581471E+00 -0.496565E+00  0.274756E+01 -0.128705E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  115.0  2.556570  0.303449 -0.580739E+00 -0.496879E+00  0.274234E+01 -0.128501E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  115.0  2.261370  0.306345 -0.577750E+00 -0.498158E+00  0.273286E+01 -0.127669E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  115.0  2.230490  0.303315 -0.572609E+00 -0.500367E+00  0.271952E+01 -0.126238E+00  0.740872E+04
 320.0  62.5 0.91  0.025  115.0  2.627900  0.321762 -0.565404E+00 -0.503477E+00  0.270269E+01 -0.124231E+00  0.740872E+04
 320.0  62.5 0.91  0.075  115.0  2.195710  0.320070 -0.556214E+00 -0.507469E+00  0.268267E+01 -0.121671E+00  0.740872E+04
 320.0  62.5 0.91  0.125  115.0  3.011470  0.363508 -0.545109E+00 -0.512330E+00  0.265972E+01 -0.118575E+00  0.740872E+04
 320.0  62.5 0.91  0.175  115.0  2.926470  0.458218 -0.532146E+00 -0.518059E+00  0.263406E+01 -0.114959E+00  0.740872E+04
 320.0  62.5 0.91  0.225  115.0  3.072920  0.473983 -0.517373E+00 -0.524660E+00  0.260586E+01 -0.110835E+00  0.740872E+04
 320.0  62.5 0.91  0.275  115.0  1.683810  0.619246 -0.500830E+00 -0.532144E+00  0.257527E+01 -0.106213E+00  0.740872E+04
 320.0  62.5 0.91  0.325  115.0 -1.000000  0.000000 -0.482543E+00 -0.540535E+00  0.254239E+01 -0.101098E+00  0.740872E+04
 320.0  62.5 0.91  0.375  115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.250729E+01 -0.954936E-01  0.740872E+04
 320.0  62.5 0.91  0.425  115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.247000E+01 -0.893993E-01  0.740872E+04
 320.0  62.5 0.91  0.475  115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.243055E+01 -0.828098E-01  0.740872E+04
 320.0  62.5 0.91  0.525  115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.238892E+01 -0.757148E-01  0.740872E+04
 320.0  62.5 0.91  0.575  115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.234508E+01 -0.680975E-01  0.740872E+04
 320.0  62.5 0.91  0.625  115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.229902E+01 -0.599321E-01  0.740872E+04
 320.0  62.5 0.91  0.675  115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.225073E+01 -0.511812E-01  0.740872E+04
 320.0  62.5 0.91  0.725  115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.220034E+01 -0.417895E-01  0.740872E+04
 320.0  62.5 0.91  0.775  115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.214821E+01 -0.316736E-01  0.740872E+04
 320.0  62.5 0.91  0.825  115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.209531E+01 -0.207019E-01  0.740872E+04
 320.0  62.5 0.91  0.875  115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.204418E+01 -0.864573E-02  0.740872E+04
 320.0  62.5 0.91  0.925  115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.200238E+01  0.496613E-02  0.740872E+04
 320.0  62.5 0.91  0.975  115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.200385E+01  0.216096E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  125.0  1.504570  0.057292 -0.879354E-01 -0.773365E+00  0.141256E+01  0.115757E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  125.0  1.620640  0.060968 -0.175854E+00 -0.737208E+00  0.166630E+01 -0.128292E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  125.0  1.884510  0.071124 -0.241887E+00 -0.714766E+00  0.185589E+01 -0.309494E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  125.0  1.872240  0.079387 -0.296251E+00 -0.698720E+00  0.200604E+01 -0.457597E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  125.0  2.227430  0.102195 -0.342319E+00 -0.686566E+00  0.212692E+01 -0.582456E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  125.0  2.421310  0.132519 -0.381812E+00 -0.677065E+00  0.222456E+01 -0.689088E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  125.0  2.242560  0.162211 -0.415794E+00 -0.669494E+00  0.230310E+01 -0.780569E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  125.0  2.854240  0.225593 -0.444996E+00 -0.663394E+00  0.236563E+01 -0.859002E-01  0.740872E+04
 320.0  62.5 0.91 -0.575  125.0  2.485860  0.242459 -0.469961E+00 -0.658453E+00  0.241457E+01 -0.925934E-01  0.740872E+04
 320.0  62.5 0.91 -0.525  125.0  2.589970  0.245965 -0.491111E+00 -0.654453E+00  0.245185E+01 -0.982556E-01  0.740872E+04
 320.0  62.5 0.91 -0.475  125.0  2.589290  0.269252 -0.508787E+00 -0.651234E+00  0.247908E+01 -0.102982E+00  0.740872E+04
 320.0  62.5 0.91 -0.425  125.0  2.349880  0.271890 -0.523270E+00 -0.648675E+00  0.249760E+01 -0.106851E+00  0.740872E+04
 320.0  62.5 0.91 -0.375  125.0  2.774420  0.308121 -0.534798E+00 -0.646689E+00  0.250854E+01 -0.109929E+00  0.740872E+04
 320.0  62.5 0.91 -0.325  125.0  2.414270  0.277007 -0.543574E+00 -0.645205E+00  0.251288E+01 -0.112271E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  125.0  2.677640  0.360782 -0.549776E+00 -0.644171E+00  0.251143E+01 -0.113925E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  125.0  2.460370  0.378801 -0.553557E+00 -0.643546E+00  0.250494E+01 -0.114933E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  125.0  2.505070  0.344640 -0.555054E+00 -0.643300E+00  0.249401E+01 -0.115332E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  125.0  2.247240  0.343417 -0.554384E+00 -0.643410E+00  0.247921E+01 -0.115154E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  125.0  2.589440  0.347669 -0.551655E+00 -0.643860E+00  0.246100E+01 -0.114426E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  125.0  2.538650  0.350900 -0.546960E+00 -0.644639E+00  0.243981E+01 -0.113174E+00  0.740872E+04
 320.0  62.5 0.91  0.025  125.0  2.487460  0.360051 -0.540380E+00 -0.645742E+00  0.241601E+01 -0.111419E+00  0.740872E+04
 320.0  62.5 0.91  0.075  125.0  1.931160  0.344790 -0.531988E+00 -0.647169E+00  0.238991E+01 -0.109179E+00  0.740872E+04
 320.0  62.5 0.91  0.125  125.0  2.662120  0.419113 -0.521845E+00 -0.648924E+00  0.236180E+01 -0.106471E+00  0.740872E+04
 320.0  62.5 0.91  0.175  125.0  1.755190  0.411592 -0.510003E+00 -0.651016E+00  0.233192E+01 -0.103307E+00  0.740872E+04
 320.0  62.5 0.91  0.225  125.0  2.574510  0.574152 -0.496507E+00 -0.653459E+00  0.230051E+01 -0.996989E-01  0.740872E+04
 320.0  62.5 0.91  0.275  125.0  3.556410  0.988144 -0.481388E+00 -0.656272E+00  0.226774E+01 -0.956536E-01  0.740872E+04
 320.0  62.5 0.91  0.325  125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.223379E+01 -0.911762E-01  0.740872E+04
 320.0  62.5 0.91  0.375  125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.219882E+01 -0.862684E-01  0.740872E+04
 320.0  62.5 0.91  0.425  125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.216296E+01 -0.809283E-01  0.740872E+04
 320.0  62.5 0.91  0.475  125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.212636E+01 -0.751495E-01  0.740872E+04
 320.0  62.5 0.91  0.525  125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.208916E+01 -0.689204E-01  0.740872E+04
 320.0  62.5 0.91  0.575  125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.205154E+01 -0.622221E-01  0.740872E+04
 320.0  62.5 0.91  0.625  125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.201372E+01 -0.550267E-01  0.740872E+04
 320.0  62.5 0.91  0.675  125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.197605E+01 -0.472927E-01  0.740872E+04
 320.0  62.5 0.91  0.725  125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.193907E+01 -0.389586E-01  0.740872E+04
 320.0  62.5 0.91  0.775  125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.190378E+01 -0.299305E-01  0.740872E+04
 320.0  62.5 0.91  0.825  125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.187212E+01 -0.200566E-01  0.740872E+04
 320.0  62.5 0.91  0.875  125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.184828E+01 -0.906692E-02  0.740872E+04
 320.0  62.5 0.91  0.925  125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.184343E+01  0.361213E-02  0.740872E+04
 320.0  62.5 0.91  0.975  125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.190444E+01  0.198517E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  135.0  1.528680  0.056472 -0.939875E-01 -0.782683E+00  0.141989E+01  0.104206E-01  0.740872E+04
 320.0  62.5 0.91 -0.925  135.0  1.569850  0.058717 -0.179331E+00 -0.766867E+00  0.166107E+01 -0.124124E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  135.0  1.776860  0.067699 -0.241937E+00 -0.761015E+00  0.183485E+01 -0.289066E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  135.0  2.042250  0.083828 -0.293084E+00 -0.758706E+00  0.196888E+01 -0.422719E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  135.0  2.100020  0.100658 -0.336289E+00 -0.758073E+00  0.207405E+01 -0.535034E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  135.0  2.277000  0.129895 -0.373279E+00 -0.758301E+00  0.215664E+01 -0.630849E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  135.0  2.485140  0.180870 -0.405091E+00 -0.758973E+00  0.222087E+01 -0.713040E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  135.0  2.861960  0.240839 -0.432427E+00 -0.759852E+00  0.226988E+01 -0.783533E-01  0.740872E+04
 320.0  62.5 0.91 -0.575  135.0  2.612660  0.317637 -0.455800E+00 -0.760800E+00  0.230606E+01 -0.843720E-01  0.740872E+04
 320.0  62.5 0.91 -0.525  135.0  2.550570  0.298458 -0.475607E+00 -0.761729E+00  0.233134E+01 -0.894666E-01  0.740872E+04
 320.0  62.5 0.91 -0.475  135.0  2.457210  0.380021 -0.492163E+00 -0.762588E+00  0.234730E+01 -0.937217E-01  0.740872E+04
 320.0  62.5 0.91 -0.425  135.0  2.326090  0.319895 -0.505733E+00 -0.763343E+00  0.235525E+01 -0.972068E-01  0.740872E+04
 320.0  62.5 0.91 -0.375  135.0  2.736370  0.428724 -0.516536E+00 -0.763975E+00  0.235631E+01 -0.999800E-01  0.740872E+04
 320.0  62.5 0.91 -0.325  135.0  2.327960  0.450688 -0.524763E+00 -0.764474E+00  0.235141E+01 -0.102091E+00  0.740872E+04
 320.0  62.5 0.91 -0.275  135.0  2.604300  0.529841 -0.530577E+00 -0.764836E+00  0.234138E+01 -0.103583E+00  0.740872E+04
 320.0  62.5 0.91 -0.225  135.0  2.246370  0.494671 -0.534122E+00 -0.765060E+00  0.232691E+01 -0.104492E+00  0.740872E+04
 320.0  62.5 0.91 -0.175  135.0  2.239450  0.501153 -0.535525E+00 -0.765149E+00  0.230861E+01 -0.104852E+00  0.740872E+04
 320.0  62.5 0.91 -0.125  135.0  2.560670  0.544851 -0.534897E+00 -0.765109E+00  0.228703E+01 -0.104691E+00  0.740872E+04
 320.0  62.5 0.91 -0.075  135.0  1.790660  0.549575 -0.532339E+00 -0.764947E+00  0.226263E+01 -0.104034E+00  0.740872E+04
 320.0  62.5 0.91 -0.025  135.0  3.136620  0.631803 -0.527937E+00 -0.764671E+00  0.223582E+01 -0.102905E+00  0.740872E+04
 320.0  62.5 0.91  0.025  135.0  2.168450  0.624686 -0.521769E+00 -0.764291E+00  0.220698E+01 -0.101323E+00  0.740872E+04
 320.0  62.5 0.91  0.075  135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.217644E+01 -0.993041E-01  0.740872E+04
 320.0  62.5 0.91  0.125  135.0  3.018220  0.743253 -0.504397E+00 -0.763266E+00  0.214448E+01 -0.968639E-01  0.740872E+04
 320.0  62.5 0.91  0.175  135.0  2.311000  0.818477 -0.493303E+00 -0.762649E+00  0.211138E+01 -0.940144E-01  0.740872E+04
 320.0  62.5 0.91  0.225  135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.207737E+01 -0.907656E-01  0.740872E+04
 320.0  62.5 0.91  0.275  135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.204270E+01 -0.871250E-01  0.740872E+04
 320.0  62.5 0.91  0.325  135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.200756E+01 -0.830973E-01  0.740872E+04
 320.0  62.5 0.91  0.375  135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.197216E+01 -0.786843E-01  0.740872E+04
 320.0  62.5 0.91  0.425  135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.193673E+01 -0.738844E-01  0.740872E+04
 320.0  62.5 0.91  0.475  135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.190149E+01 -0.686917E-01  0.740872E+04
 320.0  62.5 0.91  0.525  135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.186669E+01 -0.630952E-01  0.740872E+04
 320.0  62.5 0.91  0.575  135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.183266E+01 -0.570770E-01  0.740872E+04
 320.0  62.5 0.91  0.625  135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.179980E+01 -0.506097E-01  0.740872E+04
 320.0  62.5 0.91  0.675  135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.176871E+01 -0.436522E-01  0.740872E+04
 320.0  62.5 0.91  0.725  135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.174029E+01 -0.361425E-01  0.740872E+04
 320.0  62.5 0.91  0.775  135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.171602E+01 -0.279843E-01  0.740872E+04
 320.0  62.5 0.91  0.825  135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.169861E+01 -0.190182E-01  0.740872E+04
 320.0  62.5 0.91  0.875  135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.169364E+01 -0.895425E-02  0.740872E+04
 320.0  62.5 0.91  0.925  135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.171531E+01  0.284272E-02  0.740872E+04
 320.0  62.5 0.91  0.975  135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.182150E+01  0.185260E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  145.0  1.452630  0.055411 -0.984452E-01 -0.791786E+00  0.142530E+01  0.966938E-02  0.740872E+04
 320.0  62.5 0.91 -0.925  145.0  1.662490  0.061516 -0.181460E+00 -0.793386E+00  0.165634E+01 -0.117856E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  145.0  1.900420  0.072205 -0.241392E+00 -0.801037E+00  0.181810E+01 -0.269862E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  145.0  1.912920  0.080777 -0.290153E+00 -0.809608E+00  0.194018E+01 -0.392492E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  145.0  1.993400  0.097028 -0.331297E+00 -0.817933E+00  0.203386E+01 -0.495481E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  145.0  2.048380  0.126576 -0.366523E+00 -0.825629E+00  0.210554E+01 -0.583402E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  145.0  2.159510  0.169548 -0.396830E+00 -0.832564E+00  0.215948E+01 -0.658906E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  145.0  2.248380  0.265986 -0.422887E+00 -0.838707E+00  0.219880E+01 -0.723743E-01  0.740872E+04
 320.0  62.5 0.91 -0.575  145.0  2.515400  0.383356 -0.445180E+00 -0.844067E+00  0.222588E+01 -0.779166E-01  0.740872E+04
 320.0  62.5 0.91 -0.525  145.0  2.380890  0.397646 -0.464080E+00 -0.848673E+00  0.224262E+01 -0.826129E-01  0.740872E+04
 320.0  62.5 0.91 -0.475  145.0  3.374730  0.827074 -0.479888E+00 -0.852562E+00  0.225058E+01 -0.865390E-01  0.740872E+04
 320.0  62.5 0.91 -0.425  145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.225105E+01 -0.897571E-01  0.740872E+04
 320.0  62.5 0.91 -0.375  145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.224511E+01 -0.923195E-01  0.740872E+04
 320.0  62.5 0.91 -0.325  145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.223368E+01 -0.942710E-01  0.740872E+04
 320.0  62.5 0.91 -0.275  145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.221757E+01 -0.956503E-01  0.740872E+04
 320.0  62.5 0.91 -0.225  145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.219745E+01 -0.964914E-01  0.740872E+04
 320.0  62.5 0.91 -0.175  145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.217393E+01 -0.968243E-01  0.740872E+04
 320.0  62.5 0.91 -0.125  145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.214753E+01 -0.966754E-01  0.740872E+04
 320.0  62.5 0.91 -0.075  145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.211872E+01 -0.960683E-01  0.740872E+04
 320.0  62.5 0.91 -0.025  145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.208790E+01 -0.950239E-01  0.740872E+04
 320.0  62.5 0.91  0.025  145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.205544E+01 -0.935607E-01  0.740872E+04
 320.0  62.5 0.91  0.075  145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.202167E+01 -0.916948E-01  0.740872E+04
 320.0  62.5 0.91  0.125  145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.198690E+01 -0.894403E-01  0.740872E+04
 320.0  62.5 0.91  0.175  145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.195139E+01 -0.868092E-01  0.740872E+04
 320.0  62.5 0.91  0.225  145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.191540E+01 -0.838111E-01  0.740872E+04
 320.0  62.5 0.91  0.275  145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.187919E+01 -0.804538E-01  0.740872E+04
 320.0  62.5 0.91  0.325  145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.184300E+01 -0.767423E-01  0.740872E+04
 320.0  62.5 0.91  0.375  145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.180706E+01 -0.726790E-01  0.740872E+04
 320.0  62.5 0.91  0.425  145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.177164E+01 -0.682631E-01  0.740872E+04
 320.0  62.5 0.91  0.475  145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.173703E+01 -0.634899E-01  0.740872E+04
 320.0  62.5 0.91  0.525  145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.170356E+01 -0.583497E-01  0.740872E+04
 320.0  62.5 0.91  0.575  145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.167165E+01 -0.528263E-01  0.740872E+04
 320.0  62.5 0.91  0.625  145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.164184E+01 -0.468943E-01  0.740872E+04
 320.0  62.5 0.91  0.675  145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.161491E+01 -0.405147E-01  0.740872E+04
 320.0  62.5 0.91  0.725  145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.159201E+01 -0.336279E-01  0.740872E+04
 320.0  62.5 0.91  0.775  145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.157500E+01 -0.261389E-01  0.740872E+04
 320.0  62.5 0.91  0.825  145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.156717E+01 -0.178883E-01  0.740872E+04
 320.0  62.5 0.91  0.875  145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.157519E+01 -0.857881E-02  0.740872E+04
 320.0  62.5 0.91  0.925  145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.161561E+01  0.245737E-02  0.740872E+04
 320.0  62.5 0.91  0.975  145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.175520E+01  0.175629E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  155.0  1.408440  0.053502 -0.101565E+00 -0.799588E+00  0.142909E+01  0.920732E-02  0.740872E+04
 320.0  62.5 0.91 -0.925  155.0  1.710700  0.062670 -0.182707E+00 -0.814861E+00  0.165252E+01 -0.111544E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  155.0  1.986890  0.075517 -0.240687E+00 -0.832750E+00  0.180563E+01 -0.253937E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  155.0  1.852460  0.082929 -0.287768E+00 -0.849419E+00  0.191924E+01 -0.368611E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  155.0  2.044610  0.104898 -0.327494E+00 -0.864333E+00  0.200486E+01 -0.464992E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  155.0  2.152250  0.136740 -0.361523E+00 -0.877473E+00  0.206893E+01 -0.547389E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  155.0  2.172810  0.201551 -0.390821E+00 -0.888947E+00  0.211572E+01 -0.618260E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  155.0  2.485500  0.417264 -0.416028E+00 -0.898884E+00  0.214833E+01 -0.679206E-01  0.740872E+04
 320.0  62.5 0.91 -0.575  155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.216911E+01 -0.731371E-01  0.740872E+04
 320.0  62.5 0.91 -0.525  155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.217996E+01 -0.775622E-01  0.740872E+04
 320.0  62.5 0.91 -0.475  155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.218240E+01 -0.812650E-01  0.740872E+04
 320.0  62.5 0.91 -0.425  155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.217770E+01 -0.843026E-01  0.740872E+04
 320.0  62.5 0.91 -0.375  155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.216694E+01 -0.867227E-01  0.740872E+04
 320.0  62.5 0.91 -0.325  155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.215101E+01 -0.885667E-01  0.740872E+04
 320.0  62.5 0.91 -0.275  155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.213071E+01 -0.898706E-01  0.740872E+04
 320.0  62.5 0.91 -0.225  155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.210670E+01 -0.906659E-01  0.740872E+04
 320.0  62.5 0.91 -0.175  155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.207958E+01 -0.909806E-01  0.740872E+04
 320.0  62.5 0.91 -0.125  155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.204986E+01 -0.908398E-01  0.740872E+04
 320.0  62.5 0.91 -0.075  155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.201800E+01 -0.902658E-01  0.740872E+04
 320.0  62.5 0.91 -0.025  155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.198439E+01 -0.892784E-01  0.740872E+04
 320.0  62.5 0.91  0.025  155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.194942E+01 -0.878955E-01  0.740872E+04
 320.0  62.5 0.91  0.075  155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.191340E+01 -0.861326E-01  0.740872E+04
 320.0  62.5 0.91  0.125  155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.187665E+01 -0.840035E-01  0.740872E+04
 320.0  62.5 0.91  0.175  155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.183943E+01 -0.815200E-01  0.740872E+04
 320.0  62.5 0.91  0.225  155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.180202E+01 -0.786920E-01  0.740872E+04
 320.0  62.5 0.91  0.275  155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.176468E+01 -0.755272E-01  0.740872E+04
 320.0  62.5 0.91  0.325  155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.172767E+01 -0.720313E-01  0.740872E+04
 320.0  62.5 0.91  0.375  155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.169125E+01 -0.682072E-01  0.740872E+04
 320.0  62.5 0.91  0.425  155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.165571E+01 -0.640551E-01  0.740872E+04
 320.0  62.5 0.91  0.475  155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.162139E+01 -0.595714E-01  0.740872E+04
 320.0  62.5 0.91  0.525  155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.158866E+01 -0.547479E-01  0.740872E+04
 320.0  62.5 0.91  0.575  155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.155801E+01 -0.495700E-01  0.740872E+04
 320.0  62.5 0.91  0.625  155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.153008E+01 -0.440144E-01  0.740872E+04
 320.0  62.5 0.91  0.675  155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.150576E+01 -0.380449E-01  0.740872E+04
 320.0  62.5 0.91  0.725  155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.148639E+01 -0.316044E-01  0.740872E+04
 320.0  62.5 0.91  0.775  155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.147407E+01 -0.246013E-01  0.740872E+04
 320.0  62.5 0.91  0.825  155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.147255E+01 -0.168788E-01  0.740872E+04
 320.0  62.5 0.91  0.875  155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.148923E+01 -0.813930E-02  0.740872E+04
 320.0  62.5 0.91  0.925  155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.154244E+01  0.229984E-02  0.740872E+04
 320.0  62.5 0.91  0.975  155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.170555E+01  0.169000E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  165.0  1.539050  0.056685 -0.103538E+00 -0.805257E+00  0.143149E+01  0.894757E-02  0.740872E+04
 320.0  62.5 0.91 -0.925  165.0  1.668440  0.062139 -0.183383E+00 -0.829918E+00  0.164986E+01 -0.106603E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  165.0  1.825040  0.073682 -0.240091E+00 -0.854679E+00  0.179736E+01 -0.242644E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  165.0  1.928410  0.085002 -0.286104E+00 -0.876719E+00  0.190555E+01 -0.352160E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  165.0  1.973490  0.108530 -0.324941E+00 -0.895970E+00  0.198603E+01 -0.444308E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  165.0  2.251110  0.156417 -0.358228E+00 -0.912677E+00  0.204528E+01 -0.523197E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  165.0  2.887970  0.418439 -0.386905E+00 -0.927110E+00  0.208754E+01 -0.591143E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.211589E+01 -0.649645E-01  0.740872E+04
 320.0  62.5 0.91 -0.575  165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.213270E+01 -0.699770E-01  0.740872E+04
 320.0  62.5 0.91 -0.525  165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.213982E+01 -0.742328E-01  0.740872E+04
 320.0  62.5 0.91 -0.475  165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.213877E+01 -0.777967E-01  0.740872E+04
 320.0  62.5 0.91 -0.425  165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.213082E+01 -0.807221E-01  0.740872E+04
 320.0  62.5 0.91 -0.375  165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.211701E+01 -0.830539E-01  0.740872E+04
 320.0  62.5 0.91 -0.325  165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.209824E+01 -0.848314E-01  0.740872E+04
 320.0  62.5 0.91 -0.275  165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.207530E+01 -0.860884E-01  0.740872E+04
 320.0  62.5 0.91 -0.225  165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.204884E+01 -0.868553E-01  0.740872E+04
 320.0  62.5 0.91 -0.175  165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.201944E+01 -0.871589E-01  0.740872E+04
 320.0  62.5 0.91 -0.125  165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.198762E+01 -0.870231E-01  0.740872E+04
 320.0  62.5 0.91 -0.075  165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.195383E+01 -0.864695E-01  0.740872E+04
 320.0  62.5 0.91 -0.025  165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.191847E+01 -0.855175E-01  0.740872E+04
 320.0  62.5 0.91  0.025  165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.188191E+01 -0.841843E-01  0.740872E+04
 320.0  62.5 0.91  0.075  165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.184446E+01 -0.824852E-01  0.740872E+04
 320.0  62.5 0.91  0.125  165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.180644E+01 -0.804339E-01  0.740872E+04
 320.0  62.5 0.91  0.175  165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.176813E+01 -0.780422E-01  0.740872E+04
 320.0  62.5 0.91  0.225  165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.172981E+01 -0.753200E-01  0.740872E+04
 320.0  62.5 0.91  0.275  165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.169173E+01 -0.722753E-01  0.740872E+04
 320.0  62.5 0.91  0.325  165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.165417E+01 -0.689140E-01  0.740872E+04
 320.0  62.5 0.91  0.375  165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.161740E+01 -0.652397E-01  0.740872E+04
 320.0  62.5 0.91  0.425  165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.158174E+01 -0.612532E-01  0.740872E+04
 320.0  62.5 0.91  0.475  165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.154754E+01 -0.569518E-01  0.740872E+04
 320.0  62.5 0.91  0.525  165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.151521E+01 -0.523283E-01  0.740872E+04
 320.0  62.5 0.91  0.575  165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.148528E+01 -0.473696E-01  0.740872E+04
 320.0  62.5 0.91  0.625  165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.145845E+01 -0.420540E-01  0.740872E+04
 320.0  62.5 0.91  0.675  165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.143567E+01 -0.363471E-01  0.740872E+04
 320.0  62.5 0.91  0.725  165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.141840E+01 -0.301947E-01  0.740872E+04
 320.0  62.5 0.91  0.775  165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.140892E+01 -0.235078E-01  0.740872E+04
 320.0  62.5 0.91  0.825  165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.141122E+01 -0.161328E-01  0.740872E+04
 320.0  62.5 0.91  0.875  165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.143323E+01 -0.777407E-02  0.740872E+04
 320.0  62.5 0.91  0.925  165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.149440E+01  0.225629E-02  0.740872E+04
 320.0  62.5 0.91  0.975  165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.167250E+01  0.164873E-01  0.740872E+04
 320.0  62.5 0.91 -0.975  175.0  1.389960  0.053431 -0.104493E+00 -0.808232E+00  0.143265E+01  0.883216E-02  0.740872E+04
 320.0  62.5 0.91 -0.925  175.0  1.672730  0.063328 -0.183676E+00 -0.837666E+00  0.164850E+01 -0.103919E-01  0.740872E+04
 320.0  62.5 0.91 -0.875  175.0  1.802620  0.074579 -0.239758E+00 -0.865875E+00  0.179325E+01 -0.236803E-01  0.740872E+04
 320.0  62.5 0.91 -0.825  175.0  1.972510  0.088885 -0.285252E+00 -0.890594E+00  0.189879E+01 -0.343784E-01  0.740872E+04
 320.0  62.5 0.91 -0.775  175.0  1.903190  0.106075 -0.323661E+00 -0.911999E+00  0.197677E+01 -0.433865E-01  0.740872E+04
 320.0  62.5 0.91 -0.725  175.0  2.472080  0.194631 -0.356594E+00 -0.930471E+00  0.203366E+01 -0.511049E-01  0.740872E+04
 320.0  62.5 0.91 -0.675  175.0  3.035980  0.405561 -0.384975E+00 -0.946367E+00  0.207372E+01 -0.577579E-01  0.740872E+04
 320.0  62.5 0.91 -0.625  175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.210001E+01 -0.634900E-01  0.740872E+04
 320.0  62.5 0.91 -0.575  175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.211489E+01 -0.684042E-01  0.740872E+04
 320.0  62.5 0.91 -0.525  175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.212020E+01 -0.725786E-01  0.740872E+04
 320.0  62.5 0.91 -0.475  175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.211746E+01 -0.760757E-01  0.740872E+04
 320.0  62.5 0.91 -0.425  175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.210793E+01 -0.789472E-01  0.740872E+04
 320.0  62.5 0.91 -0.375  175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.209264E+01 -0.812367E-01  0.740872E+04
 320.0  62.5 0.91 -0.325  175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.207250E+01 -0.829822E-01  0.740872E+04
 320.0  62.5 0.91 -0.275  175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.204828E+01 -0.842169E-01  0.740872E+04
 320.0  62.5 0.91 -0.225  175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.202062E+01 -0.849702E-01  0.740872E+04
 320.0  62.5 0.91 -0.175  175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.199013E+01 -0.852684E-01  0.740872E+04
 320.0  62.5 0.91 -0.125  175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.195729E+01 -0.851350E-01  0.740872E+04
 320.0  62.5 0.91 -0.075  175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.192257E+01 -0.845912E-01  0.740872E+04
 320.0  62.5 0.91 -0.025  175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.188635E+01 -0.836561E-01  0.740872E+04
 320.0  62.5 0.91  0.025  175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.184901E+01 -0.823467E-01  0.740872E+04
 320.0  62.5 0.91  0.075  175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.181087E+01 -0.806783E-01  0.740872E+04
 320.0  62.5 0.91  0.125  175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.177224E+01 -0.786643E-01  0.740872E+04
 320.0  62.5 0.91  0.175  175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.173340E+01 -0.763167E-01  0.740872E+04
 320.0  62.5 0.91  0.225  175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.169462E+01 -0.736452E-01  0.740872E+04
 320.0  62.5 0.91  0.275  175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.165618E+01 -0.706583E-01  0.740872E+04
 320.0  62.5 0.91  0.325  175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.161834E+01 -0.673618E-01  0.740872E+04
 320.0  62.5 0.91  0.375  175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.158140E+01 -0.637597E-01  0.740872E+04
 320.0  62.5 0.91  0.425  175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.154568E+01 -0.598532E-01  0.740872E+04
 320.0  62.5 0.91  0.475  175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.151152E+01 -0.556399E-01  0.740872E+04
 320.0  62.5 0.91  0.525  175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.147937E+01 -0.511133E-01  0.740872E+04
 320.0  62.5 0.91  0.575  175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.144977E+01 -0.462610E-01  0.740872E+04
 320.0  62.5 0.91  0.625  175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.142343E+01 -0.410622E-01  0.740872E+04
 320.0  62.5 0.91  0.675  175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.140138E+01 -0.354837E-01  0.740872E+04
 320.0  62.5 0.91  0.725  175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.138509E+01 -0.294725E-01  0.740872E+04
 320.0  62.5 0.91  0.775  175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.137694E+01 -0.229414E-01  0.740872E+04
 320.0  62.5 0.91  0.825  175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.138106E+01 -0.157386E-01  0.740872E+04
 320.0  62.5 0.91  0.875  175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.140561E+01 -0.757038E-02  0.740872E+04
 320.0  62.5 0.91  0.925  175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.147061E+01  0.225272E-02  0.740872E+04
 320.0  62.5 0.91  0.975  175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.165600E+01  0.162898E-01  0.740872E+04


==> supplemental-material-cross-section-data/Q2-0.10-GeV2/q2-0.10-cross-sections-binqpr-87.5.txt <==
 320.0  87.5 0.91 -0.975 -175.0 -1.000000  0.000000 -0.104493E+00 -0.808232E+00  0.966762E+00  0.116682E-01  0.978772E+04
 320.0  87.5 0.91 -0.925 -175.0 -1.000000  0.000000 -0.183676E+00 -0.837666E+00  0.112999E+01 -0.137288E-01  0.978772E+04
 320.0  87.5 0.91 -0.875 -175.0 -1.000000  0.000000 -0.239758E+00 -0.865875E+00  0.123371E+01 -0.312843E-01  0.978772E+04
 320.0  87.5 0.91 -0.825 -175.0 -1.000000  0.000000 -0.285252E+00 -0.890594E+00  0.130663E+01 -0.454176E-01  0.978772E+04
 320.0  87.5 0.91 -0.775 -175.0 -1.000000  0.000000 -0.323661E+00 -0.911999E+00  0.135871E+01 -0.573183E-01  0.978772E+04
 320.0  87.5 0.91 -0.725 -175.0 -1.000000  0.000000 -0.356594E+00 -0.930471E+00  0.139527E+01 -0.675152E-01  0.978772E+04
 320.0  87.5 0.91 -0.675 -175.0 -1.000000  0.000000 -0.384975E+00 -0.946367E+00  0.141972E+01 -0.763044E-01  0.978772E+04
 320.0  87.5 0.91 -0.625 -175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.143447E+01 -0.838771E-01  0.978772E+04
 320.0  87.5 0.91 -0.575 -175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.144131E+01 -0.903693E-01  0.978772E+04
 320.0  87.5 0.91 -0.525 -175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.144166E+01 -0.958842E-01  0.978772E+04
 320.0  87.5 0.91 -0.475 -175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.143665E+01 -0.100504E+00  0.978772E+04
 320.0  87.5 0.91 -0.425 -175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.142719E+01 -0.104298E+00  0.978772E+04
 320.0  87.5 0.91 -0.375 -175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.141406E+01 -0.107322E+00  0.978772E+04
 320.0  87.5 0.91 -0.325 -175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.139790E+01 -0.109628E+00  0.978772E+04
 320.0  87.5 0.91 -0.275 -175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.137926E+01 -0.111260E+00  0.978772E+04
 320.0  87.5 0.91 -0.225 -175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.135863E+01 -0.112255E+00  0.978772E+04
 320.0  87.5 0.91 -0.175 -175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.133640E+01 -0.112649E+00  0.978772E+04
 320.0  87.5 0.91 -0.125 -175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.131295E+01 -0.112473E+00  0.978772E+04
 320.0  87.5 0.91 -0.075 -175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.128859E+01 -0.111754E+00  0.978772E+04
 320.0  87.5 0.91 -0.025 -175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.126361E+01 -0.110519E+00  0.978772E+04
 320.0  87.5 0.91  0.025 -175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.123827E+01 -0.108789E+00  0.978772E+04
 320.0  87.5 0.91  0.075 -175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.121282E+01 -0.106585E+00  0.978772E+04
 320.0  87.5 0.91  0.125 -175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.118748E+01 -0.103924E+00  0.978772E+04
 320.0  87.5 0.91  0.175 -175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.116247E+01 -0.100823E+00  0.978772E+04
 320.0  87.5 0.91  0.225 -175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.113802E+01 -0.972933E-01  0.978772E+04
 320.0  87.5 0.91  0.275 -175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.111435E+01 -0.933472E-01  0.978772E+04
 320.0  87.5 0.91  0.325 -175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.109170E+01 -0.889922E-01  0.978772E+04
 320.0  87.5 0.91  0.375 -175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.107034E+01 -0.842335E-01  0.978772E+04
 320.0  87.5 0.91  0.425 -175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.105059E+01 -0.790726E-01  0.978772E+04
 320.0  87.5 0.91  0.475 -175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.103283E+01 -0.735064E-01  0.978772E+04
 320.0  87.5 0.91  0.525 -175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.101754E+01 -0.675263E-01  0.978772E+04
 320.0  87.5 0.91  0.575 -175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.100535E+01 -0.611158E-01  0.978772E+04
 320.0  87.5 0.91  0.625 -175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.997134E+00 -0.542477E-01  0.978772E+04
 320.0  87.5 0.91  0.675 -175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.994149E+00 -0.468779E-01  0.978772E+04
 320.0  87.5 0.91  0.725 -175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.998310E+00 -0.389364E-01  0.978772E+04
 320.0  87.5 0.91  0.775 -175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.101273E+01 -0.303081E-01  0.978772E+04
 320.0  87.5 0.91  0.825 -175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.104290E+01 -0.207925E-01  0.978772E+04
 320.0  87.5 0.91  0.875 -175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.109983E+01 -0.100013E-01  0.978772E+04
 320.0  87.5 0.91  0.925 -175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.121070E+01  0.297609E-02  0.978772E+04
 320.0  87.5 0.91  0.975 -175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.148397E+01  0.215206E-01  0.978772E+04
 320.0  87.5 0.91 -0.975 -165.0 -1.000000  0.000000 -0.103538E+00 -0.805257E+00  0.964425E+00  0.118207E-01  0.978772E+04
 320.0  87.5 0.91 -0.925 -165.0 -1.000000  0.000000 -0.183383E+00 -0.829918E+00  0.112868E+01 -0.140834E-01  0.978772E+04
 320.0  87.5 0.91 -0.875 -165.0 -1.000000  0.000000 -0.240091E+00 -0.854679E+00  0.123407E+01 -0.320559E-01  0.978772E+04
 320.0  87.5 0.91 -0.825 -165.0 -1.000000  0.000000 -0.286104E+00 -0.876719E+00  0.130881E+01 -0.465242E-01  0.978772E+04
 320.0  87.5 0.91 -0.775 -165.0 -1.000000  0.000000 -0.324941E+00 -0.895970E+00  0.136272E+01 -0.586979E-01  0.978772E+04
 320.0  87.5 0.91 -0.725 -165.0 -1.000000  0.000000 -0.358228E+00 -0.912677E+00  0.140109E+01 -0.691201E-01  0.978772E+04
 320.0  87.5 0.91 -0.675 -165.0 -1.000000  0.000000 -0.386905E+00 -0.927110E+00  0.142730E+01 -0.780964E-01  0.978772E+04
 320.0  87.5 0.91 -0.625 -165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.144375E+01 -0.858251E-01  0.978772E+04
 320.0  87.5 0.91 -0.575 -165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.145223E+01 -0.924472E-01  0.978772E+04
 320.0  87.5 0.91 -0.525 -165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.145414E+01 -0.980696E-01  0.978772E+04
 320.0  87.5 0.91 -0.475 -165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.145062E+01 -0.102778E+00  0.978772E+04
 320.0  87.5 0.91 -0.425 -165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.144258E+01 -0.106643E+00  0.978772E+04
 320.0  87.5 0.91 -0.375 -165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.143081E+01 -0.109723E+00  0.978772E+04
 320.0  87.5 0.91 -0.325 -165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.141594E+01 -0.112071E+00  0.978772E+04
 320.0  87.5 0.91 -0.275 -165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.139854E+01 -0.113732E+00  0.978772E+04
 320.0  87.5 0.91 -0.225 -165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.137907E+01 -0.114745E+00  0.978772E+04
 320.0  87.5 0.91 -0.175 -165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.135796E+01 -0.115146E+00  0.978772E+04
 320.0  87.5 0.91 -0.125 -165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.133556E+01 -0.114967E+00  0.978772E+04
 320.0  87.5 0.91 -0.075 -165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.131221E+01 -0.114236E+00  0.978772E+04
 320.0  87.5 0.91 -0.025 -165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.128818E+01 -0.112978E+00  0.978772E+04
 320.0  87.5 0.91  0.025 -165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.126374E+01 -0.111217E+00  0.978772E+04
 320.0  87.5 0.91  0.075 -165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.123914E+01 -0.108972E+00  0.978772E+04
 320.0  87.5 0.91  0.125 -165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.121461E+01 -0.106262E+00  0.978772E+04
 320.0  87.5 0.91  0.175 -165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.119036E+01 -0.103102E+00  0.978772E+04
 320.0  87.5 0.91  0.225 -165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.116662E+01 -0.995059E-01  0.978772E+04
 320.0  87.5 0.91  0.275 -165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.114361E+01 -0.954835E-01  0.978772E+04
 320.0  87.5 0.91  0.325 -165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.112158E+01 -0.910429E-01  0.978772E+04
 320.0  87.5 0.91  0.375 -165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.110078E+01 -0.861888E-01  0.978772E+04
 320.0  87.5 0.91  0.425 -165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.108154E+01 -0.809222E-01  0.978772E+04
 320.0  87.5 0.91  0.475 -165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.106422E+01 -0.752395E-01  0.978772E+04
 320.0  87.5 0.91  0.525 -165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.104930E+01 -0.691314E-01  0.978772E+04
 320.0  87.5 0.91  0.575 -165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.103739E+01 -0.625804E-01  0.978772E+04
 320.0  87.5 0.91  0.625 -165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.102934E+01 -0.555578E-01  0.978772E+04
 320.0  87.5 0.91  0.675 -165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.102638E+01 -0.480185E-01  0.978772E+04
 320.0  87.5 0.91  0.725 -165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.103038E+01 -0.398904E-01  0.978772E+04
 320.0  87.5 0.91  0.775 -165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.104437E+01 -0.310563E-01  0.978772E+04
 320.0  87.5 0.91  0.825 -165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.107372E+01 -0.213131E-01  0.978772E+04
 320.0  87.5 0.91  0.875 -165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.112917E+01 -0.102704E-01  0.978772E+04
 320.0  87.5 0.91  0.925 -165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.123727E+01  0.298081E-02  0.978772E+04
 320.0  87.5 0.91  0.975 -165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.150387E+01  0.217815E-01  0.978772E+04
 320.0  87.5 0.91 -0.975 -155.0 -1.000000  0.000000 -0.101565E+00 -0.799588E+00  0.959707E+00  0.121639E-01  0.978772E+04
 320.0  87.5 0.91 -0.925 -155.0 -1.000000  0.000000 -0.182707E+00 -0.814861E+00  0.112594E+01 -0.147362E-01  0.978772E+04
 320.0  87.5 0.91 -0.875 -155.0 -1.000000  0.000000 -0.240687E+00 -0.832750E+00  0.123468E+01 -0.335479E-01  0.978772E+04
 320.0  87.5 0.91 -0.825 -155.0 -1.000000  0.000000 -0.287768E+00 -0.849419E+00  0.131308E+01 -0.486975E-01  0.978772E+04
 320.0  87.5 0.91 -0.775 -155.0 -1.000000  0.000000 -0.327494E+00 -0.864333E+00  0.137070E+01 -0.614305E-01  0.978772E+04
 320.0  87.5 0.91 -0.725 -155.0 -1.000000  0.000000 -0.361523E+00 -0.877473E+00  0.141274E+01 -0.723161E-01  0.978772E+04
 320.0  87.5 0.91 -0.675 -155.0 -1.000000  0.000000 -0.390821E+00 -0.888947E+00  0.144251E+01 -0.816789E-01  0.978772E+04
 320.0  87.5 0.91 -0.625 -155.0 -1.000000  0.000000 -0.416028E+00 -0.898884E+00  0.146241E+01 -0.897305E-01  0.978772E+04
 320.0  87.5 0.91 -0.575 -155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.147420E+01 -0.966220E-01  0.978772E+04
 320.0  87.5 0.91 -0.525 -155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.147930E+01 -0.102468E+00  0.978772E+04
 320.0  87.5 0.91 -0.475 -155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.147882E+01 -0.107360E+00  0.978772E+04
 320.0  87.5 0.91 -0.425 -155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.147370E+01 -0.111373E+00  0.978772E+04
 320.0  87.5 0.91 -0.375 -155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.146470E+01 -0.114570E+00  0.978772E+04
 320.0  87.5 0.91 -0.325 -155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.145248E+01 -0.117006E+00  0.978772E+04
 320.0  87.5 0.91 -0.275 -155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.143760E+01 -0.118729E+00  0.978772E+04
 320.0  87.5 0.91 -0.225 -155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.142054E+01 -0.119779E+00  0.978772E+04
 320.0  87.5 0.91 -0.175 -155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.140171E+01 -0.120195E+00  0.978772E+04
 320.0  87.5 0.91 -0.125 -155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.138149E+01 -0.120009E+00  0.978772E+04
 320.0  87.5 0.91 -0.075 -155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.136021E+01 -0.119251E+00  0.978772E+04
 320.0  87.5 0.91 -0.025 -155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.133815E+01 -0.117946E+00  0.978772E+04
 320.0  87.5 0.91  0.025 -155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.131558E+01 -0.116119E+00  0.978772E+04
 320.0  87.5 0.91  0.075 -155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.129275E+01 -0.113790E+00  0.978772E+04
 320.0  87.5 0.91  0.125 -155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.126989E+01 -0.110978E+00  0.978772E+04
 320.0  87.5 0.91  0.175 -155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.124722E+01 -0.107697E+00  0.978772E+04
 320.0  87.5 0.91  0.225 -155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.122496E+01 -0.103961E+00  0.978772E+04
 320.0  87.5 0.91  0.275 -155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.120334E+01 -0.997796E-01  0.978772E+04
 320.0  87.5 0.91  0.325 -155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.118259E+01 -0.951611E-01  0.978772E+04
 320.0  87.5 0.91  0.375 -155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.116297E+01 -0.901091E-01  0.978772E+04
 320.0  87.5 0.91  0.425 -155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.114478E+01 -0.846238E-01  0.978772E+04
 320.0  87.5 0.91  0.475 -155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.112838E+01 -0.787003E-01  0.978772E+04
 320.0  87.5 0.91  0.525 -155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.111422E+01 -0.723279E-01  0.978772E+04
 320.0  87.5 0.91  0.575 -155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.110288E+01 -0.654874E-01  0.978772E+04
 320.0  87.5 0.91  0.625 -155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.109517E+01 -0.581479E-01  0.978772E+04
 320.0  87.5 0.91  0.675 -155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.109224E+01 -0.502614E-01  0.978772E+04
 320.0  87.5 0.91  0.725 -155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.109588E+01 -0.417528E-01  0.978772E+04
 320.0  87.5 0.91  0.775 -155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.110894E+01 -0.325009E-01  0.978772E+04
 320.0  87.5 0.91  0.825 -155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.113651E+01 -0.222987E-01  0.978772E+04
 320.0  87.5 0.91  0.875 -155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.118881E+01 -0.107529E-01  0.978772E+04
 320.0  87.5 0.91  0.925 -155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.129107E+01  0.303833E-02  0.978772E+04
 320.0  87.5 0.91  0.975 -155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.154381E+01  0.223268E-01  0.978772E+04
 320.0  87.5 0.91 -0.975 -145.0 -1.000000  0.000000 -0.984452E-01 -0.791786E+00  0.952521E+00  0.127743E-01  0.978772E+04
 320.0  87.5 0.91 -0.925 -145.0 -1.000000  0.000000 -0.181460E+00 -0.793386E+00  0.112158E+01 -0.155701E-01  0.978772E+04
 320.0  87.5 0.91 -0.875 -145.0 -1.000000  0.000000 -0.241392E+00 -0.801037E+00  0.123533E+01 -0.356517E-01  0.978772E+04
 320.0  87.5 0.91 -0.825 -145.0 -1.000000  0.000000 -0.290153E+00 -0.809608E+00  0.131927E+01 -0.518524E-01  0.978772E+04
 320.0  87.5 0.91 -0.775 -145.0 -1.000000  0.000000 -0.331297E+00 -0.817933E+00  0.138256E+01 -0.654584E-01  0.978772E+04
 320.0  87.5 0.91 -0.725 -145.0 -1.000000  0.000000 -0.366523E+00 -0.825629E+00  0.143022E+01 -0.770737E-01  0.978772E+04
 320.0  87.5 0.91 -0.675 -145.0 -1.000000  0.000000 -0.396830E+00 -0.832564E+00  0.146549E+01 -0.870487E-01  0.978772E+04
 320.0  87.5 0.91 -0.625 -145.0 -1.000000  0.000000 -0.422887E+00 -0.838707E+00  0.149070E+01 -0.956143E-01  0.978772E+04
 320.0  87.5 0.91 -0.575 -145.0 -1.000000  0.000000 -0.445180E+00 -0.844067E+00  0.150763E+01 -0.102936E+00  0.978772E+04
 320.0  87.5 0.91 -0.525 -145.0 -1.000000  0.000000 -0.464080E+00 -0.848673E+00  0.151766E+01 -0.109141E+00  0.978772E+04
 320.0  87.5 0.91 -0.475 -145.0 -1.000000  0.000000 -0.479888E+00 -0.852562E+00  0.152192E+01 -0.114327E+00  0.978772E+04
 320.0  87.5 0.91 -0.425 -145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.152133E+01 -0.118579E+00  0.978772E+04
 320.0  87.5 0.91 -0.375 -145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.151667E+01 -0.121964E+00  0.978772E+04
 320.0  87.5 0.91 -0.325 -145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.150860E+01 -0.124542E+00  0.978772E+04
 320.0  87.5 0.91 -0.275 -145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.149768E+01 -0.126364E+00  0.978772E+04
 320.0  87.5 0.91 -0.225 -145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.148440E+01 -0.127476E+00  0.978772E+04
 320.0  87.5 0.91 -0.175 -145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.146919E+01 -0.127915E+00  0.978772E+04
 320.0  87.5 0.91 -0.125 -145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.145242E+01 -0.127719E+00  0.978772E+04
 320.0  87.5 0.91 -0.075 -145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.143442E+01 -0.126917E+00  0.978772E+04
 320.0  87.5 0.91 -0.025 -145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.141548E+01 -0.125537E+00  0.978772E+04
 320.0  87.5 0.91  0.025 -145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.139589E+01 -0.123604E+00  0.978772E+04
 320.0  87.5 0.91  0.075 -145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.137589E+01 -0.121139E+00  0.978772E+04
 320.0  87.5 0.91  0.125 -145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.135571E+01 -0.118160E+00  0.978772E+04
 320.0  87.5 0.91  0.175 -145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.133557E+01 -0.114684E+00  0.978772E+04
 320.0  87.5 0.91  0.225 -145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.131570E+01 -0.110724E+00  0.978772E+04
 320.0  87.5 0.91  0.275 -145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.129630E+01 -0.106288E+00  0.978772E+04
 320.0  87.5 0.91  0.325 -145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.127761E+01 -0.101385E+00  0.978772E+04
 320.0  87.5 0.91  0.375 -145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.125987E+01 -0.960168E-01  0.978772E+04
 320.0  87.5 0.91  0.425 -145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.124336E+01 -0.901829E-01  0.978772E+04
 320.0  87.5 0.91  0.475 -145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.122842E+01 -0.838770E-01  0.978772E+04
 320.0  87.5 0.91  0.525 -145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.121545E+01 -0.770863E-01  0.978772E+04
 320.0  87.5 0.91  0.575 -145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.120499E+01 -0.697893E-01  0.978772E+04
 320.0  87.5 0.91  0.625 -145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.119776E+01 -0.619524E-01  0.978772E+04
 320.0  87.5 0.91  0.675 -145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.119481E+01 -0.535244E-01  0.978772E+04
 320.0  87.5 0.91  0.725 -145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.119775E+01 -0.444261E-01  0.978772E+04
 320.0  87.5 0.91  0.775 -145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.120917E+01 -0.345323E-01  0.978772E+04
 320.0  87.5 0.91  0.825 -145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.123372E+01 -0.236324E-01  0.978772E+04
 320.0  87.5 0.91  0.875 -145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.128075E+01 -0.113335E-01  0.978772E+04
 320.0  87.5 0.91  0.925 -145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.137343E+01  0.324645E-02  0.978772E+04
 320.0  87.5 0.91  0.975 -145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.160412E+01  0.232024E-01  0.978772E+04
 320.0  87.5 0.91 -0.975 -135.0 -1.000000  0.000000 -0.939875E-01 -0.782683E+00  0.942748E+00  0.137668E-01  0.978772E+04
 320.0  87.5 0.91 -0.925 -135.0 -1.000000  0.000000 -0.179331E+00 -0.766867E+00  0.111527E+01 -0.163982E-01  0.978772E+04
 320.0  87.5 0.91 -0.875 -135.0 -1.000000  0.000000 -0.241937E+00 -0.761015E+00  0.123568E+01 -0.381887E-01  0.978772E+04
 320.0  87.5 0.91 -0.825 -135.0 -1.000000  0.000000 -0.293084E+00 -0.758706E+00  0.132716E+01 -0.558458E-01  0.978772E+04
 320.0  87.5 0.91 -0.775 -135.0 -1.000000  0.000000 -0.336289E+00 -0.758073E+00  0.139824E+01 -0.706838E-01  0.978772E+04
 320.0  87.5 0.91 -0.725 -135.0 -1.000000  0.000000 -0.373279E+00 -0.758301E+00  0.145367E+01 -0.833419E-01  0.978772E+04
 320.0  87.5 0.91 -0.675 -135.0 -1.000000  0.000000 -0.405091E+00 -0.758973E+00  0.149657E+01 -0.942003E-01  0.978772E+04
 320.0  87.5 0.91 -0.625 -135.0 -1.000000  0.000000 -0.432427E+00 -0.759852E+00  0.152922E+01 -0.103513E+00  0.978772E+04
 320.0  87.5 0.91 -0.575 -135.0 -1.000000  0.000000 -0.455800E+00 -0.760800E+00  0.155335E+01 -0.111465E+00  0.978772E+04
 320.0  87.5 0.91 -0.525 -135.0 -1.000000  0.000000 -0.475607E+00 -0.761729E+00  0.157034E+01 -0.118195E+00  0.978772E+04
 320.0  87.5 0.91 -0.475 -135.0 -1.000000  0.000000 -0.492163E+00 -0.762588E+00  0.158128E+01 -0.123817E+00  0.978772E+04
 320.0  87.5 0.91 -0.425 -135.0 -1.000000  0.000000 -0.505733E+00 -0.763343E+00  0.158712E+01 -0.128421E+00  0.978772E+04
 320.0  87.5 0.91 -0.375 -135.0 -1.000000  0.000000 -0.516536E+00 -0.763975E+00  0.158864E+01 -0.132084E+00  0.978772E+04
 320.0  87.5 0.91 -0.325 -135.0 -1.000000  0.000000 -0.524763E+00 -0.764474E+00  0.158649E+01 -0.134873E+00  0.978772E+04
 320.0  87.5 0.91 -0.275 -135.0 -1.000000  0.000000 -0.530577E+00 -0.764836E+00  0.158125E+01 -0.136844E+00  0.978772E+04
 320.0  87.5 0.91 -0.225 -135.0 -1.000000  0.000000 -0.534122E+00 -0.765060E+00  0.157340E+01 -0.138045E+00  0.978772E+04
 320.0  87.5 0.91 -0.175 -135.0 -1.000000  0.000000 -0.535525E+00 -0.765149E+00  0.156340E+01 -0.138520E+00  0.978772E+04
 320.0  87.5 0.91 -0.125 -135.0 -1.000000  0.000000 -0.534897E+00 -0.765109E+00  0.155160E+01 -0.138308E+00  0.978772E+04
 320.0  87.5 0.91 -0.075 -135.0 -1.000000  0.000000 -0.532339E+00 -0.764947E+00  0.153836E+01 -0.137441E+00  0.978772E+04
 320.0  87.5 0.91 -0.025 -135.0 -1.000000  0.000000 -0.527937E+00 -0.764671E+00  0.152398E+01 -0.135949E+00  0.978772E+04
 320.0  87.5 0.91  0.025 -135.0 -1.000000  0.000000 -0.521769E+00 -0.764291E+00  0.150873E+01 -0.133858E+00  0.978772E+04
 320.0  87.5 0.91  0.075 -135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.149285E+01 -0.131191E+00  0.978772E+04
 320.0  87.5 0.91  0.125 -135.0 -1.000000  0.000000 -0.504397E+00 -0.763266E+00  0.147659E+01 -0.127968E+00  0.978772E+04
 320.0  87.5 0.91  0.175 -135.0 -1.000000  0.000000 -0.493303E+00 -0.762649E+00  0.146015E+01 -0.124203E+00  0.978772E+04
 320.0  87.5 0.91  0.225 -135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.144376E+01 -0.119911E+00  0.978772E+04
 320.0  87.5 0.91  0.275 -135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.142761E+01 -0.115102E+00  0.978772E+04
 320.0  87.5 0.91  0.325 -135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.141193E+01 -0.109781E+00  0.978772E+04
 320.0  87.5 0.91  0.375 -135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.139692E+01 -0.103950E+00  0.978772E+04
 320.0  87.5 0.91  0.425 -135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.138284E+01 -0.976093E-01  0.978772E+04
 320.0  87.5 0.91  0.475 -135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.136997E+01 -0.907492E-01  0.978772E+04
 320.0  87.5 0.91  0.525 -135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.135867E+01 -0.833557E-01  0.978772E+04
 320.0  87.5 0.91  0.575 -135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.134936E+01 -0.754049E-01  0.978772E+04
 320.0  87.5 0.91  0.625 -135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.134267E+01 -0.668609E-01  0.978772E+04
 320.0  87.5 0.91  0.675 -135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.133947E+01 -0.576693E-01  0.978772E+04
 320.0  87.5 0.91  0.725 -135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.134110E+01 -0.477482E-01  0.978772E+04
 320.0  87.5 0.91  0.775 -135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.134977E+01 -0.369703E-01  0.978772E+04
 320.0  87.5 0.91  0.825 -135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.136946E+01 -0.251251E-01  0.978772E+04
 320.0  87.5 0.91  0.875 -135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.140827E+01 -0.118295E-01  0.978772E+04
 320.0  87.5 0.91  0.925 -135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.148648E+01  0.375553E-02  0.978772E+04
 320.0  87.5 0.91  0.975 -135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.168518E+01  0.244748E-01  0.978772E+04
 320.0  87.5 0.91 -0.975 -125.0 -1.000000  0.000000 -0.879354E-01 -0.773365E+00  0.930244E+00  0.152928E-01  0.978772E+04
 320.0  87.5 0.91 -0.925 -125.0 -1.000000  0.000000 -0.175854E+00 -0.737208E+00  0.110657E+01 -0.169487E-01  0.978772E+04
 320.0  87.5 0.91 -0.875 -125.0 -1.000000  0.000000 -0.241887E+00 -0.714766E+00  0.123531E+01 -0.408875E-01  0.978772E+04
 320.0  87.5 0.91 -0.825 -125.0 -1.000000  0.000000 -0.296251E+00 -0.698720E+00  0.133648E+01 -0.604535E-01  0.978772E+04
 320.0  87.5 0.91 -0.775 -125.0 -1.000000  0.000000 -0.342319E+00 -0.686566E+00  0.141773E+01 -0.769488E-01  0.978772E+04
 320.0  87.5 0.91 -0.725 -125.0 -1.000000  0.000000 -0.381812E+00 -0.677065E+00  0.148343E+01 -0.910360E-01  0.978772E+04
 320.0  87.5 0.91 -0.675 -125.0 -1.000000  0.000000 -0.415794E+00 -0.669494E+00  0.153651E+01 -0.103122E+00  0.978772E+04
 320.0  87.5 0.91 -0.625 -125.0 -1.000000  0.000000 -0.444996E+00 -0.663394E+00  0.157914E+01 -0.113484E+00  0.978772E+04
 320.0  87.5 0.91 -0.575 -125.0 -1.000000  0.000000 -0.469961E+00 -0.658453E+00  0.161299E+01 -0.122326E+00  0.978772E+04
 320.0  87.5 0.91 -0.525 -125.0 -1.000000  0.000000 -0.491111E+00 -0.654453E+00  0.163941E+01 -0.129806E+00  0.978772E+04
 320.0  87.5 0.91 -0.475 -125.0 -1.000000  0.000000 -0.508787E+00 -0.651234E+00  0.165948E+01 -0.136051E+00  0.978772E+04
 320.0  87.5 0.91 -0.425 -125.0 -1.000000  0.000000 -0.523270E+00 -0.648675E+00  0.167414E+01 -0.141162E+00  0.978772E+04
 320.0  87.5 0.91 -0.375 -125.0 -1.000000  0.000000 -0.534798E+00 -0.646689E+00  0.168415E+01 -0.145228E+00  0.978772E+04
 320.0  87.5 0.91 -0.325 -125.0 -1.000000  0.000000 -0.543574E+00 -0.645205E+00  0.169019E+01 -0.148322E+00  0.978772E+04
 320.0  87.5 0.91 -0.275 -125.0 -1.000000  0.000000 -0.549776E+00 -0.644171E+00  0.169282E+01 -0.150507E+00  0.978772E+04
 320.0  87.5 0.91 -0.225 -125.0 -1.000000  0.000000 -0.553557E+00 -0.643546E+00  0.169255E+01 -0.151839E+00  0.978772E+04
 320.0  87.5 0.91 -0.175 -125.0 -1.000000  0.000000 -0.555054E+00 -0.643300E+00  0.168982E+01 -0.152366E+00  0.978772E+04
 320.0  87.5 0.91 -0.125 -125.0 -1.000000  0.000000 -0.554384E+00 -0.643410E+00  0.168501E+01 -0.152130E+00  0.978772E+04
 320.0  87.5 0.91 -0.075 -125.0 -1.000000  0.000000 -0.551655E+00 -0.643860E+00  0.167846E+01 -0.151169E+00  0.978772E+04
 320.0  87.5 0.91 -0.025 -125.0 -1.000000  0.000000 -0.546960E+00 -0.644639E+00  0.167048E+01 -0.149515E+00  0.978772E+04
 320.0  87.5 0.91  0.025 -125.0 -1.000000  0.000000 -0.540380E+00 -0.645742E+00  0.166135E+01 -0.147196E+00  0.978772E+04
 320.0  87.5 0.91  0.075 -125.0 -1.000000  0.000000 -0.531988E+00 -0.647169E+00  0.165131E+01 -0.144237E+00  0.978772E+04
 320.0  87.5 0.91  0.125 -125.0 -1.000000  0.000000 -0.521845E+00 -0.648924E+00  0.164058E+01 -0.140659E+00  0.978772E+04
 320.0  87.5 0.91  0.175 -125.0 -1.000000  0.000000 -0.510003E+00 -0.651016E+00  0.162937E+01 -0.136480E+00  0.978772E+04
 320.0  87.5 0.91  0.225 -125.0 -1.000000  0.000000 -0.496507E+00 -0.653459E+00  0.161789E+01 -0.131713E+00  0.978772E+04
 320.0  87.5 0.91  0.275 -125.0 -1.000000  0.000000 -0.481388E+00 -0.656272E+00  0.160631E+01 -0.126369E+00  0.978772E+04
 320.0  87.5 0.91  0.325 -125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.159481E+01 -0.120454E+00  0.978772E+04
 320.0  87.5 0.91  0.375 -125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.158357E+01 -0.113970E+00  0.978772E+04
 320.0  87.5 0.91  0.425 -125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.157279E+01 -0.106915E+00  0.978772E+04
 320.0  87.5 0.91  0.475 -125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.156266E+01 -0.992807E-01  0.978772E+04
 320.0  87.5 0.91  0.525 -125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.155345E+01 -0.910513E-01  0.978772E+04
 320.0  87.5 0.91  0.575 -125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.154546E+01 -0.822021E-01  0.978772E+04
 320.0  87.5 0.91  0.625 -125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.153911E+01 -0.726962E-01  0.978772E+04
 320.0  87.5 0.91  0.675 -125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.153501E+01 -0.624788E-01  0.978772E+04
 320.0  87.5 0.91  0.725 -125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.153414E+01 -0.514686E-01  0.978772E+04
 320.0  87.5 0.91  0.775 -125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.153814E+01 -0.395415E-01  0.978772E+04
 320.0  87.5 0.91  0.825 -125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.155005E+01 -0.264969E-01  0.978772E+04
 320.0  87.5 0.91  0.875 -125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.157627E+01 -0.119784E-01  0.978772E+04
 320.0  87.5 0.91  0.925 -125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.163321E+01  0.477202E-02  0.978772E+04
 320.0  87.5 0.91  0.975 -125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.178747E+01  0.262262E-01  0.978772E+04
 320.0  87.5 0.91 -0.975 -115.0 -1.000000  0.000000 -0.799753E-01 -0.765145E+00  0.914862E+00  0.175370E-01  0.978772E+04
 320.0  87.5 0.91 -0.925 -115.0 -1.000000  0.000000 -0.170359E+00 -0.706914E+00  0.109493E+01 -0.168455E-01  0.978772E+04
 320.0  87.5 0.91 -0.875 -115.0 -1.000000  0.000000 -0.240557E+00 -0.665116E+00  0.123362E+01 -0.433478E-01  0.978772E+04
 320.0  87.5 0.91 -0.825 -115.0 -1.000000  0.000000 -0.299113E+00 -0.632390E+00  0.134688E+01 -0.653293E-01  0.978772E+04
 320.0  87.5 0.91 -0.775 -115.0 -1.000000  0.000000 -0.349067E+00 -0.605870E+00  0.144111E+01 -0.839993E-01  0.978772E+04
 320.0  87.5 0.91 -0.725 -115.0 -1.000000  0.000000 -0.392054E+00 -0.583995E+00  0.152014E+01 -0.100010E+00  0.978772E+04
 320.0  87.5 0.91 -0.675 -115.0 -1.000000  0.000000 -0.429126E+00 -0.565785E+00  0.158660E+01 -0.113779E+00  0.978772E+04
 320.0  87.5 0.91 -0.625 -115.0 -1.000000  0.000000 -0.461030E+00 -0.550569E+00  0.164249E+01 -0.125602E+00  0.978772E+04
 320.0  87.5 0.91 -0.575 -115.0 -1.000000  0.000000 -0.488328E+00 -0.537867E+00  0.168938E+01 -0.135700E+00  0.978772E+04
 320.0  87.5 0.91 -0.525 -115.0 -1.000000  0.000000 -0.511469E+00 -0.527320E+00  0.172853E+01 -0.144246E+00  0.978772E+04
 320.0  87.5 0.91 -0.475 -115.0 -1.000000  0.000000 -0.530815E+00 -0.518651E+00  0.176102E+01 -0.151383E+00  0.978772E+04
 320.0  87.5 0.91 -0.425 -115.0 -1.000000  0.000000 -0.546669E+00 -0.511645E+00  0.178774E+01 -0.157226E+00  0.978772E+04
 320.0  87.5 0.91 -0.375 -115.0 -1.000000  0.000000 -0.559291E+00 -0.506129E+00  0.180945E+01 -0.161873E+00  0.978772E+04
 320.0  87.5 0.91 -0.325 -115.0 -1.000000  0.000000 -0.568901E+00 -0.501965E+00  0.182681E+01 -0.165410E+00  0.978772E+04
 320.0  87.5 0.91 -0.275 -115.0 -1.000000  0.000000 -0.575692E+00 -0.499041E+00  0.184039E+01 -0.167908E+00  0.978772E+04
 320.0  87.5 0.91 -0.225 -115.0 -1.000000  0.000000 -0.579833E+00 -0.497266E+00  0.185068E+01 -0.169431E+00  0.978772E+04
 320.0  87.5 0.91 -0.175 -115.0 -1.000000  0.000000 -0.581471E+00 -0.496565E+00  0.185814E+01 -0.170033E+00  0.978772E+04
 320.0  87.5 0.91 -0.125 -115.0 -1.000000  0.000000 -0.580739E+00 -0.496879E+00  0.186313E+01 -0.169764E+00  0.978772E+04
 320.0  87.5 0.91 -0.075 -115.0 -1.000000  0.000000 -0.577750E+00 -0.498158E+00  0.186600E+01 -0.168665E+00  0.978772E+04
 320.0  87.5 0.91 -0.025 -115.0 -1.000000  0.000000 -0.572609E+00 -0.500367E+00  0.186705E+01 -0.166774E+00  0.978772E+04
 320.0  87.5 0.91  0.025 -115.0 -1.000000  0.000000 -0.565404E+00 -0.503477E+00  0.186655E+01 -0.164123E+00  0.978772E+04
 320.0  87.5 0.91  0.075 -115.0 -1.000000  0.000000 -0.556214E+00 -0.507469E+00  0.186472E+01 -0.160741E+00  0.978772E+04
 320.0  87.5 0.91  0.125 -115.0 -1.000000  0.000000 -0.545109E+00 -0.512330E+00  0.186177E+01 -0.156651E+00  0.978772E+04
 320.0  87.5 0.91  0.175 -115.0 -1.000000  0.000000 -0.532146E+00 -0.518059E+00  0.185788E+01 -0.151874E+00  0.978772E+04
 320.0  87.5 0.91  0.225 -115.0 -1.000000  0.000000 -0.517373E+00 -0.524660E+00  0.185323E+01 -0.146425E+00  0.978772E+04
 320.0  87.5 0.91  0.275 -115.0 -1.000000  0.000000 -0.500830E+00 -0.532144E+00  0.184793E+01 -0.140318E+00  0.978772E+04
 320.0  87.5 0.91  0.325 -115.0 -1.000000  0.000000 -0.482543E+00 -0.540535E+00  0.184213E+01 -0.133561E+00  0.978772E+04
 320.0  87.5 0.91  0.375 -115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.183591E+01 -0.126157E+00  0.978772E+04
 320.0  87.5 0.91  0.425 -115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.182939E+01 -0.118106E+00  0.978772E+04
 320.0  87.5 0.91  0.475 -115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.182264E+01 -0.109401E+00  0.978772E+04
 320.0  87.5 0.91  0.525 -115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.181574E+01 -0.100028E+00  0.978772E+04
 320.0  87.5 0.91  0.575 -115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.180881E+01 -0.899641E-01  0.978772E+04
 320.0  87.5 0.91  0.625 -115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.180198E+01 -0.791768E-01  0.978772E+04
 320.0  87.5 0.91  0.675 -115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.179549E+01 -0.676159E-01  0.978772E+04
 320.0  87.5 0.91  0.725 -115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.178976E+01 -0.552084E-01  0.978772E+04
 320.0  87.5 0.91  0.775 -115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.178564E+01 -0.418443E-01  0.978772E+04
 320.0  87.5 0.91  0.825 -115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.178492E+01 -0.273495E-01  0.978772E+04
 320.0  87.5 0.91  0.875 -115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.179175E+01 -0.114220E-01  0.978772E+04
 320.0  87.5 0.91  0.925 -115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.181761E+01  0.656080E-02  0.978772E+04
 320.0  87.5 0.91  0.975 -115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.191137E+01  0.285486E-01  0.978772E+04
 320.0  87.5 0.91 -0.975 -105.0 -1.000000  0.000000 -0.697527E-01 -0.759507E+00  0.896477E+00  0.207079E-01  0.978772E+04
 320.0  87.5 0.91 -0.925 -105.0 -1.000000  0.000000 -0.161918E+00 -0.679175E+00  0.107963E+01 -0.155829E-01  0.978772E+04
 320.0  87.5 0.91 -0.875 -105.0 -1.000000  0.000000 -0.236891E+00 -0.615845E+00  0.122981E+01 -0.449854E-01  0.978772E+04
 320.0  87.5 0.91 -0.825 -105.0 -1.000000  0.000000 -0.300746E+00 -0.563466E+00  0.135785E+01 -0.699365E-01  0.978772E+04
 320.0  87.5 0.91 -0.775 -105.0 -1.000000  0.000000 -0.355887E+00 -0.519347E+00  0.146851E+01 -0.914171E-01  0.978772E+04
 320.0  87.5 0.91 -0.725 -105.0 -1.000000  0.000000 -0.403715E+00 -0.481874E+00  0.156480E+01 -0.110002E+00  0.978772E+04
 320.0  87.5 0.91 -0.675 -105.0 -1.000000  0.000000 -0.445188E+00 -0.449952E+00  0.164892E+01 -0.126084E+00  0.978772E+04
 320.0  87.5 0.91 -0.625 -105.0 -1.000000  0.000000 -0.481018E+00 -0.422784E+00  0.172257E+01 -0.139954E+00  0.978772E+04
 320.0  87.5 0.91 -0.575 -105.0 -1.000000  0.000000 -0.511766E+00 -0.399763E+00  0.178714E+01 -0.151839E+00  0.978772E+04
 320.0  87.5 0.91 -0.525 -105.0 -1.000000  0.000000 -0.537886E+00 -0.380413E+00  0.184379E+01 -0.161923E+00  0.978772E+04
 320.0  87.5 0.91 -0.475 -105.0 -1.000000  0.000000 -0.559759E+00 -0.364352E+00  0.189347E+01 -0.170360E+00  0.978772E+04
 320.0  87.5 0.91 -0.425 -105.0 -1.000000  0.000000 -0.577707E+00 -0.351268E+00  0.193704E+01 -0.177276E+00  0.978772E+04
 320.0  87.5 0.91 -0.375 -105.0 -1.000000  0.000000 -0.592008E+00 -0.340903E+00  0.197522E+01 -0.182784E+00  0.978772E+04
 320.0  87.5 0.91 -0.325 -105.0 -1.000000  0.000000 -0.602905E+00 -0.333041E+00  0.200861E+01 -0.186979E+00  0.978772E+04
 320.0  87.5 0.91 -0.275 -105.0 -1.000000  0.000000 -0.610609E+00 -0.327501E+00  0.203778E+01 -0.189943E+00  0.978772E+04
 320.0  87.5 0.91 -0.225 -105.0 -1.000000  0.000000 -0.615307E+00 -0.324129E+00  0.206320E+01 -0.191751E+00  0.978772E+04
 320.0  87.5 0.91 -0.175 -105.0 -1.000000  0.000000 -0.617167E+00 -0.322797E+00  0.208527E+01 -0.192466E+00  0.978772E+04
 320.0  87.5 0.91 -0.125 -105.0 -1.000000  0.000000 -0.616335E+00 -0.323393E+00  0.210437E+01 -0.192146E+00  0.978772E+04
 320.0  87.5 0.91 -0.075 -105.0 -1.000000  0.000000 -0.612944E+00 -0.325825E+00  0.212081E+01 -0.190842E+00  0.978772E+04
 320.0  87.5 0.91 -0.025 -105.0 -1.000000  0.000000 -0.607110E+00 -0.330015E+00  0.213487E+01 -0.188597E+00  0.978772E+04
 320.0  87.5 0.91  0.025 -105.0 -1.000000  0.000000 -0.598938E+00 -0.335899E+00  0.214676E+01 -0.185452E+00  0.978772E+04
 320.0  87.5 0.91  0.075 -105.0 -1.000000  0.000000 -0.588521E+00 -0.343426E+00  0.215670E+01 -0.181442E+00  0.978772E+04
 320.0  87.5 0.91  0.125 -105.0 -1.000000  0.000000 -0.575940E+00 -0.352553E+00  0.216483E+01 -0.176596E+00  0.978772E+04
 320.0  87.5 0.91  0.175 -105.0 -1.000000  0.000000 -0.561265E+00 -0.363251E+00  0.217129E+01 -0.170940E+00  0.978772E+04
 320.0  87.5 0.91  0.225 -105.0 -1.000000  0.000000 -0.544559E+00 -0.375500E+00  0.217616E+01 -0.164498E+00  0.978772E+04
 320.0  87.5 0.91  0.275 -105.0 -1.000000  0.000000 -0.525871E+00 -0.389291E+00  0.217949E+01 -0.157286E+00  0.978772E+04
 320.0  87.5 0.91  0.325 -105.0 -1.000000  0.000000 -0.505243E+00 -0.404624E+00  0.218131E+01 -0.149319E+00  0.978772E+04
 320.0  87.5 0.91  0.375 -105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.218158E+01 -0.140607E+00  0.978772E+04
 320.0  87.5 0.91  0.425 -105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.218023E+01 -0.131154E+00  0.978772E+04
 320.0  87.5 0.91  0.475 -105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.217715E+01 -0.120961E+00  0.978772E+04
 320.0  87.5 0.91  0.525 -105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.217218E+01 -0.110022E+00  0.978772E+04
 320.0  87.5 0.91  0.575 -105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.216507E+01 -0.983250E-01  0.978772E+04
 320.0  87.5 0.91  0.625 -105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.215557E+01 -0.858471E-01  0.978772E+04
 320.0  87.5 0.91  0.675 -105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.214334E+01 -0.725547E-01  0.978772E+04
 320.0  87.5 0.91  0.725 -105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.212807E+01 -0.583965E-01  0.978772E+04
 320.0  87.5 0.91  0.775 -105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.210952E+01 -0.432951E-01  0.978772E+04
 320.0  87.5 0.91  0.825 -105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.208785E+01 -0.271285E-01  0.978772E+04
 320.0  87.5 0.91  0.875 -105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.206440E+01 -0.968838E-02  0.978772E+04
 320.0  87.5 0.91  0.925 -105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.204471E+01  0.944373E-02  0.978772E+04
 320.0  87.5 0.91  0.975 -105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.205702E+01  0.315332E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -95.0 -1.000000  0.000000 -0.569060E-01 -0.758014E+00  0.875038E+00  0.250211E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -95.0 -1.000000  0.000000 -0.149282E+00 -0.657949E+00  0.105985E+01 -0.125006E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  -95.0 -1.000000  0.000000 -0.229281E+00 -0.572007E+00  0.122276E+01 -0.449528E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  -95.0 -1.000000  0.000000 -0.299589E+00 -0.497171E+00  0.136861E+01 -0.734331E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  -95.0 -1.000000  0.000000 -0.361536E+00 -0.431773E+00  0.149998E+01 -0.984950E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  -95.0 -1.000000  0.000000 -0.416037E+00 -0.374642E+00  0.161878E+01 -0.120520E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  -95.0 -1.000000  0.000000 -0.463798E+00 -0.324880E+00  0.172651E+01 -0.139804E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  -95.0 -1.000000  0.000000 -0.505397E+00 -0.281764E+00  0.182443E+01 -0.156587E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  -95.0 -1.000000  0.000000 -0.541322E+00 -0.244693E+00  0.191360E+01 -0.171071E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  -95.0 -1.000000  0.000000 -0.571993E+00 -0.213162E+00  0.199495E+01 -0.183430E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -95.0 -1.000000  0.000000 -0.597779E+00 -0.186737E+00  0.206928E+01 -0.193815E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -95.0 -1.000000  0.000000 -0.619004E+00 -0.165042E+00  0.213727E+01 -0.202360E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -95.0 -1.000000  0.000000 -0.635957E+00 -0.147750E+00  0.219954E+01 -0.209183E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  -95.0 -1.000000  0.000000 -0.648897E+00 -0.134571E+00  0.225661E+01 -0.214390E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  -95.0 -1.000000  0.000000 -0.658058E+00 -0.125253E+00  0.230894E+01 -0.218075E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  -95.0 -1.000000  0.000000 -0.663650E+00 -0.119570E+00  0.235694E+01 -0.220325E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  -95.0 -1.000000  0.000000 -0.665864E+00 -0.117320E+00  0.240094E+01 -0.221215E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  -95.0 -1.000000  0.000000 -0.664874E+00 -0.118326E+00  0.244124E+01 -0.220817E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  -95.0 -1.000000  0.000000 -0.660837E+00 -0.122429E+00  0.247808E+01 -0.219193E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  -95.0 -1.000000  0.000000 -0.653896E+00 -0.129485E+00  0.251164E+01 -0.216401E+00  0.978772E+04
 320.0  87.5 0.91  0.025  -95.0 -1.000000  0.000000 -0.644184E+00 -0.139369E+00  0.254207E+01 -0.212494E+00  0.978772E+04
 320.0  87.5 0.91  0.075  -95.0 -1.000000  0.000000 -0.631819E+00 -0.151967E+00  0.256947E+01 -0.207518E+00  0.978772E+04
 320.0  87.5 0.91  0.125  -95.0 -1.000000  0.000000 -0.616911E+00 -0.167179E+00  0.259388E+01 -0.201517E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -95.0 -1.000000  0.000000 -0.599558E+00 -0.184916E+00  0.261531E+01 -0.194531E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -95.0 -1.000000  0.000000 -0.579850E+00 -0.205103E+00  0.263370E+01 -0.186594E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -95.0 -1.000000  0.000000 -0.557868E+00 -0.227670E+00  0.264892E+01 -0.177739E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -95.0 -1.000000  0.000000 -0.533684E+00 -0.252562E+00  0.266078E+01 -0.167992E+00  0.978772E+04
 320.0  87.5 0.91  0.375  -95.0 -1.000000  0.000000 -0.507363E+00 -0.279730E+00  0.266904E+01 -0.157380E+00  0.978772E+04
 320.0  87.5 0.91  0.425  -95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.267333E+01 -0.145923E+00  0.978772E+04
 320.0  87.5 0.91  0.475  -95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.267320E+01 -0.133640E+00  0.978772E+04
 320.0  87.5 0.91  0.525  -95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.266808E+01 -0.120545E+00  0.978772E+04
 320.0  87.5 0.91  0.575  -95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.265725E+01 -0.106647E+00  0.978772E+04
 320.0  87.5 0.91  0.625  -95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.263982E+01 -0.919533E-01  0.978772E+04
 320.0  87.5 0.91  0.675  -95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.261471E+01 -0.764629E-01  0.978772E+04
 320.0  87.5 0.91  0.725  -95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.258059E+01 -0.601684E-01  0.978772E+04
 320.0  87.5 0.91  0.775  -95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.253588E+01 -0.430515E-01  0.978772E+04
 320.0  87.5 0.91  0.825  -95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.247875E+01 -0.250768E-01  0.978772E+04
 320.0  87.5 0.91  0.875  -95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.240732E+01 -0.617720E-02  0.978772E+04
 320.0  87.5 0.91  0.925  -95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.232049E+01  0.137889E-01  0.978772E+04
 320.0  87.5 0.91  0.975  -95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.222408E+01  0.352559E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -85.0 -1.000000  0.000000 -0.411269E-01 -0.762158E+00  0.850618E+00  0.306699E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -85.0 -1.000000  0.000000 -0.130846E+00 -0.647996E+00  0.103463E+01 -0.676957E-02  0.978772E+04
 320.0  87.5 0.91 -0.875  -85.0 -1.000000  0.000000 -0.215333E+00 -0.540367E+00  0.121097E+01 -0.420329E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  -85.0 -1.000000  0.000000 -0.293037E+00 -0.440982E+00  0.137782E+01 -0.744885E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  -85.0 -1.000000  0.000000 -0.363674E+00 -0.350295E+00  0.153521E+01 -0.104012E+00  0.978772E+04
 320.0  87.5 0.91 -0.725  -85.0 -1.000000  0.000000 -0.427293E+00 -0.268356E+00  0.168356E+01 -0.130618E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  -85.0 -1.000000  0.000000 -0.484073E+00 -0.195026E+00  0.182342E+01 -0.154376E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  -85.0 -1.000000  0.000000 -0.534257E+00 -0.130070E+00  0.195536E+01 -0.175382E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  -85.0 -1.000000  0.000000 -0.578112E+00 -0.732015E-01  0.207990E+01 -0.193745E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  -85.0 -1.000000  0.000000 -0.615915E+00 -0.241047E-01  0.219755E+01 -0.209579E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -85.0 -1.000000  0.000000 -0.647946E+00  0.175464E-01  0.230874E+01 -0.222997E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -85.0 -1.000000  0.000000 -0.674476E+00  0.520805E-01  0.241388E+01 -0.234114E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -85.0 -1.000000  0.000000 -0.695772E+00  0.798232E-01  0.251329E+01 -0.243038E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  -85.0 -1.000000  0.000000 -0.712089E+00  0.101093E+00  0.260728E+01 -0.249877E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  -85.0 -1.000000  0.000000 -0.723673E+00  0.116199E+00  0.269607E+01 -0.254732E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  -85.0 -1.000000  0.000000 -0.730756E+00  0.125439E+00  0.277987E+01 -0.257702E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  -85.0 -1.000000  0.000000 -0.733563E+00  0.129102E+00  0.285879E+01 -0.258879E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  -85.0 -1.000000  0.000000 -0.732307E+00  0.127463E+00  0.293293E+01 -0.258352E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  -85.0 -1.000000  0.000000 -0.727191E+00  0.120788E+00  0.300232E+01 -0.256207E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  -85.0 -1.000000  0.000000 -0.718407E+00  0.109331E+00  0.306692E+01 -0.252525E+00  0.978772E+04
 320.0  87.5 0.91  0.025  -85.0 -1.000000  0.000000 -0.706140E+00  0.933371E-01  0.312666E+01 -0.247384E+00  0.978772E+04
 320.0  87.5 0.91  0.075  -85.0 -1.000000  0.000000 -0.690567E+00  0.730401E-01  0.318139E+01 -0.240857E+00  0.978772E+04
 320.0  87.5 0.91  0.125  -85.0 -1.000000  0.000000 -0.671854E+00  0.486660E-01  0.323089E+01 -0.233015E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -85.0 -1.000000  0.000000 -0.650164E+00  0.204326E-01  0.327487E+01 -0.223927E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -85.0 -1.000000  0.000000 -0.625651E+00 -0.114497E-01  0.331295E+01 -0.213657E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -85.0 -1.000000  0.000000 -0.598465E+00 -0.467769E-01  0.334468E+01 -0.202269E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -85.0 -1.000000  0.000000 -0.568750E+00 -0.853503E-01  0.336946E+01 -0.189824E+00  0.978772E+04
 320.0  87.5 0.91  0.375  -85.0 -1.000000  0.000000 -0.536645E+00 -0.126976E+00  0.338661E+01 -0.176382E+00  0.978772E+04
 320.0  87.5 0.91  0.425  -85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.339530E+01 -0.162000E+00  0.978772E+04
 320.0  87.5 0.91  0.475  -85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.339450E+01 -0.146736E+00  0.978772E+04
 320.0  87.5 0.91  0.525  -85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.338304E+01 -0.130648E+00  0.978772E+04
 320.0  87.5 0.91  0.575  -85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.335947E+01 -0.113791E+00  0.978772E+04
 320.0  87.5 0.91  0.625  -85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.332209E+01 -0.962258E-01  0.978772E+04
 320.0  87.5 0.91  0.675  -85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.326885E+01 -0.780125E-01  0.978772E+04
 320.0  87.5 0.91  0.725  -85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.319726E+01 -0.592169E-01  0.978772E+04
 320.0  87.5 0.91  0.775  -85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.310428E+01 -0.399125E-01  0.978772E+04
 320.0  87.5 0.91  0.825  -85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.298608E+01 -0.201875E-01  0.978772E+04
 320.0  87.5 0.91  0.875  -85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.283766E+01 -0.159196E-03  0.978772E+04
 320.0  87.5 0.91  0.925  -85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.265154E+01  0.199825E-01  0.978772E+04
 320.0  87.5 0.91  0.975  -85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.241132E+01  0.397571E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -75.0 -1.000000  0.000000 -0.222549E-01 -0.773136E+00  0.823505E+00  0.377796E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -75.0 -1.000000  0.000000 -0.104692E+00 -0.654750E+00  0.100303E+01  0.258677E-02  0.978772E+04
 320.0  87.5 0.91 -0.875  -75.0 -1.000000  0.000000 -0.191608E+00 -0.529886E+00  0.119245E+01 -0.345209E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  -75.0 -1.000000  0.000000 -0.276839E+00 -0.405819E+00  0.138334E+01 -0.710045E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  -75.0 -1.000000  0.000000 -0.358003E+00 -0.286150E+00  0.157305E+01 -0.105837E+00  0.978772E+04
 320.0  87.5 0.91 -0.725  -75.0 -1.000000  0.000000 -0.433813E+00 -0.173131E+00  0.176038E+01 -0.138444E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  -75.0 -1.000000  0.000000 -0.503501E+00 -0.682614E-01  0.194469E+01 -0.168476E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  -75.0 -1.000000  0.000000 -0.566608E+00  0.274500E-01  0.212559E+01 -0.195715E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  -75.0 -1.000000  0.000000 -0.622878E+00  0.113350E+00  0.230281E+01 -0.220036E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  -75.0 -1.000000  0.000000 -0.672200E+00  0.189051E+00  0.247613E+01 -0.241378E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -75.0 -1.000000  0.000000 -0.714569E+00  0.254367E+00  0.264534E+01 -0.259728E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -75.0 -1.000000  0.000000 -0.750058E+00  0.309272E+00  0.281024E+01 -0.275110E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -75.0 -1.000000  0.000000 -0.778801E+00  0.353866E+00  0.297058E+01 -0.287575E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  -75.0 -1.000000  0.000000 -0.800975E+00  0.388346E+00  0.312608E+01 -0.297196E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  -75.0 -1.000000  0.000000 -0.816796E+00  0.412985E+00  0.327643E+01 -0.304063E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  -75.0 -1.000000  0.000000 -0.826504E+00  0.428119E+00  0.342126E+01 -0.308277E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  -75.0 -1.000000  0.000000 -0.830358E+00  0.434130E+00  0.356016E+01 -0.309951E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  -75.0 -1.000000  0.000000 -0.828633E+00  0.431440E+00  0.369265E+01 -0.309202E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  -75.0 -1.000000  0.000000 -0.821615E+00  0.420496E+00  0.381818E+01 -0.306155E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  -75.0 -1.000000  0.000000 -0.809596E+00  0.401768E+00  0.393614E+01 -0.300938E+00  0.978772E+04
 320.0  87.5 0.91  0.025  -75.0 -1.000000  0.000000 -0.792876E+00  0.375744E+00  0.404584E+01 -0.293682E+00  0.978772E+04
 320.0  87.5 0.91  0.075  -75.0 -1.000000  0.000000 -0.771754E+00  0.342923E+00  0.414650E+01 -0.284518E+00  0.978772E+04
 320.0  87.5 0.91  0.125  -75.0 -1.000000  0.000000 -0.746535E+00  0.303814E+00  0.423725E+01 -0.273582E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -75.0 -1.000000  0.000000 -0.717523E+00  0.258930E+00  0.431712E+01 -0.261008E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -75.0 -1.000000  0.000000 -0.685023E+00  0.208790E+00  0.438503E+01 -0.246930E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -75.0 -1.000000  0.000000 -0.649340E+00  0.153918E+00  0.443976E+01 -0.231483E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -75.0 -1.000000  0.000000 -0.610779E+00  0.948372E-01  0.447997E+01 -0.214804E+00  0.978772E+04
 320.0  87.5 0.91  0.375  -75.0 -1.000000  0.000000 -0.569645E+00  0.320743E-01  0.450415E+01 -0.197027E+00  0.978772E+04
 320.0  87.5 0.91  0.425  -75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.451066E+01 -0.178289E+00  0.978772E+04
 320.0  87.5 0.91  0.475  -75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.449762E+01 -0.158727E+00  0.978772E+04
 320.0  87.5 0.91  0.525  -75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.446300E+01 -0.138481E+00  0.978772E+04
 320.0  87.5 0.91  0.575  -75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.440448E+01 -0.117692E+00  0.978772E+04
 320.0  87.5 0.91  0.625  -75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.431951E+01 -0.965078E-01  0.978772E+04
 320.0  87.5 0.91  0.675  -75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.420518E+01 -0.750835E-01  0.978772E+04
 320.0  87.5 0.91  0.725  -75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.405819E+01 -0.535873E-01  0.978772E+04
 320.0  87.5 0.91  0.775  -75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.387465E+01 -0.322095E-01  0.978772E+04
 320.0  87.5 0.91  0.825  -75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.364972E+01 -0.111808E-01  0.978772E+04
 320.0  87.5 0.91  0.875  -75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.337672E+01  0.918621E-02  0.978772E+04
 320.0  87.5 0.91  0.925  -75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.304397E+01  0.283727E-01  0.978772E+04
 320.0  87.5 0.91  0.975  -75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.261612E+01  0.450175E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -65.0 -1.000000  0.000000 -0.409686E-03 -0.791555E+00  0.794290E+00  0.463448E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -65.0 -1.000000  0.000000 -0.688019E-01 -0.683825E+00  0.964401E+00  0.165890E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  -65.0 -1.000000  0.000000 -0.153445E+00 -0.552016E+00  0.116485E+01 -0.201479E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  -65.0 -1.000000  0.000000 -0.244277E+00 -0.407674E+00  0.138189E+01 -0.597406E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  -65.0 -1.000000  0.000000 -0.336811E+00 -0.257609E+00  0.161090E+01 -0.100253E+00  0.978772E+04
 320.0  87.5 0.91 -0.725  -65.0 -1.000000  0.000000 -0.428092E+00 -0.106988E+00  0.184942E+01 -0.140369E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  -65.0 -1.000000  0.000000 -0.515909E+00  0.400080E-01  0.209585E+01 -0.179084E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  -65.0 -1.000000  0.000000 -0.598540E+00  0.179956E+00  0.234886E+01 -0.215610E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  -65.0 -1.000000  0.000000 -0.674640E+00  0.310083E+00  0.260728E+01 -0.249322E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  -65.0 -1.000000  0.000000 -0.743182E+00  0.428197E+00  0.286992E+01 -0.279738E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -65.0 -1.000000  0.000000 -0.803406E+00  0.532633E+00  0.313553E+01 -0.306503E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -65.0 -1.000000  0.000000 -0.854795E+00  0.622194E+00  0.340279E+01 -0.329366E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -65.0 -1.000000  0.000000 -0.897037E+00  0.696104E+00  0.367028E+01 -0.348178E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  -65.0 -1.000000  0.000000 -0.930005E+00  0.753959E+00  0.393645E+01 -0.362869E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  -65.0 -1.000000  0.000000 -0.953726E+00  0.795677E+00  0.419964E+01 -0.373445E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  -65.0 -1.000000  0.000000 -0.968363E+00  0.821455E+00  0.445806E+01 -0.379973E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  -65.0 -1.000000  0.000000 -0.974191E+00  0.831727E+00  0.470980E+01 -0.382573E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  -65.0 -1.000000  0.000000 -0.971582E+00  0.827128E+00  0.495281E+01 -0.381409E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  -65.0 -1.000000  0.000000 -0.960984E+00  0.808456E+00  0.518495E+01 -0.376682E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  -65.0 -1.000000  0.000000 -0.942911E+00  0.776647E+00  0.540393E+01 -0.368623E+00  0.978772E+04
 320.0  87.5 0.91  0.025  -65.0 -1.000000  0.000000 -0.917925E+00  0.732743E+00  0.560736E+01 -0.357485E+00  0.978772E+04
 320.0  87.5 0.91  0.075  -65.0 -1.000000  0.000000 -0.886630E+00  0.677871E+00  0.579272E+01 -0.343542E+00  0.978772E+04
 320.0  87.5 0.91  0.125  -65.0 -1.000000  0.000000 -0.849655E+00  0.613218E+00  0.595739E+01 -0.327078E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.609866E+01 -0.308390E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.621371E+01 -0.287777E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.629968E+01 -0.265541E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.635363E+01 -0.241983E+00  0.978772E+04
 320.0  87.5 0.91  0.375  -65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.637262E+01 -0.217403E+00  0.978772E+04
 320.0  87.5 0.91  0.425  -65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.635371E+01 -0.192091E+00  0.978772E+04
 320.0  87.5 0.91  0.475  -65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.629403E+01 -0.166336E+00  0.978772E+04
 320.0  87.5 0.91  0.525  -65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.619082E+01 -0.140415E+00  0.978772E+04
 320.0  87.5 0.91  0.575  -65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.604144E+01 -0.114600E+00  0.978772E+04
 320.0  87.5 0.91  0.625  -65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.584347E+01 -0.891587E-01  0.978772E+04
 320.0  87.5 0.91  0.675  -65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.559473E+01 -0.643538E-01  0.978772E+04
 320.0  87.5 0.91  0.725  -65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.529319E+01 -0.404544E-01  0.978772E+04
 320.0  87.5 0.91  0.775  -65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.493689E+01 -0.177470E-01  0.978772E+04
 320.0  87.5 0.91  0.825  -65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.452344E+01  0.343703E-02  0.978772E+04
 320.0  87.5 0.91  0.875  -65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.404862E+01  0.226575E-01  0.978772E+04
 320.0  87.5 0.91  0.925  -65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.350141E+01  0.391726E-01  0.978772E+04
 320.0  87.5 0.91  0.975  -65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.283391E+01  0.509315E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -55.0 -1.000000  0.000000  0.238499E-01 -0.817073E+00  0.763960E+00  0.561539E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -55.0 -1.000000  0.000000 -0.216086E-01 -0.739841E+00  0.918777E+00  0.360457E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  -55.0 -1.000000  0.000000 -0.952212E-01 -0.620128E+00  0.112596E+01  0.379789E-02  0.978772E+04
 320.0  87.5 0.91 -0.825  -55.0 -1.000000  0.000000 -0.185387E+00 -0.469160E+00  0.136921E+01 -0.359562E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  -55.0 -1.000000  0.000000 -0.286775E+00 -0.294447E+00  0.164402E+01 -0.809487E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  -55.0 -1.000000  0.000000 -0.395255E+00 -0.103085E+00  0.194856E+01 -0.129349E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  -55.0 -1.000000  0.000000 -0.507071E+00  0.978293E-01  0.228177E+01 -0.179453E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  -55.0 -1.000000  0.000000 -0.618682E+00  0.301285E+00  0.264270E+01 -0.229635E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  -55.0 -1.000000  0.000000 -0.726785E+00  0.500582E+00  0.303015E+01 -0.278372E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  -55.0 -1.000000  0.000000 -0.828395E+00  0.689573E+00  0.344249E+01 -0.324280E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -55.0 -1.000000  0.000000 -0.920922E+00  0.862861E+00  0.387754E+01 -0.366153E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -55.0 -1.000000  0.000000 -0.100223E+01  0.101595E+01  0.433247E+01 -0.402996E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -55.0 -1.000000  0.000000 -0.107065E+01  0.114532E+01  0.480382E+01 -0.434034E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  -55.0 -1.000000  0.000000 -0.112504E+01  0.124847E+01  0.528741E+01 -0.458723E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  -55.0 -1.000000  0.000000 -0.116470E+01  0.132385E+01  0.577839E+01 -0.476737E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  -55.0 -1.000000  0.000000 -0.118939E+01  0.137084E+01  0.627128E+01 -0.487954E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  -55.0 -1.000000  0.000000 -0.119927E+01  0.138966E+01  0.676001E+01 -0.492443E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  -55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.723795E+01 -0.490432E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  -55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.769805E+01 -0.482289E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  -55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.813289E+01 -0.468498E+00  0.978772E+04
 320.0  87.5 0.91  0.025  -55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.853480E+01 -0.449630E+00  0.978772E+04
 320.0  87.5 0.91  0.075  -55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.889595E+01 -0.426325E+00  0.978772E+04
 320.0  87.5 0.91  0.125  -55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.920851E+01 -0.399265E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.946477E+01 -0.369157E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.965735E+01 -0.336712E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.977932E+01 -0.302626E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.982451E+01 -0.267569E+00  0.978772E+04
 320.0  87.5 0.91  0.375  -55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.978770E+01 -0.232169E+00  0.978772E+04
 320.0  87.5 0.91  0.425  -55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.966491E+01 -0.197005E+00  0.978772E+04
 320.0  87.5 0.91  0.475  -55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.945365E+01 -0.162597E+00  0.978772E+04
 320.0  87.5 0.91  0.525  -55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.915316E+01 -0.129407E+00  0.978772E+04
 320.0  87.5 0.91  0.575  -55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.876463E+01 -0.978350E-01  0.978772E+04
 320.0  87.5 0.91  0.625  -55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.829123E+01 -0.682251E-01  0.978772E+04
 320.0  87.5 0.91  0.675  -55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.773814E+01 -0.408707E-01  0.978772E+04
 320.0  87.5 0.91  0.725  -55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.711222E+01 -0.160292E-01  0.978772E+04
 320.0  87.5 0.91  0.775  -55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.642147E+01  0.605756E-02  0.978772E+04
 320.0  87.5 0.91  0.825  -55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.567395E+01  0.251230E-01  0.978772E+04
 320.0  87.5 0.91  0.875  -55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.487525E+01  0.407896E-01  0.978772E+04
 320.0  87.5 0.91  0.925  -55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.402131E+01  0.523172E-01  0.978772E+04
 320.0  87.5 0.91  0.975  -55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.305759E+01  0.572831E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -45.0 -1.000000  0.000000  0.493787E-01 -0.848068E+00  0.733946E+00  0.667195E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -45.0 -1.000000  0.000000  0.369712E-01 -0.824236E+00  0.867557E+00  0.610696E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  -45.0 -1.000000  0.000000 -0.117182E-01 -0.746614E+00  0.107484E+01  0.398315E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  -45.0 -1.000000  0.000000 -0.872059E-01 -0.618948E+00  0.134095E+01  0.647439E-02  0.978772E+04
 320.0  87.5 0.91 -0.775  -45.0 -1.000000  0.000000 -0.186561E+00 -0.442846E+00  0.166558E+01 -0.379036E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  -45.0 -1.000000  0.000000 -0.307180E+00 -0.221812E+00  0.205194E+01 -0.922046E-01  0.978772E+04
 320.0  87.5 0.91 -0.675  -45.0 -1.000000  0.000000 -0.445563E+00  0.378429E-01  0.250433E+01 -0.154859E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  -45.0 -1.000000  0.000000 -0.597024E+00  0.326900E+00  0.302713E+01 -0.223720E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  -45.0 -1.000000  0.000000 -0.755804E+00  0.633683E+00  0.362400E+01 -0.296130E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  -45.0 -1.000000  0.000000 -0.915424E+00  0.944893E+00  0.429730E+01 -0.369087E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -45.0 -1.000000  0.000000 -0.106918E+01  0.124667E+01  0.504750E+01 -0.439481E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -45.0 -1.000000  0.000000 -0.121064E+01  0.152571E+01  0.587262E+01 -0.504329E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -45.0 -1.000000  0.000000 -0.133415E+01  0.177021E+01  0.676774E+01 -0.560998E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  -45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.772471E+01 -0.607357E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  -45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.873188E+01 -0.641877E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  -45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.977413E+01 -0.663665E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  -45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.108331E+02 -0.672445E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  -45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.118874E+02 -0.668506E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  -45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.129134E+02 -0.652634E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  -45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.138858E+02 -0.626017E+00  0.978772E+04
 320.0  87.5 0.91  0.025  -45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.147782E+02 -0.590152E+00  0.978772E+04
 320.0  87.5 0.91  0.075  -45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.155642E+02 -0.546752E+00  0.978772E+04
 320.0  87.5 0.91  0.125  -45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.162181E+02 -0.497642E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.167157E+02 -0.444668E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.170357E+02 -0.389611E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.171604E+02 -0.334114E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.170777E+02 -0.279623E+00  0.978772E+04
 320.0  87.5 0.91  0.375  -45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.167813E+02 -0.227353E+00  0.978772E+04
 320.0  87.5 0.91  0.425  -45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.162729E+02 -0.178268E+00  0.978772E+04
 320.0  87.5 0.91  0.475  -45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.155623E+02 -0.133081E+00  0.978772E+04
 320.0  87.5 0.91  0.525  -45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.146677E+02 -0.922736E-01  0.978772E+04
 320.0  87.5 0.91  0.575  -45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.136150E+02 -0.561187E-01  0.978772E+04
 320.0  87.5 0.91  0.625  -45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.124360E+02 -0.247216E-01  0.978772E+04
 320.0  87.5 0.91  0.675  -45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.111667E+02  0.194132E-02  0.978772E+04
 320.0  87.5 0.91  0.725  -45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.984360E+01  0.239771E-01  0.978772E+04
 320.0  87.5 0.91  0.775  -45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.850115E+01  0.415256E-01  0.978772E+04
 320.0  87.5 0.91  0.825  -45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.716826E+01  0.546945E-01  0.978772E+04
 320.0  87.5 0.91  0.875  -45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.586416E+01  0.634448E-01  0.978772E+04
 320.0  87.5 0.91  0.925  -45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.458944E+01  0.672907E-01  0.978772E+04
 320.0  87.5 0.91  0.975  -45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.327710E+01  0.637345E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -35.0 -1.000000  0.000000  0.743772E-01 -0.881481E+00  0.706100E+00  0.772455E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -35.0 -1.000000  0.000000  0.104021E+00 -0.932091E+00  0.814111E+00  0.903727E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  -35.0 -1.000000  0.000000  0.983296E-01 -0.935500E+00  0.101356E+01  0.886232E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  -35.0 -1.000000  0.000000  0.623153E-01 -0.883598E+00  0.129518E+01  0.732378E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  -35.0 -1.000000  0.000000 -0.753590E-02 -0.763872E+00  0.166838E+01  0.422778E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  -35.0 -1.000000  0.000000 -0.115876E+00 -0.564436E+00  0.214923E+01 -0.654848E-02  0.978772E+04
 320.0  87.5 0.91 -0.675  -35.0 -1.000000  0.000000 -0.266087E+00 -0.277150E+00  0.275807E+01 -0.748776E-01  0.978772E+04
 320.0  87.5 0.91 -0.625  -35.0 -1.000000  0.000000 -0.458484E+00  0.992527E-01  0.351836E+01 -0.162892E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  -35.0 -1.000000  0.000000 -0.688913E+00  0.556514E+00  0.445558E+01 -0.268683E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  -35.0 -1.000000  0.000000 -0.948095E+00  0.107560E+01  0.559560E+01 -0.387955E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -35.0 -1.000000  0.000000 -0.122205E+01  0.162765E+01  0.696240E+01 -0.514223E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.857502E+01 -0.639536E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.104438E+02 -0.755538E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  -35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.125664E+02 -0.854574E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  -35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.149238E+02 -0.930549E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  -35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.174782E+02 -0.979415E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  -35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.201717E+02 -0.999297E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  -35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.229283E+02 -0.990366E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  -35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.256575E+02 -0.954590E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  -35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.282592E+02 -0.895415E+00  0.978772E+04
 320.0  87.5 0.91  0.025  -35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.306294E+02 -0.817406E+00  0.978772E+04
 320.0  87.5 0.91  0.075  -35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.326652E+02 -0.725836E+00  0.978772E+04
 320.0  87.5 0.91  0.125  -35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.342691E+02 -0.626236E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.353535E+02 -0.523940E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.358455E+02 -0.423673E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.356942E+02 -0.329252E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.348790E+02 -0.243428E+00  0.978772E+04
 320.0  87.5 0.91  0.375  -35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.334176E+02 -0.167885E+00  0.978772E+04
 320.0  87.5 0.91  0.425  -35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.313714E+02 -0.103351E+00  0.978772E+04
 320.0  87.5 0.91  0.475  -35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.288440E+02 -0.497894E-01  0.978772E+04
 320.0  87.5 0.91  0.525  -35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.259717E+02 -0.661699E-02  0.978772E+04
 320.0  87.5 0.91  0.575  -35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.229069E+02  0.270925E-01  0.978772E+04
 320.0  87.5 0.91  0.625  -35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.197994E+02  0.524329E-01  0.978772E+04
 320.0  87.5 0.91  0.675  -35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.167783E+02  0.705314E-01  0.978772E+04
 320.0  87.5 0.91  0.725  -35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.139412E+02  0.824510E-01  0.978772E+04
 320.0  87.5 0.91  0.775  -35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.113500E+02  0.891176E-01  0.978772E+04
 320.0  87.5 0.91  0.825  -35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.903250E+01  0.912540E-01  0.978772E+04
 320.0  87.5 0.91  0.875  -35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.698542E+01  0.892740E-01  0.978772E+04
 320.0  87.5 0.91  0.925  -35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.517323E+01  0.829774E-01  0.978772E+04
 320.0  87.5 0.91  0.975  -35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.347960E+01  0.698367E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -25.0 -1.000000  0.000000  0.964948E-01 -0.913002E+00  0.682538E+00  0.866734E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -25.0 -1.000000  0.000000  0.172172E+00 -0.104910E+01  0.764036E+00  0.120591E+00  0.978772E+04
 320.0  87.5 0.91 -0.875  -25.0 -1.000000  0.000000  0.226040E+00 -0.116959E+01  0.949037E+00  0.146120E+00  0.978772E+04
 320.0  87.5 0.91 -0.825  -25.0 -1.000000  0.000000  0.262029E+00 -0.126210E+01  0.123627E+01  0.163881E+00  0.978772E+04
 320.0  87.5 0.91 -0.775  -25.0 -1.000000  0.000000  0.271648E+00 -0.130321E+01  0.164964E+01  0.169591E+00  0.978772E+04
 320.0  87.5 0.91 -0.725  -25.0 -1.000000  0.000000  0.240008E+00 -0.125956E+01  0.222754E+01  0.156189E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  -25.0 -1.000000  0.000000  0.146979E+00 -0.108819E+01  0.302338E+01  0.114256E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  -25.0 -1.000000  0.000000 -0.306251E-01 -0.740367E+00  0.410824E+01  0.329878E-01  0.978772E+04
 320.0  87.5 0.91 -0.575  -25.0 -1.000000  0.000000 -0.313919E+00 -0.171992E+00  0.557419E+01 -0.974388E-01  0.978772E+04
 320.0  87.5 0.91 -0.525  -25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.753689E+01 -0.281867E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.101359E+02 -0.515558E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.135296E+02 -0.781623E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.178805E+02 -0.105316E+01  0.978772E+04
 320.0  87.5 0.91 -0.325  -25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.233280E+02 -0.129994E+01  0.978772E+04
 320.0  87.5 0.91 -0.275  -25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.299455E+02 -0.149604E+01  0.978772E+04
 320.0  87.5 0.91 -0.225  -25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.376916E+02 -0.162430E+01  0.978772E+04
 320.0  87.5 0.91 -0.175  -25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.463696E+02 -0.167682E+01  0.978772E+04
 320.0  87.5 0.91 -0.125  -25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.556215E+02 -0.165321E+01  0.978772E+04
 320.0  87.5 0.91 -0.075  -25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.649689E+02 -0.155898E+01  0.978772E+04
 320.0  87.5 0.91 -0.025  -25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.738897E+02 -0.140477E+01  0.978772E+04
 320.0  87.5 0.91  0.025  -25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.818928E+02 -0.120597E+01  0.978772E+04
 320.0  87.5 0.91  0.075  -25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.885538E+02 -0.981622E+00  0.978772E+04
 320.0  87.5 0.91  0.125  -25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.935030E+02 -0.751937E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.963920E+02 -0.535041E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.968823E+02 -0.344165E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.946970E+02 -0.186420E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.897409E+02 -0.633239E-01  0.978772E+04
 320.0  87.5 0.91  0.375  -25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.822403E+02  0.275932E-01  0.978772E+04
 320.0  87.5 0.91  0.425  -25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.728027E+02  0.909661E-01  0.978772E+04
 320.0  87.5 0.91  0.475  -25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.623207E+02  0.132124E+00  0.978772E+04
 320.0  87.5 0.91  0.525  -25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.517467E+02  0.156159E+00  0.978772E+04
 320.0  87.5 0.91  0.575  -25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.418619E+02  0.167463E+00  0.978772E+04
 320.0  87.5 0.91  0.625  -25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.331503E+02  0.169583E+00  0.978772E+04
 320.0  87.5 0.91  0.675  -25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.258023E+02  0.165254E+00  0.978772E+04
 320.0  87.5 0.91  0.725  -25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.197934E+02  0.156495E+00  0.978772E+04
 320.0  87.5 0.91  0.775  -25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.149777E+02  0.144727E+00  0.978772E+04
 320.0  87.5 0.91  0.825  -25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.111603E+02  0.130856E+00  0.978772E+04
 320.0  87.5 0.91  0.875  -25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.813910E+01  0.115280E+00  0.978772E+04
 320.0  87.5 0.91  0.925  -25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.571730E+01  0.976437E-01  0.978772E+04
 320.0  87.5 0.91  0.975  -25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.365035E+01  0.750702E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  -15.0 -1.000000  0.000000  0.113166E+00 -0.937757E+00  0.665363E+00  0.938384E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  -15.0 -1.000000  0.000000  0.229573E+00 -0.115145E+01  0.724523E+00  0.146266E+00  0.978772E+04
 320.0  87.5 0.91 -0.875  -15.0 -1.000000  0.000000  0.346470E+00 -0.139816E+01  0.893349E+00  0.200799E+00  0.978772E+04
 320.0  87.5 0.91 -0.825  -15.0 -1.000000  0.000000  0.475895E+00 -0.168091E+01  0.117800E+01  0.261741E+00  0.978772E+04
 320.0  87.5 0.91 -0.775  -15.0 -1.000000  0.000000  0.618224E+00 -0.199421E+01  0.161750E+01  0.328898E+00  0.978772E+04
 320.0  87.5 0.91 -0.725  -15.0 -1.000000  0.000000  0.765979E+00 -0.231985E+01  0.227745E+01  0.398638E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  -15.0 -1.000000  0.000000  0.898888E+00 -0.261446E+01  0.325892E+01  0.461470E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  -15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.471579E+01  0.497115E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  -15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.688258E+01  0.467083E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  -15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.101181E+02  0.223473E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  -15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.149715E+02 -0.315225E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  -15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.222753E+02 -0.869699E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  -15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.332567E+02 -0.143357E+01  0.978772E+04
 320.0  87.5 0.91 -0.325  -15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.496138E+02 -0.199858E+01  0.978772E+04
 320.0  87.5 0.91 -0.275  -15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.733899E+02 -0.255287E+01  0.978772E+04
 320.0  87.5 0.91 -0.225  -15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.106317E+03 -0.307857E+01  0.978772E+04
 320.0  87.5 0.91 -0.175  -15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.148349E+03 -0.329762E+01  0.978772E+04
 320.0  87.5 0.91 -0.125  -15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.196009E+03 -0.317956E+01  0.978772E+04
 320.0  87.5 0.91 -0.075  -15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.242734E+03 -0.275757E+01  0.978772E+04
 320.0  87.5 0.91 -0.025  -15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.282427E+03 -0.229620E+01  0.978772E+04
 320.0  87.5 0.91  0.025  -15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.313008E+03 -0.181505E+01  0.978772E+04
 320.0  87.5 0.91  0.075  -15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.336183E+03 -0.132589E+01  0.978772E+04
 320.0  87.5 0.91  0.125  -15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.354485E+03 -0.835964E+00  0.978772E+04
 320.0  87.5 0.91  0.175  -15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.368435E+03 -0.350022E+00  0.978772E+04
 320.0  87.5 0.91  0.225  -15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.374812E+03  0.128502E+00  0.978772E+04
 320.0  87.5 0.91  0.275  -15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.366602E+03  0.405747E+00  0.978772E+04
 320.0  87.5 0.91  0.325  -15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.336652E+03  0.482458E+00  0.978772E+04
 320.0  87.5 0.91  0.375  -15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.285097E+03  0.497601E+00  0.978772E+04
 320.0  87.5 0.91  0.425  -15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.222666E+03  0.478469E+00  0.978772E+04
 320.0  87.5 0.91  0.475  -15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.163342E+03  0.442169E+00  0.978772E+04
 320.0  87.5 0.91  0.525  -15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.115395E+03  0.398718E+00  0.978772E+04
 320.0  87.5 0.91  0.575  -15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.801725E+02  0.353695E+00  0.978772E+04
 320.0  87.5 0.91  0.625  -15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.555116E+02  0.310034E+00  0.978772E+04
 320.0  87.5 0.91  0.675  -15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.385569E+02  0.269137E+00  0.978772E+04
 320.0  87.5 0.91  0.725  -15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.269131E+02  0.231528E+00  0.978772E+04
 320.0  87.5 0.91  0.775  -15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.188496E+02  0.197223E+00  0.978772E+04
 320.0  87.5 0.91  0.825  -15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.131870E+02  0.165905E+00  0.978772E+04
 320.0  87.5 0.91  0.875  -15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.913426E+01  0.136949E+00  0.978772E+04
 320.0  87.5 0.91  0.925  -15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.614718E+01  0.109166E+00  0.978772E+04
 320.0  87.5 0.91  0.975  -15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.377458E+01  0.789188E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   -5.0 -1.000000  0.000000  0.122158E+00 -0.951417E+00  0.656291E+00  0.977210E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   -5.0 -1.000000  0.000000  0.262856E+00 -0.121199E+01  0.702571E+00  0.161222E+00  0.978772E+04
 320.0  87.5 0.91 -0.875   -5.0 -1.000000  0.000000  0.421944E+00 -0.154387E+01  0.860596E+00  0.235211E+00  0.978772E+04
 320.0  87.5 0.91 -0.825   -5.0 -1.000000  0.000000  0.622980E+00 -0.197324E+01  0.114081E+01  0.329295E+00  0.978772E+04
 320.0  87.5 0.91 -0.775   -5.0 -1.000000  0.000000  0.885821E+00 -0.253472E+01  0.159196E+01  0.452310E+00  0.978772E+04
 320.0  87.5 0.91 -0.725   -5.0 -1.000000  0.000000  0.123675E+01 -0.327987E+01  0.229927E+01  0.616289E+00  0.978772E+04
 320.0  87.5 0.91 -0.675   -5.0 -1.000000  0.000000  0.171467E+01 -0.428774E+01  0.340310E+01  0.839198E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   -5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.513624E+01  0.114866E+01  0.978772E+04
 320.0  87.5 0.91 -0.575   -5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.789461E+01  0.701646E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   -5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.123753E+02  0.137912E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   -5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.198596E+02 -0.463174E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   -5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.328284E+02 -0.110231E+01  0.978772E+04
 320.0  87.5 0.91 -0.375   -5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.563982E+02 -0.178283E+01  0.978772E+04
 320.0  87.5 0.91 -0.325   -5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.101945E+03 -0.251145E+01  0.978772E+04
 320.0  87.5 0.91 -0.275   -5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.197030E+03 -0.329950E+01  0.978772E+04
 320.0  87.5 0.91 -0.225   -5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.413888E+03 -0.370290E+01  0.978772E+04
 320.0  87.5 0.91 -0.175   -5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.936234E+03 -0.380781E+01  0.978772E+04
 320.0  87.5 0.91 -0.125   -5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.196214E+04 -0.389593E+01  0.978772E+04
 320.0  87.5 0.91 -0.075   -5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.258351E+04 -0.371409E+01  0.978772E+04
 320.0  87.5 0.91 -0.025   -5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.215149E+04 -0.299576E+01  0.978772E+04
 320.0  87.5 0.91  0.025   -5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.169035E+04 -0.233520E+01  0.978772E+04
 320.0  87.5 0.91  0.075   -5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.147474E+04 -0.171711E+01  0.978772E+04
 320.0  87.5 0.91  0.125   -5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.146632E+04 -0.113181E+01  0.978772E+04
 320.0  87.5 0.91  0.175   -5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.166990E+04 -0.573364E+00  0.978772E+04
 320.0  87.5 0.91  0.225   -5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.218848E+04 -0.383024E-01  0.978772E+04
 320.0  87.5 0.91  0.275   -5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.317165E+04  0.475114E+00  0.978772E+04
 320.0  87.5 0.91  0.325   -5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.378217E+04  0.967380E+00  0.978772E+04
 320.0  87.5 0.91  0.375   -5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.232777E+04  0.116746E+01  0.978772E+04
 320.0  87.5 0.91  0.425   -5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.102321E+04  0.935383E+00  0.978772E+04
 320.0  87.5 0.91  0.475   -5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.470609E+03  0.756578E+00  0.978772E+04
 320.0  87.5 0.91  0.525   -5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.240647E+03  0.616512E+00  0.978772E+04
 320.0  87.5 0.91  0.575   -5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.134403E+03  0.505077E+00  0.978772E+04
 320.0  87.5 0.91  0.625   -5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.801676E+02  0.415170E+00  0.978772E+04
 320.0  87.5 0.91  0.675   -5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.501751E+02  0.341705E+00  0.978772E+04
 320.0  87.5 0.91  0.725   -5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.325082E+02  0.280951E+00  0.978772E+04
 320.0  87.5 0.91  0.775   -5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.215601E+02  0.230090E+00  0.978772E+04
 320.0  87.5 0.91  0.825   -5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.144814E+02  0.186890E+00  0.978772E+04
 320.0  87.5 0.91  0.875   -5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.972431E+01  0.149411E+00  0.978772E+04
 320.0  87.5 0.91  0.925   -5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.638684E+01  0.115542E+00  0.978772E+04
 320.0  87.5 0.91  0.975   -5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.384015E+01  0.809618E-01  0.978772E+04
 320.0  87.5 0.91 -0.975    5.0  0.716008  0.028098  0.122158E+00 -0.951417E+00  0.656291E+00  0.977210E-01  0.978772E+04
 320.0  87.5 0.91 -0.925    5.0  0.915325  0.046840  0.262856E+00 -0.121199E+01  0.702571E+00  0.161222E+00  0.978772E+04
 320.0  87.5 0.91 -0.875    5.0  1.001830  0.069266  0.421944E+00 -0.154387E+01  0.860596E+00  0.235211E+00  0.978772E+04
 320.0  87.5 0.91 -0.825    5.0  1.354140  0.087045  0.622980E+00 -0.197324E+01  0.114081E+01  0.329295E+00  0.978772E+04
 320.0  87.5 0.91 -0.775    5.0  1.741960  0.116679  0.885821E+00 -0.253472E+01  0.159196E+01  0.452310E+00  0.978772E+04
 320.0  87.5 0.91 -0.725    5.0  2.553300  0.206467  0.123675E+01 -0.327987E+01  0.229927E+01  0.616289E+00  0.978772E+04
 320.0  87.5 0.91 -0.675    5.0  3.416430  0.494408  0.171467E+01 -0.428774E+01  0.340310E+01  0.839198E+00  0.978772E+04
 320.0  87.5 0.91 -0.625    5.0 -1.000000  0.000000  0.237920E+01 -0.568089E+01  0.513624E+01  0.114866E+01  0.978772E+04
 320.0  87.5 0.91 -0.575    5.0 -1.000000  0.000000  0.146526E+01 -0.340037E+01  0.789461E+01  0.701646E+00  0.978772E+04
 320.0  87.5 0.91 -0.525    5.0 -1.000000  0.000000  0.283057E+00 -0.697230E+00  0.123753E+02  0.137912E+00  0.978772E+04
 320.0  87.5 0.91 -0.475    5.0 -1.000000  0.000000 -0.997317E+00  0.206931E+01  0.198596E+02 -0.463174E+00  0.978772E+04
 320.0  87.5 0.91 -0.425    5.0 -1.000000  0.000000 -0.237305E+01  0.492755E+01  0.328284E+02 -0.110231E+01  0.978772E+04
 320.0  87.5 0.91 -0.375    5.0 -1.000000  0.000000 -0.384768E+01  0.791352E+01  0.563982E+02 -0.178283E+01  0.978772E+04
 320.0  87.5 0.91 -0.325    5.0 -1.000000  0.000000 -0.543256E+01  0.110754E+02  0.101945E+03 -0.251145E+01  0.978772E+04
 320.0  87.5 0.91 -0.275    5.0 -1.000000  0.000000 -0.714936E+01  0.144797E+02  0.197030E+03 -0.329950E+01  0.978772E+04
 320.0  87.5 0.91 -0.225    5.0 -1.000000  0.000000 -0.803251E+01  0.161972E+02  0.413888E+03 -0.370290E+01  0.978772E+04
 320.0  87.5 0.91 -0.175    5.0 -1.000000  0.000000 -0.826386E+01  0.166340E+02  0.936234E+03 -0.380781E+01  0.978772E+04
 320.0  87.5 0.91 -0.125    5.0 -1.000000  0.000000 -0.845318E+01  0.170302E+02  0.196214E+04 -0.389593E+01  0.978772E+04
 320.0  87.5 0.91 -0.075    5.0 -1.000000  0.000000 -0.805183E+01  0.162751E+02  0.258351E+04 -0.371409E+01  0.978772E+04
 320.0  87.5 0.91 -0.025    5.0 -1.000000  0.000000 -0.648598E+01  0.131773E+02  0.215149E+04 -0.299576E+01  0.978772E+04
 320.0  87.5 0.91  0.025    5.0 -1.000000  0.000000 -0.504680E+01  0.103245E+02  0.169035E+04 -0.233520E+01  0.978772E+04
 320.0  87.5 0.91  0.075    5.0 -1.000000  0.000000 -0.370304E+01  0.763815E+01  0.147474E+04 -0.171711E+01  0.978772E+04
 320.0  87.5 0.91  0.125    5.0 -1.000000  0.000000 -0.243563E+01  0.506484E+01  0.146632E+04 -0.113181E+01  0.978772E+04
 320.0  87.5 0.91  0.175    5.0 -1.000000  0.000000 -0.123357E+01  0.256752E+01  0.166990E+04 -0.573364E+00  0.978772E+04
 320.0  87.5 0.91  0.225    5.0 -1.000000  0.000000 -0.912677E-01  0.119823E+00  0.218848E+04 -0.383024E-01  0.978772E+04
 320.0  87.5 0.91  0.275    5.0 -1.000000  0.000000  0.993061E+00 -0.229746E+01  0.317165E+04  0.475114E+00  0.978772E+04
 320.0  87.5 0.91  0.325    5.0 -1.000000  0.000000  0.201839E+01 -0.469874E+01  0.378217E+04  0.967380E+00  0.978772E+04
 320.0  87.5 0.91  0.375    5.0 -1.000000  0.000000  0.241960E+01 -0.576538E+01  0.232777E+04  0.116746E+01  0.978772E+04
 320.0  87.5 0.91  0.425    5.0 -1.000000  0.000000  0.192111E+01 -0.472134E+01  0.102321E+04  0.935383E+00  0.978772E+04
 320.0  87.5 0.91  0.475    5.0 -1.000000  0.000000  0.153744E+01 -0.391473E+01  0.470609E+03  0.756578E+00  0.978772E+04
 320.0  87.5 0.91  0.525    5.0 -1.000000  0.000000  0.123723E+01 -0.328088E+01  0.240647E+03  0.616512E+00  0.978772E+04
 320.0  87.5 0.91  0.575    5.0 -1.000000  0.000000  0.998675E+00 -0.277492E+01  0.134403E+03  0.505077E+00  0.978772E+04
 320.0  87.5 0.91  0.625    5.0 -1.000000  0.000000  0.806430E+00 -0.236540E+01  0.801676E+02  0.415170E+00  0.978772E+04
 320.0  87.5 0.91  0.675    5.0 -1.000000  0.000000  0.649483E+00 -0.202995E+01  0.501751E+02  0.341705E+00  0.978772E+04
 320.0  87.5 0.91  0.725    5.0 -1.000000  0.000000  0.519726E+00 -0.175235E+01  0.325082E+02  0.280951E+00  0.978772E+04
 320.0  87.5 0.91  0.775    5.0 -1.000000  0.000000  0.410983E+00 -0.152061E+01  0.215601E+02  0.230090E+00  0.978772E+04
 320.0  87.5 0.91  0.825    5.0 -1.000000  0.000000  0.318287E+00 -0.132571E+01  0.144814E+02  0.186890E+00  0.978772E+04
 320.0  87.5 0.91  0.875    5.0 -1.000000  0.000000  0.237184E+00 -0.116061E+01  0.972431E+01  0.149411E+00  0.978772E+04
 320.0  87.5 0.91  0.925    5.0 -1.000000  0.000000  0.162527E+00 -0.101940E+01  0.638684E+01  0.115542E+00  0.978772E+04
 320.0  87.5 0.91  0.975    5.0 -1.000000  0.000000  0.829763E-01 -0.894601E+00  0.384015E+01  0.809618E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   15.0  0.740672  0.028188  0.113166E+00 -0.937757E+00  0.665363E+00  0.938384E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   15.0  0.896104  0.046530  0.229573E+00 -0.115145E+01  0.724523E+00  0.146266E+00  0.978772E+04
 320.0  87.5 0.91 -0.875   15.0  1.096830  0.067162  0.346470E+00 -0.139816E+01  0.893349E+00  0.200799E+00  0.978772E+04
 320.0  87.5 0.91 -0.825   15.0  1.325180  0.079982  0.475895E+00 -0.168091E+01  0.117800E+01  0.261741E+00  0.978772E+04
 320.0  87.5 0.91 -0.775   15.0  1.811730  0.111594  0.618224E+00 -0.199421E+01  0.161750E+01  0.328898E+00  0.978772E+04
 320.0  87.5 0.91 -0.725   15.0  2.354470  0.169539  0.765979E+00 -0.231985E+01  0.227745E+01  0.398638E+00  0.978772E+04
 320.0  87.5 0.91 -0.675   15.0  3.110200  0.375438  0.898888E+00 -0.261446E+01  0.325892E+01  0.461470E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   15.0 -1.000000  0.000000  0.973362E+00 -0.278701E+01  0.471579E+01  0.497115E+00  0.978772E+04
 320.0  87.5 0.91 -0.575   15.0 -1.000000  0.000000  0.906523E+00 -0.266550E+01  0.688258E+01  0.467083E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   15.0 -1.000000  0.000000  0.388503E+00 -0.153907E+01  0.101181E+02  0.223473E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   15.0 -1.000000  0.000000 -0.752723E+00  0.976804E+00  0.149715E+02 -0.315225E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   15.0 -1.000000  0.000000 -0.194071E+01  0.348857E+01  0.222753E+02 -0.869699E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   15.0 -1.000000  0.000000 -0.315819E+01  0.598829E+01  0.332567E+02 -0.143357E+01  0.978772E+04
 320.0  87.5 0.91 -0.325   15.0 -1.000000  0.000000 -0.438434E+01  0.845679E+01  0.496138E+02 -0.199858E+01  0.978772E+04
 320.0  87.5 0.91 -0.275   15.0 -1.000000  0.000000 -0.559095E+01  0.108568E+02  0.733899E+02 -0.255287E+01  0.978772E+04
 320.0  87.5 0.91 -0.225   15.0 -1.000000  0.000000 -0.673714E+01  0.131223E+02  0.106317E+03 -0.307857E+01  0.978772E+04
 320.0  87.5 0.91 -0.175   15.0 -1.000000  0.000000 -0.721302E+01  0.140764E+02  0.148349E+03 -0.329762E+01  0.978772E+04
 320.0  87.5 0.91 -0.125   15.0 -1.000000  0.000000 -0.695620E+01  0.135642E+02  0.196009E+03 -0.317956E+01  0.978772E+04
 320.0  87.5 0.91 -0.075   15.0 -1.000000  0.000000 -0.603584E+01  0.117473E+02  0.242734E+03 -0.275757E+01  0.978772E+04
 320.0  87.5 0.91 -0.025   15.0 -1.000000  0.000000 -0.503088E+01  0.975330E+01  0.282427E+03 -0.229620E+01  0.978772E+04
 320.0  87.5 0.91  0.025   15.0 -1.000000  0.000000 -0.398525E+01  0.765971E+01  0.313008E+03 -0.181505E+01  0.978772E+04
 320.0  87.5 0.91  0.075   15.0 -1.000000  0.000000 -0.292601E+01  0.550910E+01  0.336183E+03 -0.132589E+01  0.978772E+04
 320.0  87.5 0.91  0.125   15.0 -1.000000  0.000000 -0.187048E+01  0.332378E+01  0.354485E+03 -0.835964E+00  0.978772E+04
 320.0  87.5 0.91  0.175   15.0 -1.000000  0.000000 -0.830653E+00  0.111474E+01  0.368435E+03 -0.350022E+00  0.978772E+04
 320.0  87.5 0.91  0.225   15.0 -1.000000  0.000000  0.184259E+00 -0.111331E+01  0.374812E+03  0.128502E+00  0.978772E+04
 320.0  87.5 0.91  0.275   15.0 -1.000000  0.000000  0.773354E+00 -0.239789E+01  0.366602E+03  0.405747E+00  0.978772E+04
 320.0  87.5 0.91  0.325   15.0 -1.000000  0.000000  0.940113E+00 -0.273138E+01  0.336652E+03  0.482458E+00  0.978772E+04
 320.0  87.5 0.91  0.375   15.0 -1.000000  0.000000  0.974294E+00 -0.278983E+01  0.285097E+03  0.497601E+00  0.978772E+04
 320.0  87.5 0.91  0.425   15.0 -1.000000  0.000000  0.934685E+00 -0.269511E+01  0.222666E+03  0.478469E+00  0.978772E+04
 320.0  87.5 0.91  0.475   15.0 -1.000000  0.000000  0.858117E+00 -0.252363E+01  0.163342E+03  0.442169E+00  0.978772E+04
 320.0  87.5 0.91  0.525   15.0 -1.000000  0.000000  0.766149E+00 -0.232023E+01  0.115395E+03  0.398718E+00  0.978772E+04
 320.0  87.5 0.91  0.575   15.0 -1.000000  0.000000  0.670767E+00 -0.210997E+01  0.801725E+02  0.353695E+00  0.978772E+04
 320.0  87.5 0.91  0.625   15.0 -1.000000  0.000000  0.578252E+00 -0.190617E+01  0.555116E+02  0.310034E+00  0.978772E+04
 320.0  87.5 0.91  0.675   15.0 -1.000000  0.000000  0.491575E+00 -0.171538E+01  0.385569E+02  0.269137E+00  0.978772E+04
 320.0  87.5 0.91  0.725   15.0 -1.000000  0.000000  0.411798E+00 -0.154034E+01  0.269131E+02  0.231528E+00  0.978772E+04
 320.0  87.5 0.91  0.775   15.0 -1.000000  0.000000  0.338853E+00 -0.138170E+01  0.188496E+02  0.197223E+00  0.978772E+04
 320.0  87.5 0.91  0.825   15.0 -1.000000  0.000000  0.271904E+00 -0.123894E+01  0.131870E+02  0.165905E+00  0.978772E+04
 320.0  87.5 0.91  0.875   15.0 -1.000000  0.000000  0.209339E+00 -0.111085E+01  0.913426E+01  0.136949E+00  0.978772E+04
 320.0  87.5 0.91  0.925   15.0 -1.000000  0.000000  0.148010E+00 -0.995497E+00  0.614718E+01  0.109166E+00  0.978772E+04
 320.0  87.5 0.91  0.975   15.0 -1.000000  0.000000  0.781220E-01 -0.888130E+00  0.377458E+01  0.789188E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   25.0  0.778426  0.027683  0.964948E-01 -0.913002E+00  0.682538E+00  0.866734E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   25.0  0.939822  0.043879  0.172172E+00 -0.104910E+01  0.764036E+00  0.120591E+00  0.978772E+04
 320.0  87.5 0.91 -0.875   25.0  1.029640  0.065201  0.226040E+00 -0.116959E+01  0.949037E+00  0.146120E+00  0.978772E+04
 320.0  87.5 0.91 -0.825   25.0  1.506710  0.083246  0.262029E+00 -0.126210E+01  0.123627E+01  0.163881E+00  0.978772E+04
 320.0  87.5 0.91 -0.775   25.0  1.602040  0.096606  0.271648E+00 -0.130321E+01  0.164964E+01  0.169591E+00  0.978772E+04
 320.0  87.5 0.91 -0.725   25.0  2.205970  0.136725  0.240008E+00 -0.125956E+01  0.222754E+01  0.156189E+00  0.978772E+04
 320.0  87.5 0.91 -0.675   25.0  3.204000  0.227642  0.146979E+00 -0.108819E+01  0.302338E+01  0.114256E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   25.0  4.065710  0.423578 -0.306251E-01 -0.740367E+00  0.410824E+01  0.329878E-01  0.978772E+04
 320.0  87.5 0.91 -0.575   25.0  6.500000  1.044040 -0.313919E+00 -0.171992E+00  0.557419E+01 -0.974388E-01  0.978772E+04
 320.0  87.5 0.91 -0.525   25.0 -1.000000  0.000000 -0.713308E+00  0.638704E+00  0.753689E+01 -0.281867E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   25.0 -1.000000  0.000000 -0.121857E+01  0.167068E+01  0.101359E+02 -0.515558E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   25.0 -1.000000  0.000000 -0.179331E+01  0.284864E+01  0.135296E+02 -0.781623E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   25.0 -1.000000  0.000000 -0.237955E+01  0.405260E+01  0.178805E+02 -0.105316E+01  0.978772E+04
 320.0  87.5 0.91 -0.325   25.0 -1.000000  0.000000 -0.291220E+01  0.514776E+01  0.233280E+02 -0.129994E+01  0.978772E+04
 320.0  87.5 0.91 -0.275   25.0 -1.000000  0.000000 -0.333537E+01  0.601844E+01  0.299455E+02 -0.149604E+01  0.978772E+04
 320.0  87.5 0.91 -0.225   25.0 -1.000000  0.000000 -0.361214E+01  0.658808E+01  0.376916E+02 -0.162430E+01  0.978772E+04
 320.0  87.5 0.91 -0.175   25.0 -1.000000  0.000000 -0.372545E+01  0.682134E+01  0.463696E+02 -0.167682E+01  0.978772E+04
 320.0  87.5 0.91 -0.125   25.0 -1.000000  0.000000 -0.367451E+01  0.671647E+01  0.556215E+02 -0.165321E+01  0.978772E+04
 320.0  87.5 0.91 -0.075   25.0 -1.000000  0.000000 -0.347118E+01  0.629794E+01  0.649689E+02 -0.155898E+01  0.978772E+04
 320.0  87.5 0.91 -0.025   25.0 -1.000000  0.000000 -0.313841E+01  0.561315E+01  0.738897E+02 -0.140477E+01  0.978772E+04
 320.0  87.5 0.91  0.025   25.0 -1.000000  0.000000 -0.270939E+01  0.473067E+01  0.818928E+02 -0.120597E+01  0.978772E+04
 320.0  87.5 0.91  0.075   25.0 -1.000000  0.000000 -0.222513E+01  0.373529E+01  0.885538E+02 -0.981622E+00  0.978772E+04
 320.0  87.5 0.91  0.125   25.0 -1.000000  0.000000 -0.172920E+01  0.271710E+01  0.935030E+02 -0.751937E+00  0.978772E+04
 320.0  87.5 0.91  0.175   25.0 -1.000000  0.000000 -0.126067E+01  0.175685E+01  0.963920E+02 -0.535041E+00  0.978772E+04
 320.0  87.5 0.91  0.225   25.0 -1.000000  0.000000 -0.848064E+00  0.913449E+00  0.968823E+02 -0.344165E+00  0.978772E+04
 320.0  87.5 0.91  0.275   25.0 -1.000000  0.000000 -0.506719E+00  0.218522E+00  0.946970E+02 -0.186420E+00  0.978772E+04
 320.0  87.5 0.91  0.325   25.0 -1.000000  0.000000 -0.239923E+00 -0.321260E+00  0.897409E+02 -0.633239E-01  0.978772E+04
 320.0  87.5 0.91  0.375   25.0 -1.000000  0.000000 -0.423703E-01 -0.717020E+00  0.822403E+02  0.275932E-01  0.978772E+04
 320.0  87.5 0.91  0.425   25.0 -1.000000  0.000000  0.959036E-01 -0.989546E+00  0.728027E+02  0.909661E-01  0.978772E+04
 320.0  87.5 0.91  0.475   25.0 -1.000000  0.000000  0.186359E+00 -0.116274E+01  0.623207E+02  0.132124E+00  0.978772E+04
 320.0  87.5 0.91  0.525   25.0 -1.000000  0.000000  0.239940E+00 -0.125945E+01  0.517467E+02  0.156159E+00  0.978772E+04
 320.0  87.5 0.91  0.575   25.0 -1.000000  0.000000  0.266079E+00 -0.129945E+01  0.418619E+02  0.167463E+00  0.978772E+04
 320.0  87.5 0.91  0.625   25.0 -1.000000  0.000000  0.272383E+00 -0.129879E+01  0.331503E+02  0.169583E+00  0.978772E+04
 320.0  87.5 0.91  0.675   25.0 -1.000000  0.000000  0.264692E+00 -0.126994E+01  0.258023E+02  0.165254E+00  0.978772E+04
 320.0  87.5 0.91  0.725   25.0 -1.000000  0.000000  0.247292E+00 -0.122228E+01  0.197934E+02  0.156495E+00  0.978772E+04
 320.0  87.5 0.91  0.775   25.0 -1.000000  0.000000  0.223154E+00 -0.116270E+01  0.149777E+02  0.144727E+00  0.978772E+04
 320.0  87.5 0.91  0.825   25.0 -1.000000  0.000000  0.194086E+00 -0.109607E+01  0.111603E+02  0.130856E+00  0.978772E+04
 320.0  87.5 0.91  0.875   25.0 -1.000000  0.000000  0.160686E+00 -0.102566E+01  0.813910E+01  0.115280E+00  0.978772E+04
 320.0  87.5 0.91  0.925   25.0 -1.000000  0.000000  0.121653E+00 -0.953051E+00  0.571730E+01  0.976437E-01  0.978772E+04
 320.0  87.5 0.91  0.975   25.0 -1.000000  0.000000  0.689384E-01 -0.876166E+00  0.365035E+01  0.750702E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   35.0  0.776179  0.026959  0.743772E-01 -0.881481E+00  0.706100E+00  0.772455E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   35.0  0.922970  0.039279  0.104021E+00 -0.932091E+00  0.814111E+00  0.903727E-01  0.978772E+04
 320.0  87.5 0.91 -0.875   35.0  1.113740  0.055494  0.983296E-01 -0.935500E+00  0.101356E+01  0.886232E-01  0.978772E+04
 320.0  87.5 0.91 -0.825   35.0  1.336160  0.072887  0.623153E-01 -0.883598E+00  0.129518E+01  0.732378E-01  0.978772E+04
 320.0  87.5 0.91 -0.775   35.0  1.673340  0.088349 -0.753590E-02 -0.763872E+00  0.166838E+01  0.422778E-01  0.978772E+04
 320.0  87.5 0.91 -0.725   35.0  2.158610  0.110312 -0.115876E+00 -0.564436E+00  0.214923E+01 -0.654848E-02  0.978772E+04
 320.0  87.5 0.91 -0.675   35.0  2.559750  0.147317 -0.266087E+00 -0.277150E+00  0.275807E+01 -0.748776E-01  0.978772E+04
 320.0  87.5 0.91 -0.625   35.0  2.859340  0.200796 -0.458484E+00  0.992527E-01  0.351836E+01 -0.162892E+00  0.978772E+04
 320.0  87.5 0.91 -0.575   35.0  3.855860  0.332896 -0.688913E+00  0.556514E+00  0.445558E+01 -0.268683E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   35.0  5.328990  0.652188 -0.948095E+00  0.107560E+01  0.559560E+01 -0.387955E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   35.0  7.178800  1.877510 -0.122205E+01  0.162765E+01  0.696240E+01 -0.514223E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   35.0 -1.000000  0.000000 -0.149364E+01  0.217722E+01  0.857502E+01 -0.639536E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   35.0 -1.000000  0.000000 -0.174487E+01  0.268702E+01  0.104438E+02 -0.755538E+00  0.978772E+04
 320.0  87.5 0.91 -0.325   35.0 -1.000000  0.000000 -0.195925E+01  0.312288E+01  0.125664E+02 -0.854574E+00  0.978772E+04
 320.0  87.5 0.91 -0.275   35.0 -1.000000  0.000000 -0.212365E+01  0.345755E+01  0.149238E+02 -0.930549E+00  0.978772E+04
 320.0  87.5 0.91 -0.225   35.0 -1.000000  0.000000 -0.222938E+01  0.367293E+01  0.174782E+02 -0.979415E+00  0.978772E+04
 320.0  87.5 0.91 -0.175   35.0 -1.000000  0.000000 -0.227239E+01  0.376059E+01  0.201717E+02 -0.999297E+00  0.978772E+04
 320.0  87.5 0.91 -0.125   35.0 -1.000000  0.000000 -0.225307E+01  0.372121E+01  0.229283E+02 -0.990366E+00  0.978772E+04
 320.0  87.5 0.91 -0.075   35.0 -1.000000  0.000000 -0.217567E+01  0.356350E+01  0.256575E+02 -0.954590E+00  0.978772E+04
 320.0  87.5 0.91 -0.025   35.0 -1.000000  0.000000 -0.204763E+01  0.330276E+01  0.282592E+02 -0.895415E+00  0.978772E+04
 320.0  87.5 0.91  0.025   35.0 -1.000000  0.000000 -0.187880E+01  0.295924E+01  0.306294E+02 -0.817406E+00  0.978772E+04
 320.0  87.5 0.91  0.075   35.0 -1.000000  0.000000 -0.168055E+01  0.255641E+01  0.326652E+02 -0.725836E+00  0.978772E+04
 320.0  87.5 0.91  0.125   35.0 -1.000000  0.000000 -0.146482E+01  0.211883E+01  0.342691E+02 -0.626236E+00  0.978772E+04
 320.0  87.5 0.91  0.175   35.0 -1.000000  0.000000 -0.124312E+01  0.167022E+01  0.353535E+02 -0.523940E+00  0.978772E+04
 320.0  87.5 0.91  0.225   35.0 -1.000000  0.000000 -0.102563E+01  0.123155E+01  0.358455E+02 -0.423673E+00  0.978772E+04
 320.0  87.5 0.91  0.275   35.0 -1.000000  0.000000 -0.820593E+00  0.819759E+00  0.356942E+02 -0.329252E+00  0.978772E+04
 320.0  87.5 0.91  0.325   35.0 -1.000000  0.000000 -0.633962E+00  0.447022E+00  0.348790E+02 -0.243428E+00  0.978772E+04
 320.0  87.5 0.91  0.375   35.0 -1.000000  0.000000 -0.469377E+00  0.120741E+00  0.334176E+02 -0.167885E+00  0.978772E+04
 320.0  87.5 0.91  0.425   35.0 -1.000000  0.000000 -0.328426E+00 -0.155948E+00  0.313714E+02 -0.103351E+00  0.978772E+04
 320.0  87.5 0.91  0.475   35.0 -1.000000  0.000000 -0.211054E+00 -0.383329E+00  0.288440E+02 -0.497894E-01  0.978772E+04
 320.0  87.5 0.91  0.525   35.0 -1.000000  0.000000 -0.116027E+00 -0.564151E+00  0.259717E+02 -0.661699E-02  0.978772E+04
 320.0  87.5 0.91  0.575   35.0 -1.000000  0.000000 -0.413789E-01 -0.702712E+00  0.229069E+02  0.270925E-01  0.978772E+04
 320.0  87.5 0.91  0.625   35.0 -1.000000  0.000000  0.152127E-01 -0.804094E+00  0.197994E+02  0.524329E-01  0.978772E+04
 320.0  87.5 0.91  0.675   35.0 -1.000000  0.000000  0.561316E-01 -0.873586E+00  0.167783E+02  0.705314E-01  0.978772E+04
 320.0  87.5 0.91  0.725   35.0 -1.000000  0.000000  0.836081E-01 -0.916274E+00  0.139412E+02  0.824510E-01  0.978772E+04
 320.0  87.5 0.91  0.775   35.0 -1.000000  0.000000  0.995527E-01 -0.936783E+00  0.113500E+02  0.891176E-01  0.978772E+04
 320.0  87.5 0.91  0.825   35.0 -1.000000  0.000000  0.105391E+00 -0.939103E+00  0.903250E+01  0.912540E-01  0.978772E+04
 320.0  87.5 0.91  0.875   35.0 -1.000000  0.000000  0.101786E+00 -0.926419E+00  0.698542E+01  0.892740E-01  0.978772E+04
 320.0  87.5 0.91  0.925   35.0 -1.000000  0.000000  0.878128E-01 -0.900711E+00  0.517323E+01  0.829774E-01  0.978772E+04
 320.0  87.5 0.91  0.975   35.0 -1.000000  0.000000  0.563591E-01 -0.860428E+00  0.347960E+01  0.698367E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   45.0  0.847543  0.027798  0.493787E-01 -0.848068E+00  0.733946E+00  0.667195E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   45.0  1.022580  0.035858  0.369712E-01 -0.824236E+00  0.867557E+00  0.610696E-01  0.978772E+04
 320.0  87.5 0.91 -0.875   45.0  1.142980  0.046541 -0.117182E-01 -0.746614E+00  0.107484E+01  0.398315E-01  0.978772E+04
 320.0  87.5 0.91 -0.825   45.0  1.499040  0.067250 -0.872059E-01 -0.618948E+00  0.134095E+01  0.647439E-02  0.978772E+04
 320.0  87.5 0.91 -0.775   45.0  1.812620  0.082349 -0.186561E+00 -0.442846E+00  0.166558E+01 -0.379036E-01  0.978772E+04
 320.0  87.5 0.91 -0.725   45.0  2.050110  0.096416 -0.307180E+00 -0.221812E+00  0.205194E+01 -0.922046E-01  0.978772E+04
 320.0  87.5 0.91 -0.675   45.0  2.242870  0.109915 -0.445563E+00  0.378429E-01  0.250433E+01 -0.154859E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   45.0  2.818110  0.143046 -0.597024E+00  0.326900E+00  0.302713E+01 -0.223720E+00  0.978772E+04
 320.0  87.5 0.91 -0.575   45.0  3.510570  0.205675 -0.755804E+00  0.633683E+00  0.362400E+01 -0.296130E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   45.0  4.258970  0.286086 -0.915424E+00  0.944893E+00  0.429730E+01 -0.369087E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   45.0  4.735410  0.376609 -0.106918E+01  0.124667E+01  0.504750E+01 -0.439481E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   45.0  7.347600  0.776775 -0.121064E+01  0.152571E+01  0.587262E+01 -0.504329E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   45.0  5.448260  0.907540 -0.133415E+01  0.177021E+01  0.676774E+01 -0.560998E+00  0.978772E+04
 320.0  87.5 0.91 -0.325   45.0 -1.000000  0.000000 -0.143512E+01  0.197062E+01  0.772471E+01 -0.607357E+00  0.978772E+04
 320.0  87.5 0.91 -0.275   45.0 -1.000000  0.000000 -0.151027E+01  0.212005E+01  0.873188E+01 -0.641877E+00  0.978772E+04
 320.0  87.5 0.91 -0.225   45.0 -1.000000  0.000000 -0.155769E+01  0.221445E+01  0.977413E+01 -0.663665E+00  0.978772E+04
 320.0  87.5 0.91 -0.175   45.0 -1.000000  0.000000 -0.157680E+01  0.225250E+01  0.108331E+02 -0.672445E+00  0.978772E+04
 320.0  87.5 0.91 -0.125   45.0 -1.000000  0.000000 -0.156823E+01  0.223543E+01  0.118874E+02 -0.668506E+00  0.978772E+04
 320.0  87.5 0.91 -0.075   45.0 -1.000000  0.000000 -0.153369E+01  0.216665E+01  0.129134E+02 -0.652634E+00  0.978772E+04
 320.0  87.5 0.91 -0.025   45.0 -1.000000  0.000000 -0.147575E+01  0.205137E+01  0.138858E+02 -0.626017E+00  0.978772E+04
 320.0  87.5 0.91  0.025   45.0 -1.000000  0.000000 -0.139766E+01  0.189620E+01  0.147782E+02 -0.590152E+00  0.978772E+04
 320.0  87.5 0.91  0.075   45.0 -1.000000  0.000000 -0.130311E+01  0.170869E+01  0.155642E+02 -0.546752E+00  0.978772E+04
 320.0  87.5 0.91  0.125   45.0 -1.000000  0.000000 -0.119606E+01  0.149689E+01  0.162181E+02 -0.497642E+00  0.978772E+04
 320.0  87.5 0.91  0.175   45.0 -1.000000  0.000000 -0.108050E+01  0.126896E+01  0.167157E+02 -0.444668E+00  0.978772E+04
 320.0  87.5 0.91  0.225   45.0 -1.000000  0.000000 -0.960277E+00  0.103274E+01  0.170357E+02 -0.389611E+00  0.978772E+04
 320.0  87.5 0.91  0.275   45.0 -1.000000  0.000000 -0.838947E+00  0.795485E+00  0.171604E+02 -0.334114E+00  0.978772E+04
 320.0  87.5 0.91  0.325   45.0 -1.000000  0.000000 -0.719643E+00  0.563541E+00  0.170777E+02 -0.279623E+00  0.978772E+04
 320.0  87.5 0.91  0.375   45.0 -1.000000  0.000000 -0.605001E+00  0.342230E+00  0.167813E+02 -0.227353E+00  0.978772E+04
 320.0  87.5 0.91  0.425   45.0 -1.000000  0.000000 -0.497113E+00  0.135747E+00  0.162729E+02 -0.178268E+00  0.978772E+04
 320.0  87.5 0.91  0.475   45.0 -1.000000  0.000000 -0.397538E+00 -0.528423E-01  0.155623E+02 -0.133081E+00  0.978772E+04
 320.0  87.5 0.91  0.525   45.0 -1.000000  0.000000 -0.307333E+00 -0.221528E+00  0.146677E+02 -0.922736E-01  0.978772E+04
 320.0  87.5 0.91  0.575   45.0 -1.000000  0.000000 -0.227115E+00 -0.369239E+00  0.136150E+02 -0.561187E-01  0.978772E+04
 320.0  87.5 0.91  0.625   45.0 -1.000000  0.000000 -0.157141E+00 -0.495693E+00  0.124360E+02 -0.247216E-01  0.978772E+04
 320.0  87.5 0.91  0.675   45.0 -1.000000  0.000000 -0.974002E-01 -0.601225E+00  0.111667E+02  0.194132E-02  0.978772E+04
 320.0  87.5 0.91  0.725   45.0 -1.000000  0.000000 -0.477144E-01 -0.686619E+00  0.984360E+01  0.239771E-01  0.978772E+04
 320.0  87.5 0.91  0.775   45.0 -1.000000  0.000000 -0.785627E-02 -0.752933E+00  0.850115E+01  0.415256E-01  0.978772E+04
 320.0  87.5 0.91  0.825   45.0 -1.000000  0.000000  0.222915E-01 -0.801312E+00  0.716826E+01  0.546945E-01  0.978772E+04
 320.0  87.5 0.91  0.875   45.0 -1.000000  0.000000  0.424461E-01 -0.832746E+00  0.586416E+01  0.634448E-01  0.978772E+04
 320.0  87.5 0.91  0.925   45.0 -1.000000  0.000000  0.511346E-01 -0.847550E+00  0.458944E+01  0.672907E-01  0.978772E+04
 320.0  87.5 0.91  0.975   45.0 -1.000000  0.000000  0.415363E-01 -0.842986E+00  0.327710E+01  0.637345E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   55.0  0.839144  0.026975  0.238499E-01 -0.817073E+00  0.763960E+00  0.561539E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   55.0  0.992024  0.031883 -0.216086E-01 -0.739841E+00  0.918777E+00  0.360457E-01  0.978772E+04
 320.0  87.5 0.91 -0.875   55.0  1.232180  0.041781 -0.952212E-01 -0.620128E+00  0.112596E+01  0.379789E-02  0.978772E+04
 320.0  87.5 0.91 -0.825   55.0  1.301660  0.050990 -0.185387E+00 -0.469160E+00  0.136921E+01 -0.359562E-01  0.978772E+04
 320.0  87.5 0.91 -0.775   55.0  1.678200  0.068396 -0.286775E+00 -0.294447E+00  0.164402E+01 -0.809487E-01  0.978772E+04
 320.0  87.5 0.91 -0.725   55.0  2.082970  0.087999 -0.395255E+00 -0.103085E+00  0.194856E+01 -0.129349E+00  0.978772E+04
 320.0  87.5 0.91 -0.675   55.0  2.066010  0.097794 -0.507071E+00  0.978293E-01  0.228177E+01 -0.179453E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   55.0  2.406730  0.115182 -0.618682E+00  0.301285E+00  0.264270E+01 -0.229635E+00  0.978772E+04
 320.0  87.5 0.91 -0.575   55.0  2.781600  0.134626 -0.726785E+00  0.500582E+00  0.303015E+01 -0.278372E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   55.0  3.360310  0.171930 -0.828395E+00  0.689573E+00  0.344249E+01 -0.324280E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   55.0  3.975310  0.216245 -0.920922E+00  0.862861E+00  0.387754E+01 -0.366153E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   55.0  4.042710  0.255846 -0.100223E+01  0.101595E+01  0.433247E+01 -0.402996E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   55.0  5.264960  0.391705 -0.107065E+01  0.114532E+01  0.480382E+01 -0.434034E+00  0.978772E+04
 320.0  87.5 0.91 -0.325   55.0  4.706520  0.480641 -0.112504E+01  0.124847E+01  0.528741E+01 -0.458723E+00  0.978772E+04
 320.0  87.5 0.91 -0.275   55.0  4.363910  0.657999 -0.116470E+01  0.132385E+01  0.577839E+01 -0.476737E+00  0.978772E+04
 320.0  87.5 0.91 -0.225   55.0  6.774970  1.481080 -0.118939E+01  0.137084E+01  0.627128E+01 -0.487954E+00  0.978772E+04
 320.0  87.5 0.91 -0.175   55.0  8.562640  2.119340 -0.119927E+01  0.138966E+01  0.676001E+01 -0.492443E+00  0.978772E+04
 320.0  87.5 0.91 -0.125   55.0 -1.000000  0.000000 -0.119484E+01  0.138123E+01  0.723795E+01 -0.490432E+00  0.978772E+04
 320.0  87.5 0.91 -0.075   55.0 -1.000000  0.000000 -0.117692E+01  0.134711E+01  0.769805E+01 -0.482289E+00  0.978772E+04
 320.0  87.5 0.91 -0.025   55.0 -1.000000  0.000000 -0.114656E+01  0.128936E+01  0.813289E+01 -0.468498E+00  0.978772E+04
 320.0  87.5 0.91  0.025   55.0 -1.000000  0.000000 -0.110501E+01  0.121046E+01  0.853480E+01 -0.449630E+00  0.978772E+04
 320.0  87.5 0.91  0.075   55.0 -1.000000  0.000000 -0.105366E+01  0.111316E+01  0.889595E+01 -0.426325E+00  0.978772E+04
 320.0  87.5 0.91  0.125   55.0 -1.000000  0.000000 -0.993998E+00  0.100042E+01  0.920851E+01 -0.399265E+00  0.978772E+04
 320.0  87.5 0.91  0.175   55.0 -1.000000  0.000000 -0.927555E+00  0.875323E+00  0.946477E+01 -0.369157E+00  0.978772E+04
 320.0  87.5 0.91  0.225   55.0 -1.000000  0.000000 -0.855881E+00  0.740938E+00  0.965735E+01 -0.336712E+00  0.978772E+04
 320.0  87.5 0.91  0.275   55.0 -1.000000  0.000000 -0.780492E+00  0.600291E+00  0.977932E+01 -0.302626E+00  0.978772E+04
 320.0  87.5 0.91  0.325   55.0 -1.000000  0.000000 -0.702845E+00  0.456278E+00  0.982451E+01 -0.267569E+00  0.978772E+04
 320.0  87.5 0.91  0.375   55.0 -1.000000  0.000000 -0.624309E+00  0.311608E+00  0.978770E+01 -0.232169E+00  0.978772E+04
 320.0  87.5 0.91  0.425   55.0 -1.000000  0.000000 -0.546148E+00  0.168764E+00  0.966491E+01 -0.197005E+00  0.978772E+04
 320.0  87.5 0.91  0.475   55.0 -1.000000  0.000000 -0.469502E+00  0.299635E-01  0.945365E+01 -0.162597E+00  0.978772E+04
 320.0  87.5 0.91  0.525   55.0 -1.000000  0.000000 -0.395385E+00 -0.102853E+00  0.915316E+01 -0.129407E+00  0.978772E+04
 320.0  87.5 0.91  0.575   55.0 -1.000000  0.000000 -0.324683E+00 -0.228034E+00  0.876463E+01 -0.978350E-01  0.978772E+04
 320.0  87.5 0.91  0.625   55.0 -1.000000  0.000000 -0.258163E+00 -0.344206E+00  0.829123E+01 -0.682251E-01  0.978772E+04
 320.0  87.5 0.91  0.675   55.0 -1.000000  0.000000 -0.196493E+00 -0.450255E+00  0.773814E+01 -0.408707E-01  0.978772E+04
 320.0  87.5 0.91  0.725   55.0 -1.000000  0.000000 -0.140269E+00 -0.545291E+00  0.711222E+01 -0.160292E-01  0.978772E+04
 320.0  87.5 0.91  0.775   55.0 -1.000000  0.000000 -0.900765E-01 -0.628595E+00  0.642147E+01  0.605756E-02  0.978772E+04
 320.0  87.5 0.91  0.825   55.0 -1.000000  0.000000 -0.465821E-01 -0.699526E+00  0.567395E+01  0.251230E-01  0.978772E+04
 320.0  87.5 0.91  0.875   55.0 -1.000000  0.000000 -0.107624E-01 -0.757352E+00  0.487525E+01  0.407896E-01  0.978772E+04
 320.0  87.5 0.91  0.925   55.0 -1.000000  0.000000  0.154412E-01 -0.800792E+00  0.402131E+01  0.523172E-01  0.978772E+04
 320.0  87.5 0.91  0.975   55.0 -1.000000  0.000000  0.256395E-01 -0.825861E+00  0.305759E+01  0.572831E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   65.0  0.796185  0.026151 -0.409686E-03 -0.791555E+00  0.794290E+00  0.463448E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   65.0  0.995985  0.030240 -0.688019E-01 -0.683825E+00  0.964401E+00  0.165890E-01  0.978772E+04
 320.0  87.5 0.91 -0.875   65.0  1.222810  0.037338 -0.153445E+00 -0.552016E+00  0.116485E+01 -0.201479E-01  0.978772E+04
 320.0  87.5 0.91 -0.825   65.0  1.470940  0.047102 -0.244277E+00 -0.407674E+00  0.138189E+01 -0.597406E-01  0.978772E+04
 320.0  87.5 0.91 -0.775   65.0  1.596660  0.055558 -0.336811E+00 -0.257609E+00  0.161090E+01 -0.100253E+00  0.978772E+04
 320.0  87.5 0.91 -0.725   65.0  1.781280  0.068654 -0.428092E+00 -0.106988E+00  0.184942E+01 -0.140369E+00  0.978772E+04
 320.0  87.5 0.91 -0.675   65.0  1.990630  0.080940 -0.515909E+00  0.400080E-01  0.209585E+01 -0.179084E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   65.0  2.193110  0.099585 -0.598540E+00  0.179956E+00  0.234886E+01 -0.215610E+00  0.978772E+04
 320.0  87.5 0.91 -0.575   65.0  2.454780  0.117269 -0.674640E+00  0.310083E+00  0.260728E+01 -0.249322E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   65.0  2.788500  0.141833 -0.743182E+00  0.428197E+00  0.286992E+01 -0.279738E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   65.0  3.132940  0.167765 -0.803406E+00  0.532633E+00  0.313553E+01 -0.306503E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   65.0  2.952030  0.191062 -0.854795E+00  0.622194E+00  0.340279E+01 -0.329366E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   65.0  3.254230  0.230118 -0.897037E+00  0.696104E+00  0.367028E+01 -0.348178E+00  0.978772E+04
 320.0  87.5 0.91 -0.325   65.0  3.805220  0.329396 -0.930005E+00  0.753959E+00  0.393645E+01 -0.362869E+00  0.978772E+04
 320.0  87.5 0.91 -0.275   65.0  3.515380  0.399541 -0.953726E+00  0.795677E+00  0.419964E+01 -0.373445E+00  0.978772E+04
 320.0  87.5 0.91 -0.225   65.0  4.845240  0.921352 -0.968363E+00  0.821455E+00  0.445806E+01 -0.379973E+00  0.978772E+04
 320.0  87.5 0.91 -0.175   65.0  5.117350  1.185720 -0.974191E+00  0.831727E+00  0.470980E+01 -0.382573E+00  0.978772E+04
 320.0  87.5 0.91 -0.125   65.0 -1.000000  0.000000 -0.971582E+00  0.827128E+00  0.495281E+01 -0.381409E+00  0.978772E+04
 320.0  87.5 0.91 -0.075   65.0 -1.000000  0.000000 -0.960984E+00  0.808456E+00  0.518495E+01 -0.376682E+00  0.978772E+04
 320.0  87.5 0.91 -0.025   65.0 -1.000000  0.000000 -0.942911E+00  0.776647E+00  0.540393E+01 -0.368623E+00  0.978772E+04
 320.0  87.5 0.91  0.025   65.0 -1.000000  0.000000 -0.917925E+00  0.732743E+00  0.560736E+01 -0.357485E+00  0.978772E+04
 320.0  87.5 0.91  0.075   65.0 -1.000000  0.000000 -0.886630E+00  0.677871E+00  0.579272E+01 -0.343542E+00  0.978772E+04
 320.0  87.5 0.91  0.125   65.0 -1.000000  0.000000 -0.849655E+00  0.613218E+00  0.595739E+01 -0.327078E+00  0.978772E+04
 320.0  87.5 0.91  0.175   65.0 -1.000000  0.000000 -0.807650E+00  0.540015E+00  0.609866E+01 -0.308390E+00  0.978772E+04
 320.0  87.5 0.91  0.225   65.0 -1.000000  0.000000 -0.761278E+00  0.459516E+00  0.621371E+01 -0.287777E+00  0.978772E+04
 320.0  87.5 0.91  0.275   65.0 -1.000000  0.000000 -0.711202E+00  0.372986E+00  0.629968E+01 -0.265541E+00  0.978772E+04
 320.0  87.5 0.91  0.325   65.0 -1.000000  0.000000 -0.658087E+00  0.281684E+00  0.635363E+01 -0.241983E+00  0.978772E+04
 320.0  87.5 0.91  0.375   65.0 -1.000000  0.000000 -0.602590E+00  0.186853E+00  0.637262E+01 -0.217403E+00  0.978772E+04
 320.0  87.5 0.91  0.425   65.0 -1.000000  0.000000 -0.545357E+00  0.897120E-01  0.635371E+01 -0.192091E+00  0.978772E+04
 320.0  87.5 0.91  0.475   65.0 -1.000000  0.000000 -0.487020E+00 -0.855753E-02  0.629403E+01 -0.166336E+00  0.978772E+04
 320.0  87.5 0.91  0.525   65.0 -1.000000  0.000000 -0.428198E+00 -0.106813E+00  0.619082E+01 -0.140415E+00  0.978772E+04
 320.0  87.5 0.91  0.575   65.0 -1.000000  0.000000 -0.369495E+00 -0.203953E+00  0.604144E+01 -0.114600E+00  0.978772E+04
 320.0  87.5 0.91  0.625   65.0 -1.000000  0.000000 -0.311508E+00 -0.298923E+00  0.584347E+01 -0.891587E-01  0.978772E+04
 320.0  87.5 0.91  0.675   65.0 -1.000000  0.000000 -0.254833E+00 -0.390701E+00  0.559473E+01 -0.643538E-01  0.978772E+04
 320.0  87.5 0.91  0.725   65.0 -1.000000  0.000000 -0.200083E+00 -0.478290E+00  0.529319E+01 -0.404544E-01  0.978772E+04
 320.0  87.5 0.91  0.775   65.0 -1.000000  0.000000 -0.147924E+00 -0.560690E+00  0.493689E+01 -0.177470E-01  0.978772E+04
 320.0  87.5 0.91  0.825   65.0 -1.000000  0.000000 -0.991388E-01 -0.636836E+00  0.452344E+01  0.343703E-02  0.978772E+04
 320.0  87.5 0.91  0.875   65.0 -1.000000  0.000000 -0.547992E-01 -0.705476E+00  0.404862E+01  0.226575E-01  0.978772E+04
 320.0  87.5 0.91  0.925   65.0 -1.000000  0.000000 -0.167599E-01 -0.764803E+00  0.350141E+01  0.391726E-01  0.978772E+04
 320.0  87.5 0.91  0.975   65.0 -1.000000  0.000000  0.969733E-02 -0.810702E+00  0.283391E+01  0.509315E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   75.0  0.878964  0.027203 -0.222549E-01 -0.773136E+00  0.823505E+00  0.377796E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   75.0  1.043970  0.029778 -0.104692E+00 -0.654750E+00  0.100303E+01  0.258677E-02  0.978772E+04
 320.0  87.5 0.91 -0.875   75.0  1.219020  0.035370 -0.191608E+00 -0.529886E+00  0.119245E+01 -0.345209E-01  0.978772E+04
 320.0  87.5 0.91 -0.825   75.0  1.385880  0.041329 -0.276839E+00 -0.405819E+00  0.138334E+01 -0.710045E-01  0.978772E+04
 320.0  87.5 0.91 -0.775   75.0  1.584260  0.050604 -0.358003E+00 -0.286150E+00  0.157305E+01 -0.105837E+00  0.978772E+04
 320.0  87.5 0.91 -0.725   75.0  1.654130  0.057339 -0.433813E+00 -0.173131E+00  0.176038E+01 -0.138444E+00  0.978772E+04
 320.0  87.5 0.91 -0.675   75.0  1.790700  0.068751 -0.503501E+00 -0.682614E-01  0.194469E+01 -0.168476E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   75.0  1.903040  0.078151 -0.566608E+00  0.274500E-01  0.212559E+01 -0.195715E+00  0.978772E+04
 320.0  87.5 0.91 -0.575   75.0  2.121890  0.098647 -0.622878E+00  0.113350E+00  0.230281E+01 -0.220036E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   75.0  2.379310  0.118808 -0.672200E+00  0.189051E+00  0.247613E+01 -0.241378E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   75.0  2.563340  0.145318 -0.714569E+00  0.254367E+00  0.264534E+01 -0.259728E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   75.0  2.536320  0.165231 -0.750058E+00  0.309272E+00  0.281024E+01 -0.275110E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   75.0  2.797420  0.201641 -0.778801E+00  0.353866E+00  0.297058E+01 -0.287575E+00  0.978772E+04
 320.0  87.5 0.91 -0.325   75.0  2.708450  0.238276 -0.800975E+00  0.388346E+00  0.312608E+01 -0.297196E+00  0.978772E+04
 320.0  87.5 0.91 -0.275   75.0  2.632600  0.281846 -0.816796E+00  0.412985E+00  0.327643E+01 -0.304063E+00  0.978772E+04
 320.0  87.5 0.91 -0.225   75.0  2.606290  0.347416 -0.826504E+00  0.428119E+00  0.342126E+01 -0.308277E+00  0.978772E+04
 320.0  87.5 0.91 -0.175   75.0  3.572070  0.415470 -0.830358E+00  0.434130E+00  0.356016E+01 -0.309951E+00  0.978772E+04
 320.0  87.5 0.91 -0.125   75.0  2.917890  0.413290 -0.828633E+00  0.431440E+00  0.369265E+01 -0.309202E+00  0.978772E+04
 320.0  87.5 0.91 -0.075   75.0  2.650980  0.430059 -0.821615E+00  0.420496E+00  0.381818E+01 -0.306155E+00  0.978772E+04
 320.0  87.5 0.91 -0.025   75.0  3.228720  0.551520 -0.809596E+00  0.401768E+00  0.393614E+01 -0.300938E+00  0.978772E+04
 320.0  87.5 0.91  0.025   75.0  3.470690  0.602949 -0.792876E+00  0.375744E+00  0.404584E+01 -0.293682E+00  0.978772E+04
 320.0  87.5 0.91  0.075   75.0  3.189140  0.613992 -0.771754E+00  0.342923E+00  0.414650E+01 -0.284518E+00  0.978772E+04
 320.0  87.5 0.91  0.125   75.0  3.235290  0.650542 -0.746535E+00  0.303814E+00  0.423725E+01 -0.273582E+00  0.978772E+04
 320.0  87.5 0.91  0.175   75.0  3.747680  0.838700 -0.717523E+00  0.258930E+00  0.431712E+01 -0.261008E+00  0.978772E+04
 320.0  87.5 0.91  0.225   75.0  4.661180  1.064360 -0.685023E+00  0.208790E+00  0.438503E+01 -0.246930E+00  0.978772E+04
 320.0  87.5 0.91  0.275   75.0  6.289070  1.425880 -0.649340E+00  0.153918E+00  0.443976E+01 -0.231483E+00  0.978772E+04
 320.0  87.5 0.91  0.325   75.0 -1.000000  0.000000 -0.610779E+00  0.948372E-01  0.447997E+01 -0.214804E+00  0.978772E+04
 320.0  87.5 0.91  0.375   75.0 -1.000000  0.000000 -0.569645E+00  0.320743E-01  0.450415E+01 -0.197027E+00  0.978772E+04
 320.0  87.5 0.91  0.425   75.0 -1.000000  0.000000 -0.526247E+00 -0.338420E-01  0.451066E+01 -0.178289E+00  0.978772E+04
 320.0  87.5 0.91  0.475   75.0 -1.000000  0.000000 -0.480893E+00 -0.102380E+00  0.449762E+01 -0.158727E+00  0.978772E+04
 320.0  87.5 0.91  0.525   75.0 -1.000000  0.000000 -0.433899E+00 -0.173003E+00  0.446300E+01 -0.138481E+00  0.978772E+04
 320.0  87.5 0.91  0.575   75.0 -1.000000  0.000000 -0.385584E+00 -0.245166E+00  0.440448E+01 -0.117692E+00  0.978772E+04
 320.0  87.5 0.91  0.625   75.0 -1.000000  0.000000 -0.336285E+00 -0.318312E+00  0.431951E+01 -0.965078E-01  0.978772E+04
 320.0  87.5 0.91  0.675   75.0 -1.000000  0.000000 -0.286354E+00 -0.391865E+00  0.420518E+01 -0.750835E-01  0.978772E+04
 320.0  87.5 0.91  0.725   75.0 -1.000000  0.000000 -0.236178E+00 -0.465216E+00  0.405819E+01 -0.535873E-01  0.978772E+04
 320.0  87.5 0.91  0.775   75.0 -1.000000  0.000000 -0.186200E+00 -0.537700E+00  0.387465E+01 -0.322095E-01  0.978772E+04
 320.0  87.5 0.91  0.825   75.0 -1.000000  0.000000 -0.136963E+00 -0.608561E+00  0.364972E+01 -0.111808E-01  0.978772E+04
 320.0  87.5 0.91  0.875   75.0 -1.000000  0.000000 -0.892163E-01 -0.676853E+00  0.337672E+01  0.918621E-02  0.978772E+04
 320.0  87.5 0.91  0.925   75.0 -1.000000  0.000000 -0.442389E-01 -0.741195E+00  0.304397E+01  0.283727E-01  0.978772E+04
 320.0  87.5 0.91  0.975   75.0 -1.000000  0.000000 -0.549395E-02 -0.798613E+00  0.261612E+01  0.450175E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   85.0  0.808192  0.026244 -0.411269E-01 -0.762158E+00  0.850618E+00  0.306699E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   85.0  1.007480  0.029849 -0.130846E+00 -0.647996E+00  0.103463E+01 -0.676957E-02  0.978772E+04
 320.0  87.5 0.91 -0.875   85.0  1.201820  0.035356 -0.215333E+00 -0.540367E+00  0.121097E+01 -0.420329E-01  0.978772E+04
 320.0  87.5 0.91 -0.825   85.0  1.392650  0.042037 -0.293037E+00 -0.440982E+00  0.137782E+01 -0.744885E-01  0.978772E+04
 320.0  87.5 0.91 -0.775   85.0  1.453220  0.047965 -0.363674E+00 -0.350295E+00  0.153521E+01 -0.104012E+00  0.978772E+04
 320.0  87.5 0.91 -0.725   85.0  1.728340  0.058652 -0.427293E+00 -0.268356E+00  0.168356E+01 -0.130618E+00  0.978772E+04
 320.0  87.5 0.91 -0.675   85.0  1.728640  0.068029 -0.484073E+00 -0.195026E+00  0.182342E+01 -0.154376E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   85.0  1.848470  0.075144 -0.534257E+00 -0.130070E+00  0.195536E+01 -0.175382E+00  0.978772E+04
 320.0  87.5 0.91 -0.575   85.0  1.895000  0.085354 -0.578112E+00 -0.732015E-01  0.207990E+01 -0.193745E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   85.0  1.754730  0.095235 -0.615915E+00 -0.241047E-01  0.219755E+01 -0.209579E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   85.0  2.210080  0.109657 -0.647946E+00  0.175464E-01  0.230874E+01 -0.222997E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   85.0  2.394790  0.123471 -0.674476E+00  0.520805E-01  0.241388E+01 -0.234114E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   85.0  2.169460  0.116388 -0.695772E+00  0.798232E-01  0.251329E+01 -0.243038E+00  0.978772E+04
 320.0  87.5 0.91 -0.325   85.0  2.472500  0.128566 -0.712089E+00  0.101093E+00  0.260728E+01 -0.249877E+00  0.978772E+04
 320.0  87.5 0.91 -0.275   85.0  2.215040  0.122505 -0.723673E+00  0.116199E+00  0.269607E+01 -0.254732E+00  0.978772E+04
 320.0  87.5 0.91 -0.225   85.0  2.374050  0.126108 -0.730756E+00  0.125439E+00  0.277987E+01 -0.257702E+00  0.978772E+04
 320.0  87.5 0.91 -0.175   85.0  2.411760  0.130387 -0.733563E+00  0.129102E+00  0.285879E+01 -0.258879E+00  0.978772E+04
 320.0  87.5 0.91 -0.125   85.0  2.446580  0.135858 -0.732307E+00  0.127463E+00  0.293293E+01 -0.258352E+00  0.978772E+04
 320.0  87.5 0.91 -0.075   85.0  2.638520  0.141917 -0.727191E+00  0.120788E+00  0.300232E+01 -0.256207E+00  0.978772E+04
 320.0  87.5 0.91 -0.025   85.0  2.403480  0.138378 -0.718407E+00  0.109331E+00  0.306692E+01 -0.252525E+00  0.978772E+04
 320.0  87.5 0.91  0.025   85.0  2.769700  0.153132 -0.706140E+00  0.933371E-01  0.312666E+01 -0.247384E+00  0.978772E+04
 320.0  87.5 0.91  0.075   85.0  3.056080  0.165285 -0.690567E+00  0.730401E-01  0.318139E+01 -0.240857E+00  0.978772E+04
 320.0  87.5 0.91  0.125   85.0  2.834290  0.170017 -0.671854E+00  0.486660E-01  0.323089E+01 -0.233015E+00  0.978772E+04
 320.0  87.5 0.91  0.175   85.0  3.143600  0.203794 -0.650164E+00  0.204326E-01  0.327487E+01 -0.223927E+00  0.978772E+04
 320.0  87.5 0.91  0.225   85.0  3.062130  0.248359 -0.625651E+00 -0.114497E-01  0.331295E+01 -0.213657E+00  0.978772E+04
 320.0  87.5 0.91  0.275   85.0  3.062460  0.335905 -0.598465E+00 -0.467769E-01  0.334468E+01 -0.202269E+00  0.978772E+04
 320.0  87.5 0.91  0.325   85.0  3.292030  0.618609 -0.568750E+00 -0.853503E-01  0.336946E+01 -0.189824E+00  0.978772E+04
 320.0  87.5 0.91  0.375   85.0 -1.000000  0.000000 -0.536645E+00 -0.126976E+00  0.338661E+01 -0.176382E+00  0.978772E+04
 320.0  87.5 0.91  0.425   85.0 -1.000000  0.000000 -0.502290E+00 -0.171463E+00  0.339530E+01 -0.162000E+00  0.978772E+04
 320.0  87.5 0.91  0.475   85.0 -1.000000  0.000000 -0.465818E+00 -0.218622E+00  0.339450E+01 -0.146736E+00  0.978772E+04
 320.0  87.5 0.91  0.525   85.0 -1.000000  0.000000 -0.427363E+00 -0.268264E+00  0.338304E+01 -0.130648E+00  0.978772E+04
 320.0  87.5 0.91  0.575   85.0 -1.000000  0.000000 -0.387061E+00 -0.320201E+00  0.335947E+01 -0.113791E+00  0.978772E+04
 320.0  87.5 0.91  0.625   85.0 -1.000000  0.000000 -0.345049E+00 -0.374237E+00  0.332209E+01 -0.962258E-01  0.978772E+04
 320.0  87.5 0.91  0.675   85.0 -1.000000  0.000000 -0.301471E+00 -0.430171E+00  0.326885E+01 -0.780125E-01  0.978772E+04
 320.0  87.5 0.91  0.725   85.0 -1.000000  0.000000 -0.256481E+00 -0.487787E+00  0.319726E+01 -0.592169E-01  0.978772E+04
 320.0  87.5 0.91  0.775   85.0 -1.000000  0.000000 -0.210255E+00 -0.546849E+00  0.310428E+01 -0.399125E-01  0.978772E+04
 320.0  87.5 0.91  0.825   85.0 -1.000000  0.000000 -0.163001E+00 -0.607082E+00  0.298608E+01 -0.201875E-01  0.978772E+04
 320.0  87.5 0.91  0.875   85.0 -1.000000  0.000000 -0.115003E+00 -0.668139E+00  0.283766E+01 -0.159196E-03  0.978772E+04
 320.0  87.5 0.91  0.925   85.0 -1.000000  0.000000 -0.667282E-01 -0.729513E+00  0.265154E+01  0.199825E-01  0.978772E+04
 320.0  87.5 0.91  0.975   85.0 -1.000000  0.000000 -0.193948E-01 -0.790125E+00  0.241132E+01  0.397571E-01  0.978772E+04
 320.0  87.5 0.91 -0.975   95.0  0.959023  0.029313 -0.569060E-01 -0.758014E+00  0.875038E+00  0.250211E-01  0.978772E+04
 320.0  87.5 0.91 -0.925   95.0  1.035540  0.032134 -0.149282E+00 -0.657949E+00  0.105985E+01 -0.125006E-01  0.978772E+04
 320.0  87.5 0.91 -0.875   95.0  1.128610  0.035508 -0.229281E+00 -0.572007E+00  0.122276E+01 -0.449528E-01  0.978772E+04
 320.0  87.5 0.91 -0.825   95.0  1.345200  0.043676 -0.299589E+00 -0.497171E+00  0.136861E+01 -0.734331E-01  0.978772E+04
 320.0  87.5 0.91 -0.775   95.0  1.447040  0.050193 -0.361536E+00 -0.431773E+00  0.149998E+01 -0.984950E-01  0.978772E+04
 320.0  87.5 0.91 -0.725   95.0  1.444190  0.057801 -0.416037E+00 -0.374642E+00  0.161878E+01 -0.120520E+00  0.978772E+04
 320.0  87.5 0.91 -0.675   95.0  1.713630  0.070623 -0.463798E+00 -0.324880E+00  0.172651E+01 -0.139804E+00  0.978772E+04
 320.0  87.5 0.91 -0.625   95.0  1.633100  0.076047 -0.505397E+00 -0.281764E+00  0.182443E+01 -0.156587E+00  0.978772E+04
 320.0  87.5 0.91 -0.575   95.0  1.812260  0.088066 -0.541322E+00 -0.244693E+00  0.191360E+01 -0.171071E+00  0.978772E+04
 320.0  87.5 0.91 -0.525   95.0  1.909550  0.098198 -0.571993E+00 -0.213162E+00  0.199495E+01 -0.183430E+00  0.978772E+04
 320.0  87.5 0.91 -0.475   95.0  1.781150  0.096447 -0.597779E+00 -0.186737E+00  0.206928E+01 -0.193815E+00  0.978772E+04
 320.0  87.5 0.91 -0.425   95.0  1.880590  0.104513 -0.619004E+00 -0.165042E+00  0.213727E+01 -0.202360E+00  0.978772E+04
 320.0  87.5 0.91 -0.375   95.0  2.092590  0.105246 -0.635957E+00 -0.147750E+00  0.219954E+01 -0.209183E+00  0.978772E+04
 320.0  87.5 0.91 -0.325   95.0  2.087200  0.103907 -0.648897E+00 -0.134571E+00  0.225661E+01 -0.214390E+00  0.978772E+04
 320.0  87.5 0.91 -0.275   95.0  2.407750  0.111860 -0.658058E+00 -0.125253E+00  0.230894E+01 -0.218075E+00  0.978772E+04
 320.0  87.5 0.91 -0.225   95.0  1.964870  0.101829 -0.663650E+00 -0.119570E+00  0.235694E+01 -0.220325E+00  0.978772E+04
 320.0  87.5 0.91 -0.175   95.0  2.036070  0.102902 -0.665864E+00 -0.117320E+00  0.240094E+01 -0.221215E+00  0.978772E+04
 320.0  87.5 0.91 -0.125   95.0  2.183250  0.105969 -0.664874E+00 -0.118326E+00  0.244124E+01 -0.220817E+00  0.978772E+04
 320.0  87.5 0.91 -0.075   95.0  2.354360  0.108357 -0.660837E+00 -0.122429E+00  0.247808E+01 -0.219193E+00  0.978772E+04
 320.0  87.5 0.91 -0.025   95.0  2.130490  0.106935 -0.653896E+00 -0.129485E+00  0.251164E+01 -0.216401E+00  0.978772E+04
 320.0  87.5 0.91  0.025   95.0  2.132010  0.111784 -0.644184E+00 -0.139369E+00  0.254207E+01 -0.212494E+00  0.978772E+04
 320.0  87.5 0.91  0.075   95.0  2.513050  0.126741 -0.631819E+00 -0.151967E+00  0.256947E+01 -0.207518E+00  0.978772E+04
 320.0  87.5 0.91  0.125   95.0  2.322810  0.137303 -0.616911E+00 -0.167179E+00  0.259388E+01 -0.201517E+00  0.978772E+04
 320.0  87.5 0.91  0.175   95.0  2.784910  0.168011 -0.599558E+00 -0.184916E+00  0.261531E+01 -0.194531E+00  0.978772E+04
 320.0  87.5 0.91  0.225   95.0  2.738910  0.211309 -0.579850E+00 -0.205103E+00  0.263370E+01 -0.186594E+00  0.978772E+04
 320.0  87.5 0.91  0.275   95.0  2.767320  0.305072 -0.557868E+00 -0.227670E+00  0.264892E+01 -0.177739E+00  0.978772E+04
 320.0  87.5 0.91  0.325   95.0  1.958640  0.440613 -0.533684E+00 -0.252562E+00  0.266078E+01 -0.167992E+00  0.978772E+04
 320.0  87.5 0.91  0.375   95.0 -1.000000  0.000000 -0.507363E+00 -0.279730E+00  0.266904E+01 -0.157380E+00  0.978772E+04
 320.0  87.5 0.91  0.425   95.0 -1.000000  0.000000 -0.478962E+00 -0.309139E+00  0.267333E+01 -0.145923E+00  0.978772E+04
 320.0  87.5 0.91  0.475   95.0 -1.000000  0.000000 -0.448526E+00 -0.340761E+00  0.267320E+01 -0.133640E+00  0.978772E+04
 320.0  87.5 0.91  0.525   95.0 -1.000000  0.000000 -0.416097E+00 -0.374580E+00  0.266808E+01 -0.120545E+00  0.978772E+04
 320.0  87.5 0.91  0.575   95.0 -1.000000  0.000000 -0.381702E+00 -0.410590E+00  0.265725E+01 -0.106647E+00  0.978772E+04
 320.0  87.5 0.91  0.625   95.0 -1.000000  0.000000 -0.345360E+00 -0.448803E+00  0.263982E+01 -0.919533E-01  0.978772E+04
 320.0  87.5 0.91  0.675   95.0 -1.000000  0.000000 -0.307074E+00 -0.489242E+00  0.261471E+01 -0.764629E-01  0.978772E+04
 320.0  87.5 0.91  0.725   95.0 -1.000000  0.000000 -0.266831E+00 -0.531957E+00  0.258059E+01 -0.601684E-01  0.978772E+04
 320.0  87.5 0.91  0.775   95.0 -1.000000  0.000000 -0.224590E+00 -0.577023E+00  0.253588E+01 -0.430515E-01  0.978772E+04
 320.0  87.5 0.91  0.825   95.0 -1.000000  0.000000 -0.180270E+00 -0.624562E+00  0.247875E+01 -0.250768E-01  0.978772E+04
 320.0  87.5 0.91  0.875   95.0 -1.000000  0.000000 -0.133707E+00 -0.674773E+00  0.240732E+01 -0.617720E-02  0.978772E+04
 320.0  87.5 0.91  0.925   95.0 -1.000000  0.000000 -0.845528E-01 -0.728023E+00  0.232049E+01  0.137889E-01  0.978772E+04
 320.0  87.5 0.91  0.975   95.0 -1.000000  0.000000 -0.316993E-01 -0.785255E+00  0.222408E+01  0.352559E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  105.0  0.908822  0.028724 -0.697527E-01 -0.759507E+00  0.896477E+00  0.207079E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  105.0  1.076920  0.032942 -0.161918E+00 -0.679175E+00  0.107963E+01 -0.155829E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  105.0  1.184670  0.038273 -0.236891E+00 -0.615845E+00  0.122981E+01 -0.449854E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  105.0  1.273850  0.044959 -0.300746E+00 -0.563466E+00  0.135785E+01 -0.699365E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  105.0  1.339610  0.051885 -0.355887E+00 -0.519347E+00  0.146851E+01 -0.914171E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  105.0  1.467550  0.061812 -0.403715E+00 -0.481874E+00  0.156480E+01 -0.110002E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  105.0  1.571040  0.074889 -0.445188E+00 -0.449952E+00  0.164892E+01 -0.126084E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  105.0  1.470100  0.077662 -0.481018E+00 -0.422784E+00  0.172257E+01 -0.139954E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  105.0  1.547090  0.093573 -0.511766E+00 -0.399763E+00  0.178714E+01 -0.151839E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  105.0  1.710240  0.101295 -0.537886E+00 -0.380413E+00  0.184379E+01 -0.161923E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  105.0  1.734810  0.107915 -0.559759E+00 -0.364352E+00  0.189347E+01 -0.170360E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  105.0  1.748060  0.103313 -0.577707E+00 -0.351268E+00  0.193704E+01 -0.177276E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  105.0  1.755700  0.104704 -0.592008E+00 -0.340903E+00  0.197522E+01 -0.182784E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  105.0  1.662440  0.099913 -0.602905E+00 -0.333041E+00  0.200861E+01 -0.186979E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  105.0  1.827250  0.106396 -0.610609E+00 -0.327501E+00  0.203778E+01 -0.189943E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  105.0  2.005770  0.105270 -0.615307E+00 -0.324129E+00  0.206320E+01 -0.191751E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  105.0  1.842940  0.104148 -0.617167E+00 -0.322797E+00  0.208527E+01 -0.192466E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  105.0  1.818770  0.105034 -0.616335E+00 -0.323393E+00  0.210437E+01 -0.192146E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  105.0  1.940370  0.111264 -0.612944E+00 -0.325825E+00  0.212081E+01 -0.190842E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  105.0  2.180270  0.114086 -0.607110E+00 -0.330015E+00  0.213487E+01 -0.188597E+00  0.978772E+04
 320.0  87.5 0.91  0.025  105.0  2.404670  0.127006 -0.598938E+00 -0.335899E+00  0.214676E+01 -0.185452E+00  0.978772E+04
 320.0  87.5 0.91  0.075  105.0  2.154380  0.128195 -0.588521E+00 -0.343426E+00  0.215670E+01 -0.181442E+00  0.978772E+04
 320.0  87.5 0.91  0.125  105.0  2.058050  0.142372 -0.575940E+00 -0.352553E+00  0.216483E+01 -0.176596E+00  0.978772E+04
 320.0  87.5 0.91  0.175  105.0  2.122780  0.163693 -0.561265E+00 -0.363251E+00  0.217129E+01 -0.170940E+00  0.978772E+04
 320.0  87.5 0.91  0.225  105.0  2.201500  0.207243 -0.544559E+00 -0.375500E+00  0.217616E+01 -0.164498E+00  0.978772E+04
 320.0  87.5 0.91  0.275  105.0  2.174560  0.305473 -0.525871E+00 -0.389291E+00  0.217949E+01 -0.157286E+00  0.978772E+04
 320.0  87.5 0.91  0.325  105.0  1.876410  0.506007 -0.505243E+00 -0.404624E+00  0.218131E+01 -0.149319E+00  0.978772E+04
 320.0  87.5 0.91  0.375  105.0 -1.000000  0.000000 -0.482706E+00 -0.421514E+00  0.218158E+01 -0.140607E+00  0.978772E+04
 320.0  87.5 0.91  0.425  105.0 -1.000000  0.000000 -0.458278E+00 -0.439983E+00  0.218023E+01 -0.131154E+00  0.978772E+04
 320.0  87.5 0.91  0.475  105.0 -1.000000  0.000000 -0.431968E+00 -0.460071E+00  0.217715E+01 -0.120961E+00  0.978772E+04
 320.0  87.5 0.91  0.525  105.0 -1.000000  0.000000 -0.403768E+00 -0.481834E+00  0.217218E+01 -0.110022E+00  0.978772E+04
 320.0  87.5 0.91  0.575  105.0 -1.000000  0.000000 -0.373652E+00 -0.505344E+00  0.216507E+01 -0.983250E-01  0.978772E+04
 320.0  87.5 0.91  0.625  105.0 -1.000000  0.000000 -0.341575E+00 -0.530702E+00  0.215557E+01 -0.858471E-01  0.978772E+04
 320.0  87.5 0.91  0.675  105.0 -1.000000  0.000000 -0.307459E+00 -0.558041E+00  0.214334E+01 -0.725547E-01  0.978772E+04
 320.0  87.5 0.91  0.725  105.0 -1.000000  0.000000 -0.271186E+00 -0.587537E+00  0.212807E+01 -0.583965E-01  0.978772E+04
 320.0  87.5 0.91  0.775  105.0 -1.000000  0.000000 -0.232573E+00 -0.619438E+00  0.210952E+01 -0.432951E-01  0.978772E+04
 320.0  87.5 0.91  0.825  105.0 -1.000000  0.000000 -0.191322E+00 -0.654100E+00  0.208785E+01 -0.271285E-01  0.978772E+04
 320.0  87.5 0.91  0.875  105.0 -1.000000  0.000000 -0.146923E+00 -0.692078E+00  0.206440E+01 -0.968838E-02  0.978772E+04
 320.0  87.5 0.91  0.925  105.0 -1.000000  0.000000 -0.983265E-01 -0.734381E+00  0.204471E+01  0.944373E-02  0.978772E+04
 320.0  87.5 0.91  0.975  105.0 -1.000000  0.000000 -0.422867E-01 -0.783625E+00  0.205702E+01  0.315332E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  115.0  0.916356  0.029806 -0.799753E-01 -0.765145E+00  0.914862E+00  0.175370E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  115.0  1.072340  0.034129 -0.170359E+00 -0.706914E+00  0.109493E+01 -0.168455E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  115.0  1.139900  0.038847 -0.240557E+00 -0.665116E+00  0.123362E+01 -0.433478E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  115.0  1.426770  0.049797 -0.299113E+00 -0.632390E+00  0.134688E+01 -0.653293E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  115.0  1.362820  0.055855 -0.349067E+00 -0.605870E+00  0.144111E+01 -0.839993E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  115.0  1.312740  0.066044 -0.392054E+00 -0.583995E+00  0.152014E+01 -0.100010E+00  0.978772E+04
 320.0  87.5 0.91 -0.675  115.0  1.564540  0.081768 -0.429126E+00 -0.565785E+00  0.158660E+01 -0.113779E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  115.0  1.386450  0.090613 -0.461030E+00 -0.550569E+00  0.164249E+01 -0.125602E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  115.0  1.427810  0.113252 -0.488328E+00 -0.537867E+00  0.168938E+01 -0.135700E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  115.0  1.559230  0.129481 -0.511469E+00 -0.527320E+00  0.172853E+01 -0.144246E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  115.0  1.704410  0.136612 -0.530815E+00 -0.518651E+00  0.176102E+01 -0.151383E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  115.0  1.750330  0.136361 -0.546669E+00 -0.511645E+00  0.178774E+01 -0.157226E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  115.0  1.425290  0.131992 -0.559291E+00 -0.506129E+00  0.180945E+01 -0.161873E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  115.0  1.645430  0.133987 -0.568901E+00 -0.501965E+00  0.182681E+01 -0.165410E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  115.0  1.571670  0.139291 -0.575692E+00 -0.499041E+00  0.184039E+01 -0.167908E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  115.0  1.620610  0.137328 -0.579833E+00 -0.497266E+00  0.185068E+01 -0.169431E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  115.0  1.912190  0.144098 -0.581471E+00 -0.496565E+00  0.185814E+01 -0.170033E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  115.0  1.877820  0.146182 -0.580739E+00 -0.496879E+00  0.186313E+01 -0.169764E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  115.0  1.547860  0.140377 -0.577750E+00 -0.498158E+00  0.186600E+01 -0.168665E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  115.0  1.579710  0.151042 -0.572609E+00 -0.500367E+00  0.186705E+01 -0.166774E+00  0.978772E+04
 320.0  87.5 0.91  0.025  115.0  1.848070  0.165440 -0.565404E+00 -0.503477E+00  0.186655E+01 -0.164123E+00  0.978772E+04
 320.0  87.5 0.91  0.075  115.0  1.421840  0.188203 -0.556214E+00 -0.507469E+00  0.186472E+01 -0.160741E+00  0.978772E+04
 320.0  87.5 0.91  0.125  115.0  1.615830  0.214611 -0.545109E+00 -0.512330E+00  0.186177E+01 -0.156651E+00  0.978772E+04
 320.0  87.5 0.91  0.175  115.0  1.683360  0.247928 -0.532146E+00 -0.518059E+00  0.185788E+01 -0.151874E+00  0.978772E+04
 320.0  87.5 0.91  0.225  115.0  2.350620  0.356688 -0.517373E+00 -0.524660E+00  0.185323E+01 -0.146425E+00  0.978772E+04
 320.0  87.5 0.91  0.275  115.0  2.203020  0.537795 -0.500830E+00 -0.532144E+00  0.184793E+01 -0.140318E+00  0.978772E+04
 320.0  87.5 0.91  0.325  115.0  3.493940  1.184340 -0.482543E+00 -0.540535E+00  0.184213E+01 -0.133561E+00  0.978772E+04
 320.0  87.5 0.91  0.375  115.0 -1.000000  0.000000 -0.462530E+00 -0.549863E+00  0.183591E+01 -0.126157E+00  0.978772E+04
 320.0  87.5 0.91  0.425  115.0 -1.000000  0.000000 -0.440794E+00 -0.560172E+00  0.182939E+01 -0.118106E+00  0.978772E+04
 320.0  87.5 0.91  0.475  115.0 -1.000000  0.000000 -0.417327E+00 -0.571517E+00  0.182264E+01 -0.109401E+00  0.978772E+04
 320.0  87.5 0.91  0.525  115.0 -1.000000  0.000000 -0.392101E+00 -0.583972E+00  0.181574E+01 -0.100028E+00  0.978772E+04
 320.0  87.5 0.91  0.575  115.0 -1.000000  0.000000 -0.365066E+00 -0.597630E+00  0.180881E+01 -0.899641E-01  0.978772E+04
 320.0  87.5 0.91  0.625  115.0 -1.000000  0.000000 -0.336145E+00 -0.612613E+00  0.180198E+01 -0.791768E-01  0.978772E+04
 320.0  87.5 0.91  0.675  115.0 -1.000000  0.000000 -0.305221E+00 -0.629081E+00  0.179549E+01 -0.676159E-01  0.978772E+04
 320.0  87.5 0.91  0.725  115.0 -1.000000  0.000000 -0.272116E+00 -0.647249E+00  0.178976E+01 -0.552084E-01  0.978772E+04
 320.0  87.5 0.91  0.775  115.0 -1.000000  0.000000 -0.236563E+00 -0.667417E+00  0.178564E+01 -0.418443E-01  0.978772E+04
 320.0  87.5 0.91  0.825  115.0 -1.000000  0.000000 -0.198127E+00 -0.690029E+00  0.178492E+01 -0.273495E-01  0.978772E+04
 320.0  87.5 0.91  0.875  115.0 -1.000000  0.000000 -0.156051E+00 -0.715800E+00  0.179175E+01 -0.114220E-01  0.978772E+04
 320.0  87.5 0.91  0.925  115.0 -1.000000  0.000000 -0.108748E+00 -0.746080E+00  0.181761E+01  0.656080E-02  0.978772E+04
 320.0  87.5 0.91  0.975  115.0 -1.000000  0.000000 -0.511664E-01 -0.784601E+00  0.191137E+01  0.285486E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  125.0  0.965714  0.031672 -0.879354E-01 -0.773365E+00  0.930244E+00  0.152928E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  125.0  1.098390  0.035552 -0.175854E+00 -0.737208E+00  0.110657E+01 -0.169487E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  125.0  1.195970  0.042171 -0.241887E+00 -0.714766E+00  0.123531E+01 -0.408875E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  125.0  1.400590  0.054189 -0.296251E+00 -0.698720E+00  0.133648E+01 -0.604535E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  125.0  1.456080  0.067960 -0.342319E+00 -0.686566E+00  0.141773E+01 -0.769488E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  125.0  1.558700  0.086085 -0.381812E+00 -0.677065E+00  0.148343E+01 -0.910360E-01  0.978772E+04
 320.0  87.5 0.91 -0.675  125.0  1.488740  0.105433 -0.415794E+00 -0.669494E+00  0.153651E+01 -0.103122E+00  0.978772E+04
 320.0  87.5 0.91 -0.625  125.0  1.565760  0.134686 -0.444996E+00 -0.663394E+00  0.157914E+01 -0.113484E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  125.0  1.355420  0.154382 -0.469961E+00 -0.658453E+00  0.161299E+01 -0.122326E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  125.0  1.513590  0.211450 -0.491111E+00 -0.654453E+00  0.163941E+01 -0.129806E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  125.0  1.643450  0.245232 -0.508787E+00 -0.651234E+00  0.165948E+01 -0.136051E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  125.0  1.738780  0.226631 -0.523270E+00 -0.648675E+00  0.167414E+01 -0.141162E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  125.0  2.029460  0.254636 -0.534798E+00 -0.646689E+00  0.168415E+01 -0.145228E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  125.0  2.068070  0.264269 -0.543574E+00 -0.645205E+00  0.169019E+01 -0.148322E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  125.0  1.401060  0.243496 -0.549776E+00 -0.644171E+00  0.169282E+01 -0.150507E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  125.0  1.355520  0.253066 -0.553557E+00 -0.643546E+00  0.169255E+01 -0.151839E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  125.0  1.580530  0.286876 -0.555054E+00 -0.643300E+00  0.168982E+01 -0.152366E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  125.0  1.509760  0.274153 -0.554384E+00 -0.643410E+00  0.168501E+01 -0.152130E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  125.0  1.795080  0.309690 -0.551655E+00 -0.643860E+00  0.167846E+01 -0.151169E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  125.0  1.574840  0.318097 -0.546960E+00 -0.644639E+00  0.167048E+01 -0.149515E+00  0.978772E+04
 320.0  87.5 0.91  0.025  125.0  2.121740  0.374329 -0.540380E+00 -0.645742E+00  0.166135E+01 -0.147196E+00  0.978772E+04
 320.0  87.5 0.91  0.075  125.0  1.424010  0.433510 -0.531988E+00 -0.647169E+00  0.165131E+01 -0.144237E+00  0.978772E+04
 320.0  87.5 0.91  0.125  125.0  0.891245  0.507065 -0.521845E+00 -0.648924E+00  0.164058E+01 -0.140659E+00  0.978772E+04
 320.0  87.5 0.91  0.175  125.0  1.608000  0.678276 -0.510003E+00 -0.651016E+00  0.162937E+01 -0.136480E+00  0.978772E+04
 320.0  87.5 0.91  0.225  125.0  1.891020  1.000700 -0.496507E+00 -0.653459E+00  0.161789E+01 -0.131713E+00  0.978772E+04
 320.0  87.5 0.91  0.275  125.0 -1.000000  0.000000 -0.481388E+00 -0.656272E+00  0.160631E+01 -0.126369E+00  0.978772E+04
 320.0  87.5 0.91  0.325  125.0 -1.000000  0.000000 -0.464671E+00 -0.659480E+00  0.159481E+01 -0.120454E+00  0.978772E+04
 320.0  87.5 0.91  0.375  125.0 -1.000000  0.000000 -0.446368E+00 -0.663116E+00  0.158357E+01 -0.113970E+00  0.978772E+04
 320.0  87.5 0.91  0.425  125.0 -1.000000  0.000000 -0.426478E+00 -0.667220E+00  0.157279E+01 -0.106915E+00  0.978772E+04
 320.0  87.5 0.91  0.475  125.0 -1.000000  0.000000 -0.404985E+00 -0.671845E+00  0.156266E+01 -0.992807E-01  0.978772E+04
 320.0  87.5 0.91  0.525  125.0 -1.000000  0.000000 -0.381855E+00 -0.677055E+00  0.155345E+01 -0.910513E-01  0.978772E+04
 320.0  87.5 0.91  0.575  125.0 -1.000000  0.000000 -0.357031E+00 -0.682933E+00  0.154546E+01 -0.822021E-01  0.978772E+04
 320.0  87.5 0.91  0.625  125.0 -1.000000  0.000000 -0.330423E+00 -0.689588E+00  0.153911E+01 -0.726962E-01  0.978772E+04
 320.0  87.5 0.91  0.675  125.0 -1.000000  0.000000 -0.301896E+00 -0.697163E+00  0.153501E+01 -0.624788E-01  0.978772E+04
 320.0  87.5 0.91  0.725  125.0 -1.000000  0.000000 -0.271246E+00 -0.705854E+00  0.153414E+01 -0.514686E-01  0.978772E+04
 320.0  87.5 0.91  0.775  125.0 -1.000000  0.000000 -0.238159E+00 -0.715942E+00  0.153814E+01 -0.395415E-01  0.978772E+04
 320.0  87.5 0.91  0.825  125.0 -1.000000  0.000000 -0.202122E+00 -0.727853E+00  0.155005E+01 -0.264969E-01  0.978772E+04
 320.0  87.5 0.91  0.875  125.0 -1.000000  0.000000 -0.162219E+00 -0.742306E+00  0.157627E+01 -0.119784E-01  0.978772E+04
 320.0  87.5 0.91  0.925  125.0 -1.000000  0.000000 -0.116481E+00 -0.760734E+00  0.163321E+01  0.477202E-02  0.978772E+04
 320.0  87.5 0.91  0.975  125.0 -1.000000  0.000000 -0.584273E-01 -0.787410E+00  0.178747E+01  0.262262E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  135.0  1.001000  0.031941 -0.939875E-01 -0.782683E+00  0.942748E+00  0.137668E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  135.0  1.094700  0.036908 -0.179331E+00 -0.766867E+00  0.111527E+01 -0.163982E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  135.0  1.292560  0.048996 -0.241937E+00 -0.761015E+00  0.123568E+01 -0.381887E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  135.0  1.340250  0.061947 -0.293084E+00 -0.758706E+00  0.132716E+01 -0.558458E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  135.0  1.326880  0.079980 -0.336289E+00 -0.758073E+00  0.139824E+01 -0.706838E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  135.0  1.388000  0.111382 -0.373279E+00 -0.758301E+00  0.145367E+01 -0.833419E-01  0.978772E+04
 320.0  87.5 0.91 -0.675  135.0  1.605540  0.179016 -0.405091E+00 -0.758973E+00  0.149657E+01 -0.942003E-01  0.978772E+04
 320.0  87.5 0.91 -0.625  135.0  1.296720  0.266959 -0.432427E+00 -0.759852E+00  0.152922E+01 -0.103513E+00  0.978772E+04
 320.0  87.5 0.91 -0.575  135.0  1.108180  0.413110 -0.455800E+00 -0.760800E+00  0.155335E+01 -0.111465E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  135.0  1.288950  0.403563 -0.475607E+00 -0.761729E+00  0.157034E+01 -0.118195E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  135.0  1.895650  0.589719 -0.492163E+00 -0.762588E+00  0.158128E+01 -0.123817E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  135.0 -1.000000  0.000000 -0.505733E+00 -0.763343E+00  0.158712E+01 -0.128421E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  135.0  2.658030  0.841683 -0.516536E+00 -0.763975E+00  0.158864E+01 -0.132084E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  135.0 -1.000000  0.000000 -0.524763E+00 -0.764474E+00  0.158649E+01 -0.134873E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  135.0 -1.000000  0.000000 -0.530577E+00 -0.764836E+00  0.158125E+01 -0.136844E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  135.0 -1.000000  0.000000 -0.534122E+00 -0.765060E+00  0.157340E+01 -0.138045E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  135.0 -1.000000  0.000000 -0.535525E+00 -0.765149E+00  0.156340E+01 -0.138520E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  135.0 -1.000000  0.000000 -0.534897E+00 -0.765109E+00  0.155160E+01 -0.138308E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  135.0 -1.000000  0.000000 -0.532339E+00 -0.764947E+00  0.153836E+01 -0.137441E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  135.0 -1.000000  0.000000 -0.527937E+00 -0.764671E+00  0.152398E+01 -0.135949E+00  0.978772E+04
 320.0  87.5 0.91  0.025  135.0 -1.000000  0.000000 -0.521769E+00 -0.764291E+00  0.150873E+01 -0.133858E+00  0.978772E+04
 320.0  87.5 0.91  0.075  135.0 -1.000000  0.000000 -0.513903E+00 -0.763818E+00  0.149285E+01 -0.131191E+00  0.978772E+04
 320.0  87.5 0.91  0.125  135.0 -1.000000  0.000000 -0.504397E+00 -0.763266E+00  0.147659E+01 -0.127968E+00  0.978772E+04
 320.0  87.5 0.91  0.175  135.0 -1.000000  0.000000 -0.493303E+00 -0.762649E+00  0.146015E+01 -0.124203E+00  0.978772E+04
 320.0  87.5 0.91  0.225  135.0 -1.000000  0.000000 -0.480660E+00 -0.761984E+00  0.144376E+01 -0.119911E+00  0.978772E+04
 320.0  87.5 0.91  0.275  135.0 -1.000000  0.000000 -0.466501E+00 -0.761288E+00  0.142761E+01 -0.115102E+00  0.978772E+04
 320.0  87.5 0.91  0.325  135.0 -1.000000  0.000000 -0.450848E+00 -0.760585E+00  0.141193E+01 -0.109781E+00  0.978772E+04
 320.0  87.5 0.91  0.375  135.0 -1.000000  0.000000 -0.433712E+00 -0.759900E+00  0.139692E+01 -0.103950E+00  0.978772E+04
 320.0  87.5 0.91  0.425  135.0 -1.000000  0.000000 -0.415092E+00 -0.759264E+00  0.138284E+01 -0.976093E-01  0.978772E+04
 320.0  87.5 0.91  0.475  135.0 -1.000000  0.000000 -0.394973E+00 -0.758716E+00  0.136997E+01 -0.907492E-01  0.978772E+04
 320.0  87.5 0.91  0.525  135.0 -1.000000  0.000000 -0.373319E+00 -0.758302E+00  0.135867E+01 -0.833557E-01  0.978772E+04
 320.0  87.5 0.91  0.575  135.0 -1.000000  0.000000 -0.350072E+00 -0.758082E+00  0.134936E+01 -0.754049E-01  0.978772E+04
 320.0  87.5 0.91  0.625  135.0 -1.000000  0.000000 -0.325141E+00 -0.758136E+00  0.134267E+01 -0.668609E-01  0.978772E+04
 320.0  87.5 0.91  0.675  135.0 -1.000000  0.000000 -0.298383E+00 -0.758570E+00  0.133947E+01 -0.576693E-01  0.978772E+04
 320.0  87.5 0.91  0.725  135.0 -1.000000  0.000000 -0.269588E+00 -0.759533E+00  0.134110E+01 -0.477482E-01  0.978772E+04
 320.0  87.5 0.91  0.775  135.0 -1.000000  0.000000 -0.238420E+00 -0.761247E+00  0.134977E+01 -0.369703E-01  0.978772E+04
 320.0  87.5 0.91  0.825  135.0 -1.000000  0.000000 -0.204326E+00 -0.764065E+00  0.136946E+01 -0.251251E-01  0.978772E+04
 320.0  87.5 0.91  0.875  135.0 -1.000000  0.000000 -0.166294E+00 -0.768611E+00  0.140827E+01 -0.118295E-01  0.978772E+04
 320.0  87.5 0.91  0.925  135.0 -1.000000  0.000000 -0.122103E+00 -0.776219E+00  0.148648E+01  0.375553E-02  0.978772E+04
 320.0  87.5 0.91  0.975  135.0 -1.000000  0.000000 -0.641974E-01 -0.791245E+00  0.168518E+01  0.244748E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  145.0  0.918486  0.031936 -0.984452E-01 -0.791786E+00  0.952521E+00  0.127743E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  145.0  1.124050  0.040589 -0.181460E+00 -0.793386E+00  0.112158E+01 -0.155701E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  145.0  1.218160  0.051822 -0.241392E+00 -0.801037E+00  0.123533E+01 -0.356517E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  145.0  1.325720  0.072614 -0.290153E+00 -0.809608E+00  0.131927E+01 -0.518524E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  145.0  1.466600  0.106550 -0.331297E+00 -0.817933E+00  0.138256E+01 -0.654584E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  145.0  1.456600  0.175314 -0.366523E+00 -0.825629E+00  0.143022E+01 -0.770737E-01  0.978772E+04
 320.0  87.5 0.91 -0.675  145.0  1.188280  0.279932 -0.396830E+00 -0.832564E+00  0.146549E+01 -0.870487E-01  0.978772E+04
 320.0  87.5 0.91 -0.625  145.0 -1.000000  0.000000 -0.422887E+00 -0.838707E+00  0.149070E+01 -0.956143E-01  0.978772E+04
 320.0  87.5 0.91 -0.575  145.0 -1.000000  0.000000 -0.445180E+00 -0.844067E+00  0.150763E+01 -0.102936E+00  0.978772E+04
 320.0  87.5 0.91 -0.525  145.0 -1.000000  0.000000 -0.464080E+00 -0.848673E+00  0.151766E+01 -0.109141E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  145.0 -1.000000  0.000000 -0.479888E+00 -0.852562E+00  0.152192E+01 -0.114327E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  145.0 -1.000000  0.000000 -0.492848E+00 -0.855771E+00  0.152133E+01 -0.118579E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  145.0 -1.000000  0.000000 -0.503170E+00 -0.858339E+00  0.151667E+01 -0.121964E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  145.0 -1.000000  0.000000 -0.511033E+00 -0.860300E+00  0.150860E+01 -0.124542E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  145.0 -1.000000  0.000000 -0.516590E+00 -0.861690E+00  0.149768E+01 -0.126364E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  145.0 -1.000000  0.000000 -0.519979E+00 -0.862539E+00  0.148440E+01 -0.127476E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  145.0 -1.000000  0.000000 -0.521321E+00 -0.862875E+00  0.146919E+01 -0.127915E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  145.0 -1.000000  0.000000 -0.520721E+00 -0.862724E+00  0.145242E+01 -0.127719E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  145.0 -1.000000  0.000000 -0.518274E+00 -0.862112E+00  0.143442E+01 -0.126917E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  145.0 -1.000000  0.000000 -0.514066E+00 -0.861059E+00  0.141548E+01 -0.125537E+00  0.978772E+04
 320.0  87.5 0.91  0.025  145.0 -1.000000  0.000000 -0.508171E+00 -0.859586E+00  0.139589E+01 -0.123604E+00  0.978772E+04
 320.0  87.5 0.91  0.075  145.0 -1.000000  0.000000 -0.500654E+00 -0.857712E+00  0.137589E+01 -0.121139E+00  0.978772E+04
 320.0  87.5 0.91  0.125  145.0 -1.000000  0.000000 -0.491572E+00 -0.855454E+00  0.135571E+01 -0.118160E+00  0.978772E+04
 320.0  87.5 0.91  0.175  145.0 -1.000000  0.000000 -0.480976E+00 -0.852831E+00  0.133557E+01 -0.114684E+00  0.978772E+04
 320.0  87.5 0.91  0.225  145.0 -1.000000  0.000000 -0.468904E+00 -0.849857E+00  0.131570E+01 -0.110724E+00  0.978772E+04
 320.0  87.5 0.91  0.275  145.0 -1.000000  0.000000 -0.455390E+00 -0.846549E+00  0.129630E+01 -0.106288E+00  0.978772E+04
 320.0  87.5 0.91  0.325  145.0 -1.000000  0.000000 -0.440455E+00 -0.842924E+00  0.127761E+01 -0.101385E+00  0.978772E+04
 320.0  87.5 0.91  0.375  145.0 -1.000000  0.000000 -0.424112E+00 -0.838999E+00  0.125987E+01 -0.960168E-01  0.978772E+04
 320.0  87.5 0.91  0.425  145.0 -1.000000  0.000000 -0.406361E+00 -0.834794E+00  0.124336E+01 -0.901829E-01  0.978772E+04
 320.0  87.5 0.91  0.475  145.0 -1.000000  0.000000 -0.387189E+00 -0.830331E+00  0.122842E+01 -0.838770E-01  0.978772E+04
 320.0  87.5 0.91  0.525  145.0 -1.000000  0.000000 -0.366561E+00 -0.825638E+00  0.121545E+01 -0.770863E-01  0.978772E+04
 320.0  87.5 0.91  0.575  145.0 -1.000000  0.000000 -0.344422E+00 -0.820748E+00  0.120499E+01 -0.697893E-01  0.978772E+04
 320.0  87.5 0.91  0.625  145.0 -1.000000  0.000000 -0.320682E+00 -0.815708E+00  0.119776E+01 -0.619524E-01  0.978772E+04
 320.0  87.5 0.91  0.675  145.0 -1.000000  0.000000 -0.295201E+00 -0.810583E+00  0.119481E+01 -0.535244E-01  0.978772E+04
 320.0  87.5 0.91  0.725  145.0 -1.000000  0.000000 -0.267765E+00 -0.805468E+00  0.119775E+01 -0.444261E-01  0.978772E+04
 320.0  87.5 0.91  0.775  145.0 -1.000000  0.000000 -0.238034E+00 -0.800513E+00  0.120917E+01 -0.345323E-01  0.978772E+04
 320.0  87.5 0.91  0.825  145.0 -1.000000  0.000000 -0.205438E+00 -0.795973E+00  0.123372E+01 -0.236324E-01  0.978772E+04
 320.0  87.5 0.91  0.875  145.0 -1.000000  0.000000 -0.168913E+00 -0.792339E+00  0.128075E+01 -0.113335E-01  0.978772E+04
 320.0  87.5 0.91  0.925  145.0 -1.000000  0.000000 -0.126080E+00 -0.790746E+00  0.137343E+01  0.324645E-02  0.978772E+04
 320.0  87.5 0.91  0.975  145.0 -1.000000  0.000000 -0.686141E-01 -0.795343E+00  0.160412E+01  0.232024E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  155.0  0.951708  0.032925 -0.101565E+00 -0.799588E+00  0.959707E+00  0.121639E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  155.0  1.092800  0.043274 -0.182707E+00 -0.814861E+00  0.112594E+01 -0.147362E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  155.0  1.121440  0.057552 -0.240687E+00 -0.832750E+00  0.123468E+01 -0.335479E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  155.0  1.272330  0.090267 -0.287768E+00 -0.849419E+00  0.131308E+01 -0.486975E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  155.0  1.246080  0.136335 -0.327494E+00 -0.864333E+00  0.137070E+01 -0.614305E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  155.0  1.021080  0.244290 -0.361523E+00 -0.877473E+00  0.141274E+01 -0.723161E-01  0.978772E+04
 320.0  87.5 0.91 -0.675  155.0 -1.000000  0.000000 -0.390821E+00 -0.888947E+00  0.144251E+01 -0.816789E-01  0.978772E+04
 320.0  87.5 0.91 -0.625  155.0 -1.000000  0.000000 -0.416028E+00 -0.898884E+00  0.146241E+01 -0.897305E-01  0.978772E+04
 320.0  87.5 0.91 -0.575  155.0 -1.000000  0.000000 -0.437607E+00 -0.907413E+00  0.147420E+01 -0.966220E-01  0.978772E+04
 320.0  87.5 0.91 -0.525  155.0 -1.000000  0.000000 -0.455913E+00 -0.914651E+00  0.147930E+01 -0.102468E+00  0.978772E+04
 320.0  87.5 0.91 -0.475  155.0 -1.000000  0.000000 -0.471230E+00 -0.920704E+00  0.147882E+01 -0.107360E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  155.0 -1.000000  0.000000 -0.483795E+00 -0.925663E+00  0.147370E+01 -0.111373E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  155.0 -1.000000  0.000000 -0.493804E+00 -0.929607E+00  0.146470E+01 -0.114570E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  155.0 -1.000000  0.000000 -0.501430E+00 -0.932609E+00  0.145248E+01 -0.117006E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  155.0 -1.000000  0.000000 -0.506822E+00 -0.934729E+00  0.143760E+01 -0.118729E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  155.0 -1.000000  0.000000 -0.510110E+00 -0.936021E+00  0.142054E+01 -0.119779E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  155.0 -1.000000  0.000000 -0.511412E+00 -0.936532E+00  0.140171E+01 -0.120195E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  155.0 -1.000000  0.000000 -0.510830E+00 -0.936304E+00  0.138149E+01 -0.120009E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  155.0 -1.000000  0.000000 -0.508456E+00 -0.935371E+00  0.136021E+01 -0.119251E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  155.0 -1.000000  0.000000 -0.504373E+00 -0.933767E+00  0.133815E+01 -0.117946E+00  0.978772E+04
 320.0  87.5 0.91  0.025  155.0 -1.000000  0.000000 -0.498654E+00 -0.931517E+00  0.131558E+01 -0.116119E+00  0.978772E+04
 320.0  87.5 0.91  0.075  155.0 -1.000000  0.000000 -0.491363E+00 -0.928646E+00  0.129275E+01 -0.113790E+00  0.978772E+04
 320.0  87.5 0.91  0.125  155.0 -1.000000  0.000000 -0.482558E+00 -0.925175E+00  0.126989E+01 -0.110978E+00  0.978772E+04
 320.0  87.5 0.91  0.175  155.0 -1.000000  0.000000 -0.472285E+00 -0.921121E+00  0.124722E+01 -0.107697E+00  0.978772E+04
 320.0  87.5 0.91  0.225  155.0 -1.000000  0.000000 -0.460587E+00 -0.916499E+00  0.122496E+01 -0.103961E+00  0.978772E+04
 320.0  87.5 0.91  0.275  155.0 -1.000000  0.000000 -0.447495E+00 -0.911323E+00  0.120334E+01 -0.997796E-01  0.978772E+04
 320.0  87.5 0.91  0.325  155.0 -1.000000  0.000000 -0.433032E+00 -0.905604E+00  0.118259E+01 -0.951611E-01  0.978772E+04
 320.0  87.5 0.91  0.375  155.0 -1.000000  0.000000 -0.417213E+00 -0.899352E+00  0.116297E+01 -0.901091E-01  0.978772E+04
 320.0  87.5 0.91  0.425  155.0 -1.000000  0.000000 -0.400039E+00 -0.892576E+00  0.114478E+01 -0.846238E-01  0.978772E+04
 320.0  87.5 0.91  0.475  155.0 -1.000000  0.000000 -0.381498E+00 -0.885285E+00  0.112838E+01 -0.787003E-01  0.978772E+04
 320.0  87.5 0.91  0.525  155.0 -1.000000  0.000000 -0.361560E+00 -0.877488E+00  0.111422E+01 -0.723279E-01  0.978772E+04
 320.0  87.5 0.91  0.575  155.0 -1.000000  0.000000 -0.340170E+00 -0.869197E+00  0.110288E+01 -0.654874E-01  0.978772E+04
 320.0  87.5 0.91  0.625  155.0 -1.000000  0.000000 -0.317242E+00 -0.860431E+00  0.109517E+01 -0.581479E-01  0.978772E+04
 320.0  87.5 0.91  0.675  155.0 -1.000000  0.000000 -0.292641E+00 -0.851215E+00  0.109224E+01 -0.502614E-01  0.978772E+04
 320.0  87.5 0.91  0.725  155.0 -1.000000  0.000000 -0.266155E+00 -0.841596E+00  0.109588E+01 -0.417528E-01  0.978772E+04
 320.0  87.5 0.91  0.775  155.0 -1.000000  0.000000 -0.237444E+00 -0.831658E+00  0.110894E+01 -0.325009E-01  0.978772E+04
 320.0  87.5 0.91  0.825  155.0 -1.000000  0.000000 -0.205932E+00 -0.821564E+00  0.113651E+01 -0.222987E-01  0.978772E+04
 320.0  87.5 0.91  0.875  155.0 -1.000000  0.000000 -0.170531E+00 -0.811664E+00  0.118881E+01 -0.107529E-01  0.978772E+04
 320.0  87.5 0.91  0.925  155.0 -1.000000  0.000000 -0.128768E+00 -0.802884E+00  0.129107E+01  0.303833E-02  0.978772E+04
 320.0  87.5 0.91  0.975  155.0 -1.000000  0.000000 -0.718039E-01 -0.799040E+00  0.154381E+01  0.223268E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  165.0  0.976354  0.033304 -0.103538E+00 -0.805257E+00  0.964425E+00  0.118207E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  165.0  1.097190  0.045072 -0.183383E+00 -0.829918E+00  0.112868E+01 -0.140834E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  165.0  1.223550  0.065386 -0.240091E+00 -0.854679E+00  0.123407E+01 -0.320559E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  165.0  1.117130  0.102599 -0.286104E+00 -0.876719E+00  0.130881E+01 -0.465242E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  165.0  1.430800  0.225870 -0.324941E+00 -0.895970E+00  0.136272E+01 -0.586979E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  165.0 -1.000000  0.000000 -0.358228E+00 -0.912677E+00  0.140109E+01 -0.691201E-01  0.978772E+04
 320.0  87.5 0.91 -0.675  165.0 -1.000000  0.000000 -0.386905E+00 -0.927110E+00  0.142730E+01 -0.780964E-01  0.978772E+04
 320.0  87.5 0.91 -0.625  165.0 -1.000000  0.000000 -0.411593E+00 -0.939515E+00  0.144375E+01 -0.858251E-01  0.978772E+04
 320.0  87.5 0.91 -0.575  165.0 -1.000000  0.000000 -0.432738E+00 -0.950100E+00  0.145223E+01 -0.924472E-01  0.978772E+04
 320.0  87.5 0.91 -0.525  165.0 -1.000000  0.000000 -0.450684E+00 -0.959043E+00  0.145414E+01 -0.980696E-01  0.978772E+04
 320.0  87.5 0.91 -0.475  165.0 -1.000000  0.000000 -0.465705E+00 -0.966495E+00  0.145062E+01 -0.102778E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  165.0 -1.000000  0.000000 -0.478030E+00 -0.972584E+00  0.144258E+01 -0.106643E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  165.0 -1.000000  0.000000 -0.487852E+00 -0.977418E+00  0.143081E+01 -0.109723E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  165.0 -1.000000  0.000000 -0.495336E+00 -0.981090E+00  0.141594E+01 -0.112071E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  165.0 -1.000000  0.000000 -0.500628E+00 -0.983681E+00  0.139854E+01 -0.113732E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  165.0 -1.000000  0.000000 -0.503856E+00 -0.985258E+00  0.137907E+01 -0.114745E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  165.0 -1.000000  0.000000 -0.505133E+00 -0.985882E+00  0.135796E+01 -0.115146E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  165.0 -1.000000  0.000000 -0.504562E+00 -0.985603E+00  0.133556E+01 -0.114967E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  165.0 -1.000000  0.000000 -0.502232E+00 -0.984465E+00  0.131221E+01 -0.114236E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  165.0 -1.000000  0.000000 -0.498224E+00 -0.982505E+00  0.128818E+01 -0.112978E+00  0.978772E+04
 320.0  87.5 0.91  0.025  165.0 -1.000000  0.000000 -0.492611E+00 -0.979754E+00  0.126374E+01 -0.111217E+00  0.978772E+04
 320.0  87.5 0.91  0.075  165.0 -1.000000  0.000000 -0.485457E+00 -0.976240E+00  0.123914E+01 -0.108972E+00  0.978772E+04
 320.0  87.5 0.91  0.125  165.0 -1.000000  0.000000 -0.476817E+00 -0.971985E+00  0.121461E+01 -0.106262E+00  0.978772E+04
 320.0  87.5 0.91  0.175  165.0 -1.000000  0.000000 -0.466740E+00 -0.967007E+00  0.119036E+01 -0.103102E+00  0.978772E+04
 320.0  87.5 0.91  0.225  165.0 -1.000000  0.000000 -0.455266E+00 -0.961320E+00  0.116662E+01 -0.995059E-01  0.978772E+04
 320.0  87.5 0.91  0.275  165.0 -1.000000  0.000000 -0.442430E+00 -0.954935E+00  0.114361E+01 -0.954835E-01  0.978772E+04
 320.0  87.5 0.91  0.325  165.0 -1.000000  0.000000 -0.428254E+00 -0.947859E+00  0.112158E+01 -0.910429E-01  0.978772E+04
 320.0  87.5 0.91  0.375  165.0 -1.000000  0.000000 -0.412754E+00 -0.940097E+00  0.110078E+01 -0.861888E-01  0.978772E+04
 320.0  87.5 0.91  0.425  165.0 -1.000000  0.000000 -0.395932E+00 -0.931650E+00  0.108154E+01 -0.809222E-01  0.978772E+04
 320.0  87.5 0.91  0.475  165.0 -1.000000  0.000000 -0.377778E+00 -0.922517E+00  0.106422E+01 -0.752395E-01  0.978772E+04
 320.0  87.5 0.91  0.525  165.0 -1.000000  0.000000 -0.358264E+00 -0.912695E+00  0.104930E+01 -0.691314E-01  0.978772E+04
 320.0  87.5 0.91  0.575  165.0 -1.000000  0.000000 -0.337338E+00 -0.902180E+00  0.103739E+01 -0.625804E-01  0.978772E+04
 320.0  87.5 0.91  0.625  165.0 -1.000000  0.000000 -0.314917E+00 -0.890967E+00  0.102934E+01 -0.555578E-01  0.978772E+04
 320.0  87.5 0.91  0.675  165.0 -1.000000  0.000000 -0.290867E+00 -0.879058E+00  0.102638E+01 -0.480185E-01  0.978772E+04
 320.0  87.5 0.91  0.725  165.0 -1.000000  0.000000 -0.264981E+00 -0.866460E+00  0.103038E+01 -0.398904E-01  0.978772E+04
 320.0  87.5 0.91  0.775  165.0 -1.000000  0.000000 -0.236921E+00 -0.853209E+00  0.104437E+01 -0.310563E-01  0.978772E+04
 320.0  87.5 0.91  0.825  165.0 -1.000000  0.000000 -0.206112E+00 -0.839395E+00  0.107372E+01 -0.213131E-01  0.978772E+04
 320.0  87.5 0.91  0.875  165.0 -1.000000  0.000000 -0.171454E+00 -0.825264E+00  0.112917E+01 -0.102704E-01  0.978772E+04
 320.0  87.5 0.91  0.925  165.0 -1.000000  0.000000 -0.130424E+00 -0.811565E+00  0.123727E+01  0.298081E-02  0.978772E+04
 320.0  87.5 0.91  0.975  165.0 -1.000000  0.000000 -0.738701E-01 -0.801808E+00  0.150387E+01  0.217815E-01  0.978772E+04
 320.0  87.5 0.91 -0.975  175.0  0.999238  0.033944 -0.104493E+00 -0.808232E+00  0.966762E+00  0.116682E-01  0.978772E+04
 320.0  87.5 0.91 -0.925  175.0  1.097860  0.046717 -0.183676E+00 -0.837666E+00  0.112999E+01 -0.137288E-01  0.978772E+04
 320.0  87.5 0.91 -0.875  175.0  1.387690  0.073529 -0.239758E+00 -0.865875E+00  0.123371E+01 -0.312843E-01  0.978772E+04
 320.0  87.5 0.91 -0.825  175.0  1.425920  0.125598 -0.285252E+00 -0.890594E+00  0.130663E+01 -0.454176E-01  0.978772E+04
 320.0  87.5 0.91 -0.775  175.0  1.211870  0.242988 -0.323661E+00 -0.911999E+00  0.135871E+01 -0.573183E-01  0.978772E+04
 320.0  87.5 0.91 -0.725  175.0 -1.000000  0.000000 -0.356594E+00 -0.930471E+00  0.139527E+01 -0.675152E-01  0.978772E+04
 320.0  87.5 0.91 -0.675  175.0 -1.000000  0.000000 -0.384975E+00 -0.946367E+00  0.141972E+01 -0.763044E-01  0.978772E+04
 320.0  87.5 0.91 -0.625  175.0 -1.000000  0.000000 -0.409416E+00 -0.959988E+00  0.143447E+01 -0.838771E-01  0.978772E+04
 320.0  87.5 0.91 -0.575  175.0 -1.000000  0.000000 -0.430356E+00 -0.971586E+00  0.144131E+01 -0.903693E-01  0.978772E+04
 320.0  87.5 0.91 -0.525  175.0 -1.000000  0.000000 -0.448131E+00 -0.981369E+00  0.144166E+01 -0.958842E-01  0.978772E+04
 320.0  87.5 0.91 -0.475  175.0 -1.000000  0.000000 -0.463013E+00 -0.989509E+00  0.143665E+01 -0.100504E+00  0.978772E+04
 320.0  87.5 0.91 -0.425  175.0 -1.000000  0.000000 -0.475226E+00 -0.996153E+00  0.142719E+01 -0.104298E+00  0.978772E+04
 320.0  87.5 0.91 -0.375  175.0 -1.000000  0.000000 -0.484959E+00 -0.100142E+01  0.141406E+01 -0.107322E+00  0.978772E+04
 320.0  87.5 0.91 -0.325  175.0 -1.000000  0.000000 -0.492376E+00 -0.100543E+01  0.139790E+01 -0.109628E+00  0.978772E+04
 320.0  87.5 0.91 -0.275  175.0 -1.000000  0.000000 -0.497622E+00 -0.100825E+01  0.137926E+01 -0.111260E+00  0.978772E+04
 320.0  87.5 0.91 -0.225  175.0 -1.000000  0.000000 -0.500821E+00 -0.100997E+01  0.135863E+01 -0.112255E+00  0.978772E+04
 320.0  87.5 0.91 -0.175  175.0 -1.000000  0.000000 -0.502088E+00 -0.101064E+01  0.133640E+01 -0.112649E+00  0.978772E+04
 320.0  87.5 0.91 -0.125  175.0 -1.000000  0.000000 -0.501521E+00 -0.101034E+01  0.131295E+01 -0.112473E+00  0.978772E+04
 320.0  87.5 0.91 -0.075  175.0 -1.000000  0.000000 -0.499212E+00 -0.100910E+01  0.128859E+01 -0.111754E+00  0.978772E+04
 320.0  87.5 0.91 -0.025  175.0 -1.000000  0.000000 -0.495239E+00 -0.100697E+01  0.126361E+01 -0.110519E+00  0.978772E+04
 320.0  87.5 0.91  0.025  175.0 -1.000000  0.000000 -0.489676E+00 -0.100397E+01  0.123827E+01 -0.108789E+00  0.978772E+04
 320.0  87.5 0.91  0.075  175.0 -1.000000  0.000000 -0.482585E+00 -0.100014E+01  0.121282E+01 -0.106585E+00  0.978772E+04
 320.0  87.5 0.91  0.125  175.0 -1.000000  0.000000 -0.474023E+00 -0.995500E+00  0.118748E+01 -0.103924E+00  0.978772E+04
 320.0  87.5 0.91  0.175  175.0 -1.000000  0.000000 -0.464038E+00 -0.990068E+00  0.116247E+01 -0.100823E+00  0.978772E+04
 320.0  87.5 0.91  0.225  175.0 -1.000000  0.000000 -0.452671E+00 -0.983857E+00  0.113802E+01 -0.972933E-01  0.978772E+04
 320.0  87.5 0.91  0.275  175.0 -1.000000  0.000000 -0.439955E+00 -0.976877E+00  0.111435E+01 -0.933472E-01  0.978772E+04
 320.0  87.5 0.91  0.325  175.0 -1.000000  0.000000 -0.425915E+00 -0.969133E+00  0.109170E+01 -0.889922E-01  0.978772E+04
 320.0  87.5 0.91  0.375  175.0 -1.000000  0.000000 -0.410566E+00 -0.960627E+00  0.107034E+01 -0.842335E-01  0.978772E+04
 320.0  87.5 0.91  0.425  175.0 -1.000000  0.000000 -0.393911E+00 -0.951356E+00  0.105059E+01 -0.790726E-01  0.978772E+04
 320.0  87.5 0.91  0.475  175.0 -1.000000  0.000000 -0.375941E+00 -0.941314E+00  0.103283E+01 -0.735064E-01  0.978772E+04
 320.0  87.5 0.91  0.525  175.0 -1.000000  0.000000 -0.356629E+00 -0.930491E+00  0.101754E+01 -0.675263E-01  0.978772E+04
 320.0  87.5 0.91  0.575  175.0 -1.000000  0.000000 -0.335925E+00 -0.918875E+00  0.100535E+01 -0.611158E-01  0.978772E+04
 320.0  87.5 0.91  0.625  175.0 -1.000000  0.000000 -0.313746E+00 -0.906450E+00  0.997134E+00 -0.542477E-01  0.978772E+04
 320.0  87.5 0.91  0.675  175.0 -1.000000  0.000000 -0.289962E+00 -0.893202E+00  0.994149E+00 -0.468779E-01  0.978772E+04
 320.0  87.5 0.91  0.725  175.0 -1.000000  0.000000 -0.264366E+00 -0.879122E+00  0.998310E+00 -0.389364E-01  0.978772E+04
 320.0  87.5 0.91  0.775  175.0 -1.000000  0.000000 -0.236624E+00 -0.864216E+00  0.101273E+01 -0.303081E-01  0.978772E+04
 320.0  87.5 0.91  0.825  175.0 -1.000000  0.000000 -0.206159E+00 -0.848539E+00  0.104290E+01 -0.207925E-01  0.978772E+04
 320.0  87.5 0.91  0.875  175.0 -1.000000  0.000000 -0.171871E+00 -0.832277E+00  0.109983E+01 -0.100013E-01  0.978772E+04
 320.0  87.5 0.91  0.925  175.0 -1.000000  0.000000 -0.131212E+00 -0.816082E+00  0.121070E+01  0.297609E-02  0.978772E+04
 320.0  87.5 0.91  0.975  175.0 -1.000000  0.000000 -0.748848E-01 -0.803284E+00  0.148397E+01  0.215206E-01  0.978772E+04


==> supplemental-material-cross-section-data/Q2-0.20-GeV2/q2-0.20-cross-sections-binqpr-112.5.txt <==
 458.0 112.5 0.85 -0.975 -175.0 -1.000000  0.000000 -0.141173E+00 -0.102735E+01  0.293790E+00 -0.436604E-02  0.493848E+04
 458.0 112.5 0.85 -0.925 -175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.348235E+00 -0.161431E-01  0.493848E+04
 458.0 112.5 0.85 -0.875 -175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.380539E+00 -0.243537E-01  0.493848E+04
 458.0 112.5 0.85 -0.825 -175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.401480E+00 -0.308999E-01  0.493848E+04
 458.0 112.5 0.85 -0.775 -175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.414965E+00 -0.363190E-01  0.493848E+04
 458.0 112.5 0.85 -0.725 -175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.423122E+00 -0.408649E-01  0.493848E+04
 458.0 112.5 0.85 -0.675 -175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.427318E+00 -0.446894E-01  0.493848E+04
 458.0 112.5 0.85 -0.625 -175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.428503E+00 -0.478961E-01  0.493848E+04
 458.0 112.5 0.85 -0.575 -175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.427371E+00 -0.505618E-01  0.493848E+04
 458.0 112.5 0.85 -0.525 -175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.424448E+00 -0.527467E-01  0.493848E+04
 458.0 112.5 0.85 -0.475 -175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.420140E+00 -0.544998E-01  0.493848E+04
 458.0 112.5 0.85 -0.425 -175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.414767E+00 -0.558619E-01  0.493848E+04
 458.0 112.5 0.85 -0.375 -175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.408583E+00 -0.568677E-01  0.493848E+04
 458.0 112.5 0.85 -0.325 -175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.401794E+00 -0.575469E-01  0.493848E+04
 458.0 112.5 0.85 -0.275 -175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.394565E+00 -0.579256E-01  0.493848E+04
 458.0 112.5 0.85 -0.225 -175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.387033E+00 -0.580264E-01  0.493848E+04
 458.0 112.5 0.85 -0.175 -175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.379310E+00 -0.578694E-01  0.493848E+04
 458.0 112.5 0.85 -0.125 -175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.371490E+00 -0.574721E-01  0.493848E+04
 458.0 112.5 0.85 -0.075 -175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.363652E+00 -0.568503E-01  0.493848E+04
 458.0 112.5 0.85 -0.025 -175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.355864E+00 -0.560179E-01  0.493848E+04
 458.0 112.5 0.85  0.025 -175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.348183E+00 -0.549870E-01  0.493848E+04
 458.0 112.5 0.85  0.075 -175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.340660E+00 -0.537685E-01  0.493848E+04
 458.0 112.5 0.85  0.125 -175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.333343E+00 -0.523719E-01  0.493848E+04
 458.0 112.5 0.85  0.175 -175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.326273E+00 -0.508052E-01  0.493848E+04
 458.0 112.5 0.85  0.225 -175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.319493E+00 -0.490755E-01  0.493848E+04
 458.0 112.5 0.85  0.275 -175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.313046E+00 -0.471883E-01  0.493848E+04
 458.0 112.5 0.85  0.325 -175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.306977E+00 -0.451480E-01  0.493848E+04
 458.0 112.5 0.85  0.375 -175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.301338E+00 -0.429575E-01  0.493848E+04
 458.0 112.5 0.85  0.425 -175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.296190E+00 -0.406180E-01  0.493848E+04
 458.0 112.5 0.85  0.475 -175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.291607E+00 -0.381291E-01  0.493848E+04
 458.0 112.5 0.85  0.525 -175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.287686E+00 -0.354876E-01  0.493848E+04
 458.0 112.5 0.85  0.575 -175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.284558E+00 -0.326873E-01  0.493848E+04
 458.0 112.5 0.85  0.625 -175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.282404E+00 -0.297176E-01  0.493848E+04
 458.0 112.5 0.85  0.675 -175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.281489E+00 -0.265615E-01  0.493848E+04
 458.0 112.5 0.85  0.725 -175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.282220E+00 -0.231915E-01  0.493848E+04
 458.0 112.5 0.85  0.775 -175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.285259E+00 -0.195630E-01  0.493848E+04
 458.0 112.5 0.85  0.825 -175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.291779E+00 -0.155983E-01  0.493848E+04
 458.0 112.5 0.85  0.875 -175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.304124E+00 -0.111484E-01  0.493848E+04
 458.0 112.5 0.85  0.925 -175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.328061E+00 -0.586672E-02  0.493848E+04
 458.0 112.5 0.85  0.975 -175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.386452E+00  0.152108E-02  0.493848E+04
 458.0 112.5 0.85 -0.975 -165.0 -1.000000  0.000000 -0.140052E+00 -0.102264E+01  0.293061E+00 -0.429222E-02  0.493848E+04
 458.0 112.5 0.85 -0.925 -165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.347943E+00 -0.162544E-01  0.493848E+04
 458.0 112.5 0.85 -0.875 -165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.380842E+00 -0.246121E-01  0.493848E+04
 458.0 112.5 0.85 -0.825 -165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.402384E+00 -0.312731E-01  0.493848E+04
 458.0 112.5 0.85 -0.775 -165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.416443E+00 -0.367832E-01  0.493848E+04
 458.0 112.5 0.85 -0.725 -165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.425140E+00 -0.414023E-01  0.493848E+04
 458.0 112.5 0.85 -0.675 -165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.429838E+00 -0.452860E-01  0.493848E+04
 458.0 112.5 0.85 -0.625 -165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.431488E+00 -0.485408E-01  0.493848E+04
 458.0 112.5 0.85 -0.575 -165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.430786E+00 -0.512454E-01  0.493848E+04
 458.0 112.5 0.85 -0.525 -165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.428260E+00 -0.534615E-01  0.493848E+04
 458.0 112.5 0.85 -0.475 -165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.424319E+00 -0.552392E-01  0.493848E+04
 458.0 112.5 0.85 -0.425 -165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.419284E+00 -0.566201E-01  0.493848E+04
 458.0 112.5 0.85 -0.375 -165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.413412E+00 -0.576396E-01  0.493848E+04
 458.0 112.5 0.85 -0.325 -165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.406909E+00 -0.583280E-01  0.493848E+04
 458.0 112.5 0.85 -0.275 -165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.399945E+00 -0.587118E-01  0.493848E+04
 458.0 112.5 0.85 -0.225 -165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.392656E+00 -0.588139E-01  0.493848E+04
 458.0 112.5 0.85 -0.175 -165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.385158E+00 -0.586548E-01  0.493848E+04
 458.0 112.5 0.85 -0.125 -165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.377545E+00 -0.582522E-01  0.493848E+04
 458.0 112.5 0.85 -0.075 -165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.369897E+00 -0.576220E-01  0.493848E+04
 458.0 112.5 0.85 -0.025 -165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.362283E+00 -0.567782E-01  0.493848E+04
 458.0 112.5 0.85  0.025 -165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.354762E+00 -0.557331E-01  0.493848E+04
 458.0 112.5 0.85  0.075 -165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.347385E+00 -0.544977E-01  0.493848E+04
 458.0 112.5 0.85  0.125 -165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.340200E+00 -0.530814E-01  0.493848E+04
 458.0 112.5 0.85  0.175 -165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.333251E+00 -0.514924E-01  0.493848E+04
 458.0 112.5 0.85  0.225 -165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.326579E+00 -0.497376E-01  0.493848E+04
 458.0 112.5 0.85  0.275 -165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.320227E+00 -0.478225E-01  0.493848E+04
 458.0 112.5 0.85  0.325 -165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.314241E+00 -0.457516E-01  0.493848E+04
 458.0 112.5 0.85  0.375 -165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.308671E+00 -0.435275E-01  0.493848E+04
 458.0 112.5 0.85  0.425 -165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.303578E+00 -0.411515E-01  0.493848E+04
 458.0 112.5 0.85  0.475 -165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.299034E+00 -0.386227E-01  0.493848E+04
 458.0 112.5 0.85  0.525 -165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.295134E+00 -0.359380E-01  0.493848E+04
 458.0 112.5 0.85  0.575 -165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.292006E+00 -0.330909E-01  0.493848E+04
 458.0 112.5 0.85  0.625 -165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.289825E+00 -0.300704E-01  0.493848E+04
 458.0 112.5 0.85  0.675 -165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.288851E+00 -0.268591E-01  0.493848E+04
 458.0 112.5 0.85  0.725 -165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.289478E+00 -0.234292E-01  0.493848E+04
 458.0 112.5 0.85  0.775 -165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.292354E+00 -0.197354E-01  0.493848E+04
 458.0 112.5 0.85  0.825 -165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.298620E+00 -0.156999E-01  0.493848E+04
 458.0 112.5 0.85  0.875 -165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.310567E+00 -0.111735E-01  0.493848E+04
 458.0 112.5 0.85  0.925 -165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.333824E+00 -0.581184E-02  0.493848E+04
 458.0 112.5 0.85  0.975 -165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.390693E+00  0.164084E-02  0.493848E+04
 458.0 112.5 0.85 -0.975 -155.0 -1.000000  0.000000 -0.137726E+00 -0.101361E+01  0.291586E+00 -0.413049E-02  0.493848E+04
 458.0 112.5 0.85 -0.925 -155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.347325E+00 -0.164584E-01  0.493848E+04
 458.0 112.5 0.85 -0.875 -155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.381418E+00 -0.251140E-01  0.493848E+04
 458.0 112.5 0.85 -0.825 -155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.404172E+00 -0.320098E-01  0.493848E+04
 458.0 112.5 0.85 -0.775 -155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.419394E+00 -0.377075E-01  0.493848E+04
 458.0 112.5 0.85 -0.725 -155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.429185E+00 -0.424781E-01  0.493848E+04
 458.0 112.5 0.85 -0.675 -155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.434903E+00 -0.464850E-01  0.493848E+04
 458.0 112.5 0.85 -0.625 -155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.437499E+00 -0.498399E-01  0.493848E+04
 458.0 112.5 0.85 -0.575 -155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.437674E+00 -0.526257E-01  0.493848E+04
 458.0 112.5 0.85 -0.525 -155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.435958E+00 -0.549069E-01  0.493848E+04
 458.0 112.5 0.85 -0.475 -155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.432765E+00 -0.567360E-01  0.493848E+04
 458.0 112.5 0.85 -0.425 -155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.428421E+00 -0.581562E-01  0.493848E+04
 458.0 112.5 0.85 -0.375 -155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.423187E+00 -0.592045E-01  0.493848E+04
 458.0 112.5 0.85 -0.325 -155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.417274E+00 -0.599122E-01  0.493848E+04
 458.0 112.5 0.85 -0.275 -155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.410853E+00 -0.603067E-01  0.493848E+04
 458.0 112.5 0.85 -0.225 -155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.404067E+00 -0.604117E-01  0.493848E+04
 458.0 112.5 0.85 -0.175 -155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.397032E+00 -0.602481E-01  0.493848E+04
 458.0 112.5 0.85 -0.125 -155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.389846E+00 -0.598343E-01  0.493848E+04
 458.0 112.5 0.85 -0.075 -155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.382592E+00 -0.591864E-01  0.493848E+04
 458.0 112.5 0.85 -0.025 -155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.375341E+00 -0.583188E-01  0.493848E+04
 458.0 112.5 0.85  0.025 -155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.368153E+00 -0.572440E-01  0.493848E+04
 458.0 112.5 0.85  0.075 -155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.361081E+00 -0.559731E-01  0.493848E+04
 458.0 112.5 0.85  0.125 -155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.354174E+00 -0.545157E-01  0.493848E+04
 458.0 112.5 0.85  0.175 -155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.347477E+00 -0.528800E-01  0.493848E+04
 458.0 112.5 0.85  0.225 -155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.341031E+00 -0.510728E-01  0.493848E+04
 458.0 112.5 0.85  0.275 -155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.334879E+00 -0.490998E-01  0.493848E+04
 458.0 112.5 0.85  0.325 -155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.329067E+00 -0.469650E-01  0.493848E+04
 458.0 112.5 0.85  0.375 -155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.323644E+00 -0.446712E-01  0.493848E+04
 458.0 112.5 0.85  0.425 -155.0 -1.000000  0.000000 -0.485085E+00 -0.113388E+01  0.318666E+00 -0.422193E-01  0.493848E+04
 458.0 112.5 0.85  0.475 -155.0 -1.000000  0.000000 -0.461142E+00 -0.112433E+01  0.314205E+00 -0.396081E-01  0.493848E+04
 458.0 112.5 0.85  0.525 -155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.310349E+00 -0.368340E-01  0.493848E+04
 458.0 112.5 0.85  0.575 -155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.307219E+00 -0.338903E-01  0.493848E+04
 458.0 112.5 0.85  0.625 -155.0 -1.000000  0.000000 -0.380073E+00 -0.109216E+01  0.304981E+00 -0.307653E-01  0.493848E+04
 458.0 112.5 0.85  0.675 -155.0 -1.000000  0.000000 -0.349618E+00 -0.108029E+01  0.303878E+00 -0.274410E-01  0.493848E+04
 458.0 112.5 0.85  0.725 -155.0 -1.000000  0.000000 -0.317104E+00 -0.106788E+01  0.304285E+00 -0.238888E-01  0.493848E+04
 458.0 112.5 0.85  0.775 -155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.306811E+00 -0.200628E-01  0.493848E+04
 458.0 112.5 0.85  0.825 -155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.312540E+00 -0.158845E-01  0.493848E+04
 458.0 112.5 0.85  0.875 -155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.323645E+00 -0.112055E-01  0.493848E+04
 458.0 112.5 0.85  0.925 -155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.345476E+00 -0.568664E-02  0.493848E+04
 458.0 112.5 0.85  0.975 -155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.399202E+00  0.188746E-02  0.493848E+04
 458.0 112.5 0.85 -0.975 -145.0 -1.000000  0.000000 -0.134022E+00 -0.100106E+01  0.289329E+00 -0.385236E-02  0.493848E+04
 458.0 112.5 0.85 -0.925 -145.0 -1.000000  0.000000 -0.248314E+00 -0.101145E+01  0.346311E+00 -0.167162E-01  0.493848E+04
 458.0 112.5 0.85 -0.875 -145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.382207E+00 -0.258276E-01  0.493848E+04
 458.0 112.5 0.85 -0.825 -145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.406810E+00 -0.330894E-01  0.493848E+04
 458.0 112.5 0.85 -0.775 -145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.423815E+00 -0.390829E-01  0.493848E+04
 458.0 112.5 0.85 -0.725 -145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.435291E+00 -0.440944E-01  0.493848E+04
 458.0 112.5 0.85 -0.675 -145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.442585E+00 -0.482983E-01  0.493848E+04
 458.0 112.5 0.85 -0.625 -145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.446647E+00 -0.518142E-01  0.493848E+04
 458.0 112.5 0.85 -0.575 -145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.448182E+00 -0.547308E-01  0.493848E+04
 458.0 112.5 0.85 -0.525 -145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.447727E+00 -0.571174E-01  0.493848E+04
 458.0 112.5 0.85 -0.475 -145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.445701E+00 -0.590296E-01  0.493848E+04
 458.0 112.5 0.85 -0.425 -145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.442438E+00 -0.605138E-01  0.493848E+04
 458.0 112.5 0.85 -0.375 -145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.438205E+00 -0.616088E-01  0.493848E+04
 458.0 112.5 0.85 -0.325 -145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.433218E+00 -0.623479E-01  0.493848E+04
 458.0 112.5 0.85 -0.275 -145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.427655E+00 -0.627598E-01  0.493848E+04
 458.0 112.5 0.85 -0.225 -145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.421662E+00 -0.628694E-01  0.493848E+04
 458.0 112.5 0.85 -0.175 -145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.415362E+00 -0.626986E-01  0.493848E+04
 458.0 112.5 0.85 -0.125 -145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.408856E+00 -0.622665E-01  0.493848E+04
 458.0 112.5 0.85 -0.075 -145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.402231E+00 -0.615899E-01  0.493848E+04
 458.0 112.5 0.85 -0.025 -145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.395560E+00 -0.606836E-01  0.493848E+04
 458.0 112.5 0.85  0.025 -145.0 -1.000000  0.000000 -0.634041E+00 -0.109671E+01  0.388906E+00 -0.595606E-01  0.493848E+04
 458.0 112.5 0.85  0.075 -145.0 -1.000000  0.000000 -0.622054E+00 -0.109379E+01  0.382326E+00 -0.582322E-01  0.493848E+04
 458.0 112.5 0.85  0.125 -145.0 -1.000000  0.000000 -0.608302E+00 -0.109044E+01  0.375868E+00 -0.567082E-01  0.493848E+04
 458.0 112.5 0.85  0.175 -145.0 -1.000000  0.000000 -0.592860E+00 -0.108668E+01  0.369578E+00 -0.549969E-01  0.493848E+04
 458.0 112.5 0.85  0.225 -145.0 -1.000000  0.000000 -0.575791E+00 -0.108253E+01  0.363499E+00 -0.531053E-01  0.493848E+04
 458.0 112.5 0.85  0.275 -145.0 -1.000000  0.000000 -0.557145E+00 -0.107800E+01  0.357673E+00 -0.510389E-01  0.493848E+04
 458.0 112.5 0.85  0.325 -145.0 -1.000000  0.000000 -0.536959E+00 -0.107311E+01  0.352142E+00 -0.488016E-01  0.493848E+04
 458.0 112.5 0.85  0.375 -145.0 -1.000000  0.000000 -0.515257E+00 -0.106788E+01  0.346955E+00 -0.463960E-01  0.493848E+04
 458.0 112.5 0.85  0.425 -145.0 -1.000000  0.000000 -0.492047E+00 -0.106233E+01  0.342164E+00 -0.438227E-01  0.493848E+04
 458.0 112.5 0.85  0.475 -145.0 -1.000000  0.000000 -0.467316E+00 -0.105647E+01  0.337833E+00 -0.410803E-01  0.493848E+04
 458.0 112.5 0.85  0.525 -145.0 -1.000000  0.000000 -0.441033E+00 -0.105032E+01  0.334044E+00 -0.381646E-01  0.493848E+04
 458.0 112.5 0.85  0.575 -145.0 -1.000000  0.000000 -0.413134E+00 -0.104393E+01  0.330903E+00 -0.350683E-01  0.493848E+04
 458.0 112.5 0.85  0.625 -145.0 -1.000000  0.000000 -0.383517E+00 -0.103733E+01  0.328562E+00 -0.317793E-01  0.493848E+04
 458.0 112.5 0.85  0.675 -145.0 -1.000000  0.000000 -0.352022E+00 -0.103058E+01  0.327238E+00 -0.282786E-01  0.493848E+04
 458.0 112.5 0.85  0.725 -145.0 -1.000000  0.000000 -0.318400E+00 -0.102377E+01  0.327269E+00 -0.245370E-01  0.493848E+04
 458.0 112.5 0.85  0.775 -145.0 -1.000000  0.000000 -0.282256E+00 -0.101704E+01  0.329209E+00 -0.205080E-01  0.493848E+04
 458.0 112.5 0.85  0.825 -145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.334044E+00 -0.161131E-01  0.493848E+04
 458.0 112.5 0.85  0.875 -145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.343763E+00 -0.112063E-01  0.493848E+04
 458.0 112.5 0.85  0.925 -145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.363280E+00 -0.545976E-02  0.493848E+04
 458.0 112.5 0.85  0.975 -145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.412025E+00  0.227476E-02  0.493848E+04
 458.0 112.5 0.85 -0.975 -135.0 -1.000000  0.000000 -0.128678E+00 -0.986156E+00  0.286236E+00 -0.341469E-02  0.493848E+04
 458.0 112.5 0.85 -0.925 -135.0 -1.000000  0.000000 -0.246502E+00 -0.971465E+00  0.344795E+00 -0.169646E-01  0.493848E+04
 458.0 112.5 0.85 -0.875 -135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.383119E+00 -0.266988E-01  0.493848E+04
 458.0 112.5 0.85 -0.825 -135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.410256E+00 -0.344755E-01  0.493848E+04
 458.0 112.5 0.85 -0.775 -135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.429730E+00 -0.408926E-01  0.493848E+04
 458.0 112.5 0.85 -0.725 -135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.443551E+00 -0.462533E-01  0.493848E+04
 458.0 112.5 0.85 -0.675 -135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.453048E+00 -0.507452E-01  0.493848E+04
 458.0 112.5 0.85 -0.625 -135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.459170E+00 -0.544981E-01  0.493848E+04
 458.0 112.5 0.85 -0.575 -135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.462623E+00 -0.576084E-01  0.493848E+04
 458.0 112.5 0.85 -0.525 -135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.463952E+00 -0.601514E-01  0.493848E+04
 458.0 112.5 0.85 -0.475 -135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.463584E+00 -0.621877E-01  0.493848E+04
 458.0 112.5 0.85 -0.425 -135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.461862E+00 -0.637674E-01  0.493848E+04
 458.0 112.5 0.85 -0.375 -135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.459059E+00 -0.649323E-01  0.493848E+04
 458.0 112.5 0.85 -0.325 -135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.455401E+00 -0.657185E-01  0.493848E+04
 458.0 112.5 0.85 -0.275 -135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.451073E+00 -0.661565E-01  0.493848E+04
 458.0 112.5 0.85 -0.225 -135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.446228E+00 -0.662730E-01  0.493848E+04
 458.0 112.5 0.85 -0.175 -135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.440993E+00 -0.660914E-01  0.493848E+04
 458.0 112.5 0.85 -0.125 -135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.435477E+00 -0.656319E-01  0.493848E+04
 458.0 112.5 0.85 -0.075 -135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.429769E+00 -0.649122E-01  0.493848E+04
 458.0 112.5 0.85 -0.025 -135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.423948E+00 -0.639481E-01  0.493848E+04
 458.0 112.5 0.85  0.025 -135.0 -1.000000  0.000000 -0.650081E+00 -0.976054E+00  0.418079E+00 -0.627530E-01  0.493848E+04
 458.0 112.5 0.85  0.075 -135.0 -1.000000  0.000000 -0.637560E+00 -0.975350E+00  0.412221E+00 -0.613387E-01  0.493848E+04
 458.0 112.5 0.85  0.125 -135.0 -1.000000  0.000000 -0.623191E+00 -0.974564E+00  0.406424E+00 -0.597156E-01  0.493848E+04
 458.0 112.5 0.85  0.175 -135.0 -1.000000  0.000000 -0.607051E+00 -0.973711E+00  0.400735E+00 -0.578921E-01  0.493848E+04
 458.0 112.5 0.85  0.225 -135.0 -1.000000  0.000000 -0.589205E+00 -0.972809E+00  0.395197E+00 -0.558753E-01  0.493848E+04
 458.0 112.5 0.85  0.275 -135.0 -1.000000  0.000000 -0.569704E+00 -0.971876E+00  0.389849E+00 -0.536708E-01  0.493848E+04
 458.0 112.5 0.85  0.325 -135.0 -1.000000  0.000000 -0.548585E+00 -0.970934E+00  0.384731E+00 -0.512827E-01  0.493848E+04
 458.0 112.5 0.85  0.375 -135.0 -1.000000  0.000000 -0.525871E+00 -0.970009E+00  0.379886E+00 -0.487132E-01  0.493848E+04
 458.0 112.5 0.85  0.425 -135.0 -1.000000  0.000000 -0.501569E+00 -0.969132E+00  0.375360E+00 -0.459628E-01  0.493848E+04
 458.0 112.5 0.85  0.475 -135.0 -1.000000  0.000000 -0.475667E+00 -0.968338E+00  0.371208E+00 -0.430298E-01  0.493848E+04
 458.0 112.5 0.85  0.525 -135.0 -1.000000  0.000000 -0.448133E+00 -0.967676E+00  0.367496E+00 -0.399098E-01  0.493848E+04
 458.0 112.5 0.85  0.575 -135.0 -1.000000  0.000000 -0.418901E+00 -0.967205E+00  0.364314E+00 -0.365948E-01  0.493848E+04
 458.0 112.5 0.85  0.625 -135.0 -1.000000  0.000000 -0.387868E+00 -0.967003E+00  0.361785E+00 -0.330724E-01  0.493848E+04
 458.0 112.5 0.85  0.675 -135.0 -1.000000  0.000000 -0.354877E+00 -0.967176E+00  0.360091E+00 -0.293231E-01  0.493848E+04
 458.0 112.5 0.85  0.725 -135.0 -1.000000  0.000000 -0.319683E+00 -0.967876E+00  0.359515E+00 -0.253176E-01  0.493848E+04
 458.0 112.5 0.85  0.775 -135.0 -1.000000  0.000000 -0.281900E+00 -0.969326E+00  0.360525E+00 -0.210096E-01  0.493848E+04
 458.0 112.5 0.85  0.825 -135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.363970E+00 -0.163224E-01  0.493848E+04
 458.0 112.5 0.85  0.875 -135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.371575E+00 -0.111161E-01  0.493848E+04
 458.0 112.5 0.85  0.925 -135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.387642E+00 -0.508316E-02  0.493848E+04
 458.0 112.5 0.85  0.975 -135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.429225E+00  0.282247E-02  0.493848E+04
 458.0 112.5 0.85 -0.975 -125.0 -1.000000  0.000000 -0.121339E+00 -0.970451E+00  0.282245E+00 -0.275948E-02  0.493848E+04
 458.0 112.5 0.85 -0.925 -125.0 -1.000000  0.000000 -0.243247E+00 -0.926132E+00  0.342631E+00 -0.171097E-01  0.493848E+04
 458.0 112.5 0.85 -0.875 -125.0 -1.000000  0.000000 -0.333305E+00 -0.899294E+00  0.384035E+00 -0.276438E-01  0.493848E+04
 458.0 112.5 0.85 -0.825 -125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.414472E+00 -0.361090E-01  0.493848E+04
 458.0 112.5 0.85 -0.775 -125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.437207E+00 -0.431068E-01  0.493848E+04
 458.0 112.5 0.85 -0.725 -125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.454158E+00 -0.489545E-01  0.493848E+04
 458.0 112.5 0.85 -0.675 -125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.466620E+00 -0.538532E-01  0.493848E+04
 458.0 112.5 0.85 -0.625 -125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.475528E+00 -0.579440E-01  0.493848E+04
 458.0 112.5 0.85 -0.575 -125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.481591E+00 -0.613326E-01  0.493848E+04
 458.0 112.5 0.85 -0.525 -125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.485361E+00 -0.641017E-01  0.493848E+04
 458.0 112.5 0.85 -0.475 -125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.487271E+00 -0.663181E-01  0.493848E+04
 458.0 112.5 0.85 -0.425 -125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.487674E+00 -0.680368E-01  0.493848E+04
 458.0 112.5 0.85 -0.375 -125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.486855E+00 -0.693039E-01  0.493848E+04
 458.0 112.5 0.85 -0.325 -125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.485047E+00 -0.701588E-01  0.493848E+04
 458.0 112.5 0.85 -0.275 -125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.482444E+00 -0.706350E-01  0.493848E+04
 458.0 112.5 0.85 -0.225 -125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.479208E+00 -0.707618E-01  0.493848E+04
 458.0 112.5 0.85 -0.175 -125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.475473E+00 -0.705643E-01  0.493848E+04
 458.0 112.5 0.85 -0.125 -125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.471352E+00 -0.700646E-01  0.493848E+04
 458.0 112.5 0.85 -0.075 -125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.466942E+00 -0.692820E-01  0.493848E+04
 458.0 112.5 0.85 -0.025 -125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.462325E+00 -0.682333E-01  0.493848E+04
 458.0 112.5 0.85  0.025 -125.0 -1.000000  0.000000 -0.671926E+00 -0.826484E+00  0.457569E+00 -0.669332E-01  0.493848E+04
 458.0 112.5 0.85  0.075 -125.0 -1.000000  0.000000 -0.658605E+00 -0.828762E+00  0.452736E+00 -0.653942E-01  0.493848E+04
 458.0 112.5 0.85  0.125 -125.0 -1.000000  0.000000 -0.643315E+00 -0.831423E+00  0.447877E+00 -0.636272E-01  0.493848E+04
 458.0 112.5 0.85  0.175 -125.0 -1.000000  0.000000 -0.626138E+00 -0.834471E+00  0.443038E+00 -0.616415E-01  0.493848E+04
 458.0 112.5 0.85  0.225 -125.0 -1.000000  0.000000 -0.607141E+00 -0.837919E+00  0.438259E+00 -0.594446E-01  0.493848E+04
 458.0 112.5 0.85  0.275 -125.0 -1.000000  0.000000 -0.586378E+00 -0.841783E+00  0.433577E+00 -0.570424E-01  0.493848E+04
 458.0 112.5 0.85  0.325 -125.0 -1.000000  0.000000 -0.563890E+00 -0.846088E+00  0.429027E+00 -0.544392E-01  0.493848E+04
 458.0 112.5 0.85  0.375 -125.0 -1.000000  0.000000 -0.539701E+00 -0.850865E+00  0.424642E+00 -0.516374E-01  0.493848E+04
 458.0 112.5 0.85  0.425 -125.0 -1.000000  0.000000 -0.513820E+00 -0.856154E+00  0.420457E+00 -0.486376E-01  0.493848E+04
 458.0 112.5 0.85  0.475 -125.0 -1.000000  0.000000 -0.486237E+00 -0.862006E+00  0.416510E+00 -0.454382E-01  0.493848E+04
 458.0 112.5 0.85  0.525 -125.0 -1.000000  0.000000 -0.456921E+00 -0.868488E+00  0.412848E+00 -0.420347E-01  0.493848E+04
 458.0 112.5 0.85  0.575 -125.0 -1.000000  0.000000 -0.425812E+00 -0.875684E+00  0.409531E+00 -0.384194E-01  0.493848E+04
 458.0 112.5 0.85  0.625 -125.0 -1.000000  0.000000 -0.392811E+00 -0.883706E+00  0.406644E+00 -0.345799E-01  0.493848E+04
 458.0 112.5 0.85  0.675 -125.0 -1.000000  0.000000 -0.357768E+00 -0.892700E+00  0.404314E+00 -0.304974E-01  0.493848E+04
 458.0 112.5 0.85  0.725 -125.0 -1.000000  0.000000 -0.320454E+00 -0.902869E+00  0.402746E+00 -0.261436E-01  0.493848E+04
 458.0 112.5 0.85  0.775 -125.0 -1.000000  0.000000 -0.280512E+00 -0.914503E+00  0.402290E+00 -0.214746E-01  0.493848E+04
 458.0 112.5 0.85  0.825 -125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.403601E+00 -0.164191E-01  0.493848E+04
 458.0 112.5 0.85  0.875 -125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.408051E+00 -0.108491E-01  0.493848E+04
 458.0 112.5 0.85  0.925 -125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.419132E+00 -0.449119E-02  0.493848E+04
 458.0 112.5 0.85  0.975 -125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.450863E+00  0.355479E-02  0.493848E+04
 458.0 112.5 0.85 -0.975 -115.0 -1.000000  0.000000 -0.111558E+00 -0.955839E+00  0.277283E+00 -0.181448E-02  0.493848E+04
 458.0 112.5 0.85 -0.925 -115.0 -1.000000  0.000000 -0.237709E+00 -0.878816E+00  0.339624E+00 -0.170181E-01  0.493848E+04
 458.0 112.5 0.85 -0.875 -115.0 -1.000000  0.000000 -0.333699E+00 -0.824845E+00  0.384794E+00 -0.285342E-01  0.493848E+04
 458.0 112.5 0.85 -0.825 -115.0 -1.000000  0.000000 -0.411967E+00 -0.783538E+00  0.419420E+00 -0.378935E-01  0.493848E+04
 458.0 112.5 0.85 -0.775 -115.0 -1.000000  0.000000 -0.477169E+00 -0.750783E+00  0.446386E+00 -0.456715E-01  0.493848E+04
 458.0 112.5 0.85 -0.725 -115.0 -1.000000  0.000000 -0.531905E+00 -0.724340E+00  0.467460E+00 -0.521891E-01  0.493848E+04
 458.0 112.5 0.85 -0.675 -115.0 -1.000000  0.000000 -0.577893E+00 -0.702811E+00  0.483871E+00 -0.576571E-01  0.493848E+04
 458.0 112.5 0.85 -0.625 -115.0 -1.000000  0.000000 -0.616370E+00 -0.685247E+00  0.496528E+00 -0.622271E-01  0.493848E+04
 458.0 112.5 0.85 -0.575 -115.0 -1.000000  0.000000 -0.648286E+00 -0.670974E+00  0.506132E+00 -0.660143E-01  0.493848E+04
 458.0 112.5 0.85 -0.525 -115.0 -1.000000  0.000000 -0.674390E+00 -0.659489E+00  0.513234E+00 -0.691099E-01  0.493848E+04
 458.0 112.5 0.85 -0.475 -115.0 -1.000000  0.000000 -0.695298E+00 -0.650410E+00  0.518275E+00 -0.715877E-01  0.493848E+04
 458.0 112.5 0.85 -0.425 -115.0 -1.000000  0.000000 -0.711517E+00 -0.643437E+00  0.521617E+00 -0.735093E-01  0.493848E+04
 458.0 112.5 0.85 -0.375 -115.0 -1.000000  0.000000 -0.723479E+00 -0.638333E+00  0.523552E+00 -0.749260E-01  0.493848E+04
 458.0 112.5 0.85 -0.325 -115.0 -1.000000  0.000000 -0.731551E+00 -0.634907E+00  0.524325E+00 -0.758817E-01  0.493848E+04
 458.0 112.5 0.85 -0.275 -115.0 -1.000000  0.000000 -0.736049E+00 -0.633005E+00  0.524139E+00 -0.764142E-01  0.493848E+04
 458.0 112.5 0.85 -0.225 -115.0 -1.000000  0.000000 -0.737246E+00 -0.632499E+00  0.523163E+00 -0.765559E-01  0.493848E+04
 458.0 112.5 0.85 -0.175 -115.0 -1.000000  0.000000 -0.735381E+00 -0.633287E+00  0.521540E+00 -0.763351E-01  0.493848E+04
 458.0 112.5 0.85 -0.125 -115.0 -1.000000  0.000000 -0.730662E+00 -0.635284E+00  0.519390E+00 -0.757765E-01  0.493848E+04
 458.0 112.5 0.85 -0.075 -115.0 -1.000000  0.000000 -0.723273E+00 -0.638421E+00  0.516813E+00 -0.749015E-01  0.493848E+04
 458.0 112.5 0.85 -0.025 -115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.513896E+00 -0.737290E-01  0.493848E+04
 458.0 112.5 0.85  0.025 -115.0 -1.000000  0.000000 -0.701101E+00 -0.647908E+00  0.510710E+00 -0.722754E-01  0.493848E+04
 458.0 112.5 0.85  0.075 -115.0 -1.000000  0.000000 -0.686580E+00 -0.654183E+00  0.507317E+00 -0.705548E-01  0.493848E+04
 458.0 112.5 0.85  0.125 -115.0 -1.000000  0.000000 -0.669916E+00 -0.661446E+00  0.503769E+00 -0.685794E-01  0.493848E+04
 458.0 112.5 0.85  0.175 -115.0 -1.000000  0.000000 -0.651197E+00 -0.669685E+00  0.500107E+00 -0.663596E-01  0.493848E+04
 458.0 112.5 0.85  0.225 -115.0 -1.000000  0.000000 -0.630500E+00 -0.678896E+00  0.496367E+00 -0.639041E-01  0.493848E+04
 458.0 112.5 0.85  0.275 -115.0 -1.000000  0.000000 -0.607885E+00 -0.689087E+00  0.492580E+00 -0.612197E-01  0.493848E+04
 458.0 112.5 0.85  0.325 -115.0 -1.000000  0.000000 -0.583401E+00 -0.700272E+00  0.488768E+00 -0.583116E-01  0.493848E+04
 458.0 112.5 0.85  0.375 -115.0 -1.000000  0.000000 -0.557078E+00 -0.712481E+00  0.484952E+00 -0.551830E-01  0.493848E+04
 458.0 112.5 0.85  0.425 -115.0 -1.000000  0.000000 -0.528934E+00 -0.725752E+00  0.481146E+00 -0.518356E-01  0.493848E+04
 458.0 112.5 0.85  0.475 -115.0 -1.000000  0.000000 -0.498968E+00 -0.740142E+00  0.477365E+00 -0.482684E-01  0.493848E+04
 458.0 112.5 0.85  0.525 -115.0 -1.000000  0.000000 -0.467156E+00 -0.755722E+00  0.473624E+00 -0.444781E-01  0.493848E+04
 458.0 112.5 0.85  0.575 -115.0 -1.000000  0.000000 -0.433452E+00 -0.772587E+00  0.469939E+00 -0.404582E-01  0.493848E+04
 458.0 112.5 0.85  0.625 -115.0 -1.000000  0.000000 -0.397773E+00 -0.790862E+00  0.466338E+00 -0.361981E-01  0.493848E+04
 458.0 112.5 0.85  0.675 -115.0 -1.000000  0.000000 -0.359993E+00 -0.810712E+00  0.462871E+00 -0.316814E-01  0.493848E+04
 458.0 112.5 0.85  0.725 -115.0 -1.000000  0.000000 -0.319918E+00 -0.832360E+00  0.459635E+00 -0.268835E-01  0.493848E+04
 458.0 112.5 0.85  0.775 -115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.456817E+00 -0.217667E-01  0.493848E+04
 458.0 112.5 0.85  0.825 -115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.454819E+00 -0.162705E-01  0.493848E+04
 458.0 112.5 0.85  0.875 -115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.454552E+00 -0.102888E-01  0.493848E+04
 458.0 112.5 0.85  0.925 -115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.458496E+00 -0.360030E-02  0.493848E+04
 458.0 112.5 0.85  0.975 -115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.476978E+00  0.449809E-02  0.493848E+04
 458.0 112.5 0.85 -0.975 -105.0 -1.000000  0.000000 -0.988125E-01 -0.944500E+00  0.271280E+00 -0.495522E-03  0.493848E+04
 458.0 112.5 0.85 -0.925 -105.0 -1.000000  0.000000 -0.228688E+00 -0.833855E+00  0.335521E+00 -0.165042E-01  0.493848E+04
 458.0 112.5 0.85 -0.875 -105.0 -1.000000  0.000000 -0.331764E+00 -0.749064E+00  0.385170E+00 -0.291752E-01  0.493848E+04
 458.0 112.5 0.85 -0.825 -105.0 -1.000000  0.000000 -0.417343E+00 -0.680812E+00  0.425048E+00 -0.396710E-01  0.493848E+04
 458.0 112.5 0.85 -0.775 -105.0 -1.000000  0.000000 -0.489363E+00 -0.624802E+00  0.457486E+00 -0.484875E-01  0.493848E+04
 458.0 112.5 0.85 -0.725 -105.0 -1.000000  0.000000 -0.550211E+00 -0.578442E+00  0.484011E+00 -0.559255E-01  0.493848E+04
 458.0 112.5 0.85 -0.675 -105.0 -1.000000  0.000000 -0.601553E+00 -0.539975E+00  0.505734E+00 -0.621941E-01  0.493848E+04
 458.0 112.5 0.85 -0.625 -105.0 -1.000000  0.000000 -0.644639E+00 -0.508134E+00  0.523504E+00 -0.674497E-01  0.493848E+04
 458.0 112.5 0.85 -0.575 -105.0 -1.000000  0.000000 -0.680453E+00 -0.481961E+00  0.537992E+00 -0.718149E-01  0.493848E+04
 458.0 112.5 0.85 -0.525 -105.0 -1.000000  0.000000 -0.709793E+00 -0.460713E+00  0.549737E+00 -0.753888E-01  0.493848E+04
 458.0 112.5 0.85 -0.475 -105.0 -1.000000  0.000000 -0.733318E+00 -0.443799E+00  0.559178E+00 -0.782531E-01  0.493848E+04
 458.0 112.5 0.85 -0.425 -105.0 -1.000000  0.000000 -0.751584E+00 -0.430739E+00  0.566677E+00 -0.804761E-01  0.493848E+04
 458.0 112.5 0.85 -0.375 -105.0 -1.000000  0.000000 -0.765063E+00 -0.421143E+00  0.572535E+00 -0.821162E-01  0.493848E+04
 458.0 112.5 0.85 -0.325 -105.0 -1.000000  0.000000 -0.774162E+00 -0.414685E+00  0.577001E+00 -0.832231E-01  0.493848E+04
 458.0 112.5 0.85 -0.275 -105.0 -1.000000  0.000000 -0.779234E+00 -0.411092E+00  0.580287E+00 -0.838399E-01  0.493848E+04
 458.0 112.5 0.85 -0.225 -105.0 -1.000000  0.000000 -0.780583E+00 -0.410136E+00  0.582567E+00 -0.840041E-01  0.493848E+04
 458.0 112.5 0.85 -0.175 -105.0 -1.000000  0.000000 -0.778480E+00 -0.411625E+00  0.583991E+00 -0.837483E-01  0.493848E+04
 458.0 112.5 0.85 -0.125 -105.0 -1.000000  0.000000 -0.773160E+00 -0.415395E+00  0.584682E+00 -0.831012E-01  0.493848E+04
 458.0 112.5 0.85 -0.075 -105.0 -1.000000  0.000000 -0.764831E+00 -0.421308E+00  0.584747E+00 -0.820879E-01  0.493848E+04
 458.0 112.5 0.85 -0.025 -105.0 -1.000000  0.000000 -0.753674E+00 -0.429249E+00  0.584272E+00 -0.807305E-01  0.493848E+04
 458.0 112.5 0.85  0.025 -105.0 -1.000000  0.000000 -0.739852E+00 -0.439119E+00  0.583329E+00 -0.790484E-01  0.493848E+04
 458.0 112.5 0.85  0.075 -105.0 -1.000000  0.000000 -0.723506E+00 -0.450840E+00  0.581977E+00 -0.770587E-01  0.493848E+04
 458.0 112.5 0.85  0.125 -105.0 -1.000000  0.000000 -0.704761E+00 -0.464345E+00  0.580262E+00 -0.747760E-01  0.493848E+04
 458.0 112.5 0.85  0.175 -105.0 -1.000000  0.000000 -0.683723E+00 -0.479584E+00  0.578220E+00 -0.722134E-01  0.493848E+04
 458.0 112.5 0.85  0.225 -105.0 -1.000000  0.000000 -0.660486E+00 -0.496520E+00  0.575877E+00 -0.693816E-01  0.493848E+04
 458.0 112.5 0.85  0.275 -105.0 -1.000000  0.000000 -0.635128E+00 -0.515129E+00  0.573246E+00 -0.662900E-01  0.493848E+04
 458.0 112.5 0.85  0.325 -105.0 -1.000000  0.000000 -0.607713E+00 -0.535398E+00  0.570333E+00 -0.629458E-01  0.493848E+04
 458.0 112.5 0.85  0.375 -105.0 -1.000000  0.000000 -0.578292E+00 -0.557331E+00  0.567134E+00 -0.593549E-01  0.493848E+04
 458.0 112.5 0.85  0.425 -105.0 -1.000000  0.000000 -0.546901E+00 -0.580942E+00  0.563634E+00 -0.555211E-01  0.493848E+04
 458.0 112.5 0.85  0.475 -105.0 -1.000000  0.000000 -0.513558E+00 -0.606265E+00  0.559808E+00 -0.514463E-01  0.493848E+04
 458.0 112.5 0.85  0.525 -105.0 -1.000000  0.000000 -0.478268E+00 -0.633349E+00  0.555622E+00 -0.471302E-01  0.493848E+04
 458.0 112.5 0.85  0.575 -105.0 -1.000000  0.000000 -0.441012E+00 -0.662265E+00  0.551030E+00 -0.425700E-01  0.493848E+04
 458.0 112.5 0.85  0.625 -105.0 -1.000000  0.000000 -0.401745E+00 -0.693112E+00  0.545979E+00 -0.377595E-01  0.493848E+04
 458.0 112.5 0.85  0.675 -105.0 -1.000000  0.000000 -0.360390E+00 -0.726023E+00  0.540413E+00 -0.326883E-01  0.493848E+04
 458.0 112.5 0.85  0.725 -105.0 -1.000000  0.000000 -0.316819E+00 -0.761181E+00  0.534279E+00 -0.273401E-01  0.493848E+04
 458.0 112.5 0.85  0.775 -105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.527559E+00 -0.216890E-01  0.493848E+04
 458.0 112.5 0.85  0.825 -105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.520328E+00 -0.156940E-01  0.493848E+04
 458.0 112.5 0.85  0.875 -105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.512937E+00 -0.928321E-02  0.493848E+04
 458.0 112.5 0.85  0.925 -105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.506655E+00 -0.231014E-02  0.493848E+04
 458.0 112.5 0.85  0.975 -105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.507547E+00  0.567748E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  -95.0 -1.000000  0.000000 -0.825388E-01 -0.938791E+00  0.264180E+00  0.128810E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  -95.0 -1.000000  0.000000 -0.214511E+00 -0.796735E+00  0.330004E+00 -0.153155E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  -95.0 -1.000000  0.000000 -0.325554E+00 -0.678503E+00  0.384835E+00 -0.292713E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  -95.0 -1.000000  0.000000 -0.420402E+00 -0.578608E+00  0.431245E+00 -0.411793E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  -95.0 -1.000000  0.000000 -0.501643E+00 -0.493831E+00  0.470789E+00 -0.513700E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  -95.0 -1.000000  0.000000 -0.571118E+00 -0.421891E+00  0.504618E+00 -0.600785E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  -95.0 -1.000000  0.000000 -0.630254E+00 -0.361051E+00  0.533634E+00 -0.674865E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  -95.0 -1.000000  0.000000 -0.680206E+00 -0.309933E+00  0.558563E+00 -0.737409E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  -95.0 -1.000000  0.000000 -0.721934E+00 -0.267420E+00  0.580004E+00 -0.789635E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  -95.0 -1.000000  0.000000 -0.756248E+00 -0.232587E+00  0.598449E+00 -0.832566E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  -95.0 -1.000000  0.000000 -0.783841E+00 -0.204657E+00  0.614312E+00 -0.867080E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  -95.0 -1.000000  0.000000 -0.805312E+00 -0.182974E+00  0.627938E+00 -0.893931E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  -95.0 -1.000000  0.000000 -0.821182E+00 -0.166975E+00  0.639620E+00 -0.913774E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  -95.0 -1.000000  0.000000 -0.831907E+00 -0.156176E+00  0.649604E+00 -0.927183E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  -95.0 -1.000000  0.000000 -0.837888E+00 -0.150158E+00  0.658096E+00 -0.934660E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  -95.0 -1.000000  0.000000 -0.839480E+00 -0.148556E+00  0.665272E+00 -0.936651E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  -95.0 -1.000000  0.000000 -0.836999E+00 -0.151051E+00  0.671280E+00 -0.933549E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  -95.0 -1.000000  0.000000 -0.830725E+00 -0.157365E+00  0.676242E+00 -0.925705E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  -95.0 -1.000000  0.000000 -0.820908E+00 -0.167251E+00  0.680259E+00 -0.913432E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  -95.0 -1.000000  0.000000 -0.807772E+00 -0.180492E+00  0.683413E+00 -0.897007E-01  0.493848E+04
 458.0 112.5 0.85  0.025  -95.0 -1.000000  0.000000 -0.791517E+00 -0.196900E+00  0.685770E+00 -0.876681E-01  0.493848E+04
 458.0 112.5 0.85  0.075  -95.0 -1.000000  0.000000 -0.772325E+00 -0.216305E+00  0.687378E+00 -0.852677E-01  0.493848E+04
 458.0 112.5 0.85  0.125  -95.0 -1.000000  0.000000 -0.750355E+00 -0.238561E+00  0.688269E+00 -0.825194E-01  0.493848E+04
 458.0 112.5 0.85  0.175  -95.0 -1.000000  0.000000 -0.725753E+00 -0.263538E+00  0.688461E+00 -0.794413E-01  0.493848E+04
 458.0 112.5 0.85  0.225  -95.0 -1.000000  0.000000 -0.698648E+00 -0.291123E+00  0.687960E+00 -0.760493E-01  0.493848E+04
 458.0 112.5 0.85  0.275  -95.0 -1.000000  0.000000 -0.669156E+00 -0.321220E+00  0.686751E+00 -0.723576E-01  0.493848E+04
 458.0 112.5 0.85  0.325  -95.0 -1.000000  0.000000 -0.637379E+00 -0.353744E+00  0.684809E+00 -0.683788E-01  0.493848E+04
 458.0 112.5 0.85  0.375  -95.0 -1.000000  0.000000 -0.603408E+00 -0.388627E+00  0.682087E+00 -0.641239E-01  0.493848E+04
 458.0 112.5 0.85  0.425  -95.0 -1.000000  0.000000 -0.567321E+00 -0.425810E+00  0.678524E+00 -0.596026E-01  0.493848E+04
 458.0 112.5 0.85  0.475  -95.0 -1.000000  0.000000 -0.529184E+00 -0.465252E+00  0.674036E+00 -0.548229E-01  0.493848E+04
 458.0 112.5 0.85  0.525  -95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.668516E+00 -0.497913E-01  0.493848E+04
 458.0 112.5 0.85  0.575  -95.0 -1.000000  0.000000 -0.446972E+00 -0.550803E+00  0.661830E+00 -0.445130E-01  0.493848E+04
 458.0 112.5 0.85  0.625  -95.0 -1.000000  0.000000 -0.402966E+00 -0.596896E+00  0.653815E+00 -0.389911E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.644274E+00 -0.332268E-01  0.493848E+04
 458.0 112.5 0.85  0.725  -95.0 -1.000000  0.000000 -0.309213E+00 -0.695816E+00  0.632971E+00 -0.272185E-01  0.493848E+04
 458.0 112.5 0.85  0.775  -95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.619631E+00 -0.209610E-01  0.493848E+04
 458.0 112.5 0.85  0.825  -95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.603955E+00 -0.144428E-01  0.493848E+04
 458.0 112.5 0.85  0.875  -95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.585657E+00 -0.764142E-02  0.493848E+04
 458.0 112.5 0.85  0.925  -95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.564672E+00 -0.507985E-03  0.493848E+04
 458.0 112.5 0.85  0.975  -95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.542436E+00  0.711187E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  -85.0 -1.000000  0.000000 -0.622076E-01 -0.941055E+00  0.255967E+00  0.362312E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  -85.0 -1.000000  0.000000 -0.192927E+00 -0.774265E+00  0.322685E+00 -0.131191E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  -85.0 -1.000000  0.000000 -0.312036E+00 -0.622126E+00  0.383301E+00 -0.283762E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  -85.0 -1.000000  0.000000 -0.418187E+00 -0.486093E+00  0.437759E+00 -0.419786E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  -85.0 -1.000000  0.000000 -0.511736E+00 -0.365874E+00  0.486586E+00 -0.539697E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  -85.0 -1.000000  0.000000 -0.593408E+00 -0.260682E+00  0.530371E+00 -0.644413E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  -85.0 -1.000000  0.000000 -0.664024E+00 -0.169573E+00  0.569666E+00 -0.734971E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  -85.0 -1.000000  0.000000 -0.724401E+00 -0.915693E-01  0.604966E+00 -0.812410E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  -85.0 -1.000000  0.000000 -0.775318E+00 -0.257199E-01  0.636707E+00 -0.877724E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  -85.0 -1.000000  0.000000 -0.817501E+00  0.288771E-01  0.665269E+00 -0.931839E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  -85.0 -1.000000  0.000000 -0.851619E+00  0.730622E-01  0.690980E+00 -0.975611E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  -85.0 -1.000000  0.000000 -0.878285E+00  0.107612E+00  0.714124E+00 -0.100982E+00  0.493848E+04
 458.0 112.5 0.85 -0.375  -85.0 -1.000000  0.000000 -0.898060E+00  0.133241E+00  0.734946E+00 -0.103520E+00  0.493848E+04
 458.0 112.5 0.85 -0.325  -85.0 -1.000000  0.000000 -0.911454E+00  0.150605E+00  0.753654E+00 -0.105238E+00  0.493848E+04
 458.0 112.5 0.85 -0.275  -85.0 -1.000000  0.000000 -0.918934E+00  0.160304E+00  0.770425E+00 -0.106198E+00  0.493848E+04
 458.0 112.5 0.85 -0.225  -85.0 -1.000000  0.000000 -0.920927E+00  0.162888E+00  0.785407E+00 -0.106454E+00  0.493848E+04
 458.0 112.5 0.85 -0.175  -85.0 -1.000000  0.000000 -0.917823E+00  0.158862E+00  0.798724E+00 -0.106055E+00  0.493848E+04
 458.0 112.5 0.85 -0.125  -85.0 -1.000000  0.000000 -0.909977E+00  0.148690E+00  0.810475E+00 -0.105049E+00  0.493848E+04
 458.0 112.5 0.85 -0.075  -85.0 -1.000000  0.000000 -0.897718E+00  0.132798E+00  0.820739E+00 -0.103476E+00  0.493848E+04
 458.0 112.5 0.85 -0.025  -85.0 -1.000000  0.000000 -0.881347E+00  0.111579E+00  0.829573E+00 -0.101375E+00  0.493848E+04
 458.0 112.5 0.85  0.025  -85.0 -1.000000  0.000000 -0.861141E+00  0.853980E-01  0.837016E+00 -0.987828E-01  0.493848E+04
 458.0 112.5 0.85  0.075  -85.0 -1.000000  0.000000 -0.837359E+00  0.545911E-01  0.843084E+00 -0.957315E-01  0.493848E+04
 458.0 112.5 0.85  0.125  -85.0 -1.000000  0.000000 -0.810237E+00  0.194729E-01  0.847780E+00 -0.922521E-01  0.493848E+04
 458.0 112.5 0.85  0.175  -85.0 -1.000000  0.000000 -0.779999E+00 -0.196632E-01  0.851081E+00 -0.883729E-01  0.493848E+04
 458.0 112.5 0.85  0.225  -85.0 -1.000000  0.000000 -0.746851E+00 -0.625421E-01  0.852950E+00 -0.841208E-01  0.493848E+04
 458.0 112.5 0.85  0.275  -85.0 -1.000000  0.000000 -0.710989E+00 -0.108904E+00  0.853323E+00 -0.795208E-01  0.493848E+04
 458.0 112.5 0.85  0.325  -85.0 -1.000000  0.000000 -0.672596E+00 -0.158503E+00  0.852118E+00 -0.745965E-01  0.493848E+04
 458.0 112.5 0.85  0.375  -85.0 -1.000000  0.000000 -0.631846E+00 -0.211105E+00  0.849223E+00 -0.693705E-01  0.493848E+04
 458.0 112.5 0.85  0.425  -85.0 -1.000000  0.000000 -0.588906E+00 -0.266485E+00  0.844502E+00 -0.638641E-01  0.493848E+04
 458.0 112.5 0.85  0.475  -85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.837786E+00 -0.580982E-01  0.493848E+04
 458.0 112.5 0.85  0.525  -85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.828869E+00 -0.520929E-01  0.493848E+04
 458.0 112.5 0.85  0.575  -85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.817503E+00 -0.458682E-01  0.493848E+04
 458.0 112.5 0.85  0.625  -85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.803390E+00 -0.394440E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.786173E+00 -0.328412E-01  0.493848E+04
 458.0 112.5 0.85  0.725  -85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.765417E+00 -0.260815E-01  0.493848E+04
 458.0 112.5 0.85  0.775  -85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.740590E+00 -0.191895E-01  0.493848E+04
 458.0 112.5 0.85  0.825  -85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.711025E+00 -0.121945E-01  0.493848E+04
 458.0 112.5 0.85  0.875  -85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.675832E+00 -0.513595E-02  0.493848E+04
 458.0 112.5 0.85  0.925  -85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.633655E+00  0.192120E-02  0.493848E+04
 458.0 112.5 0.85  0.975  -85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.581322E+00  0.880753E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  -75.0 -1.000000  0.000000 -0.374496E-01 -0.953313E+00  0.246694E+00  0.657450E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  -75.0 -1.000000  0.000000 -0.161063E+00 -0.774599E+00  0.313131E+00 -0.949604E-02  0.493848E+04
 458.0 112.5 0.85 -0.875  -75.0 -1.000000  0.000000 -0.286590E+00 -0.592298E+00  0.379867E+00 -0.258247E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  -75.0 -1.000000  0.000000 -0.405569E+00 -0.417087E+00  0.444073E+00 -0.413291E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  -75.0 -1.000000  0.000000 -0.515097E+00 -0.253789E+00  0.505052E+00 -0.556246E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  -75.0 -1.000000  0.000000 -0.613939E+00 -0.104928E+00  0.562630E+00 -0.685425E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  -75.0 -1.000000  0.000000 -0.701643E+00  0.282355E-01  0.616818E+00 -0.800169E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  -75.0 -1.000000  0.000000 -0.778187E+00  0.145211E+00  0.667708E+00 -0.900399E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  -75.0 -1.000000  0.000000 -0.843804E+00  0.246006E+00  0.715416E+00 -0.986379E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  -75.0 -1.000000  0.000000 -0.898877E+00  0.330951E+00  0.760065E+00 -0.105858E+00  0.493848E+04
 458.0 112.5 0.85 -0.475  -75.0 -1.000000  0.000000 -0.943878E+00  0.400584E+00  0.801775E+00 -0.111761E+00  0.493848E+04
 458.0 112.5 0.85 -0.425  -75.0 -1.000000  0.000000 -0.979329E+00  0.455573E+00  0.840655E+00 -0.116412E+00  0.493848E+04
 458.0 112.5 0.85 -0.375  -75.0 -1.000000  0.000000 -0.100577E+01  0.496665E+00  0.876799E+00 -0.119882E+00  0.493848E+04
 458.0 112.5 0.85 -0.325  -75.0 -1.000000  0.000000 -0.102376E+01  0.524649E+00  0.910289E+00 -0.122243E+00  0.493848E+04
 458.0 112.5 0.85 -0.275  -75.0 -1.000000  0.000000 -0.103383E+01  0.540330E+00  0.941190E+00 -0.123565E+00  0.493848E+04
 458.0 112.5 0.85 -0.225  -75.0 -1.000000  0.000000 -0.103651E+01  0.544515E+00  0.969551E+00 -0.123917E+00  0.493848E+04
 458.0 112.5 0.85 -0.175  -75.0 -1.000000  0.000000 -0.103233E+01  0.537998E+00  0.995405E+00 -0.123368E+00  0.493848E+04
 458.0 112.5 0.85 -0.125  -75.0 -1.000000  0.000000 -0.102177E+01  0.521557E+00  0.101877E+01 -0.121982E+00  0.493848E+04
 458.0 112.5 0.85 -0.075  -75.0 -1.000000  0.000000 -0.100531E+01  0.495952E+00  0.103963E+01 -0.119822E+00  0.493848E+04
 458.0 112.5 0.85 -0.025  -75.0 -1.000000  0.000000 -0.983414E+00  0.461917E+00  0.105798E+01 -0.116948E+00  0.493848E+04
 458.0 112.5 0.85  0.025  -75.0 -1.000000  0.000000 -0.956510E+00  0.420163E+00  0.107377E+01 -0.113418E+00  0.493848E+04
 458.0 112.5 0.85  0.075  -75.0 -1.000000  0.000000 -0.925020E+00  0.371379E+00  0.108694E+01 -0.109287E+00  0.493848E+04
 458.0 112.5 0.85  0.125  -75.0 -1.000000  0.000000 -0.889349E+00  0.316233E+00  0.109742E+01 -0.104609E+00  0.493848E+04
 458.0 112.5 0.85  0.175  -75.0 -1.000000  0.000000 -0.849884E+00  0.255369E+00  0.110509E+01 -0.994348E-01  0.493848E+04
 458.0 112.5 0.85  0.225  -75.0 -1.000000  0.000000 -0.807002E+00  0.189416E+00  0.110983E+01 -0.938148E-01  0.493848E+04
 458.0 112.5 0.85  0.275  -75.0 -1.000000  0.000000 -0.761064E+00  0.118985E+00  0.111148E+01 -0.877970E-01  0.493848E+04
 458.0 112.5 0.85  0.325  -75.0 -1.000000  0.000000 -0.712425E+00  0.446716E-01  0.110987E+01 -0.814283E-01  0.493848E+04
 458.0 112.5 0.85  0.375  -75.0 -1.000000  0.000000 -0.661429E+00 -0.329409E-01  0.110479E+01 -0.747544E-01  0.493848E+04
 458.0 112.5 0.85  0.425  -75.0 -1.000000  0.000000 -0.608417E+00 -0.113279E+00  0.109599E+01 -0.678204E-01  0.493848E+04
 458.0 112.5 0.85  0.475  -75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.108320E+01 -0.606711E-01  0.493848E+04
 458.0 112.5 0.85  0.525  -75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.106610E+01 -0.533510E-01  0.493848E+04
 458.0 112.5 0.85  0.575  -75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.104434E+01 -0.459052E-01  0.493848E+04
 458.0 112.5 0.85  0.625  -75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.101752E+01 -0.383801E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.985153E+00 -0.308245E-01  0.493848E+04
 458.0 112.5 0.85  0.725  -75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.946709E+00 -0.232915E-01  0.493848E+04
 458.0 112.5 0.85  0.775  -75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.901528E+00 -0.158415E-01  0.493848E+04
 458.0 112.5 0.85  0.825  -75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.848764E+00 -0.854920E-02  0.493848E+04
 458.0 112.5 0.85  0.875  -75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.787191E+00 -0.151794E-02  0.493848E+04
 458.0 112.5 0.85  0.925  -75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.714542E+00  0.507552E-02  0.493848E+04
 458.0 112.5 0.85  0.975  -75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.623601E+00  0.107503E-01  0.493848E+04
 458.0 112.5 0.85 -0.975  -65.0 -1.000000  0.000000 -0.824708E-02 -0.976822E+00  0.236526E+00  0.101585E-01  0.493848E+04
 458.0 112.5 0.85 -0.925  -65.0 -1.000000  0.000000 -0.115588E+00 -0.806831E+00  0.300943E+00 -0.396468E-02  0.493848E+04
 458.0 112.5 0.85 -0.875  -65.0 -1.000000  0.000000 -0.242469E+00 -0.605852E+00  0.373602E+00 -0.206592E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  -65.0 -1.000000  0.000000 -0.373827E+00 -0.392962E+00  0.449254E+00 -0.379977E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  -65.0 -1.000000  0.000000 -0.502874E+00 -0.179513E+00  0.526038E+00 -0.550800E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  -65.0 -1.000000  0.000000 -0.625415E+00  0.265093E-01  0.602939E+00 -0.713390E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  -65.0 -1.000000  0.000000 -0.738668E+00  0.219374E+00  0.679270E+00 -0.863935E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  -65.0 -1.000000  0.000000 -0.840806E+00  0.395065E+00  0.754499E+00 -0.999904E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  -65.0 -1.000000  0.000000 -0.930702E+00  0.550916E+00  0.828178E+00 -0.111971E+00  0.493848E+04
 458.0 112.5 0.85 -0.525  -65.0 -1.000000  0.000000 -0.100776E+01  0.685323E+00  0.899913E+00 -0.122250E+00  0.493848E+04
 458.0 112.5 0.85 -0.475  -65.0 -1.000000  0.000000 -0.107177E+01  0.797514E+00  0.969344E+00 -0.130796E+00  0.493848E+04
 458.0 112.5 0.85 -0.425  -65.0 -1.000000  0.000000 -0.112285E+01  0.887352E+00  0.103614E+01 -0.137618E+00  0.493848E+04
 458.0 112.5 0.85 -0.375  -65.0 -1.000000  0.000000 -0.116132E+01  0.955182E+00  0.110000E+01 -0.142758E+00  0.493848E+04
 458.0 112.5 0.85 -0.325  -65.0 -1.000000  0.000000 -0.118766E+01  0.100171E+01  0.116063E+01 -0.146278E+00  0.493848E+04
 458.0 112.5 0.85 -0.275  -65.0 -1.000000  0.000000 -0.120246E+01  0.102790E+01  0.121775E+01 -0.148257E+00  0.493848E+04
 458.0 112.5 0.85 -0.225  -65.0 -1.000000  0.000000 -0.120642E+01  0.103490E+01  0.127110E+01 -0.148786E+00  0.493848E+04
 458.0 112.5 0.85 -0.175  -65.0 -1.000000  0.000000 -0.120026E+01  0.102400E+01  0.132042E+01 -0.147963E+00  0.493848E+04
 458.0 112.5 0.85 -0.125  -65.0 -1.000000  0.000000 -0.118474E+01  0.996556E+00  0.136547E+01 -0.145888E+00  0.493848E+04
 458.0 112.5 0.85 -0.075  -65.0 -1.000000  0.000000 -0.116065E+01  0.954001E+00  0.140598E+01 -0.142669E+00  0.493848E+04
 458.0 112.5 0.85 -0.025  -65.0 -1.000000  0.000000 -0.112878E+01  0.897786E+00  0.144169E+01 -0.138410E+00  0.493848E+04
 458.0 112.5 0.85  0.025  -65.0 -1.000000  0.000000 -0.108991E+01  0.829378E+00  0.147235E+01 -0.133218E+00  0.493848E+04
 458.0 112.5 0.85  0.075  -65.0 -1.000000  0.000000 -0.104483E+01  0.750244E+00  0.149768E+01 -0.127199E+00  0.493848E+04
 458.0 112.5 0.85  0.125  -65.0 -1.000000  0.000000 -0.994323E+00  0.661838E+00  0.151739E+01 -0.120458E+00  0.493848E+04
 458.0 112.5 0.85  0.175  -65.0 -1.000000  0.000000 -0.939138E+00  0.565595E+00  0.153119E+01 -0.113096E+00  0.493848E+04
 458.0 112.5 0.85  0.225  -65.0 -1.000000  0.000000 -0.880021E+00  0.462919E+00  0.153877E+01 -0.105215E+00  0.493848E+04
 458.0 112.5 0.85  0.275  -65.0 -1.000000  0.000000 -0.817699E+00  0.355182E+00  0.153979E+01 -0.969127E-01  0.493848E+04
 458.0 112.5 0.85  0.325  -65.0 -1.000000  0.000000 -0.752873E+00  0.243714E+00  0.153394E+01 -0.882834E-01  0.493848E+04
 458.0 112.5 0.85  0.375  -65.0 -1.000000  0.000000 -0.686228E+00  0.129800E+00  0.152088E+01 -0.794197E-01  0.493848E+04
 458.0 112.5 0.85  0.425  -65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.150026E+01 -0.704105E-01  0.493848E+04
 458.0 112.5 0.85  0.475  -65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.147176E+01 -0.613420E-01  0.493848E+04
 458.0 112.5 0.85  0.525  -65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.143505E+01 -0.522973E-01  0.493848E+04
 458.0 112.5 0.85  0.575  -65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.138983E+01 -0.433571E-01  0.493848E+04
 458.0 112.5 0.85  0.625  -65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.133582E+01 -0.346004E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.127276E+01 -0.261061E-01  0.493848E+04
 458.0 112.5 0.85  0.725  -65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.120041E+01 -0.179554E-01  0.493848E+04
 458.0 112.5 0.85  0.775  -65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.111847E+01 -0.102367E-01  0.493848E+04
 458.0 112.5 0.85  0.825  -65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.102652E+01 -0.305542E-02  0.493848E+04
 458.0 112.5 0.85  0.875  -65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.923716E+00  0.344324E-02  0.493848E+04
 458.0 112.5 0.85  0.925  -65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.807684E+00  0.900451E-02  0.493848E+04
 458.0 112.5 0.85  0.975  -65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.668278E+00  0.128971E-01  0.493848E+04
 458.0 112.5 0.85 -0.975  -55.0 -1.000000  0.000000  0.248136E-01 -0.101151E+01  0.225779E+00  0.143077E-01  0.493848E+04
 458.0 112.5 0.85 -0.925  -55.0 -1.000000  0.000000 -0.533317E-01 -0.879622E+00  0.285919E+00  0.393351E-02  0.493848E+04
 458.0 112.5 0.85 -0.875  -55.0 -1.000000  0.000000 -0.170552E+00 -0.684526E+00  0.363446E+00 -0.115970E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  -55.0 -1.000000  0.000000 -0.308698E+00 -0.446698E+00  0.451835E+00 -0.299896E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  -55.0 -1.000000  0.000000 -0.458229E+00 -0.181748E+00  0.548770E+00 -0.499835E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  -55.0 -1.000000  0.000000 -0.611651E+00  0.960984E-01  0.652818E+00 -0.705660E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  -55.0 -1.000000  0.000000 -0.762632E+00  0.374015E+00  0.762768E+00 -0.908719E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  -55.0 -1.000000  0.000000 -0.905896E+00  0.640961E+00  0.877425E+00 -0.110177E+00  0.493848E+04
 458.0 112.5 0.85 -0.575  -55.0 -1.000000  0.000000 -0.103725E+01  0.887953E+00  0.995547E+00 -0.127902E+00  0.493848E+04
 458.0 112.5 0.85 -0.525  -55.0 -1.000000  0.000000 -0.115355E+01  0.110815E+01  0.111583E+01 -0.143613E+00  0.493848E+04
 458.0 112.5 0.85 -0.475  -55.0 -1.000000  0.000000 -0.125265E+01  0.129674E+01  0.123692E+01 -0.157011E+00  0.493848E+04
 458.0 112.5 0.85 -0.425  -55.0 -1.000000  0.000000 -0.133326E+01  0.145074E+01  0.135746E+01 -0.167917E+00  0.493848E+04
 458.0 112.5 0.85 -0.375  -55.0 -1.000000  0.000000 -0.139484E+01  0.156868E+01  0.147607E+01 -0.176250E+00  0.493848E+04
 458.0 112.5 0.85 -0.325  -55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.159142E+01 -0.182015E+00  0.493848E+04
 458.0 112.5 0.85 -0.275  -55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.170221E+01 -0.185276E+00  0.493848E+04
 458.0 112.5 0.85 -0.225  -55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.180723E+01 -0.186150E+00  0.493848E+04
 458.0 112.5 0.85 -0.175  -55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.190530E+01 -0.184790E+00  0.493848E+04
 458.0 112.5 0.85 -0.125  -55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.199534E+01 -0.181374E+00  0.493848E+04
 458.0 112.5 0.85 -0.075  -55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.207631E+01 -0.176105E+00  0.493848E+04
 458.0 112.5 0.85 -0.025  -55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.214724E+01 -0.169193E+00  0.493848E+04
 458.0 112.5 0.85  0.025  -55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.220720E+01 -0.160861E+00  0.493848E+04
 458.0 112.5 0.85  0.075  -55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.225531E+01 -0.151335E+00  0.493848E+04
 458.0 112.5 0.85  0.125  -55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.229074E+01 -0.140840E+00  0.493848E+04
 458.0 112.5 0.85  0.175  -55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.231271E+01 -0.129599E+00  0.493848E+04
 458.0 112.5 0.85  0.225  -55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.232050E+01 -0.117827E+00  0.493848E+04
 458.0 112.5 0.85  0.275  -55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.231348E+01 -0.105730E+00  0.493848E+04
 458.0 112.5 0.85  0.325  -55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.229115E+01 -0.935017E-01  0.493848E+04
 458.0 112.5 0.85  0.375  -55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.225311E+01 -0.813216E-01  0.493848E+04
 458.0 112.5 0.85  0.425  -55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.219920E+01 -0.693521E-01  0.493848E+04
 458.0 112.5 0.85  0.475  -55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.212944E+01 -0.577386E-01  0.493848E+04
 458.0 112.5 0.85  0.525  -55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.204414E+01 -0.466088E-01  0.493848E+04
 458.0 112.5 0.85  0.575  -55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.194385E+01 -0.360732E-01  0.493848E+04
 458.0 112.5 0.85  0.625  -55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.182944E+01 -0.262269E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.170203E+01 -0.171518E-01  0.493848E+04
 458.0 112.5 0.85  0.725  -55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.156294E+01 -0.892137E-02  0.493848E+04
 458.0 112.5 0.85  0.775  -55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.141358E+01 -0.160819E-02  0.493848E+04
 458.0 112.5 0.85  0.825  -55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.125525E+01  0.470236E-02  0.493848E+04
 458.0 112.5 0.85  0.875  -55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.108860E+01  0.988114E-02  0.493848E+04
 458.0 112.5 0.85  0.925  -55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.912162E+00  0.136641E-01  0.493848E+04
 458.0 112.5 0.85  0.975  -55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.713867E+00  0.151693E-01  0.493848E+04
 458.0 112.5 0.85 -0.975  -45.0 -1.000000  0.000000  0.602760E-01 -0.105536E+01  0.214957E+00  0.188337E-01  0.493848E+04
 458.0 112.5 0.85 -0.925  -45.0 -1.000000  0.000000  0.272700E-01 -0.998077E+00  0.268317E+00  0.144341E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  -45.0 -1.000000  0.000000 -0.604018E-01 -0.852663E+00  0.348561E+00  0.282424E-02  0.493848E+04
 458.0 112.5 0.85 -0.825  -45.0 -1.000000  0.000000 -0.188603E+00 -0.626547E+00  0.449932E+00 -0.143058E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  -45.0 -1.000000  0.000000 -0.350332E+00 -0.328578E+00  0.571547E+00 -0.360603E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  -45.0 -1.000000  0.000000 -0.537742E+00  0.269253E-01  0.713300E+00 -0.613853E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  -45.0 -1.000000  0.000000 -0.741320E+00  0.420787E+00  0.874942E+00 -0.889824E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  -45.0 -1.000000  0.000000 -0.950530E+00  0.831062E+00  0.105569E+01 -0.117406E+00  0.493848E+04
 458.0 112.5 0.85 -0.575  -45.0 -1.000000  0.000000 -0.115488E+01  0.123560E+01  0.125406E+01 -0.145211E+00  0.493848E+04
 458.0 112.5 0.85 -0.525  -45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.146775E+01 -0.171100E+00  0.493848E+04
 458.0 112.5 0.85 -0.475  -45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.169373E+01 -0.194014E+00  0.493848E+04
 458.0 112.5 0.85 -0.425  -45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.192831E+01 -0.213182E+00  0.493848E+04
 458.0 112.5 0.85 -0.375  -45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.216733E+01 -0.228116E+00  0.493848E+04
 458.0 112.5 0.85 -0.325  -45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.240636E+01 -0.238580E+00  0.493848E+04
 458.0 112.5 0.85 -0.275  -45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.264089E+01 -0.244546E+00  0.493848E+04
 458.0 112.5 0.85 -0.225  -45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.286655E+01 -0.246150E+00  0.493848E+04
 458.0 112.5 0.85 -0.175  -45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.307917E+01 -0.243654E+00  0.493848E+04
 458.0 112.5 0.85 -0.125  -45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.327492E+01 -0.237412E+00  0.493848E+04
 458.0 112.5 0.85 -0.075  -45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.345028E+01 -0.227853E+00  0.493848E+04
 458.0 112.5 0.85 -0.025  -45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.360205E+01 -0.215454E+00  0.493848E+04
 458.0 112.5 0.85  0.025  -45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.372729E+01 -0.200731E+00  0.493848E+04
 458.0 112.5 0.85  0.075  -45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.382330E+01 -0.184218E+00  0.493848E+04
 458.0 112.5 0.85  0.125  -45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.388763E+01 -0.166452E+00  0.493848E+04
 458.0 112.5 0.85  0.175  -45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.391810E+01 -0.147954E+00  0.493848E+04
 458.0 112.5 0.85  0.225  -45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.391290E+01 -0.129215E+00  0.493848E+04
 458.0 112.5 0.85  0.275  -45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.387079E+01 -0.110680E+00  0.493848E+04
 458.0 112.5 0.85  0.325  -45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.379121E+01 -0.927336E-01  0.493848E+04
 458.0 112.5 0.85  0.375  -45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.367456E+01 -0.756957E-01  0.493848E+04
 458.0 112.5 0.85  0.425  -45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.352235E+01 -0.598151E-01  0.493848E+04
 458.0 112.5 0.85  0.475  -45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.333730E+01 -0.452719E-01  0.493848E+04
 458.0 112.5 0.85  0.525  -45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.312334E+01 -0.321820E-01  0.493848E+04
 458.0 112.5 0.85  0.575  -45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.288549E+01 -0.206058E-01  0.493848E+04
 458.0 112.5 0.85  0.625  -45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.262956E+01 -0.105583E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.236174E+01 -0.202103E-02  0.493848E+04
 458.0 112.5 0.85  0.725  -45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.208816E+01  0.504406E-02  0.493848E+04
 458.0 112.5 0.85  0.775  -45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.181435E+01  0.106794E-01  0.493848E+04
 458.0 112.5 0.85  0.825  -45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.154476E+01  0.149101E-01  0.493848E+04
 458.0 112.5 0.85  0.875  -45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.128194E+01  0.177042E-01  0.493848E+04
 458.0 112.5 0.85  0.925  -45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.102479E+01  0.188636E-01  0.493848E+04
 458.0 112.5 0.85  0.975  -45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.758326E+00  0.174492E-01  0.493848E+04
 458.0 112.5 0.85 -0.975  -35.0 -1.000000  0.000000  0.956385E-01 -0.110402E+01  0.204752E+00  0.234031E-01  0.493848E+04
 458.0 112.5 0.85 -0.925  -35.0 -1.000000  0.000000  0.123622E+00 -0.115829E+01  0.249187E+00  0.271980E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  -35.0 -1.000000  0.000000  0.952329E-01 -0.112759E+01  0.329041E+00  0.236248E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  -35.0 -1.000000  0.000000  0.135263E-01 -0.992091E+00  0.441887E+00  0.128051E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  -35.0 -1.000000  0.000000 -0.127506E+00 -0.731919E+00  0.591668E+00 -0.616928E-02  0.493848E+04
 458.0 112.5 0.85 -0.725  -35.0 -1.000000  0.000000 -0.331232E+00 -0.337094E+00  0.783987E+00 -0.337941E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  -35.0 -1.000000  0.000000 -0.593973E+00  0.185880E+00  0.102474E+01 -0.695777E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  -35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.131909E+01 -0.111802E+00  0.493848E+04
 458.0 112.5 0.85 -0.575  -35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.167038E+01 -0.157674E+00  0.493848E+04
 458.0 112.5 0.85 -0.525  -35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.207909E+01 -0.203825E+00  0.493848E+04
 458.0 112.5 0.85 -0.475  -35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.254186E+01 -0.246950E+00  0.493848E+04
 458.0 112.5 0.85 -0.425  -35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.305107E+01 -0.284330E+00  0.493848E+04
 458.0 112.5 0.85 -0.375  -35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.359499E+01 -0.314089E+00  0.493848E+04
 458.0 112.5 0.85 -0.325  -35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.415863E+01 -0.335195E+00  0.493848E+04
 458.0 112.5 0.85 -0.275  -35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.472529E+01 -0.347301E+00  0.493848E+04
 458.0 112.5 0.85 -0.225  -35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.527815E+01 -0.350564E+00  0.493848E+04
 458.0 112.5 0.85 -0.175  -35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.580172E+01 -0.345488E+00  0.493848E+04
 458.0 112.5 0.85 -0.125  -35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.628264E+01 -0.332831E+00  0.493848E+04
 458.0 112.5 0.85 -0.075  -35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.670977E+01 -0.313560E+00  0.493848E+04
 458.0 112.5 0.85 -0.025  -35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.707381E+01 -0.288825E+00  0.493848E+04
 458.0 112.5 0.85  0.025  -35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.736648E+01 -0.259929E+00  0.493848E+04
 458.0 112.5 0.85  0.075  -35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.757984E+01 -0.228283E+00  0.493848E+04
 458.0 112.5 0.85  0.125  -35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.770587E+01 -0.195322E+00  0.493848E+04
 458.0 112.5 0.85  0.175  -35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.773666E+01 -0.162417E+00  0.493848E+04
 458.0 112.5 0.85  0.225  -35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.766525E+01 -0.130774E+00  0.493848E+04
 458.0 112.5 0.85  0.275  -35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.748707E+01 -0.101358E+00  0.493848E+04
 458.0 112.5 0.85  0.325  -35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.720178E+01 -0.748544E-01  0.493848E+04
 458.0 112.5 0.85  0.375  -35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.681498E+01 -0.516632E-01  0.493848E+04
 458.0 112.5 0.85  0.425  -35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.633914E+01 -0.319281E-01  0.493848E+04
 458.0 112.5 0.85  0.475  -35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.579321E+01 -0.155880E-01  0.493848E+04
 458.0 112.5 0.85  0.525  -35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.520089E+01 -0.243515E-02  0.493848E+04
 458.0 112.5 0.85  0.575  -35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.458770E+01  0.782762E-02  0.493848E+04
 458.0 112.5 0.85  0.625  -35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.397792E+01  0.155387E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.339192E+01  0.210396E-01  0.493848E+04
 458.0 112.5 0.85  0.725  -35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.284458E+01  0.246473E-01  0.493848E+04
 458.0 112.5 0.85  0.775  -35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.234488E+01  0.266321E-01  0.493848E+04
 458.0 112.5 0.85  0.825  -35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.189617E+01  0.271958E-01  0.493848E+04
 458.0 112.5 0.85  0.875  -35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.149673E+01  0.264341E-01  0.493848E+04
 458.0 112.5 0.85  0.925  -35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.113899E+01  0.242233E-01  0.493848E+04
 458.0 112.5 0.85  0.975  -35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.799102E+00  0.195843E-01  0.493848E+04
 458.0 112.5 0.85 -0.975  -25.0 -1.000000  0.000000  0.127433E+00 -0.115095E+01  0.195994E+00  0.275476E-01  0.493848E+04
 458.0 112.5 0.85 -0.925  -25.0 -1.000000  0.000000  0.225804E+00 -0.134058E+01  0.230597E+00  0.408750E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  -25.0 -1.000000  0.000000  0.289578E+00 -0.149663E+01  0.306891E+00  0.498912E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  -25.0 -1.000000  0.000000  0.314696E+00 -0.158124E+01  0.427769E+00  0.537053E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  -25.0 -1.000000  0.000000  0.277094E+00 -0.153540E+01  0.606136E+00  0.489135E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  -25.0 -1.000000  0.000000  0.142798E+00 -0.128389E+01  0.861042E+00  0.308028E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  -25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.121739E+01 -0.552691E-02  0.493848E+04
 458.0 112.5 0.85 -0.625  -25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.170550E+01 -0.630733E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  -25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.235917E+01 -0.140369E+00  0.493848E+04
 458.0 112.5 0.85 -0.525  -25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.321115E+01 -0.230271E+00  0.493848E+04
 458.0 112.5 0.85 -0.475  -25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.428498E+01 -0.321789E+00  0.493848E+04
 458.0 112.5 0.85 -0.425  -25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.558388E+01 -0.404113E+00  0.493848E+04
 458.0 112.5 0.85 -0.375  -25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.708019E+01 -0.469893E+00  0.493848E+04
 458.0 112.5 0.85 -0.325  -25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.871153E+01 -0.515919E+00  0.493848E+04
 458.0 112.5 0.85 -0.275  -25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.103895E+02 -0.541893E+00  0.493848E+04
 458.0 112.5 0.85 -0.225  -25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.120202E+02 -0.548827E+00  0.493848E+04
 458.0 112.5 0.85 -0.175  -25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.135264E+02 -0.538027E+00  0.493848E+04
 458.0 112.5 0.85 -0.125  -25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.148615E+02 -0.510807E+00  0.493848E+04
 458.0 112.5 0.85 -0.075  -25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.160083E+02 -0.468730E+00  0.493848E+04
 458.0 112.5 0.85 -0.025  -25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.169669E+02 -0.414074E+00  0.493848E+04
 458.0 112.5 0.85  0.025  -25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.177395E+02 -0.350199E+00  0.493848E+04
 458.0 112.5 0.85  0.075  -25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.183162E+02 -0.281518E+00  0.493848E+04
 458.0 112.5 0.85  0.125  -25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.186662E+02 -0.212963E+00  0.493848E+04
 458.0 112.5 0.85  0.175  -25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.187368E+02 -0.149108E+00  0.493848E+04
 458.0 112.5 0.85  0.225  -25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.184620E+02 -0.933541E-01  0.493848E+04
 458.0 112.5 0.85  0.275  -25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.177827E+02 -0.475168E-01  0.493848E+04
 458.0 112.5 0.85  0.325  -25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.166756E+02 -0.119099E-01  0.493848E+04
 458.0 112.5 0.85  0.375  -25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.151790E+02  0.142468E-01  0.493848E+04
 458.0 112.5 0.85  0.425  -25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.133981E+02  0.323323E-01  0.493848E+04
 458.0 112.5 0.85  0.475  -25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.114824E+02  0.439154E-01  0.493848E+04
 458.0 112.5 0.85  0.525  -25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.958476E+01  0.504894E-01  0.493848E+04
 458.0 112.5 0.85  0.575  -25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.782570E+01  0.533406E-01  0.493848E+04
 458.0 112.5 0.85  0.625  -25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.627666E+01  0.535061E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.496319E+01  0.517820E-01  0.493848E+04
 458.0 112.5 0.85  0.725  -25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.387830E+01  0.487528E-01  0.493848E+04
 458.0 112.5 0.85  0.775  -25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.299687E+01  0.448233E-01  0.493848E+04
 458.0 112.5 0.85  0.825  -25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.228649E+01  0.402395E-01  0.493848E+04
 458.0 112.5 0.85  0.875  -25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.171349E+01  0.350827E-01  0.493848E+04
 458.0 112.5 0.85  0.925  -25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.124415E+01  0.291728E-01  0.493848E+04
 458.0 112.5 0.85  0.975  -25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.833313E+00  0.214016E-01  0.493848E+04
 458.0 112.5 0.85 -0.975  -15.0 -1.000000  0.000000  0.151708E+00 -0.118841E+01  0.189541E+00  0.307303E-01  0.493848E+04
 458.0 112.5 0.85 -0.925  -15.0 -1.000000  0.000000  0.315121E+00 -0.150640E+01  0.215490E+00  0.529035E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  -15.0 -1.000000  0.000000  0.486173E+00 -0.188387E+01  0.286616E+00  0.766199E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  -15.0 -1.000000  0.000000  0.676418E+00 -0.231397E+01  0.411265E+00  0.103114E+00  0.493848E+04
 458.0 112.5 0.85 -0.775  -15.0 -1.000000  0.000000  0.874092E+00 -0.276314E+01  0.613495E+00  0.130669E+00  0.493848E+04
 458.0 112.5 0.85 -0.725  -15.0 -1.000000  0.000000  0.103901E+01 -0.314270E+01  0.933449E+00  0.153712E+00  0.493848E+04
 458.0 112.5 0.85 -0.675  -15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.143480E+01  0.159488E+00  0.493848E+04
 458.0 112.5 0.85 -0.625  -15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.221730E+01  0.124113E+00  0.493848E+04
 458.0 112.5 0.85 -0.575  -15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.343484E+01 -0.297311E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  -15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.531667E+01 -0.214377E+00  0.493848E+04
 458.0 112.5 0.85 -0.475  -15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.817781E+01 -0.404820E+00  0.493848E+04
 458.0 112.5 0.85 -0.425  -15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.123767E+02 -0.599094E+00  0.493848E+04
 458.0 112.5 0.85 -0.375  -15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.181420E+02 -0.795108E+00  0.493848E+04
 458.0 112.5 0.85 -0.325  -15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.252300E+02 -0.889813E+00  0.493848E+04
 458.0 112.5 0.85 -0.275  -15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.326613E+02 -0.931147E+00  0.493848E+04
 458.0 112.5 0.85 -0.225  -15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.390729E+02 -0.941148E+00  0.493848E+04
 458.0 112.5 0.85 -0.175  -15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.436252E+02 -0.925380E+00  0.493848E+04
 458.0 112.5 0.85 -0.125  -15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.464527E+02 -0.880965E+00  0.493848E+04
 458.0 112.5 0.85 -0.075  -15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.482706E+02 -0.773018E+00  0.493848E+04
 458.0 112.5 0.85 -0.025  -15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.498199E+02 -0.626565E+00  0.493848E+04
 458.0 112.5 0.85  0.025  -15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.516115E+02 -0.479252E+00  0.493848E+04
 458.0 112.5 0.85  0.075  -15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.538823E+02 -0.332163E+00  0.493848E+04
 458.0 112.5 0.85  0.125  -15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.565658E+02 -0.186148E+00  0.493848E+04
 458.0 112.5 0.85  0.175  -15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.591803E+02 -0.419569E-01  0.493848E+04
 458.0 112.5 0.85  0.225  -15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.606760E+02  0.892472E-01  0.493848E+04
 458.0 112.5 0.85  0.275  -15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.595319E+02  0.137899E+00  0.493848E+04
 458.0 112.5 0.85  0.325  -15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.545549E+02  0.157826E+00  0.493848E+04
 458.0 112.5 0.85  0.375  -15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.461005E+02  0.160123E+00  0.493848E+04
 458.0 112.5 0.85  0.425  -15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.361608E+02  0.152661E+00  0.493848E+04
 458.0 112.5 0.85  0.475  -15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.268910E+02  0.140389E+00  0.493848E+04
 458.0 112.5 0.85  0.525  -15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.194114E+02  0.126205E+00  0.493848E+04
 458.0 112.5 0.85  0.575  -15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.138486E+02  0.111713E+00  0.493848E+04
 458.0 112.5 0.85  0.625  -15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.987055E+01  0.977481E-01  0.493848E+04
 458.0 112.5 0.85  0.675  -15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.706410E+01  0.846971E-01  0.493848E+04
 458.0 112.5 0.85  0.725  -15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.508232E+01  0.726903E-01  0.493848E+04
 458.0 112.5 0.85  0.775  -15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.367012E+01  0.617064E-01  0.493848E+04
 458.0 112.5 0.85  0.825  -15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.264944E+01  0.516216E-01  0.493848E+04
 458.0 112.5 0.85  0.875  -15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.189742E+01  0.422076E-01  0.493848E+04
 458.0 112.5 0.85  0.925  -15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.132643E+01  0.330274E-01  0.493848E+04
 458.0 112.5 0.85  0.975  -15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.858108E+00  0.227307E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   -5.0 -1.000000  0.000000  0.164909E+00 -0.120928E+01  0.186109E+00  0.324667E-01  0.493848E+04
 458.0 112.5 0.85 -0.925   -5.0 -1.000000  0.000000  0.368265E+00 -0.160710E+01  0.206935E+00  0.600836E-01  0.493848E+04
 458.0 112.5 0.85 -0.875   -5.0 -1.000000  0.000000  0.616109E+00 -0.214426E+01  0.274222E+00  0.943364E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   -5.0 -1.000000  0.000000  0.950197E+00 -0.287685E+01  0.399707E+00  0.140605E+00  0.493848E+04
 458.0 112.5 0.85 -0.775   -5.0 -1.000000  0.000000  0.141592E+01 -0.389201E+01  0.615550E+00  0.205035E+00  0.493848E+04
 458.0 112.5 0.85 -0.725   -5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.980270E+00  0.297097E+00  0.493848E+04
 458.0 112.5 0.85 -0.675   -5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.159930E+01  0.328573E+00  0.493848E+04
 458.0 112.5 0.85 -0.625   -5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.266912E+01  0.154977E+00  0.493848E+04
 458.0 112.5 0.85 -0.575   -5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.457513E+01 -0.315220E-01  0.493848E+04
 458.0 112.5 0.85 -0.525   -5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.812362E+01 -0.229195E+00  0.493848E+04
 458.0 112.5 0.85 -0.475   -5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.151410E+02 -0.437055E+00  0.493848E+04
 458.0 112.5 0.85 -0.425   -5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.301633E+02 -0.654814E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   -5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.654410E+02 -0.882955E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   -5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.152261E+03 -0.112292E+01  0.493848E+04
 458.0 112.5 0.85 -0.275   -5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.308521E+03 -0.137743E+01  0.493848E+04
 458.0 112.5 0.85 -0.225   -5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.348127E+03 -0.148460E+01  0.493848E+04
 458.0 112.5 0.85 -0.175   -5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.256170E+03 -0.127307E+01  0.493848E+04
 458.0 112.5 0.85 -0.125   -5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.186888E+03 -0.107862E+01  0.493848E+04
 458.0 112.5 0.85 -0.075   -5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.151165E+03 -0.895643E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   -5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.135792E+03 -0.720745E+00  0.493848E+04
 458.0 112.5 0.85  0.025   -5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.134142E+03 -0.551920E+00  0.493848E+04
 458.0 112.5 0.85  0.075   -5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.145179E+03 -0.388034E+00  0.493848E+04
 458.0 112.5 0.85  0.125   -5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.172968E+03 -0.228525E+00  0.493848E+04
 458.0 112.5 0.85  0.175   -5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.229621E+03 -0.732213E-01  0.493848E+04
 458.0 112.5 0.85  0.225   -5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.341559E+03  0.777725E-01  0.493848E+04
 458.0 112.5 0.85  0.275   -5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.520352E+03  0.224137E+00  0.493848E+04
 458.0 112.5 0.85  0.325   -5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.533625E+03  0.365378E+00  0.493848E+04
 458.0 112.5 0.85  0.375   -5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.289391E+03  0.361392E+00  0.493848E+04
 458.0 112.5 0.85  0.425   -5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.133320E+03  0.290663E+00  0.493848E+04
 458.0 112.5 0.85  0.475   -5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.664517E+02  0.235893E+00  0.493848E+04
 458.0 112.5 0.85  0.525   -5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.364939E+02  0.192775E+00  0.493848E+04
 458.0 112.5 0.85  0.575   -5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.216374E+02  0.158298E+00  0.493848E+04
 458.0 112.5 0.85  0.625   -5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.135804E+02  0.130340E+00  0.493848E+04
 458.0 112.5 0.85  0.675   -5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.888813E+01  0.107374E+00  0.493848E+04
 458.0 112.5 0.85  0.725   -5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.599624E+01  0.882710E-01  0.493848E+04
 458.0 112.5 0.85  0.775   -5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.412993E+01  0.721706E-01  0.493848E+04
 458.0 112.5 0.85  0.825   -5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.287731E+01  0.583795E-01  0.493848E+04
 458.0 112.5 0.85  0.875   -5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.200527E+01  0.462770E-01  0.493848E+04
 458.0 112.5 0.85  0.925   -5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.137201E+01  0.351495E-01  0.493848E+04
 458.0 112.5 0.85  0.975   -5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.871164E+00  0.234339E-01  0.493848E+04
 458.0 112.5 0.85 -0.975    5.0  0.248328  0.009464  0.164909E+00 -0.120928E+01  0.186109E+00  0.324667E-01  0.493848E+04
 458.0 112.5 0.85 -0.925    5.0  0.279858  0.010038  0.368265E+00 -0.160710E+01  0.206935E+00  0.600836E-01  0.493848E+04
 458.0 112.5 0.85 -0.875    5.0  0.350656  0.011528  0.616109E+00 -0.214426E+01  0.274222E+00  0.943364E-01  0.493848E+04
 458.0 112.5 0.85 -0.825    5.0  0.472735  0.014869  0.950197E+00 -0.287685E+01  0.399707E+00  0.140605E+00  0.493848E+04
 458.0 112.5 0.85 -0.775    5.0  0.717847  0.023929  0.141592E+01 -0.389201E+01  0.615550E+00  0.205035E+00  0.493848E+04
 458.0 112.5 0.85 -0.725    5.0  1.248390  0.051975  0.208240E+01 -0.533236E+01  0.980270E+00  0.297097E+00  0.493848E+04
 458.0 112.5 0.85 -0.675    5.0  2.122430  0.148576  0.232675E+01 -0.565996E+01  0.159930E+01  0.328573E+00  0.493848E+04
 458.0 112.5 0.85 -0.625    5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.266912E+01  0.154977E+00  0.493848E+04
 458.0 112.5 0.85 -0.575    5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.457513E+01 -0.315220E-01  0.493848E+04
 458.0 112.5 0.85 -0.525    5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.812362E+01 -0.229195E+00  0.493848E+04
 458.0 112.5 0.85 -0.475    5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.151410E+02 -0.437055E+00  0.493848E+04
 458.0 112.5 0.85 -0.425    5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.301633E+02 -0.654814E+00  0.493848E+04
 458.0 112.5 0.85 -0.375    5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.654410E+02 -0.882955E+00  0.493848E+04
 458.0 112.5 0.85 -0.325    5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.152261E+03 -0.112292E+01  0.493848E+04
 458.0 112.5 0.85 -0.275    5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.308521E+03 -0.137743E+01  0.493848E+04
 458.0 112.5 0.85 -0.225    5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.348127E+03 -0.148460E+01  0.493848E+04
 458.0 112.5 0.85 -0.175    5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.256170E+03 -0.127307E+01  0.493848E+04
 458.0 112.5 0.85 -0.125    5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.186888E+03 -0.107862E+01  0.493848E+04
 458.0 112.5 0.85 -0.075    5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.151165E+03 -0.895643E+00  0.493848E+04
 458.0 112.5 0.85 -0.025    5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.135792E+03 -0.720745E+00  0.493848E+04
 458.0 112.5 0.85  0.025    5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.134142E+03 -0.551920E+00  0.493848E+04
 458.0 112.5 0.85  0.075    5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.145179E+03 -0.388034E+00  0.493848E+04
 458.0 112.5 0.85  0.125    5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.172968E+03 -0.228525E+00  0.493848E+04
 458.0 112.5 0.85  0.175    5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.229621E+03 -0.732213E-01  0.493848E+04
 458.0 112.5 0.85  0.225    5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.341559E+03  0.777725E-01  0.493848E+04
 458.0 112.5 0.85  0.275    5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.520352E+03  0.224137E+00  0.493848E+04
 458.0 112.5 0.85  0.325    5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.533625E+03  0.365378E+00  0.493848E+04
 458.0 112.5 0.85  0.375    5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.289391E+03  0.361392E+00  0.493848E+04
 458.0 112.5 0.85  0.425    5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.133320E+03  0.290663E+00  0.493848E+04
 458.0 112.5 0.85  0.475    5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.664517E+02  0.235893E+00  0.493848E+04
 458.0 112.5 0.85  0.525    5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.364939E+02  0.192775E+00  0.493848E+04
 458.0 112.5 0.85  0.575    5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.216374E+02  0.158298E+00  0.493848E+04
 458.0 112.5 0.85  0.625    5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.135804E+02  0.130340E+00  0.493848E+04
 458.0 112.5 0.85  0.675    5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.888813E+01  0.107374E+00  0.493848E+04
 458.0 112.5 0.85  0.725    5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.599624E+01  0.882710E-01  0.493848E+04
 458.0 112.5 0.85  0.775    5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.412993E+01  0.721706E-01  0.493848E+04
 458.0 112.5 0.85  0.825    5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.287731E+01  0.583795E-01  0.493848E+04
 458.0 112.5 0.85  0.875    5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.200527E+01  0.462770E-01  0.493848E+04
 458.0 112.5 0.85  0.925    5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.137201E+01  0.351495E-01  0.493848E+04
 458.0 112.5 0.85  0.975    5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.871164E+00  0.234339E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   15.0  0.234254  0.009068  0.151708E+00 -0.118841E+01  0.189541E+00  0.307303E-01  0.493848E+04
 458.0 112.5 0.85 -0.925   15.0  0.272246  0.010032  0.315121E+00 -0.150640E+01  0.215490E+00  0.529035E-01  0.493848E+04
 458.0 112.5 0.85 -0.875   15.0  0.344449  0.011478  0.486173E+00 -0.188387E+01  0.286616E+00  0.766199E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   15.0  0.488316  0.015099  0.676418E+00 -0.231397E+01  0.411265E+00  0.103114E+00  0.493848E+04
 458.0 112.5 0.85 -0.775   15.0  0.723983  0.023129  0.874092E+00 -0.276314E+01  0.613495E+00  0.130669E+00  0.493848E+04
 458.0 112.5 0.85 -0.725   15.0  1.007430  0.038180  0.103901E+01 -0.314270E+01  0.933449E+00  0.153712E+00  0.493848E+04
 458.0 112.5 0.85 -0.675   15.0  1.607410  0.084747  0.107863E+01 -0.325499E+01  0.143480E+01  0.159488E+00  0.493848E+04
 458.0 112.5 0.85 -0.625   15.0  2.724780  0.296142  0.819498E+00 -0.273185E+01  0.221730E+01  0.124113E+00  0.493848E+04
 458.0 112.5 0.85 -0.575   15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.343484E+01 -0.297311E-01  0.493848E+04
 458.0 112.5 0.85 -0.525   15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.531667E+01 -0.214377E+00  0.493848E+04
 458.0 112.5 0.85 -0.475   15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.817781E+01 -0.404820E+00  0.493848E+04
 458.0 112.5 0.85 -0.425   15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.123767E+02 -0.599094E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.181420E+02 -0.795108E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.252300E+02 -0.889813E+00  0.493848E+04
 458.0 112.5 0.85 -0.275   15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.326613E+02 -0.931147E+00  0.493848E+04
 458.0 112.5 0.85 -0.225   15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.390729E+02 -0.941148E+00  0.493848E+04
 458.0 112.5 0.85 -0.175   15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.436252E+02 -0.925380E+00  0.493848E+04
 458.0 112.5 0.85 -0.125   15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.464527E+02 -0.880965E+00  0.493848E+04
 458.0 112.5 0.85 -0.075   15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.482706E+02 -0.773018E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.498199E+02 -0.626565E+00  0.493848E+04
 458.0 112.5 0.85  0.025   15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.516115E+02 -0.479252E+00  0.493848E+04
 458.0 112.5 0.85  0.075   15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.538823E+02 -0.332163E+00  0.493848E+04
 458.0 112.5 0.85  0.125   15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.565658E+02 -0.186148E+00  0.493848E+04
 458.0 112.5 0.85  0.175   15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.591803E+02 -0.419569E-01  0.493848E+04
 458.0 112.5 0.85  0.225   15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.606760E+02  0.892472E-01  0.493848E+04
 458.0 112.5 0.85  0.275   15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.595319E+02  0.137899E+00  0.493848E+04
 458.0 112.5 0.85  0.325   15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.545549E+02  0.157826E+00  0.493848E+04
 458.0 112.5 0.85  0.375   15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.461005E+02  0.160123E+00  0.493848E+04
 458.0 112.5 0.85  0.425   15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.361608E+02  0.152661E+00  0.493848E+04
 458.0 112.5 0.85  0.475   15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.268910E+02  0.140389E+00  0.493848E+04
 458.0 112.5 0.85  0.525   15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.194114E+02  0.126205E+00  0.493848E+04
 458.0 112.5 0.85  0.575   15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.138486E+02  0.111713E+00  0.493848E+04
 458.0 112.5 0.85  0.625   15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.987055E+01  0.977481E-01  0.493848E+04
 458.0 112.5 0.85  0.675   15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.706410E+01  0.846971E-01  0.493848E+04
 458.0 112.5 0.85  0.725   15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.508232E+01  0.726903E-01  0.493848E+04
 458.0 112.5 0.85  0.775   15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.367012E+01  0.617064E-01  0.493848E+04
 458.0 112.5 0.85  0.825   15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.264944E+01  0.516216E-01  0.493848E+04
 458.0 112.5 0.85  0.875   15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.189742E+01  0.422076E-01  0.493848E+04
 458.0 112.5 0.85  0.925   15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.132643E+01  0.330274E-01  0.493848E+04
 458.0 112.5 0.85  0.975   15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.858108E+00  0.227307E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   25.0  0.235428  0.009213  0.127433E+00 -0.115095E+01  0.195994E+00  0.275476E-01  0.493848E+04
 458.0 112.5 0.85 -0.925   25.0  0.287639  0.010333  0.225804E+00 -0.134058E+01  0.230597E+00  0.408750E-01  0.493848E+04
 458.0 112.5 0.85 -0.875   25.0  0.375307  0.012105  0.289578E+00 -0.149663E+01  0.306891E+00  0.498912E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   25.0  0.512921  0.015463  0.314696E+00 -0.158124E+01  0.427769E+00  0.537053E-01  0.493848E+04
 458.0 112.5 0.85 -0.775   25.0  0.674390  0.020737  0.277094E+00 -0.153540E+01  0.606136E+00  0.489135E-01  0.493848E+04
 458.0 112.5 0.85 -0.725   25.0  0.976522  0.032994  0.142798E+00 -0.128389E+01  0.861042E+00  0.308028E-01  0.493848E+04
 458.0 112.5 0.85 -0.675   25.0  1.356560  0.058611 -0.123664E+00 -0.750054E+00  0.121739E+01 -0.552691E-02  0.493848E+04
 458.0 112.5 0.85 -0.625   25.0  1.895640  0.128139 -0.544013E+00  0.112823E+00  0.170550E+01 -0.630733E-01  0.493848E+04
 458.0 112.5 0.85 -0.575   25.0  3.480010  0.414893 -0.110756E+01  0.128243E+01  0.235917E+01 -0.140369E+00  0.493848E+04
 458.0 112.5 0.85 -0.525   25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.321115E+01 -0.230271E+00  0.493848E+04
 458.0 112.5 0.85 -0.475   25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.428498E+01 -0.321789E+00  0.493848E+04
 458.0 112.5 0.85 -0.425   25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.558388E+01 -0.404113E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.708019E+01 -0.469893E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.871153E+01 -0.515919E+00  0.493848E+04
 458.0 112.5 0.85 -0.275   25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.103895E+02 -0.541893E+00  0.493848E+04
 458.0 112.5 0.85 -0.225   25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.120202E+02 -0.548827E+00  0.493848E+04
 458.0 112.5 0.85 -0.175   25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.135264E+02 -0.538027E+00  0.493848E+04
 458.0 112.5 0.85 -0.125   25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.148615E+02 -0.510807E+00  0.493848E+04
 458.0 112.5 0.85 -0.075   25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.160083E+02 -0.468730E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.169669E+02 -0.414074E+00  0.493848E+04
 458.0 112.5 0.85  0.025   25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.177395E+02 -0.350199E+00  0.493848E+04
 458.0 112.5 0.85  0.075   25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.183162E+02 -0.281518E+00  0.493848E+04
 458.0 112.5 0.85  0.125   25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.186662E+02 -0.212963E+00  0.493848E+04
 458.0 112.5 0.85  0.175   25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.187368E+02 -0.149108E+00  0.493848E+04
 458.0 112.5 0.85  0.225   25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.184620E+02 -0.933541E-01  0.493848E+04
 458.0 112.5 0.85  0.275   25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.177827E+02 -0.475168E-01  0.493848E+04
 458.0 112.5 0.85  0.325   25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.166756E+02 -0.119099E-01  0.493848E+04
 458.0 112.5 0.85  0.375   25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.151790E+02  0.142468E-01  0.493848E+04
 458.0 112.5 0.85  0.425   25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.133981E+02  0.323323E-01  0.493848E+04
 458.0 112.5 0.85  0.475   25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.114824E+02  0.439154E-01  0.493848E+04
 458.0 112.5 0.85  0.525   25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.958476E+01  0.504894E-01  0.493848E+04
 458.0 112.5 0.85  0.575   25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.782570E+01  0.533406E-01  0.493848E+04
 458.0 112.5 0.85  0.625   25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.627666E+01  0.535061E-01  0.493848E+04
 458.0 112.5 0.85  0.675   25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.496319E+01  0.517820E-01  0.493848E+04
 458.0 112.5 0.85  0.725   25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.387830E+01  0.487528E-01  0.493848E+04
 458.0 112.5 0.85  0.775   25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.299687E+01  0.448233E-01  0.493848E+04
 458.0 112.5 0.85  0.825   25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.228649E+01  0.402395E-01  0.493848E+04
 458.0 112.5 0.85  0.875   25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.171349E+01  0.350827E-01  0.493848E+04
 458.0 112.5 0.85  0.925   25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.124415E+01  0.291728E-01  0.493848E+04
 458.0 112.5 0.85  0.975   25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.833313E+00  0.214016E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   35.0  0.264184  0.009843  0.956385E-01 -0.110402E+01  0.204752E+00  0.234031E-01  0.493848E+04
 458.0 112.5 0.85 -0.925   35.0  0.299986  0.010799  0.123622E+00 -0.115829E+01  0.249187E+00  0.271980E-01  0.493848E+04
 458.0 112.5 0.85 -0.875   35.0  0.372580  0.012483  0.952329E-01 -0.112759E+01  0.329041E+00  0.236248E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   35.0  0.495022  0.015683  0.135263E-01 -0.992091E+00  0.441887E+00  0.128051E-01  0.493848E+04
 458.0 112.5 0.85 -0.775   35.0  0.616396  0.019408 -0.127506E+00 -0.731919E+00  0.591668E+00 -0.616928E-02  0.493848E+04
 458.0 112.5 0.85 -0.725   35.0  0.875157  0.028214 -0.331232E+00 -0.337094E+00  0.783987E+00 -0.337941E-01  0.493848E+04
 458.0 112.5 0.85 -0.675   35.0  1.055410  0.038809 -0.593973E+00  0.185880E+00  0.102474E+01 -0.695777E-01  0.493848E+04
 458.0 112.5 0.85 -0.625   35.0  1.388970  0.061067 -0.903200E+00  0.811042E+00  0.131909E+01 -0.111802E+00  0.493848E+04
 458.0 112.5 0.85 -0.575   35.0  1.719090  0.108824 -0.123860E+01  0.149559E+01  0.167038E+01 -0.157674E+00  0.493848E+04
 458.0 112.5 0.85 -0.525   35.0  2.447120  0.232592 -0.157570E+01  0.218772E+01  0.207909E+01 -0.203825E+00  0.493848E+04
 458.0 112.5 0.85 -0.475   35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.254186E+01 -0.246950E+00  0.493848E+04
 458.0 112.5 0.85 -0.425   35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.305107E+01 -0.284330E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.359499E+01 -0.314089E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.415863E+01 -0.335195E+00  0.493848E+04
 458.0 112.5 0.85 -0.275   35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.472529E+01 -0.347301E+00  0.493848E+04
 458.0 112.5 0.85 -0.225   35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.527815E+01 -0.350564E+00  0.493848E+04
 458.0 112.5 0.85 -0.175   35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.580172E+01 -0.345488E+00  0.493848E+04
 458.0 112.5 0.85 -0.125   35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.628264E+01 -0.332831E+00  0.493848E+04
 458.0 112.5 0.85 -0.075   35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.670977E+01 -0.313560E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.707381E+01 -0.288825E+00  0.493848E+04
 458.0 112.5 0.85  0.025   35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.736648E+01 -0.259929E+00  0.493848E+04
 458.0 112.5 0.85  0.075   35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.757984E+01 -0.228283E+00  0.493848E+04
 458.0 112.5 0.85  0.125   35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.770587E+01 -0.195322E+00  0.493848E+04
 458.0 112.5 0.85  0.175   35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.773666E+01 -0.162417E+00  0.493848E+04
 458.0 112.5 0.85  0.225   35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.766525E+01 -0.130774E+00  0.493848E+04
 458.0 112.5 0.85  0.275   35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.748707E+01 -0.101358E+00  0.493848E+04
 458.0 112.5 0.85  0.325   35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.720178E+01 -0.748544E-01  0.493848E+04
 458.0 112.5 0.85  0.375   35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.681498E+01 -0.516632E-01  0.493848E+04
 458.0 112.5 0.85  0.425   35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.633914E+01 -0.319281E-01  0.493848E+04
 458.0 112.5 0.85  0.475   35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.579321E+01 -0.155880E-01  0.493848E+04
 458.0 112.5 0.85  0.525   35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.520089E+01 -0.243515E-02  0.493848E+04
 458.0 112.5 0.85  0.575   35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.458770E+01  0.782762E-02  0.493848E+04
 458.0 112.5 0.85  0.625   35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.397792E+01  0.155387E-01  0.493848E+04
 458.0 112.5 0.85  0.675   35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.339192E+01  0.210396E-01  0.493848E+04
 458.0 112.5 0.85  0.725   35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.284458E+01  0.246473E-01  0.493848E+04
 458.0 112.5 0.85  0.775   35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.234488E+01  0.266321E-01  0.493848E+04
 458.0 112.5 0.85  0.825   35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.189617E+01  0.271958E-01  0.493848E+04
 458.0 112.5 0.85  0.875   35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.149673E+01  0.264341E-01  0.493848E+04
 458.0 112.5 0.85  0.925   35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.113899E+01  0.242233E-01  0.493848E+04
 458.0 112.5 0.85  0.975   35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.799102E+00  0.195843E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   45.0  0.238962  0.009444  0.602760E-01 -0.105536E+01  0.214957E+00  0.188337E-01  0.493848E+04
 458.0 112.5 0.85 -0.925   45.0  0.324988  0.011789  0.272700E-01 -0.998077E+00  0.268317E+00  0.144341E-01  0.493848E+04
 458.0 112.5 0.85 -0.875   45.0  0.394406  0.013927 -0.604018E-01 -0.852663E+00  0.348561E+00  0.282424E-02  0.493848E+04
 458.0 112.5 0.85 -0.825   45.0  0.476360  0.016528 -0.188603E+00 -0.626547E+00  0.449932E+00 -0.143058E-01  0.493848E+04
 458.0 112.5 0.85 -0.775   45.0  0.572756  0.019496 -0.350332E+00 -0.328578E+00  0.571547E+00 -0.360603E-01  0.493848E+04
 458.0 112.5 0.85 -0.725   45.0  0.719086  0.023478 -0.537742E+00  0.269253E-01  0.713300E+00 -0.613853E-01  0.493848E+04
 458.0 112.5 0.85 -0.675   45.0  0.839694  0.029508 -0.741320E+00  0.420787E+00  0.874942E+00 -0.889824E-01  0.493848E+04
 458.0 112.5 0.85 -0.625   45.0  0.943298  0.036262 -0.950530E+00  0.831062E+00  0.105569E+01 -0.117406E+00  0.493848E+04
 458.0 112.5 0.85 -0.575   45.0  1.108270  0.047080 -0.115488E+01  0.123560E+01  0.125406E+01 -0.145211E+00  0.493848E+04
 458.0 112.5 0.85 -0.525   45.0  1.208020  0.062127 -0.134493E+01  0.161434E+01  0.146775E+01 -0.171100E+00  0.493848E+04
 458.0 112.5 0.85 -0.475   45.0  1.334320  0.091457 -0.151301E+01  0.195088E+01  0.169373E+01 -0.194014E+00  0.493848E+04
 458.0 112.5 0.85 -0.425   45.0  1.803340  0.169843 -0.165353E+01  0.223317E+01  0.192831E+01 -0.213182E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.216733E+01 -0.228116E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.240636E+01 -0.238580E+00  0.493848E+04
 458.0 112.5 0.85 -0.275   45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.264089E+01 -0.244546E+00  0.493848E+04
 458.0 112.5 0.85 -0.225   45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.286655E+01 -0.246150E+00  0.493848E+04
 458.0 112.5 0.85 -0.175   45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.307917E+01 -0.243654E+00  0.493848E+04
 458.0 112.5 0.85 -0.125   45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.327492E+01 -0.237412E+00  0.493848E+04
 458.0 112.5 0.85 -0.075   45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.345028E+01 -0.227853E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.360205E+01 -0.215454E+00  0.493848E+04
 458.0 112.5 0.85  0.025   45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.372729E+01 -0.200731E+00  0.493848E+04
 458.0 112.5 0.85  0.075   45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.382330E+01 -0.184218E+00  0.493848E+04
 458.0 112.5 0.85  0.125   45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.388763E+01 -0.166452E+00  0.493848E+04
 458.0 112.5 0.85  0.175   45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.391810E+01 -0.147954E+00  0.493848E+04
 458.0 112.5 0.85  0.225   45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.391290E+01 -0.129215E+00  0.493848E+04
 458.0 112.5 0.85  0.275   45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.387079E+01 -0.110680E+00  0.493848E+04
 458.0 112.5 0.85  0.325   45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.379121E+01 -0.927336E-01  0.493848E+04
 458.0 112.5 0.85  0.375   45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.367456E+01 -0.756957E-01  0.493848E+04
 458.0 112.5 0.85  0.425   45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.352235E+01 -0.598151E-01  0.493848E+04
 458.0 112.5 0.85  0.475   45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.333730E+01 -0.452719E-01  0.493848E+04
 458.0 112.5 0.85  0.525   45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.312334E+01 -0.321820E-01  0.493848E+04
 458.0 112.5 0.85  0.575   45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.288549E+01 -0.206058E-01  0.493848E+04
 458.0 112.5 0.85  0.625   45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.262956E+01 -0.105583E-01  0.493848E+04
 458.0 112.5 0.85  0.675   45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.236174E+01 -0.202103E-02  0.493848E+04
 458.0 112.5 0.85  0.725   45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.208816E+01  0.504406E-02  0.493848E+04
 458.0 112.5 0.85  0.775   45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.181435E+01  0.106794E-01  0.493848E+04
 458.0 112.5 0.85  0.825   45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.154476E+01  0.149101E-01  0.493848E+04
 458.0 112.5 0.85  0.875   45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.128194E+01  0.177042E-01  0.493848E+04
 458.0 112.5 0.85  0.925   45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.102479E+01  0.188636E-01  0.493848E+04
 458.0 112.5 0.85  0.975   45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.758326E+00  0.174492E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   55.0  0.252105  0.009865  0.248136E-01 -0.101151E+01  0.225779E+00  0.143077E-01  0.493848E+04
 458.0 112.5 0.85 -0.925   55.0  0.310634  0.011986 -0.533317E-01 -0.879622E+00  0.285919E+00  0.393351E-02  0.493848E+04
 458.0 112.5 0.85 -0.875   55.0  0.411720  0.015250 -0.170552E+00 -0.684526E+00  0.363446E+00 -0.115970E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   55.0  0.466622  0.017612 -0.308698E+00 -0.446698E+00  0.451835E+00 -0.299896E-01  0.493848E+04
 458.0 112.5 0.85 -0.775   55.0  0.569408  0.021172 -0.458229E+00 -0.181748E+00  0.548770E+00 -0.499835E-01  0.493848E+04
 458.0 112.5 0.85 -0.725   55.0  0.620601  0.022713 -0.611651E+00  0.960984E-01  0.652818E+00 -0.705660E-01  0.493848E+04
 458.0 112.5 0.85 -0.675   55.0  0.812520  0.029096 -0.762632E+00  0.374015E+00  0.762768E+00 -0.908719E-01  0.493848E+04
 458.0 112.5 0.85 -0.625   55.0  0.835940  0.030035 -0.905896E+00  0.640961E+00  0.877425E+00 -0.110177E+00  0.493848E+04
 458.0 112.5 0.85 -0.575   55.0  0.888036  0.032912 -0.103725E+01  0.887953E+00  0.995547E+00 -0.127902E+00  0.493848E+04
 458.0 112.5 0.85 -0.525   55.0  1.141920  0.042842 -0.115355E+01  0.110815E+01  0.111583E+01 -0.143613E+00  0.493848E+04
 458.0 112.5 0.85 -0.475   55.0  1.085910  0.045139 -0.125265E+01  0.129674E+01  0.123692E+01 -0.157011E+00  0.493848E+04
 458.0 112.5 0.85 -0.425   55.0  1.323730  0.061587 -0.133326E+01  0.145074E+01  0.135746E+01 -0.167917E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   55.0  1.363850  0.073373 -0.139484E+01  0.156868E+01  0.147607E+01 -0.176250E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   55.0  1.481990  0.099431 -0.143741E+01  0.165039E+01  0.159142E+01 -0.182015E+00  0.493848E+04
 458.0 112.5 0.85 -0.275   55.0  1.644420  0.118961 -0.146150E+01  0.169666E+01  0.170221E+01 -0.185276E+00  0.493848E+04
 458.0 112.5 0.85 -0.225   55.0  1.610240  0.135668 -0.146795E+01  0.170907E+01  0.180723E+01 -0.186150E+00  0.493848E+04
 458.0 112.5 0.85 -0.175   55.0  1.910080  0.177304 -0.145791E+01  0.168976E+01  0.190530E+01 -0.184790E+00  0.493848E+04
 458.0 112.5 0.85 -0.125   55.0  1.822880  0.194923 -0.143268E+01  0.164131E+01  0.199534E+01 -0.181374E+00  0.493848E+04
 458.0 112.5 0.85 -0.075   55.0  2.132390  0.272322 -0.139376E+01  0.156662E+01  0.207631E+01 -0.176105E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   55.0  2.112100  0.305780 -0.134269E+01  0.146879E+01  0.214724E+01 -0.169193E+00  0.493848E+04
 458.0 112.5 0.85  0.025   55.0  1.830500  0.327460 -0.128111E+01  0.135106E+01  0.220720E+01 -0.160861E+00  0.493848E+04
 458.0 112.5 0.85  0.075   55.0  2.127800  0.405669 -0.121067E+01  0.121677E+01  0.225531E+01 -0.151335E+00  0.493848E+04
 458.0 112.5 0.85  0.125   55.0  2.757610  0.588093 -0.113303E+01  0.106921E+01  0.229074E+01 -0.140840E+00  0.493848E+04
 458.0 112.5 0.85  0.175   55.0  2.527610  0.530976 -0.104982E+01  0.911686E+00  0.231271E+01 -0.129599E+00  0.493848E+04
 458.0 112.5 0.85  0.225   55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.232050E+01 -0.117827E+00  0.493848E+04
 458.0 112.5 0.85  0.275   55.0  3.013390  0.650099 -0.872916E+00  0.579263E+00  0.231348E+01 -0.105730E+00  0.493848E+04
 458.0 112.5 0.85  0.325   55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.229115E+01 -0.935017E-01  0.493848E+04
 458.0 112.5 0.85  0.375   55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.225311E+01 -0.813216E-01  0.493848E+04
 458.0 112.5 0.85  0.425   55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.219920E+01 -0.693521E-01  0.493848E+04
 458.0 112.5 0.85  0.475   55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.212944E+01 -0.577386E-01  0.493848E+04
 458.0 112.5 0.85  0.525   55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.204414E+01 -0.466088E-01  0.493848E+04
 458.0 112.5 0.85  0.575   55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.194385E+01 -0.360732E-01  0.493848E+04
 458.0 112.5 0.85  0.625   55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.182944E+01 -0.262269E-01  0.493848E+04
 458.0 112.5 0.85  0.675   55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.170203E+01 -0.171518E-01  0.493848E+04
 458.0 112.5 0.85  0.725   55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.156294E+01 -0.892137E-02  0.493848E+04
 458.0 112.5 0.85  0.775   55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.141358E+01 -0.160819E-02  0.493848E+04
 458.0 112.5 0.85  0.825   55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.125525E+01  0.470236E-02  0.493848E+04
 458.0 112.5 0.85  0.875   55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.108860E+01  0.988114E-02  0.493848E+04
 458.0 112.5 0.85  0.925   55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.912162E+00  0.136641E-01  0.493848E+04
 458.0 112.5 0.85  0.975   55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.713867E+00  0.151693E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   65.0  0.270430  0.010507 -0.824708E-02 -0.976822E+00  0.236526E+00  0.101585E-01  0.493848E+04
 458.0 112.5 0.85 -0.925   65.0  0.327832  0.012712 -0.115588E+00 -0.806831E+00  0.300943E+00 -0.396468E-02  0.493848E+04
 458.0 112.5 0.85 -0.875   65.0  0.396986  0.015887 -0.242469E+00 -0.605852E+00  0.373602E+00 -0.206592E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   65.0  0.464124  0.018840 -0.373827E+00 -0.392962E+00  0.449254E+00 -0.379977E-01  0.493848E+04
 458.0 112.5 0.85 -0.775   65.0  0.546007  0.021976 -0.502874E+00 -0.179513E+00  0.526038E+00 -0.550800E-01  0.493848E+04
 458.0 112.5 0.85 -0.725   65.0  0.627647  0.024876 -0.625415E+00  0.265093E-01  0.602939E+00 -0.713390E-01  0.493848E+04
 458.0 112.5 0.85 -0.675   65.0  0.662210  0.026484 -0.738668E+00  0.219374E+00  0.679270E+00 -0.863935E-01  0.493848E+04
 458.0 112.5 0.85 -0.625   65.0  0.721481  0.028065 -0.840806E+00  0.395065E+00  0.754499E+00 -0.999904E-01  0.493848E+04
 458.0 112.5 0.85 -0.575   65.0  0.789614  0.029079 -0.930702E+00  0.550916E+00  0.828178E+00 -0.111971E+00  0.493848E+04
 458.0 112.5 0.85 -0.525   65.0  0.804108  0.028965 -0.100776E+01  0.685323E+00  0.899913E+00 -0.122250E+00  0.493848E+04
 458.0 112.5 0.85 -0.475   65.0  0.917443  0.032264 -0.107177E+01  0.797514E+00  0.969344E+00 -0.130796E+00  0.493848E+04
 458.0 112.5 0.85 -0.425   65.0  0.972877  0.034596 -0.112285E+01  0.887352E+00  0.103614E+01 -0.137618E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   65.0  1.027340  0.037433 -0.116132E+01  0.955182E+00  0.110000E+01 -0.142758E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   65.0  1.116390  0.040052 -0.118766E+01  0.100171E+01  0.116063E+01 -0.146278E+00  0.493848E+04
 458.0 112.5 0.85 -0.275   65.0  1.124010  0.041531 -0.120246E+01  0.102790E+01  0.121775E+01 -0.148257E+00  0.493848E+04
 458.0 112.5 0.85 -0.225   65.0  1.189580  0.044157 -0.120642E+01  0.103490E+01  0.127110E+01 -0.148786E+00  0.493848E+04
 458.0 112.5 0.85 -0.175   65.0  1.146620  0.044561 -0.120026E+01  0.102400E+01  0.132042E+01 -0.147963E+00  0.493848E+04
 458.0 112.5 0.85 -0.125   65.0  1.327420  0.050918 -0.118474E+01  0.996556E+00  0.136547E+01 -0.145888E+00  0.493848E+04
 458.0 112.5 0.85 -0.075   65.0  1.290850  0.051729 -0.116065E+01  0.954001E+00  0.140598E+01 -0.142669E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   65.0  1.330700  0.055908 -0.112878E+01  0.897786E+00  0.144169E+01 -0.138410E+00  0.493848E+04
 458.0 112.5 0.85  0.025   65.0  1.334150  0.057417 -0.108991E+01  0.829378E+00  0.147235E+01 -0.133218E+00  0.493848E+04
 458.0 112.5 0.85  0.075   65.0  1.423220  0.061924 -0.104483E+01  0.750244E+00  0.149768E+01 -0.127199E+00  0.493848E+04
 458.0 112.5 0.85  0.125   65.0  1.410470  0.062880 -0.994323E+00  0.661838E+00  0.151739E+01 -0.120458E+00  0.493848E+04
 458.0 112.5 0.85  0.175   65.0  1.289030  0.061570 -0.939138E+00  0.565595E+00  0.153119E+01 -0.113096E+00  0.493848E+04
 458.0 112.5 0.85  0.225   65.0  1.483680  0.073542 -0.880021E+00  0.462919E+00  0.153877E+01 -0.105215E+00  0.493848E+04
 458.0 112.5 0.85  0.275   65.0  1.447880  0.083194 -0.817699E+00  0.355182E+00  0.153979E+01 -0.969127E-01  0.493848E+04
 458.0 112.5 0.85  0.325   65.0  1.620360  0.117627 -0.752873E+00  0.243714E+00  0.153394E+01 -0.882834E-01  0.493848E+04
 458.0 112.5 0.85  0.375   65.0  1.695520  0.218694 -0.686228E+00  0.129800E+00  0.152088E+01 -0.794197E-01  0.493848E+04
 458.0 112.5 0.85  0.425   65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.150026E+01 -0.704105E-01  0.493848E+04
 458.0 112.5 0.85  0.475   65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.147176E+01 -0.613420E-01  0.493848E+04
 458.0 112.5 0.85  0.525   65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.143505E+01 -0.522973E-01  0.493848E+04
 458.0 112.5 0.85  0.575   65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.138983E+01 -0.433571E-01  0.493848E+04
 458.0 112.5 0.85  0.625   65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.133582E+01 -0.346004E-01  0.493848E+04
 458.0 112.5 0.85  0.675   65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.127276E+01 -0.261061E-01  0.493848E+04
 458.0 112.5 0.85  0.725   65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.120041E+01 -0.179554E-01  0.493848E+04
 458.0 112.5 0.85  0.775   65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.111847E+01 -0.102367E-01  0.493848E+04
 458.0 112.5 0.85  0.825   65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.102652E+01 -0.305542E-02  0.493848E+04
 458.0 112.5 0.85  0.875   65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.923716E+00  0.344324E-02  0.493848E+04
 458.0 112.5 0.85  0.925   65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.807684E+00  0.900451E-02  0.493848E+04
 458.0 112.5 0.85  0.975   65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.668278E+00  0.128971E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   75.0  0.282967  0.010974 -0.374496E-01 -0.953313E+00  0.246694E+00  0.657450E-02  0.493848E+04
 458.0 112.5 0.85 -0.925   75.0  0.345856  0.013566 -0.161063E+00 -0.774599E+00  0.313131E+00 -0.949604E-02  0.493848E+04
 458.0 112.5 0.85 -0.875   75.0  0.385302  0.016047 -0.286590E+00 -0.592298E+00  0.379867E+00 -0.258247E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   75.0  0.420205  0.018613 -0.405569E+00 -0.417087E+00  0.444073E+00 -0.413291E-01  0.493848E+04
 458.0 112.5 0.85 -0.775   75.0  0.509495  0.022874 -0.515097E+00 -0.253789E+00  0.505052E+00 -0.556246E-01  0.493848E+04
 458.0 112.5 0.85 -0.725   75.0  0.576881  0.026364 -0.613939E+00 -0.104928E+00  0.562630E+00 -0.685425E-01  0.493848E+04
 458.0 112.5 0.85 -0.675   75.0  0.650245  0.029018 -0.701643E+00  0.282355E-01  0.616818E+00 -0.800169E-01  0.493848E+04
 458.0 112.5 0.85 -0.625   75.0  0.617565  0.026946 -0.778187E+00  0.145211E+00  0.667708E+00 -0.900399E-01  0.493848E+04
 458.0 112.5 0.85 -0.575   75.0  0.690834  0.028648 -0.843804E+00  0.246006E+00  0.715416E+00 -0.986379E-01  0.493848E+04
 458.0 112.5 0.85 -0.525   75.0  0.729887  0.028117 -0.898877E+00  0.330951E+00  0.760065E+00 -0.105858E+00  0.493848E+04
 458.0 112.5 0.85 -0.475   75.0  0.779762  0.027945 -0.943878E+00  0.400584E+00  0.801775E+00 -0.111761E+00  0.493848E+04
 458.0 112.5 0.85 -0.425   75.0  0.802038  0.028182 -0.979329E+00  0.455573E+00  0.840655E+00 -0.116412E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   75.0  0.836490  0.027890 -0.100577E+01  0.496665E+00  0.876799E+00 -0.119882E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   75.0  0.835499  0.027788 -0.102376E+01  0.524649E+00  0.910289E+00 -0.122243E+00  0.493848E+04
 458.0 112.5 0.85 -0.275   75.0  0.824711  0.027334 -0.103383E+01  0.540330E+00  0.941190E+00 -0.123565E+00  0.493848E+04
 458.0 112.5 0.85 -0.225   75.0  0.883547  0.029028 -0.103651E+01  0.544515E+00  0.969551E+00 -0.123917E+00  0.493848E+04
 458.0 112.5 0.85 -0.175   75.0  0.913423  0.029658 -0.103233E+01  0.537998E+00  0.995405E+00 -0.123368E+00  0.493848E+04
 458.0 112.5 0.85 -0.125   75.0  0.891820  0.029297 -0.102177E+01  0.521557E+00  0.101877E+01 -0.121982E+00  0.493848E+04
 458.0 112.5 0.85 -0.075   75.0  0.956665  0.030690 -0.100531E+01  0.495952E+00  0.103963E+01 -0.119822E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   75.0  1.022030  0.032470 -0.983414E+00  0.461917E+00  0.105798E+01 -0.116948E+00  0.493848E+04
 458.0 112.5 0.85  0.025   75.0  0.908695  0.029861 -0.956510E+00  0.420163E+00  0.107377E+01 -0.113418E+00  0.493848E+04
 458.0 112.5 0.85  0.075   75.0  1.001510  0.032276 -0.925020E+00  0.371379E+00  0.108694E+01 -0.109287E+00  0.493848E+04
 458.0 112.5 0.85  0.125   75.0  0.992204  0.032344 -0.889349E+00  0.316233E+00  0.109742E+01 -0.104609E+00  0.493848E+04
 458.0 112.5 0.85  0.175   75.0  0.972068  0.032890 -0.849884E+00  0.255369E+00  0.110509E+01 -0.994348E-01  0.493848E+04
 458.0 112.5 0.85  0.225   75.0  0.998729  0.037084 -0.807002E+00  0.189416E+00  0.110983E+01 -0.938148E-01  0.493848E+04
 458.0 112.5 0.85  0.275   75.0  1.001520  0.043321 -0.761064E+00  0.118985E+00  0.111148E+01 -0.877970E-01  0.493848E+04
 458.0 112.5 0.85  0.325   75.0  0.887028  0.054116 -0.712425E+00  0.446716E-01  0.110987E+01 -0.814283E-01  0.493848E+04
 458.0 112.5 0.85  0.375   75.0  1.101540  0.108120 -0.661429E+00 -0.329409E-01  0.110479E+01 -0.747544E-01  0.493848E+04
 458.0 112.5 0.85  0.425   75.0  1.100330  0.226649 -0.608417E+00 -0.113279E+00  0.109599E+01 -0.678204E-01  0.493848E+04
 458.0 112.5 0.85  0.475   75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.108320E+01 -0.606711E-01  0.493848E+04
 458.0 112.5 0.85  0.525   75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.106610E+01 -0.533510E-01  0.493848E+04
 458.0 112.5 0.85  0.575   75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.104434E+01 -0.459052E-01  0.493848E+04
 458.0 112.5 0.85  0.625   75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.101752E+01 -0.383801E-01  0.493848E+04
 458.0 112.5 0.85  0.675   75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.985153E+00 -0.308245E-01  0.493848E+04
 458.0 112.5 0.85  0.725   75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.946709E+00 -0.232915E-01  0.493848E+04
 458.0 112.5 0.85  0.775   75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.901528E+00 -0.158415E-01  0.493848E+04
 458.0 112.5 0.85  0.825   75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.848764E+00 -0.854920E-02  0.493848E+04
 458.0 112.5 0.85  0.875   75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.787191E+00 -0.151794E-02  0.493848E+04
 458.0 112.5 0.85  0.925   75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.714542E+00  0.507552E-02  0.493848E+04
 458.0 112.5 0.85  0.975   75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.623601E+00  0.107503E-01  0.493848E+04
 458.0 112.5 0.85 -0.975   85.0  0.275482  0.011048 -0.622076E-01 -0.941055E+00  0.255967E+00  0.362312E-02  0.493848E+04
 458.0 112.5 0.85 -0.925   85.0  0.320896  0.013444 -0.192927E+00 -0.774265E+00  0.322685E+00 -0.131191E-01  0.493848E+04
 458.0 112.5 0.85 -0.875   85.0  0.403676  0.017277 -0.312036E+00 -0.622126E+00  0.383301E+00 -0.283762E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   85.0  0.438692  0.020164 -0.418187E+00 -0.486093E+00  0.437759E+00 -0.419786E-01  0.493848E+04
 458.0 112.5 0.85 -0.775   85.0  0.506766  0.023920 -0.511736E+00 -0.365874E+00  0.486586E+00 -0.539697E-01  0.493848E+04
 458.0 112.5 0.85 -0.725   85.0  0.552054  0.027329 -0.593408E+00 -0.260682E+00  0.530371E+00 -0.644413E-01  0.493848E+04
 458.0 112.5 0.85 -0.675   85.0  0.621176  0.030181 -0.664024E+00 -0.169573E+00  0.569666E+00 -0.734971E-01  0.493848E+04
 458.0 112.5 0.85 -0.625   85.0  0.603625  0.029354 -0.724401E+00 -0.915693E-01  0.604966E+00 -0.812410E-01  0.493848E+04
 458.0 112.5 0.85 -0.575   85.0  0.645132  0.028501 -0.775318E+00 -0.257199E-01  0.636707E+00 -0.877724E-01  0.493848E+04
 458.0 112.5 0.85 -0.525   85.0  0.598937  0.025064 -0.817501E+00  0.288771E-01  0.665269E+00 -0.931839E-01  0.493848E+04
 458.0 112.5 0.85 -0.475   85.0  0.675079  0.025673 -0.851619E+00  0.730622E-01  0.690980E+00 -0.975611E-01  0.493848E+04
 458.0 112.5 0.85 -0.425   85.0  0.709577  0.025307 -0.878285E+00  0.107612E+00  0.714124E+00 -0.100982E+00  0.493848E+04
 458.0 112.5 0.85 -0.375   85.0  0.733904  0.025530 -0.898060E+00  0.133241E+00  0.734946E+00 -0.103520E+00  0.493848E+04
 458.0 112.5 0.85 -0.325   85.0  0.695588  0.025194 -0.911454E+00  0.150605E+00  0.753654E+00 -0.105238E+00  0.493848E+04
 458.0 112.5 0.85 -0.275   85.0  0.718694  0.025589 -0.918934E+00  0.160304E+00  0.770425E+00 -0.106198E+00  0.493848E+04
 458.0 112.5 0.85 -0.225   85.0  0.714738  0.025681 -0.920927E+00  0.162888E+00  0.785407E+00 -0.106454E+00  0.493848E+04
 458.0 112.5 0.85 -0.175   85.0  0.729932  0.025612 -0.917823E+00  0.158862E+00  0.798724E+00 -0.106055E+00  0.493848E+04
 458.0 112.5 0.85 -0.125   85.0  0.722267  0.025480 -0.909977E+00  0.148690E+00  0.810475E+00 -0.105049E+00  0.493848E+04
 458.0 112.5 0.85 -0.075   85.0  0.729737  0.025607 -0.897718E+00  0.132798E+00  0.820739E+00 -0.103476E+00  0.493848E+04
 458.0 112.5 0.85 -0.025   85.0  0.733318  0.025912 -0.881347E+00  0.111579E+00  0.829573E+00 -0.101375E+00  0.493848E+04
 458.0 112.5 0.85  0.025   85.0  0.745941  0.025887 -0.861141E+00  0.853980E-01  0.837016E+00 -0.987828E-01  0.493848E+04
 458.0 112.5 0.85  0.075   85.0  0.749630  0.026607 -0.837359E+00  0.545911E-01  0.843084E+00 -0.957315E-01  0.493848E+04
 458.0 112.5 0.85  0.125   85.0  0.772559  0.027454 -0.810237E+00  0.194729E-01  0.847780E+00 -0.922521E-01  0.493848E+04
 458.0 112.5 0.85  0.175   85.0  0.739568  0.027331 -0.779999E+00 -0.196632E-01  0.851081E+00 -0.883729E-01  0.493848E+04
 458.0 112.5 0.85  0.225   85.0  0.754358  0.030010 -0.746851E+00 -0.625421E-01  0.852950E+00 -0.841208E-01  0.493848E+04
 458.0 112.5 0.85  0.275   85.0  0.748529  0.034918 -0.710989E+00 -0.108904E+00  0.853323E+00 -0.795208E-01  0.493848E+04
 458.0 112.5 0.85  0.325   85.0  0.859880  0.049906 -0.672596E+00 -0.158503E+00  0.852118E+00 -0.745965E-01  0.493848E+04
 458.0 112.5 0.85  0.375   85.0  0.752400  0.071923 -0.631846E+00 -0.211105E+00  0.849223E+00 -0.693705E-01  0.493848E+04
 458.0 112.5 0.85  0.425   85.0  0.892030  0.172778 -0.588906E+00 -0.266485E+00  0.844502E+00 -0.638641E-01  0.493848E+04
 458.0 112.5 0.85  0.475   85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.837786E+00 -0.580982E-01  0.493848E+04
 458.0 112.5 0.85  0.525   85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.828869E+00 -0.520929E-01  0.493848E+04
 458.0 112.5 0.85  0.575   85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.817503E+00 -0.458682E-01  0.493848E+04
 458.0 112.5 0.85  0.625   85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.803390E+00 -0.394440E-01  0.493848E+04
 458.0 112.5 0.85  0.675   85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.786173E+00 -0.328412E-01  0.493848E+04
 458.0 112.5 0.85  0.725   85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.765417E+00 -0.260815E-01  0.493848E+04
 458.0 112.5 0.85  0.775   85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.740590E+00 -0.191895E-01  0.493848E+04
 458.0 112.5 0.85  0.825   85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.711025E+00 -0.121945E-01  0.493848E+04
 458.0 112.5 0.85  0.875   85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.675832E+00 -0.513595E-02  0.493848E+04
 458.0 112.5 0.85  0.925   85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.633655E+00  0.192120E-02  0.493848E+04
 458.0 112.5 0.85  0.975   85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.581322E+00  0.880753E-02  0.493848E+04
 458.0 112.5 0.85 -0.975   95.0  0.296706  0.012111 -0.825388E-01 -0.938791E+00  0.264180E+00  0.128810E-02  0.493848E+04
 458.0 112.5 0.85 -0.925   95.0  0.366003  0.016011 -0.214511E+00 -0.796735E+00  0.330004E+00 -0.153155E-01  0.493848E+04
 458.0 112.5 0.85 -0.875   95.0  0.414136  0.019172 -0.325554E+00 -0.678503E+00  0.384835E+00 -0.292713E-01  0.493848E+04
 458.0 112.5 0.85 -0.825   95.0  0.463316  0.023603 -0.420402E+00 -0.578608E+00  0.431245E+00 -0.411793E-01  0.493848E+04
 458.0 112.5 0.85 -0.775   95.0  0.450668  0.023965 -0.501643E+00 -0.493831E+00  0.470789E+00 -0.513700E-01  0.493848E+04
 458.0 112.5 0.85 -0.725   95.0  0.534998  0.030000 -0.571118E+00 -0.421891E+00  0.504618E+00 -0.600785E-01  0.493848E+04
 458.0 112.5 0.85 -0.675   95.0  0.524368  0.029076 -0.630254E+00 -0.361051E+00  0.533634E+00 -0.674865E-01  0.493848E+04
 458.0 112.5 0.85 -0.625   95.0  0.580968  0.029714 -0.680206E+00 -0.309933E+00  0.558563E+00 -0.737409E-01  0.493848E+04
 458.0 112.5 0.85 -0.575   95.0  0.598005  0.027268 -0.721934E+00 -0.267420E+00  0.580004E+00 -0.789635E-01  0.493848E+04
 458.0 112.5 0.85 -0.525   95.0  0.566710  0.025448 -0.756248E+00 -0.232587E+00  0.598449E+00 -0.832566E-01  0.493848E+04
 458.0 112.5 0.85 -0.475   95.0  0.603680  0.024473 -0.783841E+00 -0.204657E+00  0.614312E+00 -0.867080E-01  0.493848E+04
 458.0 112.5 0.85 -0.425   95.0  0.576209  0.023118 -0.805312E+00 -0.182974E+00  0.627938E+00 -0.893931E-01  0.493848E+04
 458.0 112.5 0.85 -0.375   95.0  0.655060  0.024627 -0.821182E+00 -0.166975E+00  0.639620E+00 -0.913774E-01  0.493848E+04
 458.0 112.5 0.85 -0.325   95.0  0.590870  0.023337 -0.831907E+00 -0.156176E+00  0.649604E+00 -0.927183E-01  0.493848E+04
 458.0 112.5 0.85 -0.275   95.0  0.650956  0.024833 -0.837888E+00 -0.150158E+00  0.658096E+00 -0.934660E-01  0.493848E+04
 458.0 112.5 0.85 -0.225   95.0  0.634138  0.024517 -0.839480E+00 -0.148556E+00  0.665272E+00 -0.936651E-01  0.493848E+04
 458.0 112.5 0.85 -0.175   95.0  0.603866  0.024126 -0.836999E+00 -0.151051E+00  0.671280E+00 -0.933549E-01  0.493848E+04
 458.0 112.5 0.85 -0.125   95.0  0.592607  0.023708 -0.830725E+00 -0.157365E+00  0.676242E+00 -0.925705E-01  0.493848E+04
 458.0 112.5 0.85 -0.075   95.0  0.627454  0.024947 -0.820908E+00 -0.167251E+00  0.680259E+00 -0.913432E-01  0.493848E+04
 458.0 112.5 0.85 -0.025   95.0  0.608896  0.024128 -0.807772E+00 -0.180492E+00  0.683413E+00 -0.897007E-01  0.493848E+04
 458.0 112.5 0.85  0.025   95.0  0.604755  0.024164 -0.791517E+00 -0.196900E+00  0.685770E+00 -0.876681E-01  0.493848E+04
 458.0 112.5 0.85  0.075   95.0  0.628453  0.025115 -0.772325E+00 -0.216305E+00  0.687378E+00 -0.852677E-01  0.493848E+04
 458.0 112.5 0.85  0.125   95.0  0.626333  0.025598 -0.750355E+00 -0.238561E+00  0.688269E+00 -0.825194E-01  0.493848E+04
 458.0 112.5 0.85  0.175   95.0  0.616766  0.025925 -0.725753E+00 -0.263538E+00  0.688461E+00 -0.794413E-01  0.493848E+04
 458.0 112.5 0.85  0.225   95.0  0.592148  0.027420 -0.698648E+00 -0.291123E+00  0.687960E+00 -0.760493E-01  0.493848E+04
 458.0 112.5 0.85  0.275   95.0  0.565414  0.030508 -0.669156E+00 -0.321220E+00  0.686751E+00 -0.723576E-01  0.493848E+04
 458.0 112.5 0.85  0.325   95.0  0.651742  0.042150 -0.637379E+00 -0.353744E+00  0.684809E+00 -0.683788E-01  0.493848E+04
 458.0 112.5 0.85  0.375   95.0  0.519845  0.054659 -0.603408E+00 -0.388627E+00  0.682087E+00 -0.641239E-01  0.493848E+04
 458.0 112.5 0.85  0.425   95.0  0.537391  0.092094 -0.567321E+00 -0.425810E+00  0.678524E+00 -0.596026E-01  0.493848E+04
 458.0 112.5 0.85  0.475   95.0  0.748598  0.161383 -0.529184E+00 -0.465252E+00  0.674036E+00 -0.548229E-01  0.493848E+04
 458.0 112.5 0.85  0.525   95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.668516E+00 -0.497913E-01  0.493848E+04
 458.0 112.5 0.85  0.575   95.0  0.749034  0.186379 -0.446972E+00 -0.550803E+00  0.661830E+00 -0.445130E-01  0.493848E+04
 458.0 112.5 0.85  0.625   95.0  0.606862  0.173867 -0.402966E+00 -0.596896E+00  0.653815E+00 -0.389911E-01  0.493848E+04
 458.0 112.5 0.85  0.675   95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.644274E+00 -0.332268E-01  0.493848E+04
 458.0 112.5 0.85  0.725   95.0  0.720122  0.195083 -0.309213E+00 -0.695816E+00  0.632971E+00 -0.272185E-01  0.493848E+04
 458.0 112.5 0.85  0.775   95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.619631E+00 -0.209610E-01  0.493848E+04
 458.0 112.5 0.85  0.825   95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.603955E+00 -0.144428E-01  0.493848E+04
 458.0 112.5 0.85  0.875   95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.585657E+00 -0.764142E-02  0.493848E+04
 458.0 112.5 0.85  0.925   95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.564672E+00 -0.507985E-03  0.493848E+04
 458.0 112.5 0.85  0.975   95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.542436E+00  0.711187E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  105.0  0.282587  0.012592 -0.988125E-01 -0.944500E+00  0.271280E+00 -0.495522E-03  0.493848E+04
 458.0 112.5 0.85 -0.925  105.0  0.369540  0.018570 -0.228688E+00 -0.833855E+00  0.335521E+00 -0.165042E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  105.0  0.439021  0.024439 -0.331764E+00 -0.749064E+00  0.385170E+00 -0.291752E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  105.0  0.462373  0.029084 -0.417343E+00 -0.680812E+00  0.425048E+00 -0.396710E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  105.0  0.539536  0.038116 -0.489363E+00 -0.624802E+00  0.457486E+00 -0.484875E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  105.0  0.542822  0.036337 -0.550211E+00 -0.578442E+00  0.484011E+00 -0.559255E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  105.0  0.581104  0.039185 -0.601553E+00 -0.539975E+00  0.505734E+00 -0.621941E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  105.0  0.526127  0.033839 -0.644639E+00 -0.508134E+00  0.523504E+00 -0.674497E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  105.0  0.569777  0.034795 -0.680453E+00 -0.481961E+00  0.537992E+00 -0.718149E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  105.0  0.519067  0.030605 -0.709793E+00 -0.460713E+00  0.549737E+00 -0.753888E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  105.0  0.473526  0.028237 -0.733318E+00 -0.443799E+00  0.559178E+00 -0.782531E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  105.0  0.534713  0.031006 -0.751584E+00 -0.430739E+00  0.566677E+00 -0.804761E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  105.0  0.527570  0.030471 -0.765063E+00 -0.421143E+00  0.572535E+00 -0.821162E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  105.0  0.564315  0.032658 -0.774162E+00 -0.414685E+00  0.577001E+00 -0.832231E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  105.0  0.581084  0.032884 -0.779234E+00 -0.411092E+00  0.580287E+00 -0.838399E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  105.0  0.511697  0.031714 -0.780583E+00 -0.410136E+00  0.582567E+00 -0.840041E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  105.0  0.540195  0.032989 -0.778480E+00 -0.411625E+00  0.583991E+00 -0.837483E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  105.0  0.508856  0.032722 -0.773160E+00 -0.415395E+00  0.584682E+00 -0.831012E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  105.0  0.617030  0.036430 -0.764831E+00 -0.421308E+00  0.584747E+00 -0.820879E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  105.0  0.578400  0.035119 -0.753674E+00 -0.429249E+00  0.584272E+00 -0.807305E-01  0.493848E+04
 458.0 112.5 0.85  0.025  105.0  0.549167  0.034585 -0.739852E+00 -0.439119E+00  0.583329E+00 -0.790484E-01  0.493848E+04
 458.0 112.5 0.85  0.075  105.0  0.554415  0.034644 -0.723506E+00 -0.450840E+00  0.581977E+00 -0.770587E-01  0.493848E+04
 458.0 112.5 0.85  0.125  105.0  0.484074  0.030139 -0.704761E+00 -0.464345E+00  0.580262E+00 -0.747760E-01  0.493848E+04
 458.0 112.5 0.85  0.175  105.0  0.546488  0.033218 -0.683723E+00 -0.479584E+00  0.578220E+00 -0.722134E-01  0.493848E+04
 458.0 112.5 0.85  0.225  105.0  0.503551  0.031438 -0.660486E+00 -0.496520E+00  0.575877E+00 -0.693816E-01  0.493848E+04
 458.0 112.5 0.85  0.275  105.0  0.534498  0.034122 -0.635128E+00 -0.515129E+00  0.573246E+00 -0.662900E-01  0.493848E+04
 458.0 112.5 0.85  0.325  105.0  0.516385  0.036762 -0.607713E+00 -0.535398E+00  0.570333E+00 -0.629458E-01  0.493848E+04
 458.0 112.5 0.85  0.375  105.0  0.563273  0.044782 -0.578292E+00 -0.557331E+00  0.567134E+00 -0.593549E-01  0.493848E+04
 458.0 112.5 0.85  0.425  105.0  0.494675  0.046958 -0.546901E+00 -0.580942E+00  0.563634E+00 -0.555211E-01  0.493848E+04
 458.0 112.5 0.85  0.475  105.0  0.570135  0.049527 -0.513558E+00 -0.606265E+00  0.559808E+00 -0.514463E-01  0.493848E+04
 458.0 112.5 0.85  0.525  105.0  0.508455  0.048411 -0.478268E+00 -0.633349E+00  0.555622E+00 -0.471302E-01  0.493848E+04
 458.0 112.5 0.85  0.575  105.0  0.606941  0.052198 -0.441012E+00 -0.662265E+00  0.551030E+00 -0.425700E-01  0.493848E+04
 458.0 112.5 0.85  0.625  105.0  0.583182  0.053147 -0.401745E+00 -0.693112E+00  0.545979E+00 -0.377595E-01  0.493848E+04
 458.0 112.5 0.85  0.675  105.0  0.581778  0.058523 -0.360390E+00 -0.726023E+00  0.540413E+00 -0.326883E-01  0.493848E+04
 458.0 112.5 0.85  0.725  105.0  0.516386  0.065789 -0.316819E+00 -0.761181E+00  0.534279E+00 -0.273401E-01  0.493848E+04
 458.0 112.5 0.85  0.775  105.0  0.451818  0.096985 -0.270833E+00 -0.798839E+00  0.527559E+00 -0.216890E-01  0.493848E+04
 458.0 112.5 0.85  0.825  105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.520328E+00 -0.156940E-01  0.493848E+04
 458.0 112.5 0.85  0.875  105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.512937E+00 -0.928321E-02  0.493848E+04
 458.0 112.5 0.85  0.925  105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.506655E+00 -0.231014E-02  0.493848E+04
 458.0 112.5 0.85  0.975  105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.507547E+00  0.567748E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  115.0  0.317475  0.014744 -0.111558E+00 -0.955839E+00  0.277283E+00 -0.181448E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  115.0  0.380689  0.023273 -0.237709E+00 -0.878816E+00  0.339624E+00 -0.170181E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  115.0  0.467502  0.035517 -0.333699E+00 -0.824845E+00  0.384794E+00 -0.285342E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  115.0  0.624507  0.060618 -0.411967E+00 -0.783538E+00  0.419420E+00 -0.378935E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  115.0  0.465613  0.052526 -0.477169E+00 -0.750783E+00  0.446386E+00 -0.456715E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  115.0  0.537835  0.068928 -0.531905E+00 -0.724340E+00  0.467460E+00 -0.521891E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  115.0  0.355059  0.055505 -0.577893E+00 -0.702811E+00  0.483871E+00 -0.576571E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  115.0  0.401535  0.057165 -0.616370E+00 -0.685247E+00  0.496528E+00 -0.622271E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  115.0  0.550407  0.066105 -0.648286E+00 -0.670974E+00  0.506132E+00 -0.660143E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  115.0  0.527864  0.068868 -0.674390E+00 -0.659489E+00  0.513234E+00 -0.691099E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  115.0  0.578133  0.076733 -0.695298E+00 -0.650410E+00  0.518275E+00 -0.715877E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  115.0  0.441519  0.065962 -0.711517E+00 -0.643437E+00  0.521617E+00 -0.735093E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  115.0  0.467189  0.071878 -0.723479E+00 -0.638333E+00  0.523552E+00 -0.749260E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  115.0  0.500924  0.083756 -0.731551E+00 -0.634907E+00  0.524325E+00 -0.758817E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  115.0  0.554779  0.097188 -0.736049E+00 -0.633005E+00  0.524139E+00 -0.764142E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  115.0  0.678854  0.115137 -0.737246E+00 -0.632499E+00  0.523163E+00 -0.765559E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  115.0  0.419350  0.089085 -0.735381E+00 -0.633287E+00  0.521540E+00 -0.763351E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  115.0  0.438087  0.101682 -0.730662E+00 -0.635284E+00  0.519390E+00 -0.757765E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  115.0  0.466652  0.117149 -0.723273E+00 -0.638421E+00  0.516813E+00 -0.749015E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.513896E+00 -0.737290E-01  0.493848E+04
 458.0 112.5 0.85  0.025  115.0  0.653946  0.103672 -0.701101E+00 -0.647908E+00  0.510710E+00 -0.722754E-01  0.493848E+04
 458.0 112.5 0.85  0.075  115.0  0.482168  0.074588 -0.686580E+00 -0.654183E+00  0.507317E+00 -0.705548E-01  0.493848E+04
 458.0 112.5 0.85  0.125  115.0  0.559134  0.056293 -0.669916E+00 -0.661446E+00  0.503769E+00 -0.685794E-01  0.493848E+04
 458.0 112.5 0.85  0.175  115.0  0.504126  0.043816 -0.651197E+00 -0.669685E+00  0.500107E+00 -0.663596E-01  0.493848E+04
 458.0 112.5 0.85  0.225  115.0  0.463498  0.037003 -0.630500E+00 -0.678896E+00  0.496367E+00 -0.639041E-01  0.493848E+04
 458.0 112.5 0.85  0.275  115.0  0.447475  0.034579 -0.607885E+00 -0.689087E+00  0.492580E+00 -0.612197E-01  0.493848E+04
 458.0 112.5 0.85  0.325  115.0  0.509804  0.036042 -0.583401E+00 -0.700272E+00  0.488768E+00 -0.583116E-01  0.493848E+04
 458.0 112.5 0.85  0.375  115.0  0.460273  0.035846 -0.557078E+00 -0.712481E+00  0.484952E+00 -0.551830E-01  0.493848E+04
 458.0 112.5 0.85  0.425  115.0  0.515102  0.038146 -0.528934E+00 -0.725752E+00  0.481146E+00 -0.518356E-01  0.493848E+04
 458.0 112.5 0.85  0.475  115.0  0.524368  0.038072 -0.498968E+00 -0.740142E+00  0.477365E+00 -0.482684E-01  0.493848E+04
 458.0 112.5 0.85  0.525  115.0  0.486532  0.037724 -0.467156E+00 -0.755722E+00  0.473624E+00 -0.444781E-01  0.493848E+04
 458.0 112.5 0.85  0.575  115.0  0.506701  0.037106 -0.433452E+00 -0.772587E+00  0.469939E+00 -0.404582E-01  0.493848E+04
 458.0 112.5 0.85  0.625  115.0  0.508734  0.038272 -0.397773E+00 -0.790862E+00  0.466338E+00 -0.361981E-01  0.493848E+04
 458.0 112.5 0.85  0.675  115.0  0.453532  0.040825 -0.359993E+00 -0.810712E+00  0.462871E+00 -0.316814E-01  0.493848E+04
 458.0 112.5 0.85  0.725  115.0  0.441501  0.051038 -0.319918E+00 -0.832360E+00  0.459635E+00 -0.268835E-01  0.493848E+04
 458.0 112.5 0.85  0.775  115.0  0.475218  0.078225 -0.277245E+00 -0.856118E+00  0.456817E+00 -0.217667E-01  0.493848E+04
 458.0 112.5 0.85  0.825  115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.454819E+00 -0.162705E-01  0.493848E+04
 458.0 112.5 0.85  0.875  115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.454552E+00 -0.102888E-01  0.493848E+04
 458.0 112.5 0.85  0.925  115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.458496E+00 -0.360030E-02  0.493848E+04
 458.0 112.5 0.85  0.975  115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.476978E+00  0.449809E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  125.0  0.330144  0.016739 -0.121339E+00 -0.970451E+00  0.282245E+00 -0.275948E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  125.0  0.424227  0.032724 -0.243247E+00 -0.926132E+00  0.342631E+00 -0.171097E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  125.0  0.502186  0.069808 -0.333305E+00 -0.899294E+00  0.384035E+00 -0.276438E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.414472E+00 -0.361090E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.437207E+00 -0.431068E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.454158E+00 -0.489545E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.466620E+00 -0.538532E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.475528E+00 -0.579440E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.481591E+00 -0.613326E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.485361E+00 -0.641017E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.487271E+00 -0.663181E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.487674E+00 -0.680368E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.486855E+00 -0.693039E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.485047E+00 -0.701588E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.482444E+00 -0.706350E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.479208E+00 -0.707618E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.475473E+00 -0.705643E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.471352E+00 -0.700646E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.466942E+00 -0.692820E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.462325E+00 -0.682333E-01  0.493848E+04
 458.0 112.5 0.85  0.025  125.0  0.505216  0.098329 -0.671926E+00 -0.826484E+00  0.457569E+00 -0.669332E-01  0.493848E+04
 458.0 112.5 0.85  0.075  125.0  0.393947  0.060459 -0.658605E+00 -0.828762E+00  0.452736E+00 -0.653942E-01  0.493848E+04
 458.0 112.5 0.85  0.125  125.0  0.446010  0.046170 -0.643315E+00 -0.831423E+00  0.447877E+00 -0.636272E-01  0.493848E+04
 458.0 112.5 0.85  0.175  125.0  0.467427  0.041111 -0.626138E+00 -0.834471E+00  0.443038E+00 -0.616415E-01  0.493848E+04
 458.0 112.5 0.85  0.225  125.0  0.435586  0.035200 -0.607141E+00 -0.837919E+00  0.438259E+00 -0.594446E-01  0.493848E+04
 458.0 112.5 0.85  0.275  125.0  0.408223  0.032520 -0.586378E+00 -0.841783E+00  0.433577E+00 -0.570424E-01  0.493848E+04
 458.0 112.5 0.85  0.325  125.0  0.479786  0.034748 -0.563890E+00 -0.846088E+00  0.429027E+00 -0.544392E-01  0.493848E+04
 458.0 112.5 0.85  0.375  125.0  0.415789  0.033779 -0.539701E+00 -0.850865E+00  0.424642E+00 -0.516374E-01  0.493848E+04
 458.0 112.5 0.85  0.425  125.0  0.361581  0.031434 -0.513820E+00 -0.856154E+00  0.420457E+00 -0.486376E-01  0.493848E+04
 458.0 112.5 0.85  0.475  125.0  0.435007  0.035262 -0.486237E+00 -0.862006E+00  0.416510E+00 -0.454382E-01  0.493848E+04
 458.0 112.5 0.85  0.525  125.0  0.397004  0.033300 -0.456921E+00 -0.868488E+00  0.412848E+00 -0.420347E-01  0.493848E+04
 458.0 112.5 0.85  0.575  125.0  0.420561  0.035876 -0.425812E+00 -0.875684E+00  0.409531E+00 -0.384194E-01  0.493848E+04
 458.0 112.5 0.85  0.625  125.0  0.412218  0.035197 -0.392811E+00 -0.883706E+00  0.406644E+00 -0.345799E-01  0.493848E+04
 458.0 112.5 0.85  0.675  125.0  0.413322  0.040021 -0.357768E+00 -0.892700E+00  0.404314E+00 -0.304974E-01  0.493848E+04
 458.0 112.5 0.85  0.725  125.0  0.450982  0.053008 -0.320454E+00 -0.902869E+00  0.402746E+00 -0.261436E-01  0.493848E+04
 458.0 112.5 0.85  0.775  125.0  0.362379  0.071457 -0.280512E+00 -0.914503E+00  0.402290E+00 -0.214746E-01  0.493848E+04
 458.0 112.5 0.85  0.825  125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.403601E+00 -0.164191E-01  0.493848E+04
 458.0 112.5 0.85  0.875  125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.408051E+00 -0.108491E-01  0.493848E+04
 458.0 112.5 0.85  0.925  125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.419132E+00 -0.449119E-02  0.493848E+04
 458.0 112.5 0.85  0.975  125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.450863E+00  0.355479E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  135.0  0.330591  0.018744 -0.128678E+00 -0.986156E+00  0.286236E+00 -0.341469E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  135.0  0.422004  0.053167 -0.246502E+00 -0.971465E+00  0.344795E+00 -0.169646E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.383119E+00 -0.266988E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.410256E+00 -0.344755E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.429730E+00 -0.408926E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.443551E+00 -0.462533E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.453048E+00 -0.507452E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.459170E+00 -0.544981E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.462623E+00 -0.576084E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.463952E+00 -0.601514E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.463584E+00 -0.621877E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.461862E+00 -0.637674E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.459059E+00 -0.649323E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.455401E+00 -0.657185E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.451073E+00 -0.661565E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.446228E+00 -0.662730E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.440993E+00 -0.660914E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.435477E+00 -0.656319E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.429769E+00 -0.649122E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.423948E+00 -0.639481E-01  0.493848E+04
 458.0 112.5 0.85  0.025  135.0  0.512194  0.090167 -0.650081E+00 -0.976054E+00  0.418079E+00 -0.627530E-01  0.493848E+04
 458.0 112.5 0.85  0.075  135.0  0.403242  0.059568 -0.637560E+00 -0.975350E+00  0.412221E+00 -0.613387E-01  0.493848E+04
 458.0 112.5 0.85  0.125  135.0  0.434619  0.049095 -0.623191E+00 -0.974564E+00  0.406424E+00 -0.597156E-01  0.493848E+04
 458.0 112.5 0.85  0.175  135.0  0.314680  0.036495 -0.607051E+00 -0.973711E+00  0.400735E+00 -0.578921E-01  0.493848E+04
 458.0 112.5 0.85  0.225  135.0  0.357374  0.035603 -0.589205E+00 -0.972809E+00  0.395197E+00 -0.558753E-01  0.493848E+04
 458.0 112.5 0.85  0.275  135.0  0.371423  0.034707 -0.569704E+00 -0.971876E+00  0.389849E+00 -0.536708E-01  0.493848E+04
 458.0 112.5 0.85  0.325  135.0  0.356329  0.034809 -0.548585E+00 -0.970934E+00  0.384731E+00 -0.512827E-01  0.493848E+04
 458.0 112.5 0.85  0.375  135.0  0.419382  0.039352 -0.525871E+00 -0.970009E+00  0.379886E+00 -0.487132E-01  0.493848E+04
 458.0 112.5 0.85  0.425  135.0  0.401719  0.037732 -0.501569E+00 -0.969132E+00  0.375360E+00 -0.459628E-01  0.493848E+04
 458.0 112.5 0.85  0.475  135.0  0.356471  0.035690 -0.475667E+00 -0.968338E+00  0.371208E+00 -0.430298E-01  0.493848E+04
 458.0 112.5 0.85  0.525  135.0  0.421374  0.039294 -0.448133E+00 -0.967676E+00  0.367496E+00 -0.399098E-01  0.493848E+04
 458.0 112.5 0.85  0.575  135.0  0.401554  0.039524 -0.418901E+00 -0.967205E+00  0.364314E+00 -0.365948E-01  0.493848E+04
 458.0 112.5 0.85  0.625  135.0  0.364299  0.040315 -0.387868E+00 -0.967003E+00  0.361785E+00 -0.330724E-01  0.493848E+04
 458.0 112.5 0.85  0.675  135.0  0.328283  0.044441 -0.354877E+00 -0.967176E+00  0.360091E+00 -0.293231E-01  0.493848E+04
 458.0 112.5 0.85  0.725  135.0  0.342080  0.054327 -0.319683E+00 -0.967876E+00  0.359515E+00 -0.253176E-01  0.493848E+04
 458.0 112.5 0.85  0.775  135.0  0.466708  0.096902 -0.281900E+00 -0.969326E+00  0.360525E+00 -0.210096E-01  0.493848E+04
 458.0 112.5 0.85  0.825  135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.363970E+00 -0.163224E-01  0.493848E+04
 458.0 112.5 0.85  0.875  135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.371575E+00 -0.111161E-01  0.493848E+04
 458.0 112.5 0.85  0.925  135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.387642E+00 -0.508316E-02  0.493848E+04
 458.0 112.5 0.85  0.975  135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.429225E+00  0.282247E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  145.0  0.323508  0.020049 -0.134022E+00 -0.100106E+01  0.289329E+00 -0.385236E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  145.0  0.541731  0.091356 -0.248314E+00 -0.101145E+01  0.346311E+00 -0.167162E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.382207E+00 -0.258276E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.406810E+00 -0.330894E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.423815E+00 -0.390829E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.435291E+00 -0.440944E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.442585E+00 -0.482983E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.446647E+00 -0.518142E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.448182E+00 -0.547308E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.447727E+00 -0.571174E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.445701E+00 -0.590296E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.442438E+00 -0.605138E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.438205E+00 -0.616088E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.433218E+00 -0.623479E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.427655E+00 -0.627598E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.421662E+00 -0.628694E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.415362E+00 -0.626986E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.408856E+00 -0.622665E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.402231E+00 -0.615899E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.395560E+00 -0.606836E-01  0.493848E+04
 458.0 112.5 0.85  0.025  145.0  0.345202  0.099939 -0.634041E+00 -0.109671E+01  0.388906E+00 -0.595606E-01  0.493848E+04
 458.0 112.5 0.85  0.075  145.0  0.333147  0.072340 -0.622054E+00 -0.109379E+01  0.382326E+00 -0.582322E-01  0.493848E+04
 458.0 112.5 0.85  0.125  145.0  0.458027  0.069776 -0.608302E+00 -0.109044E+01  0.375868E+00 -0.567082E-01  0.493848E+04
 458.0 112.5 0.85  0.175  145.0  0.235188  0.046327 -0.592860E+00 -0.108668E+01  0.369578E+00 -0.549969E-01  0.493848E+04
 458.0 112.5 0.85  0.225  145.0  0.377696  0.053853 -0.575791E+00 -0.108253E+01  0.363499E+00 -0.531053E-01  0.493848E+04
 458.0 112.5 0.85  0.275  145.0  0.419212  0.055567 -0.557145E+00 -0.107800E+01  0.357673E+00 -0.510389E-01  0.493848E+04
 458.0 112.5 0.85  0.325  145.0  0.333285  0.051875 -0.536959E+00 -0.107311E+01  0.352142E+00 -0.488016E-01  0.493848E+04
 458.0 112.5 0.85  0.375  145.0  0.344615  0.052252 -0.515257E+00 -0.106788E+01  0.346955E+00 -0.463960E-01  0.493848E+04
 458.0 112.5 0.85  0.425  145.0  0.413689  0.058456 -0.492047E+00 -0.106233E+01  0.342164E+00 -0.438227E-01  0.493848E+04
 458.0 112.5 0.85  0.475  145.0  0.376602  0.051445 -0.467316E+00 -0.105647E+01  0.337833E+00 -0.410803E-01  0.493848E+04
 458.0 112.5 0.85  0.525  145.0  0.373798  0.053410 -0.441033E+00 -0.105032E+01  0.334044E+00 -0.381646E-01  0.493848E+04
 458.0 112.5 0.85  0.575  145.0  0.374154  0.054702 -0.413134E+00 -0.104393E+01  0.330903E+00 -0.350683E-01  0.493848E+04
 458.0 112.5 0.85  0.625  145.0  0.330111  0.051995 -0.383517E+00 -0.103733E+01  0.328562E+00 -0.317793E-01  0.493848E+04
 458.0 112.5 0.85  0.675  145.0  0.333582  0.057166 -0.352022E+00 -0.103058E+01  0.327238E+00 -0.282786E-01  0.493848E+04
 458.0 112.5 0.85  0.725  145.0  0.278132  0.064270 -0.318400E+00 -0.102377E+01  0.327269E+00 -0.245370E-01  0.493848E+04
 458.0 112.5 0.85  0.775  145.0  0.407759  0.119423 -0.282256E+00 -0.101704E+01  0.329209E+00 -0.205080E-01  0.493848E+04
 458.0 112.5 0.85  0.825  145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.334044E+00 -0.161131E-01  0.493848E+04
 458.0 112.5 0.85  0.875  145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.343763E+00 -0.112063E-01  0.493848E+04
 458.0 112.5 0.85  0.925  145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.363280E+00 -0.545976E-02  0.493848E+04
 458.0 112.5 0.85  0.975  145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.412025E+00  0.227476E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  155.0  0.345557  0.022608 -0.137726E+00 -0.101361E+01  0.291586E+00 -0.413049E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.347325E+00 -0.164584E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.381418E+00 -0.251140E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.404172E+00 -0.320098E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.419394E+00 -0.377075E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.429185E+00 -0.424781E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.434903E+00 -0.464850E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.437499E+00 -0.498399E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.437674E+00 -0.526257E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.435958E+00 -0.549069E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.432765E+00 -0.567360E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.428421E+00 -0.581562E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.423187E+00 -0.592045E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.417274E+00 -0.599122E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.410853E+00 -0.603067E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.404067E+00 -0.604117E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.397032E+00 -0.602481E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.389846E+00 -0.598343E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.382592E+00 -0.591864E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.375341E+00 -0.583188E-01  0.493848E+04
 458.0 112.5 0.85  0.025  155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.368153E+00 -0.572440E-01  0.493848E+04
 458.0 112.5 0.85  0.075  155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.361081E+00 -0.559731E-01  0.493848E+04
 458.0 112.5 0.85  0.125  155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.354174E+00 -0.545157E-01  0.493848E+04
 458.0 112.5 0.85  0.175  155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.347477E+00 -0.528800E-01  0.493848E+04
 458.0 112.5 0.85  0.225  155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.341031E+00 -0.510728E-01  0.493848E+04
 458.0 112.5 0.85  0.275  155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.334879E+00 -0.490998E-01  0.493848E+04
 458.0 112.5 0.85  0.325  155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.329067E+00 -0.469650E-01  0.493848E+04
 458.0 112.5 0.85  0.375  155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.323644E+00 -0.446712E-01  0.493848E+04
 458.0 112.5 0.85  0.425  155.0  0.366751  0.096161 -0.485085E+00 -0.113388E+01  0.318666E+00 -0.422193E-01  0.493848E+04
 458.0 112.5 0.85  0.475  155.0  0.413132  0.105354 -0.461142E+00 -0.112433E+01  0.314205E+00 -0.396081E-01  0.493848E+04
 458.0 112.5 0.85  0.525  155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.310349E+00 -0.368340E-01  0.493848E+04
 458.0 112.5 0.85  0.575  155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.307219E+00 -0.338903E-01  0.493848E+04
 458.0 112.5 0.85  0.625  155.0  0.277433  0.075729 -0.380073E+00 -0.109216E+01  0.304981E+00 -0.307653E-01  0.493848E+04
 458.0 112.5 0.85  0.675  155.0  0.325193  0.093593 -0.349618E+00 -0.108029E+01  0.303878E+00 -0.274410E-01  0.493848E+04
 458.0 112.5 0.85  0.725  155.0  0.320892  0.097606 -0.317104E+00 -0.106788E+01  0.304285E+00 -0.238888E-01  0.493848E+04
 458.0 112.5 0.85  0.775  155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.306811E+00 -0.200628E-01  0.493848E+04
 458.0 112.5 0.85  0.825  155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.312540E+00 -0.158845E-01  0.493848E+04
 458.0 112.5 0.85  0.875  155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.323645E+00 -0.112055E-01  0.493848E+04
 458.0 112.5 0.85  0.925  155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.345476E+00 -0.568664E-02  0.493848E+04
 458.0 112.5 0.85  0.975  155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.399202E+00  0.188746E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  165.0  0.362459  0.026224 -0.140052E+00 -0.102264E+01  0.293061E+00 -0.429222E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.347943E+00 -0.162544E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.380842E+00 -0.246121E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.402384E+00 -0.312731E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.416443E+00 -0.367832E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.425140E+00 -0.414023E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.429838E+00 -0.452860E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.431488E+00 -0.485408E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.430786E+00 -0.512454E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.428260E+00 -0.534615E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.424319E+00 -0.552392E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.419284E+00 -0.566201E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.413412E+00 -0.576396E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.406909E+00 -0.583280E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.399945E+00 -0.587118E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.392656E+00 -0.588139E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.385158E+00 -0.586548E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.377545E+00 -0.582522E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.369897E+00 -0.576220E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.362283E+00 -0.567782E-01  0.493848E+04
 458.0 112.5 0.85  0.025  165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.354762E+00 -0.557331E-01  0.493848E+04
 458.0 112.5 0.85  0.075  165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.347385E+00 -0.544977E-01  0.493848E+04
 458.0 112.5 0.85  0.125  165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.340200E+00 -0.530814E-01  0.493848E+04
 458.0 112.5 0.85  0.175  165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.333251E+00 -0.514924E-01  0.493848E+04
 458.0 112.5 0.85  0.225  165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.326579E+00 -0.497376E-01  0.493848E+04
 458.0 112.5 0.85  0.275  165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.320227E+00 -0.478225E-01  0.493848E+04
 458.0 112.5 0.85  0.325  165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.314241E+00 -0.457516E-01  0.493848E+04
 458.0 112.5 0.85  0.375  165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.308671E+00 -0.435275E-01  0.493848E+04
 458.0 112.5 0.85  0.425  165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.303578E+00 -0.411515E-01  0.493848E+04
 458.0 112.5 0.85  0.475  165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.299034E+00 -0.386227E-01  0.493848E+04
 458.0 112.5 0.85  0.525  165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.295134E+00 -0.359380E-01  0.493848E+04
 458.0 112.5 0.85  0.575  165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.292006E+00 -0.330909E-01  0.493848E+04
 458.0 112.5 0.85  0.625  165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.289825E+00 -0.300704E-01  0.493848E+04
 458.0 112.5 0.85  0.675  165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.288851E+00 -0.268591E-01  0.493848E+04
 458.0 112.5 0.85  0.725  165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.289478E+00 -0.234292E-01  0.493848E+04
 458.0 112.5 0.85  0.775  165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.292354E+00 -0.197354E-01  0.493848E+04
 458.0 112.5 0.85  0.825  165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.298620E+00 -0.156999E-01  0.493848E+04
 458.0 112.5 0.85  0.875  165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.310567E+00 -0.111735E-01  0.493848E+04
 458.0 112.5 0.85  0.925  165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.333824E+00 -0.581184E-02  0.493848E+04
 458.0 112.5 0.85  0.975  165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.390693E+00  0.164084E-02  0.493848E+04
 458.0 112.5 0.85 -0.975  175.0  0.387397  0.027722 -0.141173E+00 -0.102735E+01  0.293790E+00 -0.436604E-02  0.493848E+04
 458.0 112.5 0.85 -0.925  175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.348235E+00 -0.161431E-01  0.493848E+04
 458.0 112.5 0.85 -0.875  175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.380539E+00 -0.243537E-01  0.493848E+04
 458.0 112.5 0.85 -0.825  175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.401480E+00 -0.308999E-01  0.493848E+04
 458.0 112.5 0.85 -0.775  175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.414965E+00 -0.363190E-01  0.493848E+04
 458.0 112.5 0.85 -0.725  175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.423122E+00 -0.408649E-01  0.493848E+04
 458.0 112.5 0.85 -0.675  175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.427318E+00 -0.446894E-01  0.493848E+04
 458.0 112.5 0.85 -0.625  175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.428503E+00 -0.478961E-01  0.493848E+04
 458.0 112.5 0.85 -0.575  175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.427371E+00 -0.505618E-01  0.493848E+04
 458.0 112.5 0.85 -0.525  175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.424448E+00 -0.527467E-01  0.493848E+04
 458.0 112.5 0.85 -0.475  175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.420140E+00 -0.544998E-01  0.493848E+04
 458.0 112.5 0.85 -0.425  175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.414767E+00 -0.558619E-01  0.493848E+04
 458.0 112.5 0.85 -0.375  175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.408583E+00 -0.568677E-01  0.493848E+04
 458.0 112.5 0.85 -0.325  175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.401794E+00 -0.575469E-01  0.493848E+04
 458.0 112.5 0.85 -0.275  175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.394565E+00 -0.579256E-01  0.493848E+04
 458.0 112.5 0.85 -0.225  175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.387033E+00 -0.580264E-01  0.493848E+04
 458.0 112.5 0.85 -0.175  175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.379310E+00 -0.578694E-01  0.493848E+04
 458.0 112.5 0.85 -0.125  175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.371490E+00 -0.574721E-01  0.493848E+04
 458.0 112.5 0.85 -0.075  175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.363652E+00 -0.568503E-01  0.493848E+04
 458.0 112.5 0.85 -0.025  175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.355864E+00 -0.560179E-01  0.493848E+04
 458.0 112.5 0.85  0.025  175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.348183E+00 -0.549870E-01  0.493848E+04
 458.0 112.5 0.85  0.075  175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.340660E+00 -0.537685E-01  0.493848E+04
 458.0 112.5 0.85  0.125  175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.333343E+00 -0.523719E-01  0.493848E+04
 458.0 112.5 0.85  0.175  175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.326273E+00 -0.508052E-01  0.493848E+04
 458.0 112.5 0.85  0.225  175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.319493E+00 -0.490755E-01  0.493848E+04
 458.0 112.5 0.85  0.275  175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.313046E+00 -0.471883E-01  0.493848E+04
 458.0 112.5 0.85  0.325  175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.306977E+00 -0.451480E-01  0.493848E+04
 458.0 112.5 0.85  0.375  175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.301338E+00 -0.429575E-01  0.493848E+04
 458.0 112.5 0.85  0.425  175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.296190E+00 -0.406180E-01  0.493848E+04
 458.0 112.5 0.85  0.475  175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.291607E+00 -0.381291E-01  0.493848E+04
 458.0 112.5 0.85  0.525  175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.287686E+00 -0.354876E-01  0.493848E+04
 458.0 112.5 0.85  0.575  175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.284558E+00 -0.326873E-01  0.493848E+04
 458.0 112.5 0.85  0.625  175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.282404E+00 -0.297176E-01  0.493848E+04
 458.0 112.5 0.85  0.675  175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.281489E+00 -0.265615E-01  0.493848E+04
 458.0 112.5 0.85  0.725  175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.282220E+00 -0.231915E-01  0.493848E+04
 458.0 112.5 0.85  0.775  175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.285259E+00 -0.195630E-01  0.493848E+04
 458.0 112.5 0.85  0.825  175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.291779E+00 -0.155983E-01  0.493848E+04
 458.0 112.5 0.85  0.875  175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.304124E+00 -0.111484E-01  0.493848E+04
 458.0 112.5 0.85  0.925  175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.328061E+00 -0.586672E-02  0.493848E+04
 458.0 112.5 0.85  0.975  175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.386452E+00  0.152108E-02  0.493848E+04


==> supplemental-material-cross-section-data/Q2-0.20-GeV2/q2-0.20-cross-sections-binqpr-137.5.txt <==
 458.0 137.5 0.85 -0.975 -175.0 -1.000000  0.000000 -0.141173E+00 -0.102735E+01  0.239942E+00 -0.505616E-02  0.571909E+04
 458.0 137.5 0.85 -0.925 -175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.285208E+00 -0.186948E-01  0.571909E+04
 458.0 137.5 0.85 -0.875 -175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.311241E+00 -0.282032E-01  0.571909E+04
 458.0 137.5 0.85 -0.825 -175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.327708E+00 -0.357842E-01  0.571909E+04
 458.0 137.5 0.85 -0.775 -175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.338029E+00 -0.420598E-01  0.571909E+04
 458.0 137.5 0.85 -0.725 -175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.344033E+00 -0.473243E-01  0.571909E+04
 458.0 137.5 0.85 -0.675 -175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.346875E+00 -0.517533E-01  0.571909E+04
 458.0 137.5 0.85 -0.625 -175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.347350E+00 -0.554669E-01  0.571909E+04
 458.0 137.5 0.85 -0.575 -175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.346029E+00 -0.585539E-01  0.571909E+04
 458.0 137.5 0.85 -0.525 -175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.343344E+00 -0.610842E-01  0.571909E+04
 458.0 137.5 0.85 -0.475 -175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.339624E+00 -0.631145E-01  0.571909E+04
 458.0 137.5 0.85 -0.425 -175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.335126E+00 -0.646919E-01  0.571909E+04
 458.0 137.5 0.85 -0.375 -175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.330052E+00 -0.658566E-01  0.571909E+04
 458.0 137.5 0.85 -0.325 -175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.324566E+00 -0.666432E-01  0.571909E+04
 458.0 137.5 0.85 -0.275 -175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.318800E+00 -0.670817E-01  0.571909E+04
 458.0 137.5 0.85 -0.225 -175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.312860E+00 -0.671985E-01  0.571909E+04
 458.0 137.5 0.85 -0.175 -175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.306835E+00 -0.670166E-01  0.571909E+04
 458.0 137.5 0.85 -0.125 -175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.300798E+00 -0.665566E-01  0.571909E+04
 458.0 137.5 0.85 -0.075 -175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.294813E+00 -0.658365E-01  0.571909E+04
 458.0 137.5 0.85 -0.025 -175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.288933E+00 -0.648725E-01  0.571909E+04
 458.0 137.5 0.85  0.025 -175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.283203E+00 -0.636786E-01  0.571909E+04
 458.0 137.5 0.85  0.075 -175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.277665E+00 -0.622676E-01  0.571909E+04
 458.0 137.5 0.85  0.125 -175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.272360E+00 -0.606502E-01  0.571909E+04
 458.0 137.5 0.85  0.175 -175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.267323E+00 -0.588359E-01  0.571909E+04
 458.0 137.5 0.85  0.225 -175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.262592E+00 -0.568327E-01  0.571909E+04
 458.0 137.5 0.85  0.275 -175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.258207E+00 -0.546472E-01  0.571909E+04
 458.0 137.5 0.85  0.325 -175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.254213E+00 -0.522844E-01  0.571909E+04
 458.0 137.5 0.85  0.375 -175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.250661E+00 -0.497476E-01  0.571909E+04
 458.0 137.5 0.85  0.425 -175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.247615E+00 -0.470384E-01  0.571909E+04
 458.0 137.5 0.85  0.475 -175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.245154E+00 -0.441560E-01  0.571909E+04
 458.0 137.5 0.85  0.525 -175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.243386E+00 -0.410970E-01  0.571909E+04
 458.0 137.5 0.85  0.575 -175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.242458E+00 -0.378541E-01  0.571909E+04
 458.0 137.5 0.85  0.625 -175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.242579E+00 -0.344150E-01  0.571909E+04
 458.0 137.5 0.85  0.675 -175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.244061E+00 -0.307600E-01  0.571909E+04
 458.0 137.5 0.85  0.725 -175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.247395E+00 -0.268573E-01  0.571909E+04
 458.0 137.5 0.85  0.775 -175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.253393E+00 -0.226552E-01  0.571909E+04
 458.0 137.5 0.85  0.825 -175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.263528E+00 -0.180638E-01  0.571909E+04
 458.0 137.5 0.85  0.875 -175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.280798E+00 -0.129106E-01  0.571909E+04
 458.0 137.5 0.85  0.925 -175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.312696E+00 -0.679405E-02  0.571909E+04
 458.0 137.5 0.85  0.975 -175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.389241E+00  0.176151E-02  0.571909E+04
 458.0 137.5 0.85 -0.975 -165.0 -1.000000  0.000000 -0.140052E+00 -0.102264E+01  0.239117E+00 -0.497068E-02  0.571909E+04
 458.0 137.5 0.85 -0.925 -165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.284627E+00 -0.188236E-01  0.571909E+04
 458.0 137.5 0.85 -0.875 -165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.311116E+00 -0.285025E-01  0.571909E+04
 458.0 137.5 0.85 -0.825 -165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.328078E+00 -0.362163E-01  0.571909E+04
 458.0 137.5 0.85 -0.775 -165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.338890E+00 -0.425974E-01  0.571909E+04
 458.0 137.5 0.85 -0.725 -165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.345368E+00 -0.479466E-01  0.571909E+04
 458.0 137.5 0.85 -0.675 -165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.348659E+00 -0.524443E-01  0.571909E+04
 458.0 137.5 0.85 -0.625 -165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.349556E+00 -0.562135E-01  0.571909E+04
 458.0 137.5 0.85 -0.575 -165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.348630E+00 -0.593456E-01  0.571909E+04
 458.0 137.5 0.85 -0.525 -165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.346314E+00 -0.619120E-01  0.571909E+04
 458.0 137.5 0.85 -0.475 -165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.342937E+00 -0.639707E-01  0.571909E+04
 458.0 137.5 0.85 -0.425 -165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.338759E+00 -0.655699E-01  0.571909E+04
 458.0 137.5 0.85 -0.375 -165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.333983E+00 -0.667505E-01  0.571909E+04
 458.0 137.5 0.85 -0.325 -165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.328775E+00 -0.675478E-01  0.571909E+04
 458.0 137.5 0.85 -0.275 -165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.323268E+00 -0.679922E-01  0.571909E+04
 458.0 137.5 0.85 -0.225 -165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.317570E+00 -0.681105E-01  0.571909E+04
 458.0 137.5 0.85 -0.175 -165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.311772E+00 -0.679262E-01  0.571909E+04
 458.0 137.5 0.85 -0.125 -165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.305948E+00 -0.674599E-01  0.571909E+04
 458.0 137.5 0.85 -0.075 -165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.300162E+00 -0.667301E-01  0.571909E+04
 458.0 137.5 0.85 -0.025 -165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.294469E+00 -0.657529E-01  0.571909E+04
 458.0 137.5 0.85  0.025 -165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.288916E+00 -0.645427E-01  0.571909E+04
 458.0 137.5 0.85  0.075 -165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.283547E+00 -0.631120E-01  0.571909E+04
 458.0 137.5 0.85  0.125 -165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.278401E+00 -0.614718E-01  0.571909E+04
 458.0 137.5 0.85  0.175 -165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.273515E+00 -0.596316E-01  0.571909E+04
 458.0 137.5 0.85  0.225 -165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.268929E+00 -0.575994E-01  0.571909E+04
 458.0 137.5 0.85  0.275 -165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.264682E+00 -0.553817E-01  0.571909E+04
 458.0 137.5 0.85  0.325 -165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.260820E+00 -0.529834E-01  0.571909E+04
 458.0 137.5 0.85  0.375 -165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.257395E+00 -0.504078E-01  0.571909E+04
 458.0 137.5 0.85  0.425 -165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.254468E+00 -0.476562E-01  0.571909E+04
 458.0 137.5 0.85  0.475 -165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.252121E+00 -0.447277E-01  0.571909E+04
 458.0 137.5 0.85  0.525 -165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.250459E+00 -0.416186E-01  0.571909E+04
 458.0 137.5 0.85  0.575 -165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.249627E+00 -0.383214E-01  0.571909E+04
 458.0 137.5 0.85  0.625 -165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.249831E+00 -0.348235E-01  0.571909E+04
 458.0 137.5 0.85  0.675 -165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.251379E+00 -0.311046E-01  0.571909E+04
 458.0 137.5 0.85  0.725 -165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.254751E+00 -0.271326E-01  0.571909E+04
 458.0 137.5 0.85  0.775 -165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.260745E+00 -0.228550E-01  0.571909E+04
 458.0 137.5 0.85  0.825 -165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.270804E+00 -0.181815E-01  0.571909E+04
 458.0 137.5 0.85  0.875 -165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.287869E+00 -0.129397E-01  0.571909E+04
 458.0 137.5 0.85  0.925 -165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.319279E+00 -0.673050E-02  0.571909E+04
 458.0 137.5 0.85  0.975 -165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.394382E+00  0.190020E-02  0.571909E+04
 458.0 137.5 0.85 -0.975 -155.0 -1.000000  0.000000 -0.137726E+00 -0.101361E+01  0.237453E+00 -0.478338E-02  0.571909E+04
 458.0 137.5 0.85 -0.925 -155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.283423E+00 -0.190599E-01  0.571909E+04
 458.0 137.5 0.85 -0.875 -155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.310812E+00 -0.290838E-01  0.571909E+04
 458.0 137.5 0.85 -0.825 -155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.328760E+00 -0.370695E-01  0.571909E+04
 458.0 137.5 0.85 -0.775 -155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.340556E+00 -0.436678E-01  0.571909E+04
 458.0 137.5 0.85 -0.725 -155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.347983E+00 -0.491925E-01  0.571909E+04
 458.0 137.5 0.85 -0.675 -155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.352176E+00 -0.538328E-01  0.571909E+04
 458.0 137.5 0.85 -0.625 -155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.353923E+00 -0.577180E-01  0.571909E+04
 458.0 137.5 0.85 -0.575 -155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.353795E+00 -0.609441E-01  0.571909E+04
 458.0 137.5 0.85 -0.525 -155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.352225E+00 -0.635859E-01  0.571909E+04
 458.0 137.5 0.85 -0.475 -155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.349545E+00 -0.657041E-01  0.571909E+04
 458.0 137.5 0.85 -0.425 -155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.346018E+00 -0.673488E-01  0.571909E+04
 458.0 137.5 0.85 -0.375 -155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.341850E+00 -0.685628E-01  0.571909E+04
 458.0 137.5 0.85 -0.325 -155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.337210E+00 -0.693824E-01  0.571909E+04
 458.0 137.5 0.85 -0.275 -155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.332235E+00 -0.698392E-01  0.571909E+04
 458.0 137.5 0.85 -0.225 -155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.327035E+00 -0.699608E-01  0.571909E+04
 458.0 137.5 0.85 -0.175 -155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.321704E+00 -0.697714E-01  0.571909E+04
 458.0 137.5 0.85 -0.125 -155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.316320E+00 -0.692921E-01  0.571909E+04
 458.0 137.5 0.85 -0.075 -155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.310949E+00 -0.685418E-01  0.571909E+04
 458.0 137.5 0.85 -0.025 -155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.305647E+00 -0.675371E-01  0.571909E+04
 458.0 137.5 0.85  0.025 -155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.300465E+00 -0.662924E-01  0.571909E+04
 458.0 137.5 0.85  0.075 -155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.295448E+00 -0.648207E-01  0.571909E+04
 458.0 137.5 0.85  0.125 -155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.290637E+00 -0.631329E-01  0.571909E+04
 458.0 137.5 0.85  0.175 -155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.286071E+00 -0.612386E-01  0.571909E+04
 458.0 137.5 0.85  0.225 -155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.281791E+00 -0.591458E-01  0.571909E+04
 458.0 137.5 0.85  0.275 -155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.277837E+00 -0.568609E-01  0.571909E+04
 458.0 137.5 0.85  0.325 -155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.274255E+00 -0.543887E-01  0.571909E+04
 458.0 137.5 0.85  0.375 -155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.271098E+00 -0.517323E-01  0.571909E+04
 458.0 137.5 0.85  0.425 -155.0 -1.000000  0.000000 -0.485085E+00 -0.113388E+01  0.268427E+00 -0.488927E-01  0.571909E+04
 458.0 137.5 0.85  0.475 -155.0 -1.000000  0.000000 -0.461142E+00 -0.112433E+01  0.266321E+00 -0.458688E-01  0.571909E+04
 458.0 137.5 0.85  0.525 -155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.264884E+00 -0.426563E-01  0.571909E+04
 458.0 137.5 0.85  0.575 -155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.264255E+00 -0.392472E-01  0.571909E+04
 458.0 137.5 0.85  0.625 -155.0 -1.000000  0.000000 -0.380073E+00 -0.109216E+01  0.264634E+00 -0.356283E-01  0.571909E+04
 458.0 137.5 0.85  0.675 -155.0 -1.000000  0.000000 -0.349618E+00 -0.108029E+01  0.266317E+00 -0.317785E-01  0.571909E+04
 458.0 137.5 0.85  0.725 -155.0 -1.000000  0.000000 -0.317104E+00 -0.106788E+01  0.269764E+00 -0.276649E-01  0.571909E+04
 458.0 137.5 0.85  0.775 -155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.275741E+00 -0.232341E-01  0.571909E+04
 458.0 137.5 0.85  0.825 -155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.285631E+00 -0.183953E-01  0.571909E+04
 458.0 137.5 0.85  0.875 -155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.302249E+00 -0.129767E-01  0.571909E+04
 458.0 137.5 0.85  0.925 -155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.332618E+00 -0.658551E-02  0.571909E+04
 458.0 137.5 0.85  0.975 -155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.404715E+00  0.218581E-02  0.571909E+04
 458.0 137.5 0.85 -0.975 -145.0 -1.000000  0.000000 -0.134022E+00 -0.100106E+01  0.234924E+00 -0.446129E-02  0.571909E+04
 458.0 137.5 0.85 -0.925 -145.0 -1.000000  0.000000 -0.248314E+00 -0.101145E+01  0.281518E+00 -0.193584E-01  0.571909E+04
 458.0 137.5 0.85 -0.875 -145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.310229E+00 -0.299100E-01  0.571909E+04
 458.0 137.5 0.85 -0.825 -145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.329645E+00 -0.383197E-01  0.571909E+04
 458.0 137.5 0.85 -0.775 -145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.342919E+00 -0.452606E-01  0.571909E+04
 458.0 137.5 0.85 -0.725 -145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.351780E+00 -0.510643E-01  0.571909E+04
 458.0 137.5 0.85 -0.675 -145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.357343E+00 -0.559327E-01  0.571909E+04
 458.0 137.5 0.85 -0.625 -145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.360385E+00 -0.600043E-01  0.571909E+04
 458.0 137.5 0.85 -0.575 -145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.361478E+00 -0.633820E-01  0.571909E+04
 458.0 137.5 0.85 -0.525 -145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.361054E+00 -0.661457E-01  0.571909E+04
 458.0 137.5 0.85 -0.475 -145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.359450E+00 -0.683602E-01  0.571909E+04
 458.0 137.5 0.85 -0.425 -145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.356930E+00 -0.700790E-01  0.571909E+04
 458.0 137.5 0.85 -0.375 -145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.353708E+00 -0.713471E-01  0.571909E+04
 458.0 137.5 0.85 -0.325 -145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.349956E+00 -0.722030E-01  0.571909E+04
 458.0 137.5 0.85 -0.275 -145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.345815E+00 -0.726800E-01  0.571909E+04
 458.0 137.5 0.85 -0.225 -145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.341401E+00 -0.728070E-01  0.571909E+04
 458.0 137.5 0.85 -0.175 -145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.336811E+00 -0.726092E-01  0.571909E+04
 458.0 137.5 0.85 -0.125 -145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.332127E+00 -0.721088E-01  0.571909E+04
 458.0 137.5 0.85 -0.075 -145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.327419E+00 -0.713252E-01  0.571909E+04
 458.0 137.5 0.85 -0.025 -145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.322747E+00 -0.702757E-01  0.571909E+04
 458.0 137.5 0.85  0.025 -145.0 -1.000000  0.000000 -0.634041E+00 -0.109671E+01  0.318164E+00 -0.689752E-01  0.571909E+04
 458.0 137.5 0.85  0.075 -145.0 -1.000000  0.000000 -0.622054E+00 -0.109379E+01  0.313718E+00 -0.674368E-01  0.571909E+04
 458.0 137.5 0.85  0.125 -145.0 -1.000000  0.000000 -0.608302E+00 -0.109044E+01  0.309453E+00 -0.656719E-01  0.571909E+04
 458.0 137.5 0.85  0.175 -145.0 -1.000000  0.000000 -0.592860E+00 -0.108668E+01  0.305411E+00 -0.636901E-01  0.571909E+04
 458.0 137.5 0.85  0.225 -145.0 -1.000000  0.000000 -0.575791E+00 -0.108253E+01  0.301632E+00 -0.614995E-01  0.571909E+04
 458.0 137.5 0.85  0.275 -145.0 -1.000000  0.000000 -0.557145E+00 -0.107800E+01  0.298161E+00 -0.591064E-01  0.571909E+04
 458.0 137.5 0.85  0.325 -145.0 -1.000000  0.000000 -0.536959E+00 -0.107311E+01  0.295041E+00 -0.565155E-01  0.571909E+04
 458.0 137.5 0.85  0.375 -145.0 -1.000000  0.000000 -0.515257E+00 -0.106788E+01  0.292326E+00 -0.537297E-01  0.571909E+04
 458.0 137.5 0.85  0.425 -145.0 -1.000000  0.000000 -0.492047E+00 -0.106233E+01  0.290075E+00 -0.507496E-01  0.571909E+04
 458.0 137.5 0.85  0.475 -145.0 -1.000000  0.000000 -0.467316E+00 -0.105647E+01  0.288366E+00 -0.475737E-01  0.571909E+04
 458.0 137.5 0.85  0.525 -145.0 -1.000000  0.000000 -0.441033E+00 -0.105032E+01  0.287296E+00 -0.441972E-01  0.571909E+04
 458.0 137.5 0.85  0.575 -145.0 -1.000000  0.000000 -0.413134E+00 -0.104393E+01  0.286996E+00 -0.406115E-01  0.571909E+04
 458.0 137.5 0.85  0.625 -145.0 -1.000000  0.000000 -0.383517E+00 -0.103733E+01  0.287654E+00 -0.368025E-01  0.571909E+04
 458.0 137.5 0.85  0.675 -145.0 -1.000000  0.000000 -0.352022E+00 -0.103058E+01  0.289545E+00 -0.327485E-01  0.571909E+04
 458.0 137.5 0.85  0.725 -145.0 -1.000000  0.000000 -0.318400E+00 -0.102377E+01  0.293096E+00 -0.284155E-01  0.571909E+04
 458.0 137.5 0.85  0.775 -145.0 -1.000000  0.000000 -0.282256E+00 -0.101704E+01  0.299019E+00 -0.237496E-01  0.571909E+04
 458.0 137.5 0.85  0.825 -145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.308597E+00 -0.186601E-01  0.571909E+04
 458.0 137.5 0.85  0.875 -145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.324445E+00 -0.129776E-01  0.571909E+04
 458.0 137.5 0.85  0.925 -145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.353077E+00 -0.632277E-02  0.571909E+04
 458.0 137.5 0.85  0.975 -145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.420342E+00  0.263433E-02  0.571909E+04
 458.0 137.5 0.85 -0.975 -135.0 -1.000000  0.000000 -0.128678E+00 -0.986156E+00  0.231494E+00 -0.395444E-02  0.571909E+04
 458.0 137.5 0.85 -0.925 -135.0 -1.000000  0.000000 -0.246502E+00 -0.971465E+00  0.278794E+00 -0.196461E-01  0.571909E+04
 458.0 137.5 0.85 -0.875 -135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.309220E+00 -0.309190E-01  0.571909E+04
 458.0 137.5 0.85 -0.825 -135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.330587E+00 -0.399250E-01  0.571909E+04
 458.0 137.5 0.85 -0.775 -135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.345846E+00 -0.473564E-01  0.571909E+04
 458.0 137.5 0.85 -0.725 -135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.356653E+00 -0.535645E-01  0.571909E+04
 458.0 137.5 0.85 -0.675 -135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.364085E+00 -0.587664E-01  0.571909E+04
 458.0 137.5 0.85 -0.625 -135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.368907E+00 -0.631124E-01  0.571909E+04
 458.0 137.5 0.85 -0.575 -135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.371686E+00 -0.667144E-01  0.571909E+04
 458.0 137.5 0.85 -0.525 -135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.372854E+00 -0.696594E-01  0.571909E+04
 458.0 137.5 0.85 -0.475 -135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.372752E+00 -0.720176E-01  0.571909E+04
 458.0 137.5 0.85 -0.425 -135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.371649E+00 -0.738469E-01  0.571909E+04
 458.0 137.5 0.85 -0.375 -135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.369764E+00 -0.751960E-01  0.571909E+04
 458.0 137.5 0.85 -0.325 -135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.367274E+00 -0.761064E-01  0.571909E+04
 458.0 137.5 0.85 -0.275 -135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.364326E+00 -0.766136E-01  0.571909E+04
 458.0 137.5 0.85 -0.225 -135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.361042E+00 -0.767486E-01  0.571909E+04
 458.0 137.5 0.85 -0.175 -135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.357524E+00 -0.765383E-01  0.571909E+04
 458.0 137.5 0.85 -0.125 -135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.353859E+00 -0.760061E-01  0.571909E+04
 458.0 137.5 0.85 -0.075 -135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.350122E+00 -0.751727E-01  0.571909E+04
 458.0 137.5 0.85 -0.025 -135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.346377E+00 -0.740562E-01  0.571909E+04
 458.0 137.5 0.85  0.025 -135.0 -1.000000  0.000000 -0.650081E+00 -0.976054E+00  0.342681E+00 -0.726721E-01  0.571909E+04
 458.0 137.5 0.85  0.075 -135.0 -1.000000  0.000000 -0.637560E+00 -0.975350E+00  0.339085E+00 -0.710344E-01  0.571909E+04
 458.0 137.5 0.85  0.125 -135.0 -1.000000  0.000000 -0.623191E+00 -0.974564E+00  0.335636E+00 -0.691546E-01  0.571909E+04
 458.0 137.5 0.85  0.175 -135.0 -1.000000  0.000000 -0.607051E+00 -0.973711E+00  0.332378E+00 -0.670429E-01  0.571909E+04
 458.0 137.5 0.85  0.225 -135.0 -1.000000  0.000000 -0.589205E+00 -0.972809E+00  0.329354E+00 -0.647073E-01  0.571909E+04
 458.0 137.5 0.85  0.275 -135.0 -1.000000  0.000000 -0.569704E+00 -0.971876E+00  0.326607E+00 -0.621544E-01  0.571909E+04
 458.0 137.5 0.85  0.325 -135.0 -1.000000  0.000000 -0.548585E+00 -0.970934E+00  0.324183E+00 -0.593888E-01  0.571909E+04
 458.0 137.5 0.85  0.375 -135.0 -1.000000  0.000000 -0.525871E+00 -0.970009E+00  0.322131E+00 -0.564131E-01  0.571909E+04
 458.0 137.5 0.85  0.425 -135.0 -1.000000  0.000000 -0.501569E+00 -0.969132E+00  0.320510E+00 -0.532280E-01  0.571909E+04
 458.0 137.5 0.85  0.475 -135.0 -1.000000  0.000000 -0.475667E+00 -0.968338E+00  0.319390E+00 -0.498314E-01  0.571909E+04
 458.0 137.5 0.85  0.525 -135.0 -1.000000  0.000000 -0.448133E+00 -0.967676E+00  0.318858E+00 -0.462182E-01  0.571909E+04
 458.0 137.5 0.85  0.575 -135.0 -1.000000  0.000000 -0.418901E+00 -0.967205E+00  0.319035E+00 -0.423793E-01  0.571909E+04
 458.0 137.5 0.85  0.625 -135.0 -1.000000  0.000000 -0.387868E+00 -0.967003E+00  0.320083E+00 -0.383000E-01  0.571909E+04
 458.0 137.5 0.85  0.675 -135.0 -1.000000  0.000000 -0.354877E+00 -0.967176E+00  0.322247E+00 -0.339581E-01  0.571909E+04
 458.0 137.5 0.85  0.725 -135.0 -1.000000  0.000000 -0.319683E+00 -0.967876E+00  0.325901E+00 -0.293194E-01  0.571909E+04
 458.0 137.5 0.85  0.775 -135.0 -1.000000  0.000000 -0.281900E+00 -0.969326E+00  0.331673E+00 -0.243305E-01  0.571909E+04
 458.0 137.5 0.85  0.825 -135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.340696E+00 -0.189025E-01  0.571909E+04
 458.0 137.5 0.85  0.875 -135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.355286E+00 -0.128732E-01  0.571909E+04
 458.0 137.5 0.85  0.925 -135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.381227E+00 -0.588663E-02  0.571909E+04
 458.0 137.5 0.85  0.975 -135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.441401E+00  0.326861E-02  0.571909E+04
 458.0 137.5 0.85 -0.975 -125.0 -1.000000  0.000000 -0.121339E+00 -0.970451E+00  0.227125E+00 -0.319566E-02  0.571909E+04
 458.0 137.5 0.85 -0.925 -125.0 -1.000000  0.000000 -0.243247E+00 -0.926132E+00  0.275104E+00 -0.198142E-01  0.571909E+04
 458.0 137.5 0.85 -0.875 -125.0 -1.000000  0.000000 -0.333305E+00 -0.899294E+00  0.307601E+00 -0.320134E-01  0.571909E+04
 458.0 137.5 0.85 -0.825 -125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.331409E+00 -0.418167E-01  0.571909E+04
 458.0 137.5 0.85 -0.775 -125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.349200E+00 -0.499206E-01  0.571909E+04
 458.0 137.5 0.85 -0.725 -125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.362516E+00 -0.566926E-01  0.571909E+04
 458.0 137.5 0.85 -0.675 -125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.372385E+00 -0.623656E-01  0.571909E+04
 458.0 137.5 0.85 -0.625 -125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.379548E+00 -0.671030E-01  0.571909E+04
 458.0 137.5 0.85 -0.575 -125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.384562E+00 -0.710273E-01  0.571909E+04
 458.0 137.5 0.85 -0.525 -125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.387858E+00 -0.742341E-01  0.571909E+04
 458.0 137.5 0.85 -0.475 -125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.389777E+00 -0.768008E-01  0.571909E+04
 458.0 137.5 0.85 -0.425 -125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.390594E+00 -0.787911E-01  0.571909E+04
 458.0 137.5 0.85 -0.375 -125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.390533E+00 -0.802586E-01  0.571909E+04
 458.0 137.5 0.85 -0.325 -125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.389778E+00 -0.812486E-01  0.571909E+04
 458.0 137.5 0.85 -0.275 -125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.388481E+00 -0.818001E-01  0.571909E+04
 458.0 137.5 0.85 -0.225 -125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.386771E+00 -0.819469E-01  0.571909E+04
 458.0 137.5 0.85 -0.175 -125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.384756E+00 -0.817182E-01  0.571909E+04
 458.0 137.5 0.85 -0.125 -125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.382529E+00 -0.811395E-01  0.571909E+04
 458.0 137.5 0.85 -0.075 -125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.380170E+00 -0.802333E-01  0.571909E+04
 458.0 137.5 0.85 -0.025 -125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.377746E+00 -0.790188E-01  0.571909E+04
 458.0 137.5 0.85  0.025 -125.0 -1.000000  0.000000 -0.671926E+00 -0.826484E+00  0.375321E+00 -0.775131E-01  0.571909E+04
 458.0 137.5 0.85  0.075 -125.0 -1.000000  0.000000 -0.658605E+00 -0.828762E+00  0.372947E+00 -0.757308E-01  0.571909E+04
 458.0 137.5 0.85  0.125 -125.0 -1.000000  0.000000 -0.643315E+00 -0.831423E+00  0.370675E+00 -0.736846E-01  0.571909E+04
 458.0 137.5 0.85  0.175 -125.0 -1.000000  0.000000 -0.626138E+00 -0.834471E+00  0.368550E+00 -0.713850E-01  0.571909E+04
 458.0 137.5 0.85  0.225 -125.0 -1.000000  0.000000 -0.607141E+00 -0.837919E+00  0.366616E+00 -0.688409E-01  0.571909E+04
 458.0 137.5 0.85  0.275 -125.0 -1.000000  0.000000 -0.586378E+00 -0.841783E+00  0.364915E+00 -0.660590E-01  0.571909E+04
 458.0 137.5 0.85  0.325 -125.0 -1.000000  0.000000 -0.563890E+00 -0.846088E+00  0.363491E+00 -0.630442E-01  0.571909E+04
 458.0 137.5 0.85  0.375 -125.0 -1.000000  0.000000 -0.539701E+00 -0.850865E+00  0.362390E+00 -0.597996E-01  0.571909E+04
 458.0 137.5 0.85  0.425 -125.0 -1.000000  0.000000 -0.513820E+00 -0.856154E+00  0.361661E+00 -0.563256E-01  0.571909E+04
 458.0 137.5 0.85  0.475 -125.0 -1.000000  0.000000 -0.486237E+00 -0.862006E+00  0.361365E+00 -0.526205E-01  0.571909E+04
 458.0 137.5 0.85  0.525 -125.0 -1.000000  0.000000 -0.456921E+00 -0.868488E+00  0.361573E+00 -0.486790E-01  0.571909E+04
 458.0 137.5 0.85  0.575 -125.0 -1.000000  0.000000 -0.425812E+00 -0.875684E+00  0.362380E+00 -0.444923E-01  0.571909E+04
 458.0 137.5 0.85  0.625 -125.0 -1.000000  0.000000 -0.392811E+00 -0.883706E+00  0.363917E+00 -0.400458E-01  0.571909E+04
 458.0 137.5 0.85  0.675 -125.0 -1.000000  0.000000 -0.357768E+00 -0.892700E+00  0.366374E+00 -0.353180E-01  0.571909E+04
 458.0 137.5 0.85  0.725 -125.0 -1.000000  0.000000 -0.320454E+00 -0.902869E+00  0.370049E+00 -0.302760E-01  0.571909E+04
 458.0 137.5 0.85  0.775 -125.0 -1.000000  0.000000 -0.280512E+00 -0.914503E+00  0.375441E+00 -0.248690E-01  0.571909E+04
 458.0 137.5 0.85  0.825 -125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.383466E+00 -0.190144E-01  0.571909E+04
 458.0 137.5 0.85  0.875 -125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.396018E+00 -0.125640E-01  0.571909E+04
 458.0 137.5 0.85  0.925 -125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.417884E+00 -0.520110E-02  0.571909E+04
 458.0 137.5 0.85  0.975 -125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.468059E+00  0.411668E-02  0.571909E+04
 458.0 137.5 0.85 -0.975 -115.0 -1.000000  0.000000 -0.111558E+00 -0.955839E+00  0.221779E+00 -0.210129E-02  0.571909E+04
 458.0 137.5 0.85 -0.925 -115.0 -1.000000  0.000000 -0.237709E+00 -0.878816E+00  0.270268E+00 -0.197081E-01  0.571909E+04
 458.0 137.5 0.85 -0.875 -115.0 -1.000000  0.000000 -0.333699E+00 -0.824845E+00  0.305153E+00 -0.330445E-01  0.571909E+04
 458.0 137.5 0.85 -0.825 -115.0 -1.000000  0.000000 -0.411967E+00 -0.783538E+00  0.331917E+00 -0.438832E-01  0.571909E+04
 458.0 137.5 0.85 -0.775 -115.0 -1.000000  0.000000 -0.477169E+00 -0.750783E+00  0.352855E+00 -0.528906E-01  0.571909E+04
 458.0 137.5 0.85 -0.725 -115.0 -1.000000  0.000000 -0.531905E+00 -0.724340E+00  0.369348E+00 -0.604385E-01  0.571909E+04
 458.0 137.5 0.85 -0.675 -115.0 -1.000000  0.000000 -0.577893E+00 -0.702811E+00  0.382348E+00 -0.667708E-01  0.571909E+04
 458.0 137.5 0.85 -0.625 -115.0 -1.000000  0.000000 -0.616370E+00 -0.685247E+00  0.392554E+00 -0.720632E-01  0.571909E+04
 458.0 137.5 0.85 -0.575 -115.0 -1.000000  0.000000 -0.648286E+00 -0.670974E+00  0.400505E+00 -0.764490E-01  0.571909E+04
 458.0 137.5 0.85 -0.525 -115.0 -1.000000  0.000000 -0.674390E+00 -0.659489E+00  0.406625E+00 -0.800338E-01  0.571909E+04
 458.0 137.5 0.85 -0.475 -115.0 -1.000000  0.000000 -0.695298E+00 -0.650410E+00  0.411252E+00 -0.829034E-01  0.571909E+04
 458.0 137.5 0.85 -0.425 -115.0 -1.000000  0.000000 -0.711517E+00 -0.643437E+00  0.414663E+00 -0.851286E-01  0.571909E+04
 458.0 137.5 0.85 -0.375 -115.0 -1.000000  0.000000 -0.723479E+00 -0.638333E+00  0.417088E+00 -0.867693E-01  0.571909E+04
 458.0 137.5 0.85 -0.325 -115.0 -1.000000  0.000000 -0.731551E+00 -0.634907E+00  0.418714E+00 -0.878761E-01  0.571909E+04
 458.0 137.5 0.85 -0.275 -115.0 -1.000000  0.000000 -0.736049E+00 -0.633005E+00  0.419700E+00 -0.884927E-01  0.571909E+04
 458.0 137.5 0.85 -0.225 -115.0 -1.000000  0.000000 -0.737246E+00 -0.632499E+00  0.420182E+00 -0.886568E-01  0.571909E+04
 458.0 137.5 0.85 -0.175 -115.0 -1.000000  0.000000 -0.735381E+00 -0.633287E+00  0.420273E+00 -0.884012E-01  0.571909E+04
 458.0 137.5 0.85 -0.125 -115.0 -1.000000  0.000000 -0.730662E+00 -0.635284E+00  0.420072E+00 -0.877542E-01  0.571909E+04
 458.0 137.5 0.85 -0.075 -115.0 -1.000000  0.000000 -0.723273E+00 -0.638421E+00  0.419662E+00 -0.867410E-01  0.571909E+04
 458.0 137.5 0.85 -0.025 -115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.419117E+00 -0.853832E-01  0.571909E+04
 458.0 137.5 0.85  0.025 -115.0 -1.000000  0.000000 -0.701101E+00 -0.647908E+00  0.418503E+00 -0.836997E-01  0.571909E+04
 458.0 137.5 0.85  0.075 -115.0 -1.000000  0.000000 -0.686580E+00 -0.654183E+00  0.417874E+00 -0.817071E-01  0.571909E+04
 458.0 137.5 0.85  0.125 -115.0 -1.000000  0.000000 -0.669916E+00 -0.661446E+00  0.417283E+00 -0.794195E-01  0.571909E+04
 458.0 137.5 0.85  0.175 -115.0 -1.000000  0.000000 -0.651197E+00 -0.669685E+00  0.416774E+00 -0.768489E-01  0.571909E+04
 458.0 137.5 0.85  0.225 -115.0 -1.000000  0.000000 -0.630500E+00 -0.678896E+00  0.416391E+00 -0.740052E-01  0.571909E+04
 458.0 137.5 0.85  0.275 -115.0 -1.000000  0.000000 -0.607885E+00 -0.689087E+00  0.416170E+00 -0.708965E-01  0.571909E+04
 458.0 137.5 0.85  0.325 -115.0 -1.000000  0.000000 -0.583401E+00 -0.700272E+00  0.416150E+00 -0.675287E-01  0.571909E+04
 458.0 137.5 0.85  0.375 -115.0 -1.000000  0.000000 -0.557078E+00 -0.712481E+00  0.416365E+00 -0.639057E-01  0.571909E+04
 458.0 137.5 0.85  0.425 -115.0 -1.000000  0.000000 -0.528934E+00 -0.725752E+00  0.416853E+00 -0.600291E-01  0.571909E+04
 458.0 137.5 0.85  0.475 -115.0 -1.000000  0.000000 -0.498968E+00 -0.740142E+00  0.417652E+00 -0.558980E-01  0.571909E+04
 458.0 137.5 0.85  0.525 -115.0 -1.000000  0.000000 -0.467156E+00 -0.755722E+00  0.418807E+00 -0.515086E-01  0.571909E+04
 458.0 137.5 0.85  0.575 -115.0 -1.000000  0.000000 -0.433452E+00 -0.772587E+00  0.420373E+00 -0.468533E-01  0.571909E+04
 458.0 137.5 0.85  0.625 -115.0 -1.000000  0.000000 -0.397773E+00 -0.790862E+00  0.422424E+00 -0.419198E-01  0.571909E+04
 458.0 137.5 0.85  0.675 -115.0 -1.000000  0.000000 -0.359993E+00 -0.810712E+00  0.425071E+00 -0.366892E-01  0.571909E+04
 458.0 137.5 0.85  0.725 -115.0 -1.000000  0.000000 -0.319918E+00 -0.832360E+00  0.428492E+00 -0.311329E-01  0.571909E+04
 458.0 137.5 0.85  0.775 -115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.433003E+00 -0.252073E-01  0.571909E+04
 458.0 137.5 0.85  0.825 -115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.439210E+00 -0.188424E-01  0.571909E+04
 458.0 137.5 0.85  0.875 -115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.448433E+00 -0.119151E-01  0.571909E+04
 458.0 137.5 0.85  0.925 -115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.464143E+00 -0.416938E-02  0.571909E+04
 458.0 137.5 0.85  0.975 -115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.500475E+00  0.520909E-02  0.571909E+04
 458.0 137.5 0.85 -0.975 -105.0 -1.000000  0.000000 -0.988125E-01 -0.944500E+00  0.215432E+00 -0.573848E-03  0.571909E+04
 458.0 137.5 0.85 -0.925 -105.0 -1.000000  0.000000 -0.228688E+00 -0.833855E+00  0.264081E+00 -0.191129E-01  0.571909E+04
 458.0 137.5 0.85 -0.875 -105.0 -1.000000  0.000000 -0.331764E+00 -0.749064E+00  0.301608E+00 -0.337869E-01  0.571909E+04
 458.0 137.5 0.85 -0.825 -105.0 -1.000000  0.000000 -0.417343E+00 -0.680812E+00  0.331885E+00 -0.459416E-01  0.571909E+04
 458.0 137.5 0.85 -0.775 -105.0 -1.000000  0.000000 -0.489363E+00 -0.624802E+00  0.356704E+00 -0.561518E-01  0.571909E+04
 458.0 137.5 0.85 -0.725 -105.0 -1.000000  0.000000 -0.550211E+00 -0.578442E+00  0.377218E+00 -0.647655E-01  0.571909E+04
 458.0 137.5 0.85 -0.675 -105.0 -1.000000  0.000000 -0.601553E+00 -0.539975E+00  0.394257E+00 -0.720249E-01  0.571909E+04
 458.0 137.5 0.85 -0.625 -105.0 -1.000000  0.000000 -0.644639E+00 -0.508134E+00  0.408458E+00 -0.781113E-01  0.571909E+04
 458.0 137.5 0.85 -0.575 -105.0 -1.000000  0.000000 -0.680453E+00 -0.481961E+00  0.420321E+00 -0.831665E-01  0.571909E+04
 458.0 137.5 0.85 -0.525 -105.0 -1.000000  0.000000 -0.709793E+00 -0.460713E+00  0.430247E+00 -0.873053E-01  0.571909E+04
 458.0 137.5 0.85 -0.475 -105.0 -1.000000  0.000000 -0.733318E+00 -0.443799E+00  0.438568E+00 -0.906223E-01  0.571909E+04
 458.0 137.5 0.85 -0.425 -105.0 -1.000000  0.000000 -0.751584E+00 -0.430739E+00  0.445556E+00 -0.931968E-01  0.571909E+04
 458.0 137.5 0.85 -0.375 -105.0 -1.000000  0.000000 -0.765063E+00 -0.421143E+00  0.451438E+00 -0.950961E-01  0.571909E+04
 458.0 137.5 0.85 -0.325 -105.0 -1.000000  0.000000 -0.774162E+00 -0.414685E+00  0.456405E+00 -0.963779E-01  0.571909E+04
 458.0 137.5 0.85 -0.275 -105.0 -1.000000  0.000000 -0.779234E+00 -0.411092E+00  0.460620E+00 -0.970923E-01  0.571909E+04
 458.0 137.5 0.85 -0.225 -105.0 -1.000000  0.000000 -0.780583E+00 -0.410136E+00  0.464221E+00 -0.972824E-01  0.571909E+04
 458.0 137.5 0.85 -0.175 -105.0 -1.000000  0.000000 -0.778480E+00 -0.411625E+00  0.467325E+00 -0.969862E-01  0.571909E+04
 458.0 137.5 0.85 -0.125 -105.0 -1.000000  0.000000 -0.773160E+00 -0.415395E+00  0.470035E+00 -0.962368E-01  0.571909E+04
 458.0 137.5 0.85 -0.075 -105.0 -1.000000  0.000000 -0.764831E+00 -0.421308E+00  0.472437E+00 -0.950633E-01  0.571909E+04
 458.0 137.5 0.85 -0.025 -105.0 -1.000000  0.000000 -0.753674E+00 -0.429249E+00  0.474606E+00 -0.934914E-01  0.571909E+04
 458.0 137.5 0.85  0.025 -105.0 -1.000000  0.000000 -0.739852E+00 -0.439119E+00  0.476608E+00 -0.915434E-01  0.571909E+04
 458.0 137.5 0.85  0.075 -105.0 -1.000000  0.000000 -0.723506E+00 -0.450840E+00  0.478499E+00 -0.892391E-01  0.571909E+04
 458.0 137.5 0.85  0.125 -105.0 -1.000000  0.000000 -0.704761E+00 -0.464345E+00  0.480326E+00 -0.865957E-01  0.571909E+04
 458.0 137.5 0.85  0.175 -105.0 -1.000000  0.000000 -0.683723E+00 -0.479584E+00  0.482131E+00 -0.836279E-01  0.571909E+04
 458.0 137.5 0.85  0.225 -105.0 -1.000000  0.000000 -0.660486E+00 -0.496520E+00  0.483948E+00 -0.803486E-01  0.571909E+04
 458.0 137.5 0.85  0.275 -105.0 -1.000000  0.000000 -0.635128E+00 -0.515129E+00  0.485805E+00 -0.767682E-01  0.571909E+04
 458.0 137.5 0.85  0.325 -105.0 -1.000000  0.000000 -0.607713E+00 -0.535398E+00  0.487723E+00 -0.728955E-01  0.571909E+04
 458.0 137.5 0.85  0.375 -105.0 -1.000000  0.000000 -0.578292E+00 -0.557331E+00  0.489718E+00 -0.687370E-01  0.571909E+04
 458.0 137.5 0.85  0.425 -105.0 -1.000000  0.000000 -0.546901E+00 -0.580942E+00  0.491799E+00 -0.642972E-01  0.571909E+04
 458.0 137.5 0.85  0.475 -105.0 -1.000000  0.000000 -0.513558E+00 -0.606265E+00  0.493968E+00 -0.595783E-01  0.571909E+04
 458.0 137.5 0.85  0.525 -105.0 -1.000000  0.000000 -0.478268E+00 -0.633349E+00  0.496222E+00 -0.545800E-01  0.571909E+04
 458.0 137.5 0.85  0.575 -105.0 -1.000000  0.000000 -0.441012E+00 -0.662265E+00  0.498550E+00 -0.492989E-01  0.571909E+04
 458.0 137.5 0.85  0.625 -105.0 -1.000000  0.000000 -0.401745E+00 -0.693112E+00  0.500939E+00 -0.437281E-01  0.571909E+04
 458.0 137.5 0.85  0.675 -105.0 -1.000000  0.000000 -0.360390E+00 -0.726023E+00  0.503376E+00 -0.378553E-01  0.571909E+04
 458.0 137.5 0.85  0.725 -105.0 -1.000000  0.000000 -0.316819E+00 -0.761181E+00  0.505863E+00 -0.316616E-01  0.571909E+04
 458.0 137.5 0.85  0.775 -105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.508450E+00 -0.251173E-01  0.571909E+04
 458.0 137.5 0.85  0.825 -105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.511319E+00 -0.181747E-01  0.571909E+04
 458.0 137.5 0.85  0.875 -105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.515033E+00 -0.107506E-01  0.571909E+04
 458.0 137.5 0.85  0.925 -105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.521403E+00 -0.267530E-02  0.571909E+04
 458.0 137.5 0.85  0.975 -105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.538761E+00  0.657490E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  -95.0 -1.000000  0.000000 -0.825388E-01 -0.938791E+00  0.208086E+00  0.149170E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  -95.0 -1.000000  0.000000 -0.214511E+00 -0.796735E+00  0.256309E+00 -0.177364E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  -95.0 -1.000000  0.000000 -0.325554E+00 -0.678503E+00  0.296637E+00 -0.338982E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  -95.0 -1.000000  0.000000 -0.420402E+00 -0.578608E+00  0.331033E+00 -0.476883E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  -95.0 -1.000000  0.000000 -0.501643E+00 -0.493831E+00  0.360640E+00 -0.594899E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  -95.0 -1.000000  0.000000 -0.571118E+00 -0.421891E+00  0.386290E+00 -0.695749E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  -95.0 -1.000000  0.000000 -0.630254E+00 -0.361051E+00  0.408635E+00 -0.781539E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  -95.0 -1.000000  0.000000 -0.680206E+00 -0.309933E+00  0.428201E+00 -0.853969E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  -95.0 -1.000000  0.000000 -0.721934E+00 -0.267420E+00  0.445418E+00 -0.914450E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  -95.0 -1.000000  0.000000 -0.756248E+00 -0.232587E+00  0.460645E+00 -0.964168E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  -95.0 -1.000000  0.000000 -0.783841E+00 -0.204657E+00  0.474184E+00 -0.100414E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -95.0 -1.000000  0.000000 -0.805312E+00 -0.182974E+00  0.486286E+00 -0.103523E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -95.0 -1.000000  0.000000 -0.821182E+00 -0.166975E+00  0.497168E+00 -0.105821E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -95.0 -1.000000  0.000000 -0.831907E+00 -0.156176E+00  0.507014E+00 -0.107374E+00  0.571909E+04
 458.0 137.5 0.85 -0.275  -95.0 -1.000000  0.000000 -0.837888E+00 -0.150158E+00  0.515979E+00 -0.108240E+00  0.571909E+04
 458.0 137.5 0.85 -0.225  -95.0 -1.000000  0.000000 -0.839480E+00 -0.148556E+00  0.524198E+00 -0.108470E+00  0.571909E+04
 458.0 137.5 0.85 -0.175  -95.0 -1.000000  0.000000 -0.836999E+00 -0.151051E+00  0.531785E+00 -0.108111E+00  0.571909E+04
 458.0 137.5 0.85 -0.125  -95.0 -1.000000  0.000000 -0.830725E+00 -0.157365E+00  0.538839E+00 -0.107203E+00  0.571909E+04
 458.0 137.5 0.85 -0.075  -95.0 -1.000000  0.000000 -0.820908E+00 -0.167251E+00  0.545443E+00 -0.105781E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -95.0 -1.000000  0.000000 -0.807772E+00 -0.180492E+00  0.551667E+00 -0.103879E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -95.0 -1.000000  0.000000 -0.791517E+00 -0.196900E+00  0.557568E+00 -0.101526E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -95.0 -1.000000  0.000000 -0.772325E+00 -0.216305E+00  0.563194E+00 -0.987457E-01  0.571909E+04
 458.0 137.5 0.85  0.125  -95.0 -1.000000  0.000000 -0.750355E+00 -0.238561E+00  0.568581E+00 -0.955630E-01  0.571909E+04
 458.0 137.5 0.85  0.175  -95.0 -1.000000  0.000000 -0.725753E+00 -0.263538E+00  0.573753E+00 -0.919984E-01  0.571909E+04
 458.0 137.5 0.85  0.225  -95.0 -1.000000  0.000000 -0.698648E+00 -0.291123E+00  0.578725E+00 -0.880702E-01  0.571909E+04
 458.0 137.5 0.85  0.275  -95.0 -1.000000  0.000000 -0.669156E+00 -0.321220E+00  0.583499E+00 -0.837949E-01  0.571909E+04
 458.0 137.5 0.85  0.325  -95.0 -1.000000  0.000000 -0.637379E+00 -0.353744E+00  0.588065E+00 -0.791872E-01  0.571909E+04
 458.0 137.5 0.85  0.375  -95.0 -1.000000  0.000000 -0.603408E+00 -0.388627E+00  0.592396E+00 -0.742598E-01  0.571909E+04
 458.0 137.5 0.85  0.425  -95.0 -1.000000  0.000000 -0.567321E+00 -0.425810E+00  0.596452E+00 -0.690238E-01  0.571909E+04
 458.0 137.5 0.85  0.475  -95.0 -1.000000  0.000000 -0.529184E+00 -0.465252E+00  0.600169E+00 -0.634886E-01  0.571909E+04
 458.0 137.5 0.85  0.525  -95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.603461E+00 -0.576617E-01  0.571909E+04
 458.0 137.5 0.85  0.575  -95.0 -1.000000  0.000000 -0.446972E+00 -0.550803E+00  0.606211E+00 -0.515490E-01  0.571909E+04
 458.0 137.5 0.85  0.625  -95.0 -1.000000  0.000000 -0.402966E+00 -0.596896E+00  0.608266E+00 -0.451543E-01  0.571909E+04
 458.0 137.5 0.85  0.675  -95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.609427E+00 -0.384789E-01  0.571909E+04
 458.0 137.5 0.85  0.725  -95.0 -1.000000  0.000000 -0.309213E+00 -0.695816E+00  0.609444E+00 -0.315209E-01  0.571909E+04
 458.0 137.5 0.85  0.775  -95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.608001E+00 -0.242742E-01  0.571909E+04
 458.0 137.5 0.85  0.825  -95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.604726E+00 -0.167257E-01  0.571909E+04
 458.0 137.5 0.85  0.875  -95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.599232E+00 -0.884927E-02  0.571909E+04
 458.0 137.5 0.85  0.925  -95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.591363E+00 -0.588281E-03  0.571909E+04
 458.0 137.5 0.85  0.975  -95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.582906E+00  0.823602E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  -85.0 -1.000000  0.000000 -0.622076E-01 -0.941055E+00  0.199786E+00  0.419582E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  -85.0 -1.000000  0.000000 -0.192927E+00 -0.774265E+00  0.246710E+00 -0.151928E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  -85.0 -1.000000  0.000000 -0.312036E+00 -0.622126E+00  0.289825E+00 -0.328615E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  -85.0 -1.000000  0.000000 -0.418187E+00 -0.486093E+00  0.328968E+00 -0.486140E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  -85.0 -1.000000  0.000000 -0.511736E+00 -0.365874E+00  0.364487E+00 -0.625006E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  -85.0 -1.000000  0.000000 -0.593408E+00 -0.260682E+00  0.396792E+00 -0.746274E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  -85.0 -1.000000  0.000000 -0.664024E+00 -0.169573E+00  0.426269E+00 -0.851146E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  -85.0 -1.000000  0.000000 -0.724401E+00 -0.915693E-01  0.453267E+00 -0.940826E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  -85.0 -1.000000  0.000000 -0.775318E+00 -0.257199E-01  0.478095E+00 -0.101646E+00  0.571909E+04
 458.0 137.5 0.85 -0.525  -85.0 -1.000000  0.000000 -0.817501E+00  0.288771E-01  0.501022E+00 -0.107913E+00  0.571909E+04
 458.0 137.5 0.85 -0.475  -85.0 -1.000000  0.000000 -0.851619E+00  0.730622E-01  0.522280E+00 -0.112982E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -85.0 -1.000000  0.000000 -0.878285E+00  0.107612E+00  0.542073E+00 -0.116944E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -85.0 -1.000000  0.000000 -0.898060E+00  0.133241E+00  0.560575E+00 -0.119883E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -85.0 -1.000000  0.000000 -0.911454E+00  0.150605E+00  0.577936E+00 -0.121873E+00  0.571909E+04
 458.0 137.5 0.85 -0.275  -85.0 -1.000000  0.000000 -0.918934E+00  0.160304E+00  0.594285E+00 -0.122984E+00  0.571909E+04
 458.0 137.5 0.85 -0.225  -85.0 -1.000000  0.000000 -0.920927E+00  0.162888E+00  0.609731E+00 -0.123281E+00  0.571909E+04
 458.0 137.5 0.85 -0.175  -85.0 -1.000000  0.000000 -0.917823E+00  0.158862E+00  0.624366E+00 -0.122819E+00  0.571909E+04
 458.0 137.5 0.85 -0.125  -85.0 -1.000000  0.000000 -0.909977E+00  0.148690E+00  0.638265E+00 -0.121653E+00  0.571909E+04
 458.0 137.5 0.85 -0.075  -85.0 -1.000000  0.000000 -0.897718E+00  0.132798E+00  0.651488E+00 -0.119832E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -85.0 -1.000000  0.000000 -0.881347E+00  0.111579E+00  0.664081E+00 -0.117399E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -85.0 -1.000000  0.000000 -0.861141E+00  0.853980E-01  0.676073E+00 -0.114397E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -85.0 -1.000000  0.000000 -0.837359E+00  0.545911E-01  0.687482E+00 -0.110864E+00  0.571909E+04
 458.0 137.5 0.85  0.125  -85.0 -1.000000  0.000000 -0.810237E+00  0.194729E-01  0.698306E+00 -0.106834E+00  0.571909E+04
 458.0 137.5 0.85  0.175  -85.0 -1.000000  0.000000 -0.779999E+00 -0.196632E-01  0.708531E+00 -0.102342E+00  0.571909E+04
 458.0 137.5 0.85  0.225  -85.0 -1.000000  0.000000 -0.746851E+00 -0.625421E-01  0.718121E+00 -0.974175E-01  0.571909E+04
 458.0 137.5 0.85  0.275  -85.0 -1.000000  0.000000 -0.710989E+00 -0.108904E+00  0.727023E+00 -0.920904E-01  0.571909E+04
 458.0 137.5 0.85  0.325  -85.0 -1.000000  0.000000 -0.672596E+00 -0.158503E+00  0.735158E+00 -0.863878E-01  0.571909E+04
 458.0 137.5 0.85  0.375  -85.0 -1.000000  0.000000 -0.631846E+00 -0.211105E+00  0.742421E+00 -0.803356E-01  0.571909E+04
 458.0 137.5 0.85  0.425  -85.0 -1.000000  0.000000 -0.588906E+00 -0.266485E+00  0.748673E+00 -0.739589E-01  0.571909E+04
 458.0 137.5 0.85  0.475  -85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.753738E+00 -0.672816E-01  0.571909E+04
 458.0 137.5 0.85  0.525  -85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.757387E+00 -0.603271E-01  0.571909E+04
 458.0 137.5 0.85  0.575  -85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.759336E+00 -0.531184E-01  0.571909E+04
 458.0 137.5 0.85  0.625  -85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.759219E+00 -0.456788E-01  0.571909E+04
 458.0 137.5 0.85  0.675  -85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.756573E+00 -0.380323E-01  0.571909E+04
 458.0 137.5 0.85  0.725  -85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.750803E+00 -0.302041E-01  0.571909E+04
 458.0 137.5 0.85  0.775  -85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.741136E+00 -0.222227E-01  0.571909E+04
 458.0 137.5 0.85  0.825  -85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.726537E+00 -0.141221E-01  0.571909E+04
 458.0 137.5 0.85  0.875  -85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.705557E+00 -0.594778E-02  0.571909E+04
 458.0 137.5 0.85  0.925  -85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.675938E+00  0.222488E-02  0.571909E+04
 458.0 137.5 0.85  0.975  -85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.632674E+00  0.101997E-01  0.571909E+04
 458.0 137.5 0.85 -0.975  -75.0 -1.000000  0.000000 -0.374496E-01 -0.953313E+00  0.190646E+00  0.761371E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  -75.0 -1.000000  0.000000 -0.161063E+00 -0.774599E+00  0.235058E+00 -0.109971E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  -75.0 -1.000000  0.000000 -0.286590E+00 -0.592298E+00  0.280651E+00 -0.299067E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  -75.0 -1.000000  0.000000 -0.405569E+00 -0.417087E+00  0.325103E+00 -0.478619E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  -75.0 -1.000000  0.000000 -0.515097E+00 -0.253789E+00  0.367894E+00 -0.644170E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  -75.0 -1.000000  0.000000 -0.613939E+00 -0.104928E+00  0.408917E+00 -0.793768E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  -75.0 -1.000000  0.000000 -0.701643E+00  0.282355E-01  0.448209E+00 -0.926649E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  -75.0 -1.000000  0.000000 -0.778187E+00  0.145211E+00  0.485857E+00 -0.104272E+00  0.571909E+04
 458.0 137.5 0.85 -0.575  -75.0 -1.000000  0.000000 -0.843804E+00  0.246006E+00  0.521964E+00 -0.114229E+00  0.571909E+04
 458.0 137.5 0.85 -0.525  -75.0 -1.000000  0.000000 -0.898877E+00  0.330951E+00  0.556631E+00 -0.122591E+00  0.571909E+04
 458.0 137.5 0.85 -0.475  -75.0 -1.000000  0.000000 -0.943878E+00  0.400584E+00  0.589952E+00 -0.129426E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -75.0 -1.000000  0.000000 -0.979329E+00  0.455573E+00  0.622009E+00 -0.134813E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -75.0 -1.000000  0.000000 -0.100577E+01  0.496665E+00  0.652874E+00 -0.138832E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -75.0 -1.000000  0.000000 -0.102376E+01  0.524649E+00  0.682601E+00 -0.141565E+00  0.571909E+04
 458.0 137.5 0.85 -0.275  -75.0 -1.000000  0.000000 -0.103383E+01  0.540330E+00  0.711234E+00 -0.143096E+00  0.571909E+04
 458.0 137.5 0.85 -0.225  -75.0 -1.000000  0.000000 -0.103651E+01  0.544515E+00  0.738802E+00 -0.143505E+00  0.571909E+04
 458.0 137.5 0.85 -0.175  -75.0 -1.000000  0.000000 -0.103233E+01  0.537998E+00  0.765318E+00 -0.142869E+00  0.571909E+04
 458.0 137.5 0.85 -0.125  -75.0 -1.000000  0.000000 -0.102177E+01  0.521557E+00  0.790781E+00 -0.141263E+00  0.571909E+04
 458.0 137.5 0.85 -0.075  -75.0 -1.000000  0.000000 -0.100531E+01  0.495952E+00  0.815177E+00 -0.138762E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -75.0 -1.000000  0.000000 -0.983414E+00  0.461917E+00  0.838470E+00 -0.135433E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -75.0 -1.000000  0.000000 -0.956510E+00  0.420163E+00  0.860611E+00 -0.131345E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -75.0 -1.000000  0.000000 -0.925020E+00  0.371379E+00  0.881526E+00 -0.126561E+00  0.571909E+04
 458.0 137.5 0.85  0.125  -75.0 -1.000000  0.000000 -0.889349E+00  0.316233E+00  0.901121E+00 -0.121144E+00  0.571909E+04
 458.0 137.5 0.85  0.175  -75.0 -1.000000  0.000000 -0.849884E+00  0.255369E+00  0.919278E+00 -0.115152E+00  0.571909E+04
 458.0 137.5 0.85  0.225  -75.0 -1.000000  0.000000 -0.807002E+00  0.189416E+00  0.935847E+00 -0.108644E+00  0.571909E+04
 458.0 137.5 0.85  0.275  -75.0 -1.000000  0.000000 -0.761064E+00  0.118985E+00  0.950647E+00 -0.101675E+00  0.571909E+04
 458.0 137.5 0.85  0.325  -75.0 -1.000000  0.000000 -0.712425E+00  0.446716E-01  0.963458E+00 -0.942994E-01  0.571909E+04
 458.0 137.5 0.85  0.375  -75.0 -1.000000  0.000000 -0.661429E+00 -0.329409E-01  0.974015E+00 -0.865706E-01  0.571909E+04
 458.0 137.5 0.85  0.425  -75.0 -1.000000  0.000000 -0.608417E+00 -0.113279E+00  0.982004E+00 -0.785406E-01  0.571909E+04
 458.0 137.5 0.85  0.475  -75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.987044E+00 -0.702612E-01  0.571909E+04
 458.0 137.5 0.85  0.525  -75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.988685E+00 -0.617840E-01  0.571909E+04
 458.0 137.5 0.85  0.575  -75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.986384E+00 -0.531613E-01  0.571909E+04
 458.0 137.5 0.85  0.625  -75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.979489E+00 -0.444467E-01  0.571909E+04
 458.0 137.5 0.85  0.675  -75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.967207E+00 -0.356968E-01  0.571909E+04
 458.0 137.5 0.85  0.725  -75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.948562E+00 -0.269731E-01  0.571909E+04
 458.0 137.5 0.85  0.775  -75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.922314E+00 -0.183455E-01  0.571909E+04
 458.0 137.5 0.85  0.825  -75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.886828E+00 -0.990055E-02  0.571909E+04
 458.0 137.5 0.85  0.875  -75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.839746E+00 -0.175788E-02  0.571909E+04
 458.0 137.5 0.85  0.925  -75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.777013E+00  0.587780E-02  0.571909E+04
 458.0 137.5 0.85  0.975  -75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.687457E+00  0.124495E-01  0.571909E+04
 458.0 137.5 0.85 -0.975  -65.0 -1.000000  0.000000 -0.824708E-02 -0.976822E+00  0.180875E+00  0.117642E-01  0.571909E+04
 458.0 137.5 0.85 -0.925  -65.0 -1.000000  0.000000 -0.115588E+00 -0.806831E+00  0.221218E+00 -0.459137E-02  0.571909E+04
 458.0 137.5 0.85 -0.875  -65.0 -1.000000  0.000000 -0.242469E+00 -0.605852E+00  0.268516E+00 -0.239248E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  -65.0 -1.000000  0.000000 -0.373827E+00 -0.392962E+00  0.318587E+00 -0.440039E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  -65.0 -1.000000  0.000000 -0.502874E+00 -0.179513E+00  0.370157E+00 -0.637864E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  -65.0 -1.000000  0.000000 -0.625415E+00  0.265093E-01  0.422640E+00 -0.826153E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  -65.0 -1.000000  0.000000 -0.738668E+00  0.219374E+00  0.475698E+00 -0.100049E+00  0.571909E+04
 458.0 137.5 0.85 -0.625  -65.0 -1.000000  0.000000 -0.840806E+00  0.395065E+00  0.529096E+00 -0.115796E+00  0.571909E+04
 458.0 137.5 0.85 -0.575  -65.0 -1.000000  0.000000 -0.930702E+00  0.550916E+00  0.582643E+00 -0.129670E+00  0.571909E+04
 458.0 137.5 0.85 -0.525  -65.0 -1.000000  0.000000 -0.100776E+01  0.685323E+00  0.636166E+00 -0.141574E+00  0.571909E+04
 458.0 137.5 0.85 -0.475  -65.0 -1.000000  0.000000 -0.107177E+01  0.797514E+00  0.689494E+00 -0.151471E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -65.0 -1.000000  0.000000 -0.112285E+01  0.887352E+00  0.742455E+00 -0.159371E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -65.0 -1.000000  0.000000 -0.116132E+01  0.955182E+00  0.794874E+00 -0.165323E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -65.0 -1.000000  0.000000 -0.118766E+01  0.100171E+01  0.846566E+00 -0.169400E+00  0.571909E+04
 458.0 137.5 0.85 -0.275  -65.0 -1.000000  0.000000 -0.120246E+01  0.102790E+01  0.897338E+00 -0.171692E+00  0.571909E+04
 458.0 137.5 0.85 -0.225  -65.0 -1.000000  0.000000 -0.120642E+01  0.103490E+01  0.946989E+00 -0.172305E+00  0.571909E+04
 458.0 137.5 0.85 -0.175  -65.0 -1.000000  0.000000 -0.120026E+01  0.102400E+01  0.995304E+00 -0.171351E+00  0.571909E+04
 458.0 137.5 0.85 -0.125  -65.0 -1.000000  0.000000 -0.118474E+01  0.996556E+00  0.104205E+01 -0.168949E+00  0.571909E+04
 458.0 137.5 0.85 -0.075  -65.0 -1.000000  0.000000 -0.116065E+01  0.954001E+00  0.108700E+01 -0.165220E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -65.0 -1.000000  0.000000 -0.112878E+01  0.897786E+00  0.112987E+01 -0.160288E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -65.0 -1.000000  0.000000 -0.108991E+01  0.829378E+00  0.117038E+01 -0.154275E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -65.0 -1.000000  0.000000 -0.104483E+01  0.750244E+00  0.120821E+01 -0.147305E+00  0.571909E+04
 458.0 137.5 0.85  0.125  -65.0 -1.000000  0.000000 -0.994323E+00  0.661838E+00  0.124301E+01 -0.139498E+00  0.571909E+04
 458.0 137.5 0.85  0.175  -65.0 -1.000000  0.000000 -0.939138E+00  0.565595E+00  0.127441E+01 -0.130973E+00  0.571909E+04
 458.0 137.5 0.85  0.225  -65.0 -1.000000  0.000000 -0.880021E+00  0.462919E+00  0.130196E+01 -0.121846E+00  0.571909E+04
 458.0 137.5 0.85  0.275  -65.0 -1.000000  0.000000 -0.817699E+00  0.355182E+00  0.132520E+01 -0.112231E+00  0.571909E+04
 458.0 137.5 0.85  0.325  -65.0 -1.000000  0.000000 -0.752873E+00  0.243714E+00  0.134360E+01 -0.102238E+00  0.571909E+04
 458.0 137.5 0.85  0.375  -65.0 -1.000000  0.000000 -0.686228E+00  0.129800E+00  0.135657E+01 -0.919733E-01  0.571909E+04
 458.0 137.5 0.85  0.425  -65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.136348E+01 -0.815401E-01  0.571909E+04
 458.0 137.5 0.85  0.475  -65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.136362E+01 -0.710382E-01  0.571909E+04
 458.0 137.5 0.85  0.525  -65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.135621E+01 -0.605638E-01  0.571909E+04
 458.0 137.5 0.85  0.575  -65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.134043E+01 -0.502104E-01  0.571909E+04
 458.0 137.5 0.85  0.625  -65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.131534E+01 -0.400696E-01  0.571909E+04
 458.0 137.5 0.85  0.675  -65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.127993E+01 -0.302326E-01  0.571909E+04
 458.0 137.5 0.85  0.725  -65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.123309E+01 -0.207935E-01  0.571909E+04
 458.0 137.5 0.85  0.775  -65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.117348E+01 -0.118548E-01  0.571909E+04
 458.0 137.5 0.85  0.825  -65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.109944E+01 -0.353839E-02  0.571909E+04
 458.0 137.5 0.85  0.875  -65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.100850E+01  0.398750E-02  0.571909E+04
 458.0 137.5 0.85  0.925  -65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.895916E+00  0.104278E-01  0.571909E+04
 458.0 137.5 0.85  0.975  -65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.746108E+00  0.149358E-01  0.571909E+04
 458.0 137.5 0.85 -0.975  -55.0 -1.000000  0.000000  0.248136E-01 -0.101151E+01  0.170801E+00  0.165692E-01  0.571909E+04
 458.0 137.5 0.85 -0.925  -55.0 -1.000000  0.000000 -0.533317E-01 -0.879622E+00  0.205271E+00  0.455526E-02  0.571909E+04
 458.0 137.5 0.85 -0.875  -55.0 -1.000000  0.000000 -0.170552E+00 -0.684526E+00  0.252871E+00 -0.134301E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  -55.0 -1.000000  0.000000 -0.308698E+00 -0.446698E+00  0.308307E+00 -0.347300E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  -55.0 -1.000000  0.000000 -0.458229E+00 -0.181748E+00  0.370059E+00 -0.578843E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  -55.0 -1.000000  0.000000 -0.611651E+00  0.960984E-01  0.437435E+00 -0.817202E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  -55.0 -1.000000  0.000000 -0.762632E+00  0.374015E+00  0.509985E+00 -0.105236E+00  0.571909E+04
 458.0 137.5 0.85 -0.625  -55.0 -1.000000  0.000000 -0.905896E+00  0.640961E+00  0.587305E+00 -0.127592E+00  0.571909E+04
 458.0 137.5 0.85 -0.575  -55.0 -1.000000  0.000000 -0.103725E+01  0.887953E+00  0.668960E+00 -0.148119E+00  0.571909E+04
 458.0 137.5 0.85 -0.525  -55.0 -1.000000  0.000000 -0.115355E+01  0.110815E+01  0.754448E+00 -0.166313E+00  0.571909E+04
 458.0 137.5 0.85 -0.475  -55.0 -1.000000  0.000000 -0.125265E+01  0.129674E+01  0.843191E+00 -0.181829E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -55.0 -1.000000  0.000000 -0.133326E+01  0.145074E+01  0.934536E+00 -0.194459E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -55.0 -1.000000  0.000000 -0.139484E+01  0.156868E+01  0.102776E+01 -0.204110E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.112209E+01 -0.210785E+00  0.571909E+04
 458.0 137.5 0.85 -0.275  -55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.121670E+01 -0.214562E+00  0.571909E+04
 458.0 137.5 0.85 -0.225  -55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.131074E+01 -0.215574E+00  0.571909E+04
 458.0 137.5 0.85 -0.175  -55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.140330E+01 -0.213999E+00  0.571909E+04
 458.0 137.5 0.85 -0.125  -55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.149349E+01 -0.210044E+00  0.571909E+04
 458.0 137.5 0.85 -0.075  -55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.158038E+01 -0.203941E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.166299E+01 -0.195937E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.174036E+01 -0.186288E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.181144E+01 -0.175256E+00  0.571909E+04
 458.0 137.5 0.85  0.125  -55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.187519E+01 -0.163102E+00  0.571909E+04
 458.0 137.5 0.85  0.175  -55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.193048E+01 -0.150084E+00  0.571909E+04
 458.0 137.5 0.85  0.225  -55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.197615E+01 -0.136451E+00  0.571909E+04
 458.0 137.5 0.85  0.275  -55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.201101E+01 -0.122442E+00  0.571909E+04
 458.0 137.5 0.85  0.325  -55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.203382E+01 -0.108281E+00  0.571909E+04
 458.0 137.5 0.85  0.375  -55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.204335E+01 -0.941759E-01  0.571909E+04
 458.0 137.5 0.85  0.425  -55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.203841E+01 -0.803144E-01  0.571909E+04
 458.0 137.5 0.85  0.475  -55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.201787E+01 -0.668651E-01  0.571909E+04
 458.0 137.5 0.85  0.525  -55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.198074E+01 -0.539761E-01  0.571909E+04
 458.0 137.5 0.85  0.575  -55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.192623E+01 -0.417752E-01  0.571909E+04
 458.0 137.5 0.85  0.625  -55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.185379E+01 -0.303725E-01  0.571909E+04
 458.0 137.5 0.85  0.675  -55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.176311E+01 -0.198629E-01  0.571909E+04
 458.0 137.5 0.85  0.725  -55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.165418E+01 -0.103315E-01  0.571909E+04
 458.0 137.5 0.85  0.775  -55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.152715E+01 -0.186240E-02  0.571909E+04
 458.0 137.5 0.85  0.825  -55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.138208E+01  0.544564E-02  0.571909E+04
 458.0 137.5 0.85  0.875  -55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.121831E+01  0.114430E-01  0.571909E+04
 458.0 137.5 0.85  0.925  -55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.103244E+01  0.158239E-01  0.571909E+04
 458.0 137.5 0.85  0.975  -55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.806756E+00  0.175671E-01  0.571909E+04
 458.0 137.5 0.85 -0.975  -45.0 -1.000000  0.000000  0.602760E-01 -0.105536E+01  0.160891E+00  0.218107E-01  0.571909E+04
 458.0 137.5 0.85 -0.925  -45.0 -1.000000  0.000000  0.272700E-01 -0.998077E+00  0.187702E+00  0.167157E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  -45.0 -1.000000  0.000000 -0.604018E-01 -0.852663E+00  0.233529E+00  0.327066E-02  0.571909E+04
 458.0 137.5 0.85 -0.825  -45.0 -1.000000  0.000000 -0.188603E+00 -0.626547E+00  0.293134E+00 -0.165671E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  -45.0 -1.000000  0.000000 -0.350332E+00 -0.328578E+00  0.365841E+00 -0.417603E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  -45.0 -1.000000  0.000000 -0.537742E+00  0.269253E-01  0.451949E+00 -0.710883E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  -45.0 -1.000000  0.000000 -0.741320E+00  0.420787E+00  0.551962E+00 -0.103048E+00  0.571909E+04
 458.0 137.5 0.85 -0.625  -45.0 -1.000000  0.000000 -0.950530E+00  0.831062E+00  0.666277E+00 -0.135964E+00  0.571909E+04
 458.0 137.5 0.85 -0.575  -45.0 -1.000000  0.000000 -0.115488E+01  0.123560E+01  0.795000E+00 -0.168164E+00  0.571909E+04
 458.0 137.5 0.85 -0.525  -45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.937831E+00 -0.198145E+00  0.571909E+04
 458.0 137.5 0.85 -0.475  -45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.109399E+01 -0.224681E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.126219E+01 -0.246879E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.144065E+01 -0.264174E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.162714E+01 -0.276291E+00  0.571909E+04
 458.0 137.5 0.85 -0.275  -45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.181906E+01 -0.283201E+00  0.571909E+04
 458.0 137.5 0.85 -0.225  -45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.201357E+01 -0.285058E+00  0.571909E+04
 458.0 137.5 0.85 -0.175  -45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.220763E+01 -0.282167E+00  0.571909E+04
 458.0 137.5 0.85 -0.125  -45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.239815E+01 -0.274939E+00  0.571909E+04
 458.0 137.5 0.85 -0.075  -45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.258199E+01 -0.263869E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.275601E+01 -0.249510E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.291710E+01 -0.232460E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.306207E+01 -0.213337E+00  0.571909E+04
 458.0 137.5 0.85  0.125  -45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.318773E+01 -0.192762E+00  0.571909E+04
 458.0 137.5 0.85  0.175  -45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.329080E+01 -0.171340E+00  0.571909E+04
 458.0 137.5 0.85  0.225  -45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.336796E+01 -0.149640E+00  0.571909E+04
 458.0 137.5 0.85  0.275  -45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.341595E+01 -0.128175E+00  0.571909E+04
 458.0 137.5 0.85  0.325  -45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.343170E+01 -0.107392E+00  0.571909E+04
 458.0 137.5 0.85  0.375  -45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.341254E+01 -0.876607E-01  0.571909E+04
 458.0 137.5 0.85  0.425  -45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.335654E+01 -0.692699E-01  0.571909E+04
 458.0 137.5 0.85  0.475  -45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.326277E+01 -0.524278E-01  0.571909E+04
 458.0 137.5 0.85  0.525  -45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.313161E+01 -0.372689E-01  0.571909E+04
 458.0 137.5 0.85  0.575  -45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.296495E+01 -0.238629E-01  0.571909E+04
 458.0 137.5 0.85  0.625  -45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.276616E+01 -0.122272E-01  0.571909E+04
 458.0 137.5 0.85  0.675  -45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.253997E+01 -0.234049E-02  0.571909E+04
 458.0 137.5 0.85  0.725  -45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.229200E+01  0.584136E-02  0.571909E+04
 458.0 137.5 0.85  0.775  -45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.202816E+01  0.123675E-01  0.571909E+04
 458.0 137.5 0.85  0.825  -45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.175379E+01  0.172669E-01  0.571909E+04
 458.0 137.5 0.85  0.875  -45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.147249E+01  0.205027E-01  0.571909E+04
 458.0 137.5 0.85  0.925  -45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.118327E+01  0.218453E-01  0.571909E+04
 458.0 137.5 0.85  0.975  -45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.866678E+00  0.202073E-01  0.571909E+04
 458.0 137.5 0.85 -0.975  -35.0 -1.000000  0.000000  0.956385E-01 -0.110402E+01  0.151738E+00  0.271024E-01  0.571909E+04
 458.0 137.5 0.85 -0.925  -35.0 -1.000000  0.000000  0.123622E+00 -0.115829E+01  0.169598E+00  0.314971E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  -35.0 -1.000000  0.000000  0.952329E-01 -0.112759E+01  0.211211E+00  0.273591E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  -35.0 -1.000000  0.000000  0.135263E-01 -0.992091E+00  0.272647E+00  0.148291E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  -35.0 -1.000000  0.000000 -0.127506E+00 -0.731919E+00  0.355702E+00 -0.714444E-02  0.571909E+04
 458.0 137.5 0.85 -0.725  -35.0 -1.000000  0.000000 -0.331232E+00 -0.337094E+00  0.463877E+00 -0.391358E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  -35.0 -1.000000  0.000000 -0.593973E+00  0.185880E+00  0.601471E+00 -0.805757E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  -35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.773061E+00 -0.129475E+00  0.571909E+04
 458.0 137.5 0.85 -0.575  -35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.982994E+00 -0.182598E+00  0.571909E+04
 458.0 137.5 0.85 -0.525  -35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.123478E+01 -0.236043E+00  0.571909E+04
 458.0 137.5 0.85 -0.475  -35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.153044E+01 -0.285984E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.186983E+01 -0.329273E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.225016E+01 -0.363737E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.266579E+01 -0.388178E+00  0.571909E+04
 458.0 137.5 0.85 -0.275  -35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.310846E+01 -0.402198E+00  0.571909E+04
 458.0 137.5 0.85 -0.225  -35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.356796E+01 -0.405977E+00  0.571909E+04
 458.0 137.5 0.85 -0.175  -35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.403298E+01 -0.400098E+00  0.571909E+04
 458.0 137.5 0.85 -0.125  -35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.449208E+01 -0.385441E+00  0.571909E+04
 458.0 137.5 0.85 -0.075  -35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.493437E+01 -0.363124E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.534980E+01 -0.334479E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.572905E+01 -0.301015E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.606305E+01 -0.264366E+00  0.571909E+04
 458.0 137.5 0.85  0.125  -35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.634240E+01 -0.226196E+00  0.571909E+04
 458.0 137.5 0.85  0.175  -35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.655686E+01 -0.188090E+00  0.571909E+04
 458.0 137.5 0.85  0.225  -35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.669529E+01 -0.151445E+00  0.571909E+04
 458.0 137.5 0.85  0.275  -35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.674622E+01 -0.117379E+00  0.571909E+04
 458.0 137.5 0.85  0.325  -35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.669916E+01 -0.866864E-01  0.571909E+04
 458.0 137.5 0.85  0.375  -35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.654670E+01 -0.598294E-01  0.571909E+04
 458.0 137.5 0.85  0.425  -35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.628689E+01 -0.369749E-01  0.571909E+04
 458.0 137.5 0.85  0.475  -35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.592529E+01 -0.180519E-01  0.571909E+04
 458.0 137.5 0.85  0.525  -35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.547573E+01 -0.282007E-02  0.571909E+04
 458.0 137.5 0.85  0.575  -35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.495930E+01  0.906491E-02  0.571909E+04
 458.0 137.5 0.85  0.625  -35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.440159E+01  0.179948E-01  0.571909E+04
 458.0 137.5 0.85  0.675  -35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.382887E+01  0.243653E-01  0.571909E+04
 458.0 137.5 0.85  0.725  -35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.326449E+01  0.285432E-01  0.571909E+04
 458.0 137.5 0.85  0.775  -35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.272627E+01  0.308417E-01  0.571909E+04
 458.0 137.5 0.85  0.825  -35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.222519E+01  0.314946E-01  0.571909E+04
 458.0 137.5 0.85  0.875  -35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.176487E+01  0.306125E-01  0.571909E+04
 458.0 137.5 0.85  0.925  -35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.134002E+01  0.280522E-01  0.571909E+04
 458.0 137.5 0.85  0.975  -35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.922305E+00  0.226800E-01  0.571909E+04
 458.0 137.5 0.85 -0.975  -25.0 -1.000000  0.000000  0.127433E+00 -0.115095E+01  0.144018E+00  0.319020E-01  0.571909E+04
 458.0 137.5 0.85 -0.925  -25.0 -1.000000  0.000000  0.225804E+00 -0.134058E+01  0.152756E+00  0.473360E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  -25.0 -1.000000  0.000000  0.289578E+00 -0.149663E+01  0.188179E+00  0.577774E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  -25.0 -1.000000  0.000000  0.314696E+00 -0.158124E+01  0.248424E+00  0.621943E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  -25.0 -1.000000  0.000000  0.277094E+00 -0.153540E+01  0.339306E+00  0.566452E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  -25.0 -1.000000  0.000000  0.142798E+00 -0.128389E+01  0.470618E+00  0.356717E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  -25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.655925E+00 -0.640053E-02  0.571909E+04
 458.0 137.5 0.85 -0.625  -25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.912804E+00 -0.730431E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  -25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.126283E+01 -0.162556E+00  0.571909E+04
 458.0 137.5 0.85 -0.525  -25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.173068E+01 -0.266669E+00  0.571909E+04
 458.0 137.5 0.85 -0.475  -25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.234169E+01 -0.372653E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.311714E+01 -0.467990E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.406729E+01 -0.544167E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.518380E+01 -0.597469E+00  0.571909E+04
 458.0 137.5 0.85 -0.275  -25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.643491E+01 -0.627548E+00  0.571909E+04
 458.0 137.5 0.85 -0.225  -25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.776763E+01 -0.635578E+00  0.571909E+04
 458.0 137.5 0.85 -0.175  -25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.911813E+01 -0.623071E+00  0.571909E+04
 458.0 137.5 0.85 -0.125  -25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.104267E+02 -0.591548E+00  0.571909E+04
 458.0 137.5 0.85 -0.075  -25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.116499E+02 -0.542821E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.127643E+02 -0.479526E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.137613E+02 -0.405554E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.146362E+02 -0.326017E+00  0.571909E+04
 458.0 137.5 0.85  0.125  -25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.153767E+02 -0.246626E+00  0.571909E+04
 458.0 137.5 0.85  0.175  -25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.159520E+02 -0.172677E+00  0.571909E+04
 458.0 137.5 0.85  0.225  -25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.163078E+02 -0.108110E+00  0.571909E+04
 458.0 137.5 0.85  0.275  -25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.163691E+02 -0.550276E-01  0.571909E+04
 458.0 137.5 0.85  0.325  -25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.160555E+02 -0.137924E-01  0.571909E+04
 458.0 137.5 0.85  0.375  -25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.153115E+02  0.164987E-01  0.571909E+04
 458.0 137.5 0.85  0.425  -25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.141397E+02  0.374430E-01  0.571909E+04
 458.0 137.5 0.85  0.475  -25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.126200E+02  0.508570E-01  0.571909E+04
 458.0 137.5 0.85  0.525  -25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.108952E+02  0.584701E-01  0.571909E+04
 458.0 137.5 0.85  0.575  -25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.912804E+01  0.617720E-01  0.571909E+04
 458.0 137.5 0.85  0.625  -25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.745596E+01  0.619636E-01  0.571909E+04
 458.0 137.5 0.85  0.675  -25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.596591E+01  0.599670E-01  0.571909E+04
 458.0 137.5 0.85  0.725  -25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.469371E+01  0.564590E-01  0.571909E+04
 458.0 137.5 0.85  0.775  -25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.363764E+01  0.519084E-01  0.571909E+04
 458.0 137.5 0.85  0.825  -25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.277432E+01  0.466001E-01  0.571909E+04
 458.0 137.5 0.85  0.875  -25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.207048E+01  0.406281E-01  0.571909E+04
 458.0 137.5 0.85  0.925  -25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.148772E+01  0.337840E-01  0.571909E+04
 458.0 137.5 0.85  0.975  -25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.969467E+00  0.247845E-01  0.571909E+04
 458.0 137.5 0.85 -0.975  -15.0 -1.000000  0.000000  0.151708E+00 -0.118841E+01  0.138403E+00  0.355877E-01  0.571909E+04
 458.0 137.5 0.85 -0.925  -15.0 -1.000000  0.000000  0.315121E+00 -0.150640E+01  0.139507E+00  0.612657E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  -15.0 -1.000000  0.000000  0.486173E+00 -0.188387E+01  0.168454E+00  0.887309E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  -15.0 -1.000000  0.000000  0.676418E+00 -0.231397E+01  0.225293E+00  0.119413E+00  0.571909E+04
 458.0 137.5 0.85 -0.775  -15.0 -1.000000  0.000000  0.874092E+00 -0.276314E+01  0.320206E+00  0.151323E+00  0.571909E+04
 458.0 137.5 0.85 -0.725  -15.0 -1.000000  0.000000  0.103901E+01 -0.314270E+01  0.471344E+00  0.178009E+00  0.571909E+04
 458.0 137.5 0.85 -0.675  -15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.707672E+00  0.184698E+00  0.571909E+04
 458.0 137.5 0.85 -0.625  -15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.107449E+01  0.143731E+00  0.571909E+04
 458.0 137.5 0.85 -0.575  -15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.164213E+01 -0.344306E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  -15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.251854E+01 -0.248263E+00  0.571909E+04
 458.0 137.5 0.85 -0.475  -15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.386434E+01 -0.468808E+00  0.571909E+04
 458.0 137.5 0.85 -0.425  -15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.590270E+01 -0.693791E+00  0.571909E+04
 458.0 137.5 0.85 -0.375  -15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.889925E+01 -0.920788E+00  0.571909E+04
 458.0 137.5 0.85 -0.325  -15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.130629E+02 -0.103046E+01  0.571909E+04
 458.0 137.5 0.85 -0.275  -15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.183288E+02 -0.107833E+01  0.571909E+04
 458.0 137.5 0.85 -0.225  -15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.241358E+02 -0.108991E+01  0.571909E+04
 458.0 137.5 0.85 -0.175  -15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.295397E+02 -0.107165E+01  0.571909E+04
 458.0 137.5 0.85 -0.125  -15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.337814E+02 -0.102022E+01  0.571909E+04
 458.0 137.5 0.85 -0.075  -15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.367496E+02 -0.895207E+00  0.571909E+04
 458.0 137.5 0.85 -0.025  -15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.388675E+02 -0.725604E+00  0.571909E+04
 458.0 137.5 0.85  0.025  -15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.407037E+02 -0.555006E+00  0.571909E+04
 458.0 137.5 0.85  0.075  -15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.427199E+02 -0.384667E+00  0.571909E+04
 458.0 137.5 0.85  0.125  -15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.451898E+02 -0.215572E+00  0.571909E+04
 458.0 137.5 0.85  0.175  -15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.481529E+02 -0.485889E-01  0.571909E+04
 458.0 137.5 0.85  0.225  -15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.512948E+02  0.103354E+00  0.571909E+04
 458.0 137.5 0.85  0.275  -15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.537425E+02  0.159696E+00  0.571909E+04
 458.0 137.5 0.85  0.325  -15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.540005E+02  0.182773E+00  0.571909E+04
 458.0 137.5 0.85  0.375  -15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.505791E+02  0.185434E+00  0.571909E+04
 458.0 137.5 0.85  0.425  -15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.433809E+02  0.176792E+00  0.571909E+04
 458.0 137.5 0.85  0.475  -15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.342254E+02  0.162580E+00  0.571909E+04
 458.0 137.5 0.85  0.525  -15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.254174E+02  0.146154E+00  0.571909E+04
 458.0 137.5 0.85  0.575  -15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.182541E+02  0.129371E+00  0.571909E+04
 458.0 137.5 0.85  0.625  -15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.129397E+02  0.113199E+00  0.571909E+04
 458.0 137.5 0.85  0.675  -15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.916079E+01  0.980849E-01  0.571909E+04
 458.0 137.5 0.85  0.725  -15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.650890E+01  0.841802E-01  0.571909E+04
 458.0 137.5 0.85  0.775  -15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.464156E+01  0.714601E-01  0.571909E+04
 458.0 137.5 0.85  0.825  -15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.330918E+01  0.597813E-01  0.571909E+04
 458.0 137.5 0.85  0.875  -15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.233809E+01  0.488793E-01  0.571909E+04
 458.0 137.5 0.85  0.925  -15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.160552E+01  0.382479E-01  0.571909E+04
 458.0 137.5 0.85  0.975  -15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.100393E+01  0.263236E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   -5.0 -1.000000  0.000000  0.164909E+00 -0.120928E+01  0.135440E+00  0.375987E-01  0.571909E+04
 458.0 137.5 0.85 -0.925   -5.0 -1.000000  0.000000  0.368265E+00 -0.160710E+01  0.132153E+00  0.695808E-01  0.571909E+04
 458.0 137.5 0.85 -0.875   -5.0 -1.000000  0.000000  0.616109E+00 -0.214426E+01  0.156871E+00  0.109248E+00  0.571909E+04
 458.0 137.5 0.85 -0.825   -5.0 -1.000000  0.000000  0.950197E+00 -0.287685E+01  0.210697E+00  0.162830E+00  0.571909E+04
 458.0 137.5 0.85 -0.775   -5.0 -1.000000  0.000000  0.141592E+01 -0.389201E+01  0.306643E+00  0.237444E+00  0.571909E+04
 458.0 137.5 0.85 -0.725   -5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.469246E+00  0.344058E+00  0.571909E+04
 458.0 137.5 0.85 -0.675   -5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.741568E+00  0.380510E+00  0.571909E+04
 458.0 137.5 0.85 -0.625   -5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.120021E+01  0.179473E+00  0.571909E+04
 458.0 137.5 0.85 -0.575   -5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.198643E+01 -0.365045E-01  0.571909E+04
 458.0 137.5 0.85 -0.525   -5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.337396E+01 -0.265423E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   -5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.592683E+01 -0.506139E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   -5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.108979E+02 -0.758318E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   -5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.213238E+02 -0.102252E+01  0.571909E+04
 458.0 137.5 0.85 -0.325   -5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.451962E+02 -0.130042E+01  0.571909E+04
 458.0 137.5 0.85 -0.275   -5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.103101E+03 -0.159515E+01  0.571909E+04
 458.0 137.5 0.85 -0.225   -5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.217198E+03 -0.171926E+01  0.571909E+04
 458.0 137.5 0.85 -0.175   -5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.277903E+03 -0.147430E+01  0.571909E+04
 458.0 137.5 0.85 -0.125   -5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.217605E+03 -0.124911E+01  0.571909E+04
 458.0 137.5 0.85 -0.075   -5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.159423E+03 -0.103721E+01  0.571909E+04
 458.0 137.5 0.85 -0.025   -5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.127868E+03 -0.834672E+00  0.571909E+04
 458.0 137.5 0.85  0.025   -5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.113844E+03 -0.639160E+00  0.571909E+04
 458.0 137.5 0.85  0.075   -5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.111624E+03 -0.449369E+00  0.571909E+04
 458.0 137.5 0.85  0.125   -5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.120079E+03 -0.264647E+00  0.571909E+04
 458.0 137.5 0.85  0.175   -5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.142391E+03 -0.847951E-01  0.571909E+04
 458.0 137.5 0.85  0.225   -5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.188632E+03  0.900657E-01  0.571909E+04
 458.0 137.5 0.85  0.275   -5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.282657E+03  0.259566E+00  0.571909E+04
 458.0 137.5 0.85  0.325   -5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.449469E+03  0.423133E+00  0.571909E+04
 458.0 137.5 0.85  0.375   -5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.504593E+03  0.418516E+00  0.571909E+04
 458.0 137.5 0.85  0.425   -5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.279828E+03  0.336607E+00  0.571909E+04
 458.0 137.5 0.85  0.475   -5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.125943E+03  0.273180E+00  0.571909E+04
 458.0 137.5 0.85  0.525   -5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.615739E+02  0.223246E+00  0.571909E+04
 458.0 137.5 0.85  0.575   -5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.334187E+02  0.183320E+00  0.571909E+04
 458.0 137.5 0.85  0.625   -5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.196717E+02  0.150943E+00  0.571909E+04
 458.0 137.5 0.85  0.675   -5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.122849E+02  0.124346E+00  0.571909E+04
 458.0 137.5 0.85  0.725   -5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.800271E+01  0.102224E+00  0.571909E+04
 458.0 137.5 0.85  0.775   -5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.536542E+01  0.835783E-01  0.571909E+04
 458.0 137.5 0.85  0.825   -5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.365713E+01  0.676074E-01  0.571909E+04
 458.0 137.5 0.85  0.875   -5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.249856E+01  0.535919E-01  0.571909E+04
 458.0 137.5 0.85  0.925   -5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.167162E+01  0.407055E-01  0.571909E+04
 458.0 137.5 0.85  0.975   -5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.102217E+01  0.271380E-01  0.571909E+04
 458.0 137.5 0.85 -0.975    5.0  0.197994  0.010358  0.164909E+00 -0.120928E+01  0.135440E+00  0.375987E-01  0.571909E+04
 458.0 137.5 0.85 -0.925    5.0  0.208699  0.008957  0.368265E+00 -0.160710E+01  0.132153E+00  0.695808E-01  0.571909E+04
 458.0 137.5 0.85 -0.875    5.0  0.258690  0.010271  0.616109E+00 -0.214426E+01  0.156871E+00  0.109248E+00  0.571909E+04
 458.0 137.5 0.85 -0.825    5.0  0.300215  0.010952  0.950197E+00 -0.287685E+01  0.210697E+00  0.162830E+00  0.571909E+04
 458.0 137.5 0.85 -0.775    5.0  0.454928  0.014315  0.141592E+01 -0.389201E+01  0.306643E+00  0.237444E+00  0.571909E+04
 458.0 137.5 0.85 -0.725    5.0  0.630547  0.019282  0.208240E+01 -0.533236E+01  0.469246E+00  0.344058E+00  0.571909E+04
 458.0 137.5 0.85 -0.675    5.0  0.908504  0.029456  0.232675E+01 -0.565996E+01  0.741568E+00  0.380510E+00  0.571909E+04
 458.0 137.5 0.85 -0.625    5.0  1.482000  0.061452  0.110228E+01 -0.262131E+01  0.120021E+01  0.179473E+00  0.571909E+04
 458.0 137.5 0.85 -0.575    5.0  3.050080  0.208644 -0.235041E+00  0.424778E+00  0.198643E+01 -0.365045E-01  0.571909E+04
 458.0 137.5 0.85 -0.525    5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.337396E+01 -0.265423E+00  0.571909E+04
 458.0 137.5 0.85 -0.475    5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.592683E+01 -0.506139E+00  0.571909E+04
 458.0 137.5 0.85 -0.425    5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.108979E+02 -0.758318E+00  0.571909E+04
 458.0 137.5 0.85 -0.375    5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.213238E+02 -0.102252E+01  0.571909E+04
 458.0 137.5 0.85 -0.325    5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.451962E+02 -0.130042E+01  0.571909E+04
 458.0 137.5 0.85 -0.275    5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.103101E+03 -0.159515E+01  0.571909E+04
 458.0 137.5 0.85 -0.225    5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.217198E+03 -0.171926E+01  0.571909E+04
 458.0 137.5 0.85 -0.175    5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.277903E+03 -0.147430E+01  0.571909E+04
 458.0 137.5 0.85 -0.125    5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.217605E+03 -0.124911E+01  0.571909E+04
 458.0 137.5 0.85 -0.075    5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.159423E+03 -0.103721E+01  0.571909E+04
 458.0 137.5 0.85 -0.025    5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.127868E+03 -0.834672E+00  0.571909E+04
 458.0 137.5 0.85  0.025    5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.113844E+03 -0.639160E+00  0.571909E+04
 458.0 137.5 0.85  0.075    5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.111624E+03 -0.449369E+00  0.571909E+04
 458.0 137.5 0.85  0.125    5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.120079E+03 -0.264647E+00  0.571909E+04
 458.0 137.5 0.85  0.175    5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.142391E+03 -0.847951E-01  0.571909E+04
 458.0 137.5 0.85  0.225    5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.188632E+03  0.900657E-01  0.571909E+04
 458.0 137.5 0.85  0.275    5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.282657E+03  0.259566E+00  0.571909E+04
 458.0 137.5 0.85  0.325    5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.449469E+03  0.423133E+00  0.571909E+04
 458.0 137.5 0.85  0.375    5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.504593E+03  0.418516E+00  0.571909E+04
 458.0 137.5 0.85  0.425    5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.279828E+03  0.336607E+00  0.571909E+04
 458.0 137.5 0.85  0.475    5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.125943E+03  0.273180E+00  0.571909E+04
 458.0 137.5 0.85  0.525    5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.615739E+02  0.223246E+00  0.571909E+04
 458.0 137.5 0.85  0.575    5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.334187E+02  0.183320E+00  0.571909E+04
 458.0 137.5 0.85  0.625    5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.196717E+02  0.150943E+00  0.571909E+04
 458.0 137.5 0.85  0.675    5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.122849E+02  0.124346E+00  0.571909E+04
 458.0 137.5 0.85  0.725    5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.800271E+01  0.102224E+00  0.571909E+04
 458.0 137.5 0.85  0.775    5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.536542E+01  0.835783E-01  0.571909E+04
 458.0 137.5 0.85  0.825    5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.365713E+01  0.676074E-01  0.571909E+04
 458.0 137.5 0.85  0.875    5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.249856E+01  0.535919E-01  0.571909E+04
 458.0 137.5 0.85  0.925    5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.167162E+01  0.407055E-01  0.571909E+04
 458.0 137.5 0.85  0.975    5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.102217E+01  0.271380E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   15.0  0.191508  0.010504  0.151708E+00 -0.118841E+01  0.138403E+00  0.355877E-01  0.571909E+04
 458.0 137.5 0.85 -0.925   15.0  0.212330  0.009386  0.315121E+00 -0.150640E+01  0.139507E+00  0.612657E-01  0.571909E+04
 458.0 137.5 0.85 -0.875   15.0  0.249690  0.010022  0.486173E+00 -0.188387E+01  0.168454E+00  0.887309E-01  0.571909E+04
 458.0 137.5 0.85 -0.825   15.0  0.306834  0.011202  0.676418E+00 -0.231397E+01  0.225293E+00  0.119413E+00  0.571909E+04
 458.0 137.5 0.85 -0.775   15.0  0.428844  0.013844  0.874092E+00 -0.276314E+01  0.320206E+00  0.151323E+00  0.571909E+04
 458.0 137.5 0.85 -0.725   15.0  0.636325  0.019150  0.103901E+01 -0.314270E+01  0.471344E+00  0.178009E+00  0.571909E+04
 458.0 137.5 0.85 -0.675   15.0  0.830280  0.026233  0.107863E+01 -0.325499E+01  0.707672E+00  0.184698E+00  0.571909E+04
 458.0 137.5 0.85 -0.625   15.0  1.227300  0.045928  0.819498E+00 -0.273185E+01  0.107449E+01  0.143731E+00  0.571909E+04
 458.0 137.5 0.85 -0.575   15.0  2.034710  0.109963 -0.284810E+00 -0.230583E+00  0.164213E+01 -0.344306E-01  0.571909E+04
 458.0 137.5 0.85 -0.525   15.0  2.957220  0.290103 -0.161970E+01  0.267667E+01  0.251854E+01 -0.248263E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.386434E+01 -0.468808E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.590270E+01 -0.693791E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.889925E+01 -0.920788E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.130629E+02 -0.103046E+01  0.571909E+04
 458.0 137.5 0.85 -0.275   15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.183288E+02 -0.107833E+01  0.571909E+04
 458.0 137.5 0.85 -0.225   15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.241358E+02 -0.108991E+01  0.571909E+04
 458.0 137.5 0.85 -0.175   15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.295397E+02 -0.107165E+01  0.571909E+04
 458.0 137.5 0.85 -0.125   15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.337814E+02 -0.102022E+01  0.571909E+04
 458.0 137.5 0.85 -0.075   15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.367496E+02 -0.895207E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.388675E+02 -0.725604E+00  0.571909E+04
 458.0 137.5 0.85  0.025   15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.407037E+02 -0.555006E+00  0.571909E+04
 458.0 137.5 0.85  0.075   15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.427199E+02 -0.384667E+00  0.571909E+04
 458.0 137.5 0.85  0.125   15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.451898E+02 -0.215572E+00  0.571909E+04
 458.0 137.5 0.85  0.175   15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.481529E+02 -0.485889E-01  0.571909E+04
 458.0 137.5 0.85  0.225   15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.512948E+02  0.103354E+00  0.571909E+04
 458.0 137.5 0.85  0.275   15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.537425E+02  0.159696E+00  0.571909E+04
 458.0 137.5 0.85  0.325   15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.540005E+02  0.182773E+00  0.571909E+04
 458.0 137.5 0.85  0.375   15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.505791E+02  0.185434E+00  0.571909E+04
 458.0 137.5 0.85  0.425   15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.433809E+02  0.176792E+00  0.571909E+04
 458.0 137.5 0.85  0.475   15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.342254E+02  0.162580E+00  0.571909E+04
 458.0 137.5 0.85  0.525   15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.254174E+02  0.146154E+00  0.571909E+04
 458.0 137.5 0.85  0.575   15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.182541E+02  0.129371E+00  0.571909E+04
 458.0 137.5 0.85  0.625   15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.129397E+02  0.113199E+00  0.571909E+04
 458.0 137.5 0.85  0.675   15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.916079E+01  0.980849E-01  0.571909E+04
 458.0 137.5 0.85  0.725   15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.650890E+01  0.841802E-01  0.571909E+04
 458.0 137.5 0.85  0.775   15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.464156E+01  0.714601E-01  0.571909E+04
 458.0 137.5 0.85  0.825   15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.330918E+01  0.597813E-01  0.571909E+04
 458.0 137.5 0.85  0.875   15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.233809E+01  0.488793E-01  0.571909E+04
 458.0 137.5 0.85  0.925   15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.160552E+01  0.382479E-01  0.571909E+04
 458.0 137.5 0.85  0.975   15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.100393E+01  0.263236E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   25.0  0.200643  0.010718  0.127433E+00 -0.115095E+01  0.144018E+00  0.319020E-01  0.571909E+04
 458.0 137.5 0.85 -0.925   25.0  0.231517  0.009739  0.225804E+00 -0.134058E+01  0.152756E+00  0.473360E-01  0.571909E+04
 458.0 137.5 0.85 -0.875   25.0  0.263601  0.010765  0.289578E+00 -0.149663E+01  0.188179E+00  0.577774E-01  0.571909E+04
 458.0 137.5 0.85 -0.825   25.0  0.358725  0.013192  0.314696E+00 -0.158124E+01  0.248424E+00  0.621943E-01  0.571909E+04
 458.0 137.5 0.85 -0.775   25.0  0.412871  0.014619  0.277094E+00 -0.153540E+01  0.339306E+00  0.566452E-01  0.571909E+04
 458.0 137.5 0.85 -0.725   25.0  0.567785  0.018992  0.142798E+00 -0.128389E+01  0.470618E+00  0.356717E-01  0.571909E+04
 458.0 137.5 0.85 -0.675   25.0  0.754851  0.025036 -0.123664E+00 -0.750054E+00  0.655925E+00 -0.640053E-02  0.571909E+04
 458.0 137.5 0.85 -0.625   25.0  0.999625  0.036928 -0.544013E+00  0.112823E+00  0.912804E+00 -0.730431E-01  0.571909E+04
 458.0 137.5 0.85 -0.575   25.0  1.384130  0.063481 -0.110756E+01  0.128243E+01  0.126283E+01 -0.162556E+00  0.571909E+04
 458.0 137.5 0.85 -0.525   25.0  1.944890  0.124778 -0.176240E+01  0.264895E+01  0.173068E+01 -0.266669E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   25.0  2.296860  0.254548 -0.242869E+01  0.404327E+01  0.234169E+01 -0.372653E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.311714E+01 -0.467990E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.406729E+01 -0.544167E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.518380E+01 -0.597469E+00  0.571909E+04
 458.0 137.5 0.85 -0.275   25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.643491E+01 -0.627548E+00  0.571909E+04
 458.0 137.5 0.85 -0.225   25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.776763E+01 -0.635578E+00  0.571909E+04
 458.0 137.5 0.85 -0.175   25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.911813E+01 -0.623071E+00  0.571909E+04
 458.0 137.5 0.85 -0.125   25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.104267E+02 -0.591548E+00  0.571909E+04
 458.0 137.5 0.85 -0.075   25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.116499E+02 -0.542821E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.127643E+02 -0.479526E+00  0.571909E+04
 458.0 137.5 0.85  0.025   25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.137613E+02 -0.405554E+00  0.571909E+04
 458.0 137.5 0.85  0.075   25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.146362E+02 -0.326017E+00  0.571909E+04
 458.0 137.5 0.85  0.125   25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.153767E+02 -0.246626E+00  0.571909E+04
 458.0 137.5 0.85  0.175   25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.159520E+02 -0.172677E+00  0.571909E+04
 458.0 137.5 0.85  0.225   25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.163078E+02 -0.108110E+00  0.571909E+04
 458.0 137.5 0.85  0.275   25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.163691E+02 -0.550276E-01  0.571909E+04
 458.0 137.5 0.85  0.325   25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.160555E+02 -0.137924E-01  0.571909E+04
 458.0 137.5 0.85  0.375   25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.153115E+02  0.164987E-01  0.571909E+04
 458.0 137.5 0.85  0.425   25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.141397E+02  0.374430E-01  0.571909E+04
 458.0 137.5 0.85  0.475   25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.126200E+02  0.508570E-01  0.571909E+04
 458.0 137.5 0.85  0.525   25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.108952E+02  0.584701E-01  0.571909E+04
 458.0 137.5 0.85  0.575   25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.912804E+01  0.617720E-01  0.571909E+04
 458.0 137.5 0.85  0.625   25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.745596E+01  0.619636E-01  0.571909E+04
 458.0 137.5 0.85  0.675   25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.596591E+01  0.599670E-01  0.571909E+04
 458.0 137.5 0.85  0.725   25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.469371E+01  0.564590E-01  0.571909E+04
 458.0 137.5 0.85  0.775   25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.363764E+01  0.519084E-01  0.571909E+04
 458.0 137.5 0.85  0.825   25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.277432E+01  0.466001E-01  0.571909E+04
 458.0 137.5 0.85  0.875   25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.207048E+01  0.406281E-01  0.571909E+04
 458.0 137.5 0.85  0.925   25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.148772E+01  0.337840E-01  0.571909E+04
 458.0 137.5 0.85  0.975   25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.969467E+00  0.247845E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   35.0  0.215198  0.011986  0.956385E-01 -0.110402E+01  0.151738E+00  0.271024E-01  0.571909E+04
 458.0 137.5 0.85 -0.925   35.0  0.244918  0.010646  0.123622E+00 -0.115829E+01  0.169598E+00  0.314971E-01  0.571909E+04
 458.0 137.5 0.85 -0.875   35.0  0.285211  0.012280  0.952329E-01 -0.112759E+01  0.211211E+00  0.273591E-01  0.571909E+04
 458.0 137.5 0.85 -0.825   35.0  0.348312  0.014312  0.135263E-01 -0.992091E+00  0.272647E+00  0.148291E-01  0.571909E+04
 458.0 137.5 0.85 -0.775   35.0  0.379966  0.015662 -0.127506E+00 -0.731919E+00  0.355702E+00 -0.714444E-02  0.571909E+04
 458.0 137.5 0.85 -0.725   35.0  0.528106  0.019946 -0.331232E+00 -0.337094E+00  0.463877E+00 -0.391358E-01  0.571909E+04
 458.0 137.5 0.85 -0.675   35.0  0.635517  0.024085 -0.593973E+00  0.185880E+00  0.601471E+00 -0.805757E-01  0.571909E+04
 458.0 137.5 0.85 -0.625   35.0  0.752804  0.030016 -0.903200E+00  0.811042E+00  0.773061E+00 -0.129475E+00  0.571909E+04
 458.0 137.5 0.85 -0.575   35.0  0.979712  0.042103 -0.123860E+01  0.149559E+01  0.982994E+00 -0.182598E+00  0.571909E+04
 458.0 137.5 0.85 -0.525   35.0  1.242270  0.062539 -0.157570E+01  0.218772E+01  0.123478E+01 -0.236043E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   35.0  1.640160  0.106789 -0.189049E+01  0.283649E+01  0.153044E+01 -0.285984E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   35.0  1.816720  0.174641 -0.216323E+01  0.339996E+01  0.186983E+01 -0.329273E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.225016E+01 -0.363737E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.266579E+01 -0.388178E+00  0.571909E+04
 458.0 137.5 0.85 -0.275   35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.310846E+01 -0.402198E+00  0.571909E+04
 458.0 137.5 0.85 -0.225   35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.356796E+01 -0.405977E+00  0.571909E+04
 458.0 137.5 0.85 -0.175   35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.403298E+01 -0.400098E+00  0.571909E+04
 458.0 137.5 0.85 -0.125   35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.449208E+01 -0.385441E+00  0.571909E+04
 458.0 137.5 0.85 -0.075   35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.493437E+01 -0.363124E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.534980E+01 -0.334479E+00  0.571909E+04
 458.0 137.5 0.85  0.025   35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.572905E+01 -0.301015E+00  0.571909E+04
 458.0 137.5 0.85  0.075   35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.606305E+01 -0.264366E+00  0.571909E+04
 458.0 137.5 0.85  0.125   35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.634240E+01 -0.226196E+00  0.571909E+04
 458.0 137.5 0.85  0.175   35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.655686E+01 -0.188090E+00  0.571909E+04
 458.0 137.5 0.85  0.225   35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.669529E+01 -0.151445E+00  0.571909E+04
 458.0 137.5 0.85  0.275   35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.674622E+01 -0.117379E+00  0.571909E+04
 458.0 137.5 0.85  0.325   35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.669916E+01 -0.866864E-01  0.571909E+04
 458.0 137.5 0.85  0.375   35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.654670E+01 -0.598294E-01  0.571909E+04
 458.0 137.5 0.85  0.425   35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.628689E+01 -0.369749E-01  0.571909E+04
 458.0 137.5 0.85  0.475   35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.592529E+01 -0.180519E-01  0.571909E+04
 458.0 137.5 0.85  0.525   35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.547573E+01 -0.282007E-02  0.571909E+04
 458.0 137.5 0.85  0.575   35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.495930E+01  0.906491E-02  0.571909E+04
 458.0 137.5 0.85  0.625   35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.440159E+01  0.179948E-01  0.571909E+04
 458.0 137.5 0.85  0.675   35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.382887E+01  0.243653E-01  0.571909E+04
 458.0 137.5 0.85  0.725   35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.326449E+01  0.285432E-01  0.571909E+04
 458.0 137.5 0.85  0.775   35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.272627E+01  0.308417E-01  0.571909E+04
 458.0 137.5 0.85  0.825   35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.222519E+01  0.314946E-01  0.571909E+04
 458.0 137.5 0.85  0.875   35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.176487E+01  0.306125E-01  0.571909E+04
 458.0 137.5 0.85  0.925   35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.134002E+01  0.280522E-01  0.571909E+04
 458.0 137.5 0.85  0.975   35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.922305E+00  0.226800E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   45.0  0.209085  0.012602  0.602760E-01 -0.105536E+01  0.160891E+00  0.218107E-01  0.571909E+04
 458.0 137.5 0.85 -0.925   45.0  0.250938  0.011638  0.272700E-01 -0.998077E+00  0.187702E+00  0.167157E-01  0.571909E+04
 458.0 137.5 0.85 -0.875   45.0  0.311198  0.013995 -0.604018E-01 -0.852663E+00  0.233529E+00  0.327066E-02  0.571909E+04
 458.0 137.5 0.85 -0.825   45.0  0.330952  0.015708 -0.188603E+00 -0.626547E+00  0.293134E+00 -0.165671E-01  0.571909E+04
 458.0 137.5 0.85 -0.775   45.0  0.397961  0.018831 -0.350332E+00 -0.328578E+00  0.365841E+00 -0.417603E-01  0.571909E+04
 458.0 137.5 0.85 -0.725   45.0  0.502156  0.023457 -0.537742E+00  0.269253E-01  0.451949E+00 -0.710883E-01  0.571909E+04
 458.0 137.5 0.85 -0.675   45.0  0.550797  0.026444 -0.741320E+00  0.420787E+00  0.551962E+00 -0.103048E+00  0.571909E+04
 458.0 137.5 0.85 -0.625   45.0  0.623626  0.030368 -0.950530E+00  0.831062E+00  0.666277E+00 -0.135964E+00  0.571909E+04
 458.0 137.5 0.85 -0.575   45.0  0.710782  0.034067 -0.115488E+01  0.123560E+01  0.795000E+00 -0.168164E+00  0.571909E+04
 458.0 137.5 0.85 -0.525   45.0  0.864122  0.042390 -0.134493E+01  0.161434E+01  0.937831E+00 -0.198145E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   45.0  0.871143  0.045426 -0.151301E+01  0.195088E+01  0.109399E+01 -0.224681E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   45.0  1.007740  0.057233 -0.165353E+01  0.223317E+01  0.126219E+01 -0.246879E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   45.0  1.047050  0.071855 -0.176298E+01  0.245352E+01  0.144065E+01 -0.264174E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   45.0  1.298390  0.120071 -0.183964E+01  0.260811E+01  0.162714E+01 -0.276291E+00  0.571909E+04
 458.0 137.5 0.85 -0.275   45.0  1.352150  0.161197 -0.188334E+01  0.269631E+01  0.181906E+01 -0.283201E+00  0.571909E+04
 458.0 137.5 0.85 -0.225   45.0  1.846870  0.308252 -0.189510E+01  0.272004E+01  0.201357E+01 -0.285058E+00  0.571909E+04
 458.0 137.5 0.85 -0.175   45.0  1.812840  0.425334 -0.187681E+01  0.268312E+01  0.220763E+01 -0.282167E+00  0.571909E+04
 458.0 137.5 0.85 -0.125   45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.239815E+01 -0.274939E+00  0.571909E+04
 458.0 137.5 0.85 -0.075   45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.258199E+01 -0.263869E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.275601E+01 -0.249510E+00  0.571909E+04
 458.0 137.5 0.85  0.025   45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.291710E+01 -0.232460E+00  0.571909E+04
 458.0 137.5 0.85  0.075   45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.306207E+01 -0.213337E+00  0.571909E+04
 458.0 137.5 0.85  0.125   45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.318773E+01 -0.192762E+00  0.571909E+04
 458.0 137.5 0.85  0.175   45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.329080E+01 -0.171340E+00  0.571909E+04
 458.0 137.5 0.85  0.225   45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.336796E+01 -0.149640E+00  0.571909E+04
 458.0 137.5 0.85  0.275   45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.341595E+01 -0.128175E+00  0.571909E+04
 458.0 137.5 0.85  0.325   45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.343170E+01 -0.107392E+00  0.571909E+04
 458.0 137.5 0.85  0.375   45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.341254E+01 -0.876607E-01  0.571909E+04
 458.0 137.5 0.85  0.425   45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.335654E+01 -0.692699E-01  0.571909E+04
 458.0 137.5 0.85  0.475   45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.326277E+01 -0.524278E-01  0.571909E+04
 458.0 137.5 0.85  0.525   45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.313161E+01 -0.372689E-01  0.571909E+04
 458.0 137.5 0.85  0.575   45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.296495E+01 -0.238629E-01  0.571909E+04
 458.0 137.5 0.85  0.625   45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.276616E+01 -0.122272E-01  0.571909E+04
 458.0 137.5 0.85  0.675   45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.253997E+01 -0.234049E-02  0.571909E+04
 458.0 137.5 0.85  0.725   45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.229200E+01  0.584136E-02  0.571909E+04
 458.0 137.5 0.85  0.775   45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.202816E+01  0.123675E-01  0.571909E+04
 458.0 137.5 0.85  0.825   45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.175379E+01  0.172669E-01  0.571909E+04
 458.0 137.5 0.85  0.875   45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.147249E+01  0.205027E-01  0.571909E+04
 458.0 137.5 0.85  0.925   45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.118327E+01  0.218453E-01  0.571909E+04
 458.0 137.5 0.85  0.975   45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.866678E+00  0.202073E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   55.0  0.226607  0.015312  0.248136E-01 -0.101151E+01  0.170801E+00  0.165692E-01  0.571909E+04
 458.0 137.5 0.85 -0.925   55.0  0.241206  0.012613 -0.533317E-01 -0.879622E+00  0.205271E+00  0.455526E-02  0.571909E+04
 458.0 137.5 0.85 -0.875   55.0  0.290349  0.015061 -0.170552E+00 -0.684526E+00  0.252871E+00 -0.134301E-01  0.571909E+04
 458.0 137.5 0.85 -0.825   55.0  0.346441  0.018241 -0.308698E+00 -0.446698E+00  0.308307E+00 -0.347300E-01  0.571909E+04
 458.0 137.5 0.85 -0.775   55.0  0.399154  0.021819 -0.458229E+00 -0.181748E+00  0.370059E+00 -0.578843E-01  0.571909E+04
 458.0 137.5 0.85 -0.725   55.0  0.440876  0.025642 -0.611651E+00  0.960984E-01  0.437435E+00 -0.817202E-01  0.571909E+04
 458.0 137.5 0.85 -0.675   55.0  0.439350  0.029985 -0.762632E+00  0.374015E+00  0.509985E+00 -0.105236E+00  0.571909E+04
 458.0 137.5 0.85 -0.625   55.0  0.516398  0.036201 -0.905896E+00  0.640961E+00  0.587305E+00 -0.127592E+00  0.571909E+04
 458.0 137.5 0.85 -0.575   55.0  0.645490  0.039958 -0.103725E+01  0.887953E+00  0.668960E+00 -0.148119E+00  0.571909E+04
 458.0 137.5 0.85 -0.525   55.0  0.651567  0.036250 -0.115355E+01  0.110815E+01  0.754448E+00 -0.166313E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   55.0  0.775508  0.036314 -0.125265E+01  0.129674E+01  0.843191E+00 -0.181829E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   55.0  0.793807  0.032877 -0.133326E+01  0.145074E+01  0.934536E+00 -0.194459E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   55.0  0.894220  0.035224 -0.139484E+01  0.156868E+01  0.102776E+01 -0.204110E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   55.0  0.990960  0.038614 -0.143741E+01  0.165039E+01  0.112209E+01 -0.210785E+00  0.571909E+04
 458.0 137.5 0.85 -0.275   55.0  1.014310  0.042578 -0.146150E+01  0.169666E+01  0.121670E+01 -0.214562E+00  0.571909E+04
 458.0 137.5 0.85 -0.225   55.0  1.042500  0.047588 -0.146795E+01  0.170907E+01  0.131074E+01 -0.215574E+00  0.571909E+04
 458.0 137.5 0.85 -0.175   55.0  1.105160  0.054250 -0.145791E+01  0.168976E+01  0.140330E+01 -0.213999E+00  0.571909E+04
 458.0 137.5 0.85 -0.125   55.0  1.324970  0.070524 -0.143268E+01  0.164131E+01  0.149349E+01 -0.210044E+00  0.571909E+04
 458.0 137.5 0.85 -0.075   55.0  1.391480  0.082693 -0.139376E+01  0.156662E+01  0.158038E+01 -0.203941E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   55.0  1.474950  0.098159 -0.134269E+01  0.146879E+01  0.166299E+01 -0.195937E+00  0.571909E+04
 458.0 137.5 0.85  0.025   55.0  1.578360  0.114005 -0.128111E+01  0.135106E+01  0.174036E+01 -0.186288E+00  0.571909E+04
 458.0 137.5 0.85  0.075   55.0  1.361940  0.119604 -0.121067E+01  0.121677E+01  0.181144E+01 -0.175256E+00  0.571909E+04
 458.0 137.5 0.85  0.125   55.0  1.737530  0.147190 -0.113303E+01  0.106921E+01  0.187519E+01 -0.163102E+00  0.571909E+04
 458.0 137.5 0.85  0.175   55.0  2.253750  0.208370 -0.104982E+01  0.911686E+00  0.193048E+01 -0.150084E+00  0.571909E+04
 458.0 137.5 0.85  0.225   55.0  1.983310  0.202849 -0.962607E+00  0.747359E+00  0.197615E+01 -0.136451E+00  0.571909E+04
 458.0 137.5 0.85  0.275   55.0  1.837730  0.215292 -0.872916E+00  0.579263E+00  0.201101E+01 -0.122442E+00  0.571909E+04
 458.0 137.5 0.85  0.325   55.0  2.151660  0.361961 -0.782163E+00  0.410238E+00  0.203382E+01 -0.108281E+00  0.571909E+04
 458.0 137.5 0.85  0.375   55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.204335E+01 -0.941759E-01  0.571909E+04
 458.0 137.5 0.85  0.425   55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.203841E+01 -0.803144E-01  0.571909E+04
 458.0 137.5 0.85  0.475   55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.201787E+01 -0.668651E-01  0.571909E+04
 458.0 137.5 0.85  0.525   55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.198074E+01 -0.539761E-01  0.571909E+04
 458.0 137.5 0.85  0.575   55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.192623E+01 -0.417752E-01  0.571909E+04
 458.0 137.5 0.85  0.625   55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.185379E+01 -0.303725E-01  0.571909E+04
 458.0 137.5 0.85  0.675   55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.176311E+01 -0.198629E-01  0.571909E+04
 458.0 137.5 0.85  0.725   55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.165418E+01 -0.103315E-01  0.571909E+04
 458.0 137.5 0.85  0.775   55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.152715E+01 -0.186240E-02  0.571909E+04
 458.0 137.5 0.85  0.825   55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.138208E+01  0.544564E-02  0.571909E+04
 458.0 137.5 0.85  0.875   55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.121831E+01  0.114430E-01  0.571909E+04
 458.0 137.5 0.85  0.925   55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.103244E+01  0.158239E-01  0.571909E+04
 458.0 137.5 0.85  0.975   55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.806756E+00  0.175671E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   65.0  0.241058  0.019374 -0.824708E-02 -0.976822E+00  0.180875E+00  0.117642E-01  0.571909E+04
 458.0 137.5 0.85 -0.925   65.0  0.281341  0.016874 -0.115588E+00 -0.806831E+00  0.221218E+00 -0.459137E-02  0.571909E+04
 458.0 137.5 0.85 -0.875   65.0  0.326494  0.018646 -0.242469E+00 -0.605852E+00  0.268516E+00 -0.239248E-01  0.571909E+04
 458.0 137.5 0.85 -0.825   65.0  0.357867  0.021386 -0.373827E+00 -0.392962E+00  0.318587E+00 -0.440039E-01  0.571909E+04
 458.0 137.5 0.85 -0.775   65.0  0.343876  0.023550 -0.502874E+00 -0.179513E+00  0.370157E+00 -0.637864E-01  0.571909E+04
 458.0 137.5 0.85 -0.725   65.0  0.419448  0.032168 -0.625415E+00  0.265093E-01  0.422640E+00 -0.826153E-01  0.571909E+04
 458.0 137.5 0.85 -0.675   65.0  0.428619  0.043652 -0.738668E+00  0.219374E+00  0.475698E+00 -0.100049E+00  0.571909E+04
 458.0 137.5 0.85 -0.625   65.0  0.547684  0.063924 -0.840806E+00  0.395065E+00  0.529096E+00 -0.115796E+00  0.571909E+04
 458.0 137.5 0.85 -0.575   65.0  0.579242  0.050710 -0.930702E+00  0.550916E+00  0.582643E+00 -0.129670E+00  0.571909E+04
 458.0 137.5 0.85 -0.525   65.0  0.603655  0.037371 -0.100776E+01  0.685323E+00  0.636166E+00 -0.141574E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   65.0  0.621946  0.030502 -0.107177E+01  0.797514E+00  0.689494E+00 -0.151471E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   65.0  0.628962  0.026700 -0.112285E+01  0.887352E+00  0.742455E+00 -0.159371E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   65.0  0.714631  0.026201 -0.116132E+01  0.955182E+00  0.794874E+00 -0.165323E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   65.0  0.732478  0.025899 -0.118766E+01  0.100171E+01  0.846566E+00 -0.169400E+00  0.571909E+04
 458.0 137.5 0.85 -0.275   65.0  0.743796  0.025884 -0.120246E+01  0.102790E+01  0.897338E+00 -0.171692E+00  0.571909E+04
 458.0 137.5 0.85 -0.225   65.0  0.786120  0.027686 -0.120642E+01  0.103490E+01  0.946989E+00 -0.172305E+00  0.571909E+04
 458.0 137.5 0.85 -0.175   65.0  0.777472  0.027687 -0.120026E+01  0.102400E+01  0.995304E+00 -0.171351E+00  0.571909E+04
 458.0 137.5 0.85 -0.125   65.0  0.884428  0.030502 -0.118474E+01  0.996556E+00  0.104205E+01 -0.168949E+00  0.571909E+04
 458.0 137.5 0.85 -0.075   65.0  0.891873  0.032002 -0.116065E+01  0.954001E+00  0.108700E+01 -0.165220E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   65.0  0.961081  0.034006 -0.112878E+01  0.897786E+00  0.112987E+01 -0.160288E+00  0.571909E+04
 458.0 137.5 0.85  0.025   65.0  0.933059  0.034151 -0.108991E+01  0.829378E+00  0.117038E+01 -0.154275E+00  0.571909E+04
 458.0 137.5 0.85  0.075   65.0  1.061760  0.038410 -0.104483E+01  0.750244E+00  0.120821E+01 -0.147305E+00  0.571909E+04
 458.0 137.5 0.85  0.125   65.0  1.078530  0.039571 -0.994323E+00  0.661838E+00  0.124301E+01 -0.139498E+00  0.571909E+04
 458.0 137.5 0.85  0.175   65.0  0.969270  0.038391 -0.939138E+00  0.565595E+00  0.127441E+01 -0.130973E+00  0.571909E+04
 458.0 137.5 0.85  0.225   65.0  1.090510  0.046364 -0.880021E+00  0.462919E+00  0.130196E+01 -0.121846E+00  0.571909E+04
 458.0 137.5 0.85  0.275   65.0  1.101710  0.058376 -0.817699E+00  0.355182E+00  0.132520E+01 -0.112231E+00  0.571909E+04
 458.0 137.5 0.85  0.325   65.0  1.375450  0.107738 -0.752873E+00  0.243714E+00  0.134360E+01 -0.102238E+00  0.571909E+04
 458.0 137.5 0.85  0.375   65.0  1.164180  0.208398 -0.686228E+00  0.129800E+00  0.135657E+01 -0.919733E-01  0.571909E+04
 458.0 137.5 0.85  0.425   65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.136348E+01 -0.815401E-01  0.571909E+04
 458.0 137.5 0.85  0.475   65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.136362E+01 -0.710382E-01  0.571909E+04
 458.0 137.5 0.85  0.525   65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.135621E+01 -0.605638E-01  0.571909E+04
 458.0 137.5 0.85  0.575   65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.134043E+01 -0.502104E-01  0.571909E+04
 458.0 137.5 0.85  0.625   65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.131534E+01 -0.400696E-01  0.571909E+04
 458.0 137.5 0.85  0.675   65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.127993E+01 -0.302326E-01  0.571909E+04
 458.0 137.5 0.85  0.725   65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.123309E+01 -0.207935E-01  0.571909E+04
 458.0 137.5 0.85  0.775   65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.117348E+01 -0.118548E-01  0.571909E+04
 458.0 137.5 0.85  0.825   65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.109944E+01 -0.353839E-02  0.571909E+04
 458.0 137.5 0.85  0.875   65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.100850E+01  0.398750E-02  0.571909E+04
 458.0 137.5 0.85  0.925   65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.895916E+00  0.104278E-01  0.571909E+04
 458.0 137.5 0.85  0.975   65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.746108E+00  0.149358E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   75.0  0.238175  0.024994 -0.374496E-01 -0.953313E+00  0.190646E+00  0.761371E-02  0.571909E+04
 458.0 137.5 0.85 -0.925   75.0  0.295739  0.023130 -0.161063E+00 -0.774599E+00  0.235058E+00 -0.109971E-01  0.571909E+04
 458.0 137.5 0.85 -0.875   75.0  0.322299  0.022934 -0.286590E+00 -0.592298E+00  0.280651E+00 -0.299067E-01  0.571909E+04
 458.0 137.5 0.85 -0.825   75.0  0.341273  0.026045 -0.405569E+00 -0.417087E+00  0.325103E+00 -0.478619E-01  0.571909E+04
 458.0 137.5 0.85 -0.775   75.0  0.353962  0.031844 -0.515097E+00 -0.253789E+00  0.367894E+00 -0.644170E-01  0.571909E+04
 458.0 137.5 0.85 -0.725   75.0  0.406650  0.044606 -0.613939E+00 -0.104928E+00  0.408917E+00 -0.793768E-01  0.571909E+04
 458.0 137.5 0.85 -0.675   75.0  0.539139  0.109192 -0.701643E+00  0.282355E-01  0.448209E+00 -0.926649E-01  0.571909E+04
 458.0 137.5 0.85 -0.625   75.0  0.420880  0.078044 -0.778187E+00  0.145211E+00  0.485857E+00 -0.104272E+00  0.571909E+04
 458.0 137.5 0.85 -0.575   75.0  0.541130  0.052934 -0.843804E+00  0.246006E+00  0.521964E+00 -0.114229E+00  0.571909E+04
 458.0 137.5 0.85 -0.525   75.0  0.559250  0.039573 -0.898877E+00  0.330951E+00  0.556631E+00 -0.122591E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   75.0  0.545481  0.030540 -0.943878E+00  0.400584E+00  0.589952E+00 -0.129426E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   75.0  0.544108  0.026460 -0.979329E+00  0.455573E+00  0.622009E+00 -0.134813E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   75.0  0.560953  0.023826 -0.100577E+01  0.496665E+00  0.652874E+00 -0.138832E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   75.0  0.607144  0.023899 -0.102376E+01  0.524649E+00  0.682601E+00 -0.141565E+00  0.571909E+04
 458.0 137.5 0.85 -0.275   75.0  0.571325  0.022674 -0.103383E+01  0.540330E+00  0.711234E+00 -0.143096E+00  0.571909E+04
 458.0 137.5 0.85 -0.225   75.0  0.616642  0.023974 -0.103651E+01  0.544515E+00  0.738802E+00 -0.143505E+00  0.571909E+04
 458.0 137.5 0.85 -0.175   75.0  0.690231  0.025878 -0.103233E+01  0.537998E+00  0.765318E+00 -0.142869E+00  0.571909E+04
 458.0 137.5 0.85 -0.125   75.0  0.656436  0.025409 -0.102177E+01  0.521557E+00  0.790781E+00 -0.141263E+00  0.571909E+04
 458.0 137.5 0.85 -0.075   75.0  0.650222  0.025701 -0.100531E+01  0.495952E+00  0.815177E+00 -0.138762E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   75.0  0.692349  0.027111 -0.983414E+00  0.461917E+00  0.838470E+00 -0.135433E+00  0.571909E+04
 458.0 137.5 0.85  0.025   75.0  0.698638  0.028036 -0.956510E+00  0.420163E+00  0.860611E+00 -0.131345E+00  0.571909E+04
 458.0 137.5 0.85  0.075   75.0  0.717971  0.028843 -0.925020E+00  0.371379E+00  0.881526E+00 -0.126561E+00  0.571909E+04
 458.0 137.5 0.85  0.125   75.0  0.693642  0.028243 -0.889349E+00  0.316233E+00  0.901121E+00 -0.121144E+00  0.571909E+04
 458.0 137.5 0.85  0.175   75.0  0.731877  0.030108 -0.849884E+00  0.255369E+00  0.919278E+00 -0.115152E+00  0.571909E+04
 458.0 137.5 0.85  0.225   75.0  0.852863  0.036393 -0.807002E+00  0.189416E+00  0.935847E+00 -0.108644E+00  0.571909E+04
 458.0 137.5 0.85  0.275   75.0  0.709722  0.041083 -0.761064E+00  0.118985E+00  0.950647E+00 -0.101675E+00  0.571909E+04
 458.0 137.5 0.85  0.325   75.0  0.818672  0.066299 -0.712425E+00  0.446716E-01  0.963458E+00 -0.942994E-01  0.571909E+04
 458.0 137.5 0.85  0.375   75.0  0.898967  0.173877 -0.661429E+00 -0.329409E-01  0.974015E+00 -0.865706E-01  0.571909E+04
 458.0 137.5 0.85  0.425   75.0 -1.000000  0.000000 -0.608417E+00 -0.113279E+00  0.982004E+00 -0.785406E-01  0.571909E+04
 458.0 137.5 0.85  0.475   75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.987044E+00 -0.702612E-01  0.571909E+04
 458.0 137.5 0.85  0.525   75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.988685E+00 -0.617840E-01  0.571909E+04
 458.0 137.5 0.85  0.575   75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.986384E+00 -0.531613E-01  0.571909E+04
 458.0 137.5 0.85  0.625   75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.979489E+00 -0.444467E-01  0.571909E+04
 458.0 137.5 0.85  0.675   75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.967207E+00 -0.356968E-01  0.571909E+04
 458.0 137.5 0.85  0.725   75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.948562E+00 -0.269731E-01  0.571909E+04
 458.0 137.5 0.85  0.775   75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.922314E+00 -0.183455E-01  0.571909E+04
 458.0 137.5 0.85  0.825   75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.886828E+00 -0.990055E-02  0.571909E+04
 458.0 137.5 0.85  0.875   75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.839746E+00 -0.175788E-02  0.571909E+04
 458.0 137.5 0.85  0.925   75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.777013E+00  0.587780E-02  0.571909E+04
 458.0 137.5 0.85  0.975   75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.687457E+00  0.124495E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   85.0  0.284918  0.039427 -0.622076E-01 -0.941055E+00  0.199786E+00  0.419582E-02  0.571909E+04
 458.0 137.5 0.85 -0.925   85.0  0.296076  0.035950 -0.192927E+00 -0.774265E+00  0.246710E+00 -0.151928E-01  0.571909E+04
 458.0 137.5 0.85 -0.875   85.0  0.342214  0.039784 -0.312036E+00 -0.622126E+00  0.289825E+00 -0.328615E-01  0.571909E+04
 458.0 137.5 0.85 -0.825   85.0  0.335312  0.040987 -0.418187E+00 -0.486093E+00  0.328968E+00 -0.486140E-01  0.571909E+04
 458.0 137.5 0.85 -0.775   85.0  0.441557  0.058614 -0.511736E+00 -0.365874E+00  0.364487E+00 -0.625006E-01  0.571909E+04
 458.0 137.5 0.85 -0.725   85.0  0.541759  0.087566 -0.593408E+00 -0.260682E+00  0.396792E+00 -0.746274E-01  0.571909E+04
 458.0 137.5 0.85 -0.675   85.0 -1.000000  0.000000 -0.664024E+00 -0.169573E+00  0.426269E+00 -0.851146E-01  0.571909E+04
 458.0 137.5 0.85 -0.625   85.0  0.380000  0.077043 -0.724401E+00 -0.915693E-01  0.453267E+00 -0.940826E-01  0.571909E+04
 458.0 137.5 0.85 -0.575   85.0  0.477146  0.051707 -0.775318E+00 -0.257199E-01  0.478095E+00 -0.101646E+00  0.571909E+04
 458.0 137.5 0.85 -0.525   85.0  0.482252  0.039182 -0.817501E+00  0.288771E-01  0.501022E+00 -0.107913E+00  0.571909E+04
 458.0 137.5 0.85 -0.475   85.0  0.504260  0.031745 -0.851619E+00  0.730622E-01  0.522280E+00 -0.112982E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   85.0  0.485040  0.026498 -0.878285E+00  0.107612E+00  0.542073E+00 -0.116944E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   85.0  0.509550  0.024137 -0.898060E+00  0.133241E+00  0.560575E+00 -0.119883E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   85.0  0.512509  0.022936 -0.911454E+00  0.150605E+00  0.577936E+00 -0.121873E+00  0.571909E+04
 458.0 137.5 0.85 -0.275   85.0  0.517869  0.023153 -0.918934E+00  0.160304E+00  0.594285E+00 -0.122984E+00  0.571909E+04
 458.0 137.5 0.85 -0.225   85.0  0.524180  0.023825 -0.920927E+00  0.162888E+00  0.609731E+00 -0.123281E+00  0.571909E+04
 458.0 137.5 0.85 -0.175   85.0  0.559935  0.025058 -0.917823E+00  0.158862E+00  0.624366E+00 -0.122819E+00  0.571909E+04
 458.0 137.5 0.85 -0.125   85.0  0.559437  0.025537 -0.909977E+00  0.148690E+00  0.638265E+00 -0.121653E+00  0.571909E+04
 458.0 137.5 0.85 -0.075   85.0  0.568151  0.026974 -0.897718E+00  0.132798E+00  0.651488E+00 -0.119832E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   85.0  0.563527  0.026925 -0.881347E+00  0.111579E+00  0.664081E+00 -0.117399E+00  0.571909E+04
 458.0 137.5 0.85  0.025   85.0  0.620756  0.029027 -0.861141E+00  0.853980E-01  0.676073E+00 -0.114397E+00  0.571909E+04
 458.0 137.5 0.85  0.075   85.0  0.568902  0.028302 -0.837359E+00  0.545911E-01  0.687482E+00 -0.110864E+00  0.571909E+04
 458.0 137.5 0.85  0.125   85.0  0.598116  0.029365 -0.810237E+00  0.194729E-01  0.698306E+00 -0.106834E+00  0.571909E+04
 458.0 137.5 0.85  0.175   85.0  0.559308  0.029589 -0.779999E+00 -0.196632E-01  0.708531E+00 -0.102342E+00  0.571909E+04
 458.0 137.5 0.85  0.225   85.0  0.512311  0.030692 -0.746851E+00 -0.625421E-01  0.718121E+00 -0.974175E-01  0.571909E+04
 458.0 137.5 0.85  0.275   85.0  0.628601  0.043121 -0.710989E+00 -0.108904E+00  0.727023E+00 -0.920904E-01  0.571909E+04
 458.0 137.5 0.85  0.325   85.0  0.622845  0.062887 -0.672596E+00 -0.158503E+00  0.735158E+00 -0.863878E-01  0.571909E+04
 458.0 137.5 0.85  0.375   85.0  0.422504  0.113823 -0.631846E+00 -0.211105E+00  0.742421E+00 -0.803356E-01  0.571909E+04
 458.0 137.5 0.85  0.425   85.0 -1.000000  0.000000 -0.588906E+00 -0.266485E+00  0.748673E+00 -0.739589E-01  0.571909E+04
 458.0 137.5 0.85  0.475   85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.753738E+00 -0.672816E-01  0.571909E+04
 458.0 137.5 0.85  0.525   85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.757387E+00 -0.603271E-01  0.571909E+04
 458.0 137.5 0.85  0.575   85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.759336E+00 -0.531184E-01  0.571909E+04
 458.0 137.5 0.85  0.625   85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.759219E+00 -0.456788E-01  0.571909E+04
 458.0 137.5 0.85  0.675   85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.756573E+00 -0.380323E-01  0.571909E+04
 458.0 137.5 0.85  0.725   85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.750803E+00 -0.302041E-01  0.571909E+04
 458.0 137.5 0.85  0.775   85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.741136E+00 -0.222227E-01  0.571909E+04
 458.0 137.5 0.85  0.825   85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.726537E+00 -0.141221E-01  0.571909E+04
 458.0 137.5 0.85  0.875   85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.705557E+00 -0.594778E-02  0.571909E+04
 458.0 137.5 0.85  0.925   85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.675938E+00  0.222488E-02  0.571909E+04
 458.0 137.5 0.85  0.975   85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.632674E+00  0.101997E-01  0.571909E+04
 458.0 137.5 0.85 -0.975   95.0 -1.000000  0.000000 -0.825388E-01 -0.938791E+00  0.208086E+00  0.149170E-02  0.571909E+04
 458.0 137.5 0.85 -0.925   95.0 -1.000000  0.000000 -0.214511E+00 -0.796735E+00  0.256309E+00 -0.177364E-01  0.571909E+04
 458.0 137.5 0.85 -0.875   95.0 -1.000000  0.000000 -0.325554E+00 -0.678503E+00  0.296637E+00 -0.338982E-01  0.571909E+04
 458.0 137.5 0.85 -0.825   95.0 -1.000000  0.000000 -0.420402E+00 -0.578608E+00  0.331033E+00 -0.476883E-01  0.571909E+04
 458.0 137.5 0.85 -0.775   95.0 -1.000000  0.000000 -0.501643E+00 -0.493831E+00  0.360640E+00 -0.594899E-01  0.571909E+04
 458.0 137.5 0.85 -0.725   95.0 -1.000000  0.000000 -0.571118E+00 -0.421891E+00  0.386290E+00 -0.695749E-01  0.571909E+04
 458.0 137.5 0.85 -0.675   95.0 -1.000000  0.000000 -0.630254E+00 -0.361051E+00  0.408635E+00 -0.781539E-01  0.571909E+04
 458.0 137.5 0.85 -0.625   95.0 -1.000000  0.000000 -0.680206E+00 -0.309933E+00  0.428201E+00 -0.853969E-01  0.571909E+04
 458.0 137.5 0.85 -0.575   95.0  0.420000  0.070688 -0.721934E+00 -0.267420E+00  0.445418E+00 -0.914450E-01  0.571909E+04
 458.0 137.5 0.85 -0.525   95.0  0.260288  0.045588 -0.756248E+00 -0.232587E+00  0.460645E+00 -0.964168E-01  0.571909E+04
 458.0 137.5 0.85 -0.475   95.0  0.386081  0.043307 -0.783841E+00 -0.204657E+00  0.474184E+00 -0.100414E+00  0.571909E+04
 458.0 137.5 0.85 -0.425   95.0  0.392642  0.039900 -0.805312E+00 -0.182974E+00  0.486286E+00 -0.103523E+00  0.571909E+04
 458.0 137.5 0.85 -0.375   95.0  0.420919  0.038187 -0.821182E+00 -0.166975E+00  0.497168E+00 -0.105821E+00  0.571909E+04
 458.0 137.5 0.85 -0.325   95.0  0.420013  0.035882 -0.831907E+00 -0.156176E+00  0.507014E+00 -0.107374E+00  0.571909E+04
 458.0 137.5 0.85 -0.275   95.0  0.446133  0.037366 -0.837888E+00 -0.150158E+00  0.515979E+00 -0.108240E+00  0.571909E+04
 458.0 137.5 0.85 -0.225   95.0  0.428975  0.035710 -0.839480E+00 -0.148556E+00  0.524198E+00 -0.108470E+00  0.571909E+04
 458.0 137.5 0.85 -0.175   95.0  0.475118  0.038090 -0.836999E+00 -0.151051E+00  0.531785E+00 -0.108111E+00  0.571909E+04
 458.0 137.5 0.85 -0.125   95.0  0.517356  0.041166 -0.830725E+00 -0.157365E+00  0.538839E+00 -0.107203E+00  0.571909E+04
 458.0 137.5 0.85 -0.075   95.0  0.461322  0.039238 -0.820908E+00 -0.167251E+00  0.545443E+00 -0.105781E+00  0.571909E+04
 458.0 137.5 0.85 -0.025   95.0  0.428722  0.036883 -0.807772E+00 -0.180492E+00  0.551667E+00 -0.103879E+00  0.571909E+04
 458.0 137.5 0.85  0.025   95.0  0.552440  0.043978 -0.791517E+00 -0.196900E+00  0.557568E+00 -0.101526E+00  0.571909E+04
 458.0 137.5 0.85  0.075   95.0  0.480979  0.043104 -0.772325E+00 -0.216305E+00  0.563194E+00 -0.987457E-01  0.571909E+04
 458.0 137.5 0.85  0.125   95.0  0.515641  0.041244 -0.750355E+00 -0.238561E+00  0.568581E+00 -0.955630E-01  0.571909E+04
 458.0 137.5 0.85  0.175   95.0  0.514864  0.039864 -0.725753E+00 -0.263538E+00  0.573753E+00 -0.919984E-01  0.571909E+04
 458.0 137.5 0.85  0.225   95.0  0.477999  0.039998 -0.698648E+00 -0.291123E+00  0.578725E+00 -0.880702E-01  0.571909E+04
 458.0 137.5 0.85  0.275   95.0  0.445781  0.043099 -0.669156E+00 -0.321220E+00  0.583499E+00 -0.837949E-01  0.571909E+04
 458.0 137.5 0.85  0.325   95.0  0.503018  0.052489 -0.637379E+00 -0.353744E+00  0.588065E+00 -0.791872E-01  0.571909E+04
 458.0 137.5 0.85  0.375   95.0  0.486911  0.068953 -0.603408E+00 -0.388627E+00  0.592396E+00 -0.742598E-01  0.571909E+04
 458.0 137.5 0.85  0.425   95.0  0.504036  0.066759 -0.567321E+00 -0.425810E+00  0.596452E+00 -0.690238E-01  0.571909E+04
 458.0 137.5 0.85  0.475   95.0  0.626812  0.074340 -0.529184E+00 -0.465252E+00  0.600169E+00 -0.634886E-01  0.571909E+04
 458.0 137.5 0.85  0.525   95.0  0.658241  0.079157 -0.489054E+00 -0.506922E+00  0.603461E+00 -0.576617E-01  0.571909E+04
 458.0 137.5 0.85  0.575   95.0  0.623407  0.071617 -0.446972E+00 -0.550803E+00  0.606211E+00 -0.515490E-01  0.571909E+04
 458.0 137.5 0.85  0.625   95.0  0.640323  0.074067 -0.402966E+00 -0.596896E+00  0.608266E+00 -0.451543E-01  0.571909E+04
 458.0 137.5 0.85  0.675   95.0  0.602196  0.086100 -0.357050E+00 -0.645220E+00  0.609427E+00 -0.384789E-01  0.571909E+04
 458.0 137.5 0.85  0.725   95.0  0.721622  0.156841 -0.309213E+00 -0.695816E+00  0.609444E+00 -0.315209E-01  0.571909E+04
 458.0 137.5 0.85  0.775   95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.608001E+00 -0.242742E-01  0.571909E+04
 458.0 137.5 0.85  0.825   95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.604726E+00 -0.167257E-01  0.571909E+04
 458.0 137.5 0.85  0.875   95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.599232E+00 -0.884927E-02  0.571909E+04
 458.0 137.5 0.85  0.925   95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.591363E+00 -0.588281E-03  0.571909E+04
 458.0 137.5 0.85  0.975   95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.582906E+00  0.823602E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  105.0 -1.000000  0.000000 -0.988125E-01 -0.944500E+00  0.215432E+00 -0.573848E-03  0.571909E+04
 458.0 137.5 0.85 -0.925  105.0 -1.000000  0.000000 -0.228688E+00 -0.833855E+00  0.264081E+00 -0.191129E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  105.0 -1.000000  0.000000 -0.331764E+00 -0.749064E+00  0.301608E+00 -0.337869E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  105.0 -1.000000  0.000000 -0.417343E+00 -0.680812E+00  0.331885E+00 -0.459416E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  105.0 -1.000000  0.000000 -0.489363E+00 -0.624802E+00  0.356704E+00 -0.561518E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  105.0 -1.000000  0.000000 -0.550211E+00 -0.578442E+00  0.377218E+00 -0.647655E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  105.0 -1.000000  0.000000 -0.601553E+00 -0.539975E+00  0.394257E+00 -0.720249E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  105.0 -1.000000  0.000000 -0.644639E+00 -0.508134E+00  0.408458E+00 -0.781113E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  105.0 -1.000000  0.000000 -0.680453E+00 -0.481961E+00  0.420321E+00 -0.831665E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  105.0 -1.000000  0.000000 -0.709793E+00 -0.460713E+00  0.430247E+00 -0.873053E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  105.0 -1.000000  0.000000 -0.733318E+00 -0.443799E+00  0.438568E+00 -0.906223E-01  0.571909E+04
 458.0 137.5 0.85 -0.425  105.0 -1.000000  0.000000 -0.751584E+00 -0.430739E+00  0.445556E+00 -0.931968E-01  0.571909E+04
 458.0 137.5 0.85 -0.375  105.0 -1.000000  0.000000 -0.765063E+00 -0.421143E+00  0.451438E+00 -0.950961E-01  0.571909E+04
 458.0 137.5 0.85 -0.325  105.0 -1.000000  0.000000 -0.774162E+00 -0.414685E+00  0.456405E+00 -0.963779E-01  0.571909E+04
 458.0 137.5 0.85 -0.275  105.0 -1.000000  0.000000 -0.779234E+00 -0.411092E+00  0.460620E+00 -0.970923E-01  0.571909E+04
 458.0 137.5 0.85 -0.225  105.0 -1.000000  0.000000 -0.780583E+00 -0.410136E+00  0.464221E+00 -0.972824E-01  0.571909E+04
 458.0 137.5 0.85 -0.175  105.0 -1.000000  0.000000 -0.778480E+00 -0.411625E+00  0.467325E+00 -0.969862E-01  0.571909E+04
 458.0 137.5 0.85 -0.125  105.0 -1.000000  0.000000 -0.773160E+00 -0.415395E+00  0.470035E+00 -0.962368E-01  0.571909E+04
 458.0 137.5 0.85 -0.075  105.0 -1.000000  0.000000 -0.764831E+00 -0.421308E+00  0.472437E+00 -0.950633E-01  0.571909E+04
 458.0 137.5 0.85 -0.025  105.0 -1.000000  0.000000 -0.753674E+00 -0.429249E+00  0.474606E+00 -0.934914E-01  0.571909E+04
 458.0 137.5 0.85  0.025  105.0 -1.000000  0.000000 -0.739852E+00 -0.439119E+00  0.476608E+00 -0.915434E-01  0.571909E+04
 458.0 137.5 0.85  0.075  105.0 -1.000000  0.000000 -0.723506E+00 -0.450840E+00  0.478499E+00 -0.892391E-01  0.571909E+04
 458.0 137.5 0.85  0.125  105.0  0.637768  0.112129 -0.704761E+00 -0.464345E+00  0.480326E+00 -0.865957E-01  0.571909E+04
 458.0 137.5 0.85  0.175  105.0  0.446333  0.066088 -0.683723E+00 -0.479584E+00  0.482131E+00 -0.836279E-01  0.571909E+04
 458.0 137.5 0.85  0.225  105.0  0.545363  0.058853 -0.660486E+00 -0.496520E+00  0.483948E+00 -0.803486E-01  0.571909E+04
 458.0 137.5 0.85  0.275  105.0  0.466364  0.051202 -0.635128E+00 -0.515129E+00  0.485805E+00 -0.767682E-01  0.571909E+04
 458.0 137.5 0.85  0.325  105.0  0.558085  0.054306 -0.607713E+00 -0.535398E+00  0.487723E+00 -0.728955E-01  0.571909E+04
 458.0 137.5 0.85  0.375  105.0  0.555738  0.056055 -0.578292E+00 -0.557331E+00  0.489718E+00 -0.687370E-01  0.571909E+04
 458.0 137.5 0.85  0.425  105.0  0.527020  0.055056 -0.546901E+00 -0.580942E+00  0.491799E+00 -0.642972E-01  0.571909E+04
 458.0 137.5 0.85  0.475  105.0  0.464810  0.051970 -0.513558E+00 -0.606265E+00  0.493968E+00 -0.595783E-01  0.571909E+04
 458.0 137.5 0.85  0.525  105.0  0.422027  0.049763 -0.478268E+00 -0.633349E+00  0.496222E+00 -0.545800E-01  0.571909E+04
 458.0 137.5 0.85  0.575  105.0  0.469273  0.051567 -0.441012E+00 -0.662265E+00  0.498550E+00 -0.492989E-01  0.571909E+04
 458.0 137.5 0.85  0.625  105.0  0.470646  0.055878 -0.401745E+00 -0.693112E+00  0.500939E+00 -0.437281E-01  0.571909E+04
 458.0 137.5 0.85  0.675  105.0  0.496618  0.065786 -0.360390E+00 -0.726023E+00  0.503376E+00 -0.378553E-01  0.571909E+04
 458.0 137.5 0.85  0.725  105.0  0.659713  0.117071 -0.316819E+00 -0.761181E+00  0.505863E+00 -0.316616E-01  0.571909E+04
 458.0 137.5 0.85  0.775  105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.508450E+00 -0.251173E-01  0.571909E+04
 458.0 137.5 0.85  0.825  105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.511319E+00 -0.181747E-01  0.571909E+04
 458.0 137.5 0.85  0.875  105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.515033E+00 -0.107506E-01  0.571909E+04
 458.0 137.5 0.85  0.925  105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.521403E+00 -0.267530E-02  0.571909E+04
 458.0 137.5 0.85  0.975  105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.538761E+00  0.657490E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  115.0 -1.000000  0.000000 -0.111558E+00 -0.955839E+00  0.221779E+00 -0.210129E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  115.0 -1.000000  0.000000 -0.237709E+00 -0.878816E+00  0.270268E+00 -0.197081E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  115.0 -1.000000  0.000000 -0.333699E+00 -0.824845E+00  0.305153E+00 -0.330445E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  115.0 -1.000000  0.000000 -0.411967E+00 -0.783538E+00  0.331917E+00 -0.438832E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  115.0 -1.000000  0.000000 -0.477169E+00 -0.750783E+00  0.352855E+00 -0.528906E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  115.0 -1.000000  0.000000 -0.531905E+00 -0.724340E+00  0.369348E+00 -0.604385E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  115.0 -1.000000  0.000000 -0.577893E+00 -0.702811E+00  0.382348E+00 -0.667708E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  115.0 -1.000000  0.000000 -0.616370E+00 -0.685247E+00  0.392554E+00 -0.720632E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  115.0 -1.000000  0.000000 -0.648286E+00 -0.670974E+00  0.400505E+00 -0.764490E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  115.0 -1.000000  0.000000 -0.674390E+00 -0.659489E+00  0.406625E+00 -0.800338E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  115.0 -1.000000  0.000000 -0.695298E+00 -0.650410E+00  0.411252E+00 -0.829034E-01  0.571909E+04
 458.0 137.5 0.85 -0.425  115.0 -1.000000  0.000000 -0.711517E+00 -0.643437E+00  0.414663E+00 -0.851286E-01  0.571909E+04
 458.0 137.5 0.85 -0.375  115.0 -1.000000  0.000000 -0.723479E+00 -0.638333E+00  0.417088E+00 -0.867693E-01  0.571909E+04
 458.0 137.5 0.85 -0.325  115.0 -1.000000  0.000000 -0.731551E+00 -0.634907E+00  0.418714E+00 -0.878761E-01  0.571909E+04
 458.0 137.5 0.85 -0.275  115.0 -1.000000  0.000000 -0.736049E+00 -0.633005E+00  0.419700E+00 -0.884927E-01  0.571909E+04
 458.0 137.5 0.85 -0.225  115.0 -1.000000  0.000000 -0.737246E+00 -0.632499E+00  0.420182E+00 -0.886568E-01  0.571909E+04
 458.0 137.5 0.85 -0.175  115.0 -1.000000  0.000000 -0.735381E+00 -0.633287E+00  0.420273E+00 -0.884012E-01  0.571909E+04
 458.0 137.5 0.85 -0.125  115.0 -1.000000  0.000000 -0.730662E+00 -0.635284E+00  0.420072E+00 -0.877542E-01  0.571909E+04
 458.0 137.5 0.85 -0.075  115.0 -1.000000  0.000000 -0.723273E+00 -0.638421E+00  0.419662E+00 -0.867410E-01  0.571909E+04
 458.0 137.5 0.85 -0.025  115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.419117E+00 -0.853832E-01  0.571909E+04
 458.0 137.5 0.85  0.025  115.0 -1.000000  0.000000 -0.701101E+00 -0.647908E+00  0.418503E+00 -0.836997E-01  0.571909E+04
 458.0 137.5 0.85  0.075  115.0 -1.000000  0.000000 -0.686580E+00 -0.654183E+00  0.417874E+00 -0.817071E-01  0.571909E+04
 458.0 137.5 0.85  0.125  115.0  0.409021  0.086161 -0.669916E+00 -0.661446E+00  0.417283E+00 -0.794195E-01  0.571909E+04
 458.0 137.5 0.85  0.175  115.0  0.438591  0.064527 -0.651197E+00 -0.669685E+00  0.416774E+00 -0.768489E-01  0.571909E+04
 458.0 137.5 0.85  0.225  115.0  0.394552  0.053482 -0.630500E+00 -0.678896E+00  0.416391E+00 -0.740052E-01  0.571909E+04
 458.0 137.5 0.85  0.275  115.0  0.371612  0.048817 -0.607885E+00 -0.689087E+00  0.416170E+00 -0.708965E-01  0.571909E+04
 458.0 137.5 0.85  0.325  115.0  0.371793  0.048122 -0.583401E+00 -0.700272E+00  0.416150E+00 -0.675287E-01  0.571909E+04
 458.0 137.5 0.85  0.375  115.0  0.455169  0.050276 -0.557078E+00 -0.712481E+00  0.416365E+00 -0.639057E-01  0.571909E+04
 458.0 137.5 0.85  0.425  115.0  0.332810  0.048811 -0.528934E+00 -0.725752E+00  0.416853E+00 -0.600291E-01  0.571909E+04
 458.0 137.5 0.85  0.475  115.0  0.470548  0.054383 -0.498968E+00 -0.740142E+00  0.417652E+00 -0.558980E-01  0.571909E+04
 458.0 137.5 0.85  0.525  115.0  0.344844  0.050065 -0.467156E+00 -0.755722E+00  0.418807E+00 -0.515086E-01  0.571909E+04
 458.0 137.5 0.85  0.575  115.0  0.414125  0.051116 -0.433452E+00 -0.772587E+00  0.420373E+00 -0.468533E-01  0.571909E+04
 458.0 137.5 0.85  0.625  115.0  0.469275  0.054352 -0.397773E+00 -0.790862E+00  0.422424E+00 -0.419198E-01  0.571909E+04
 458.0 137.5 0.85  0.675  115.0  0.492813  0.071153 -0.359993E+00 -0.810712E+00  0.425071E+00 -0.366892E-01  0.571909E+04
 458.0 137.5 0.85  0.725  115.0  0.388164  0.113232 -0.319918E+00 -0.832360E+00  0.428492E+00 -0.311329E-01  0.571909E+04
 458.0 137.5 0.85  0.775  115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.433003E+00 -0.252073E-01  0.571909E+04
 458.0 137.5 0.85  0.825  115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.439210E+00 -0.188424E-01  0.571909E+04
 458.0 137.5 0.85  0.875  115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.448433E+00 -0.119151E-01  0.571909E+04
 458.0 137.5 0.85  0.925  115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.464143E+00 -0.416938E-02  0.571909E+04
 458.0 137.5 0.85  0.975  115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.500475E+00  0.520909E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  125.0 -1.000000  0.000000 -0.121339E+00 -0.970451E+00  0.227125E+00 -0.319566E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  125.0 -1.000000  0.000000 -0.243247E+00 -0.926132E+00  0.275104E+00 -0.198142E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  125.0 -1.000000  0.000000 -0.333305E+00 -0.899294E+00  0.307601E+00 -0.320134E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.331409E+00 -0.418167E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.349200E+00 -0.499206E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.362516E+00 -0.566926E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.372385E+00 -0.623656E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.379548E+00 -0.671030E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.384562E+00 -0.710273E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.387858E+00 -0.742341E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.389777E+00 -0.768008E-01  0.571909E+04
 458.0 137.5 0.85 -0.425  125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.390594E+00 -0.787911E-01  0.571909E+04
 458.0 137.5 0.85 -0.375  125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.390533E+00 -0.802586E-01  0.571909E+04
 458.0 137.5 0.85 -0.325  125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.389778E+00 -0.812486E-01  0.571909E+04
 458.0 137.5 0.85 -0.275  125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.388481E+00 -0.818001E-01  0.571909E+04
 458.0 137.5 0.85 -0.225  125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.386771E+00 -0.819469E-01  0.571909E+04
 458.0 137.5 0.85 -0.175  125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.384756E+00 -0.817182E-01  0.571909E+04
 458.0 137.5 0.85 -0.125  125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.382529E+00 -0.811395E-01  0.571909E+04
 458.0 137.5 0.85 -0.075  125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.380170E+00 -0.802333E-01  0.571909E+04
 458.0 137.5 0.85 -0.025  125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.377746E+00 -0.790188E-01  0.571909E+04
 458.0 137.5 0.85  0.025  125.0 -1.000000  0.000000 -0.671926E+00 -0.826484E+00  0.375321E+00 -0.775131E-01  0.571909E+04
 458.0 137.5 0.85  0.075  125.0 -1.000000  0.000000 -0.658605E+00 -0.828762E+00  0.372947E+00 -0.757308E-01  0.571909E+04
 458.0 137.5 0.85  0.125  125.0  0.453493  0.105644 -0.643315E+00 -0.831423E+00  0.370675E+00 -0.736846E-01  0.571909E+04
 458.0 137.5 0.85  0.175  125.0  0.333258  0.071457 -0.626138E+00 -0.834471E+00  0.368550E+00 -0.713850E-01  0.571909E+04
 458.0 137.5 0.85  0.225  125.0  0.329069  0.065107 -0.607141E+00 -0.837919E+00  0.366616E+00 -0.688409E-01  0.571909E+04
 458.0 137.5 0.85  0.275  125.0  0.353806  0.060087 -0.586378E+00 -0.841783E+00  0.364915E+00 -0.660590E-01  0.571909E+04
 458.0 137.5 0.85  0.325  125.0  0.392810  0.069438 -0.563890E+00 -0.846088E+00  0.363491E+00 -0.630442E-01  0.571909E+04
 458.0 137.5 0.85  0.375  125.0  0.270156  0.063116 -0.539701E+00 -0.850865E+00  0.362390E+00 -0.597996E-01  0.571909E+04
 458.0 137.5 0.85  0.425  125.0  0.305604  0.059409 -0.513820E+00 -0.856154E+00  0.361661E+00 -0.563256E-01  0.571909E+04
 458.0 137.5 0.85  0.475  125.0  0.395797  0.067526 -0.486237E+00 -0.862006E+00  0.361365E+00 -0.526205E-01  0.571909E+04
 458.0 137.5 0.85  0.525  125.0  0.468284  0.069844 -0.456921E+00 -0.868488E+00  0.361573E+00 -0.486790E-01  0.571909E+04
 458.0 137.5 0.85  0.575  125.0  0.414594  0.065581 -0.425812E+00 -0.875684E+00  0.362380E+00 -0.444923E-01  0.571909E+04
 458.0 137.5 0.85  0.625  125.0  0.489357  0.073201 -0.392811E+00 -0.883706E+00  0.363917E+00 -0.400458E-01  0.571909E+04
 458.0 137.5 0.85  0.675  125.0  0.391915  0.080586 -0.357768E+00 -0.892700E+00  0.366374E+00 -0.353180E-01  0.571909E+04
 458.0 137.5 0.85  0.725  125.0 -1.000000  0.000000 -0.320454E+00 -0.902869E+00  0.370049E+00 -0.302760E-01  0.571909E+04
 458.0 137.5 0.85  0.775  125.0 -1.000000  0.000000 -0.280512E+00 -0.914503E+00  0.375441E+00 -0.248690E-01  0.571909E+04
 458.0 137.5 0.85  0.825  125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.383466E+00 -0.190144E-01  0.571909E+04
 458.0 137.5 0.85  0.875  125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.396018E+00 -0.125640E-01  0.571909E+04
 458.0 137.5 0.85  0.925  125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.417884E+00 -0.520110E-02  0.571909E+04
 458.0 137.5 0.85  0.975  125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.468059E+00  0.411668E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  135.0 -1.000000  0.000000 -0.128678E+00 -0.986156E+00  0.231494E+00 -0.395444E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  135.0 -1.000000  0.000000 -0.246502E+00 -0.971465E+00  0.278794E+00 -0.196461E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.309220E+00 -0.309190E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.330587E+00 -0.399250E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.345846E+00 -0.473564E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.356653E+00 -0.535645E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.364085E+00 -0.587664E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.368907E+00 -0.631124E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.371686E+00 -0.667144E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.372854E+00 -0.696594E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.372752E+00 -0.720176E-01  0.571909E+04
 458.0 137.5 0.85 -0.425  135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.371649E+00 -0.738469E-01  0.571909E+04
 458.0 137.5 0.85 -0.375  135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.369764E+00 -0.751960E-01  0.571909E+04
 458.0 137.5 0.85 -0.325  135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.367274E+00 -0.761064E-01  0.571909E+04
 458.0 137.5 0.85 -0.275  135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.364326E+00 -0.766136E-01  0.571909E+04
 458.0 137.5 0.85 -0.225  135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.361042E+00 -0.767486E-01  0.571909E+04
 458.0 137.5 0.85 -0.175  135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.357524E+00 -0.765383E-01  0.571909E+04
 458.0 137.5 0.85 -0.125  135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.353859E+00 -0.760061E-01  0.571909E+04
 458.0 137.5 0.85 -0.075  135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.350122E+00 -0.751727E-01  0.571909E+04
 458.0 137.5 0.85 -0.025  135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.346377E+00 -0.740562E-01  0.571909E+04
 458.0 137.5 0.85  0.025  135.0 -1.000000  0.000000 -0.650081E+00 -0.976054E+00  0.342681E+00 -0.726721E-01  0.571909E+04
 458.0 137.5 0.85  0.075  135.0 -1.000000  0.000000 -0.637560E+00 -0.975350E+00  0.339085E+00 -0.710344E-01  0.571909E+04
 458.0 137.5 0.85  0.125  135.0 -1.000000  0.000000 -0.623191E+00 -0.974564E+00  0.335636E+00 -0.691546E-01  0.571909E+04
 458.0 137.5 0.85  0.175  135.0 -1.000000  0.000000 -0.607051E+00 -0.973711E+00  0.332378E+00 -0.670429E-01  0.571909E+04
 458.0 137.5 0.85  0.225  135.0 -1.000000  0.000000 -0.589205E+00 -0.972809E+00  0.329354E+00 -0.647073E-01  0.571909E+04
 458.0 137.5 0.85  0.275  135.0 -1.000000  0.000000 -0.569704E+00 -0.971876E+00  0.326607E+00 -0.621544E-01  0.571909E+04
 458.0 137.5 0.85  0.325  135.0 -1.000000  0.000000 -0.548585E+00 -0.970934E+00  0.324183E+00 -0.593888E-01  0.571909E+04
 458.0 137.5 0.85  0.375  135.0 -1.000000  0.000000 -0.525871E+00 -0.970009E+00  0.322131E+00 -0.564131E-01  0.571909E+04
 458.0 137.5 0.85  0.425  135.0 -1.000000  0.000000 -0.501569E+00 -0.969132E+00  0.320510E+00 -0.532280E-01  0.571909E+04
 458.0 137.5 0.85  0.475  135.0 -1.000000  0.000000 -0.475667E+00 -0.968338E+00  0.319390E+00 -0.498314E-01  0.571909E+04
 458.0 137.5 0.85  0.525  135.0 -1.000000  0.000000 -0.448133E+00 -0.967676E+00  0.318858E+00 -0.462182E-01  0.571909E+04
 458.0 137.5 0.85  0.575  135.0 -1.000000  0.000000 -0.418901E+00 -0.967205E+00  0.319035E+00 -0.423793E-01  0.571909E+04
 458.0 137.5 0.85  0.625  135.0 -1.000000  0.000000 -0.387868E+00 -0.967003E+00  0.320083E+00 -0.383000E-01  0.571909E+04
 458.0 137.5 0.85  0.675  135.0 -1.000000  0.000000 -0.354877E+00 -0.967176E+00  0.322247E+00 -0.339581E-01  0.571909E+04
 458.0 137.5 0.85  0.725  135.0 -1.000000  0.000000 -0.319683E+00 -0.967876E+00  0.325901E+00 -0.293194E-01  0.571909E+04
 458.0 137.5 0.85  0.775  135.0 -1.000000  0.000000 -0.281900E+00 -0.969326E+00  0.331673E+00 -0.243305E-01  0.571909E+04
 458.0 137.5 0.85  0.825  135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.340696E+00 -0.189025E-01  0.571909E+04
 458.0 137.5 0.85  0.875  135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.355286E+00 -0.128732E-01  0.571909E+04
 458.0 137.5 0.85  0.925  135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.381227E+00 -0.588663E-02  0.571909E+04
 458.0 137.5 0.85  0.975  135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.441401E+00  0.326861E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  145.0 -1.000000  0.000000 -0.134022E+00 -0.100106E+01  0.234924E+00 -0.446129E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  145.0 -1.000000  0.000000 -0.248314E+00 -0.101145E+01  0.281518E+00 -0.193584E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.310229E+00 -0.299100E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.329645E+00 -0.383197E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.342919E+00 -0.452606E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.351780E+00 -0.510643E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.357343E+00 -0.559327E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.360385E+00 -0.600043E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.361478E+00 -0.633820E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.361054E+00 -0.661457E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.359450E+00 -0.683602E-01  0.571909E+04
 458.0 137.5 0.85 -0.425  145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.356930E+00 -0.700790E-01  0.571909E+04
 458.0 137.5 0.85 -0.375  145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.353708E+00 -0.713471E-01  0.571909E+04
 458.0 137.5 0.85 -0.325  145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.349956E+00 -0.722030E-01  0.571909E+04
 458.0 137.5 0.85 -0.275  145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.345815E+00 -0.726800E-01  0.571909E+04
 458.0 137.5 0.85 -0.225  145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.341401E+00 -0.728070E-01  0.571909E+04
 458.0 137.5 0.85 -0.175  145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.336811E+00 -0.726092E-01  0.571909E+04
 458.0 137.5 0.85 -0.125  145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.332127E+00 -0.721088E-01  0.571909E+04
 458.0 137.5 0.85 -0.075  145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.327419E+00 -0.713252E-01  0.571909E+04
 458.0 137.5 0.85 -0.025  145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.322747E+00 -0.702757E-01  0.571909E+04
 458.0 137.5 0.85  0.025  145.0 -1.000000  0.000000 -0.634041E+00 -0.109671E+01  0.318164E+00 -0.689752E-01  0.571909E+04
 458.0 137.5 0.85  0.075  145.0 -1.000000  0.000000 -0.622054E+00 -0.109379E+01  0.313718E+00 -0.674368E-01  0.571909E+04
 458.0 137.5 0.85  0.125  145.0 -1.000000  0.000000 -0.608302E+00 -0.109044E+01  0.309453E+00 -0.656719E-01  0.571909E+04
 458.0 137.5 0.85  0.175  145.0 -1.000000  0.000000 -0.592860E+00 -0.108668E+01  0.305411E+00 -0.636901E-01  0.571909E+04
 458.0 137.5 0.85  0.225  145.0 -1.000000  0.000000 -0.575791E+00 -0.108253E+01  0.301632E+00 -0.614995E-01  0.571909E+04
 458.0 137.5 0.85  0.275  145.0 -1.000000  0.000000 -0.557145E+00 -0.107800E+01  0.298161E+00 -0.591064E-01  0.571909E+04
 458.0 137.5 0.85  0.325  145.0 -1.000000  0.000000 -0.536959E+00 -0.107311E+01  0.295041E+00 -0.565155E-01  0.571909E+04
 458.0 137.5 0.85  0.375  145.0 -1.000000  0.000000 -0.515257E+00 -0.106788E+01  0.292326E+00 -0.537297E-01  0.571909E+04
 458.0 137.5 0.85  0.425  145.0 -1.000000  0.000000 -0.492047E+00 -0.106233E+01  0.290075E+00 -0.507496E-01  0.571909E+04
 458.0 137.5 0.85  0.475  145.0 -1.000000  0.000000 -0.467316E+00 -0.105647E+01  0.288366E+00 -0.475737E-01  0.571909E+04
 458.0 137.5 0.85  0.525  145.0 -1.000000  0.000000 -0.441033E+00 -0.105032E+01  0.287296E+00 -0.441972E-01  0.571909E+04
 458.0 137.5 0.85  0.575  145.0 -1.000000  0.000000 -0.413134E+00 -0.104393E+01  0.286996E+00 -0.406115E-01  0.571909E+04
 458.0 137.5 0.85  0.625  145.0 -1.000000  0.000000 -0.383517E+00 -0.103733E+01  0.287654E+00 -0.368025E-01  0.571909E+04
 458.0 137.5 0.85  0.675  145.0 -1.000000  0.000000 -0.352022E+00 -0.103058E+01  0.289545E+00 -0.327485E-01  0.571909E+04
 458.0 137.5 0.85  0.725  145.0 -1.000000  0.000000 -0.318400E+00 -0.102377E+01  0.293096E+00 -0.284155E-01  0.571909E+04
 458.0 137.5 0.85  0.775  145.0 -1.000000  0.000000 -0.282256E+00 -0.101704E+01  0.299019E+00 -0.237496E-01  0.571909E+04
 458.0 137.5 0.85  0.825  145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.308597E+00 -0.186601E-01  0.571909E+04
 458.0 137.5 0.85  0.875  145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.324445E+00 -0.129776E-01  0.571909E+04
 458.0 137.5 0.85  0.925  145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.353077E+00 -0.632277E-02  0.571909E+04
 458.0 137.5 0.85  0.975  145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.420342E+00  0.263433E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  155.0 -1.000000  0.000000 -0.137726E+00 -0.101361E+01  0.237453E+00 -0.478338E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.283423E+00 -0.190599E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.310812E+00 -0.290838E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.328760E+00 -0.370695E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.340556E+00 -0.436678E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.347983E+00 -0.491925E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.352176E+00 -0.538328E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.353923E+00 -0.577180E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.353795E+00 -0.609441E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.352225E+00 -0.635859E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.349545E+00 -0.657041E-01  0.571909E+04
 458.0 137.5 0.85 -0.425  155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.346018E+00 -0.673488E-01  0.571909E+04
 458.0 137.5 0.85 -0.375  155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.341850E+00 -0.685628E-01  0.571909E+04
 458.0 137.5 0.85 -0.325  155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.337210E+00 -0.693824E-01  0.571909E+04
 458.0 137.5 0.85 -0.275  155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.332235E+00 -0.698392E-01  0.571909E+04
 458.0 137.5 0.85 -0.225  155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.327035E+00 -0.699608E-01  0.571909E+04
 458.0 137.5 0.85 -0.175  155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.321704E+00 -0.697714E-01  0.571909E+04
 458.0 137.5 0.85 -0.125  155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.316320E+00 -0.692921E-01  0.571909E+04
 458.0 137.5 0.85 -0.075  155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.310949E+00 -0.685418E-01  0.571909E+04
 458.0 137.5 0.85 -0.025  155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.305647E+00 -0.675371E-01  0.571909E+04
 458.0 137.5 0.85  0.025  155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.300465E+00 -0.662924E-01  0.571909E+04
 458.0 137.5 0.85  0.075  155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.295448E+00 -0.648207E-01  0.571909E+04
 458.0 137.5 0.85  0.125  155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.290637E+00 -0.631329E-01  0.571909E+04
 458.0 137.5 0.85  0.175  155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.286071E+00 -0.612386E-01  0.571909E+04
 458.0 137.5 0.85  0.225  155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.281791E+00 -0.591458E-01  0.571909E+04
 458.0 137.5 0.85  0.275  155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.277837E+00 -0.568609E-01  0.571909E+04
 458.0 137.5 0.85  0.325  155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.274255E+00 -0.543887E-01  0.571909E+04
 458.0 137.5 0.85  0.375  155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.271098E+00 -0.517323E-01  0.571909E+04
 458.0 137.5 0.85  0.425  155.0 -1.000000  0.000000 -0.485085E+00 -0.113388E+01  0.268427E+00 -0.488927E-01  0.571909E+04
 458.0 137.5 0.85  0.475  155.0 -1.000000  0.000000 -0.461142E+00 -0.112433E+01  0.266321E+00 -0.458688E-01  0.571909E+04
 458.0 137.5 0.85  0.525  155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.264884E+00 -0.426563E-01  0.571909E+04
 458.0 137.5 0.85  0.575  155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.264255E+00 -0.392472E-01  0.571909E+04
 458.0 137.5 0.85  0.625  155.0 -1.000000  0.000000 -0.380073E+00 -0.109216E+01  0.264634E+00 -0.356283E-01  0.571909E+04
 458.0 137.5 0.85  0.675  155.0 -1.000000  0.000000 -0.349618E+00 -0.108029E+01  0.266317E+00 -0.317785E-01  0.571909E+04
 458.0 137.5 0.85  0.725  155.0 -1.000000  0.000000 -0.317104E+00 -0.106788E+01  0.269764E+00 -0.276649E-01  0.571909E+04
 458.0 137.5 0.85  0.775  155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.275741E+00 -0.232341E-01  0.571909E+04
 458.0 137.5 0.85  0.825  155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.285631E+00 -0.183953E-01  0.571909E+04
 458.0 137.5 0.85  0.875  155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.302249E+00 -0.129767E-01  0.571909E+04
 458.0 137.5 0.85  0.925  155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.332618E+00 -0.658551E-02  0.571909E+04
 458.0 137.5 0.85  0.975  155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.404715E+00  0.218581E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  165.0 -1.000000  0.000000 -0.140052E+00 -0.102264E+01  0.239117E+00 -0.497068E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.284627E+00 -0.188236E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.311116E+00 -0.285025E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.328078E+00 -0.362163E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.338890E+00 -0.425974E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.345368E+00 -0.479466E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.348659E+00 -0.524443E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.349556E+00 -0.562135E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.348630E+00 -0.593456E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.346314E+00 -0.619120E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.342937E+00 -0.639707E-01  0.571909E+04
 458.0 137.5 0.85 -0.425  165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.338759E+00 -0.655699E-01  0.571909E+04
 458.0 137.5 0.85 -0.375  165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.333983E+00 -0.667505E-01  0.571909E+04
 458.0 137.5 0.85 -0.325  165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.328775E+00 -0.675478E-01  0.571909E+04
 458.0 137.5 0.85 -0.275  165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.323268E+00 -0.679922E-01  0.571909E+04
 458.0 137.5 0.85 -0.225  165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.317570E+00 -0.681105E-01  0.571909E+04
 458.0 137.5 0.85 -0.175  165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.311772E+00 -0.679262E-01  0.571909E+04
 458.0 137.5 0.85 -0.125  165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.305948E+00 -0.674599E-01  0.571909E+04
 458.0 137.5 0.85 -0.075  165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.300162E+00 -0.667301E-01  0.571909E+04
 458.0 137.5 0.85 -0.025  165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.294469E+00 -0.657529E-01  0.571909E+04
 458.0 137.5 0.85  0.025  165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.288916E+00 -0.645427E-01  0.571909E+04
 458.0 137.5 0.85  0.075  165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.283547E+00 -0.631120E-01  0.571909E+04
 458.0 137.5 0.85  0.125  165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.278401E+00 -0.614718E-01  0.571909E+04
 458.0 137.5 0.85  0.175  165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.273515E+00 -0.596316E-01  0.571909E+04
 458.0 137.5 0.85  0.225  165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.268929E+00 -0.575994E-01  0.571909E+04
 458.0 137.5 0.85  0.275  165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.264682E+00 -0.553817E-01  0.571909E+04
 458.0 137.5 0.85  0.325  165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.260820E+00 -0.529834E-01  0.571909E+04
 458.0 137.5 0.85  0.375  165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.257395E+00 -0.504078E-01  0.571909E+04
 458.0 137.5 0.85  0.425  165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.254468E+00 -0.476562E-01  0.571909E+04
 458.0 137.5 0.85  0.475  165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.252121E+00 -0.447277E-01  0.571909E+04
 458.0 137.5 0.85  0.525  165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.250459E+00 -0.416186E-01  0.571909E+04
 458.0 137.5 0.85  0.575  165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.249627E+00 -0.383214E-01  0.571909E+04
 458.0 137.5 0.85  0.625  165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.249831E+00 -0.348235E-01  0.571909E+04
 458.0 137.5 0.85  0.675  165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.251379E+00 -0.311046E-01  0.571909E+04
 458.0 137.5 0.85  0.725  165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.254751E+00 -0.271326E-01  0.571909E+04
 458.0 137.5 0.85  0.775  165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.260745E+00 -0.228550E-01  0.571909E+04
 458.0 137.5 0.85  0.825  165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.270804E+00 -0.181815E-01  0.571909E+04
 458.0 137.5 0.85  0.875  165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.287869E+00 -0.129397E-01  0.571909E+04
 458.0 137.5 0.85  0.925  165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.319279E+00 -0.673050E-02  0.571909E+04
 458.0 137.5 0.85  0.975  165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.394382E+00  0.190020E-02  0.571909E+04
 458.0 137.5 0.85 -0.975  175.0 -1.000000  0.000000 -0.141173E+00 -0.102735E+01  0.239942E+00 -0.505616E-02  0.571909E+04
 458.0 137.5 0.85 -0.925  175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.285208E+00 -0.186948E-01  0.571909E+04
 458.0 137.5 0.85 -0.875  175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.311241E+00 -0.282032E-01  0.571909E+04
 458.0 137.5 0.85 -0.825  175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.327708E+00 -0.357842E-01  0.571909E+04
 458.0 137.5 0.85 -0.775  175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.338029E+00 -0.420598E-01  0.571909E+04
 458.0 137.5 0.85 -0.725  175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.344033E+00 -0.473243E-01  0.571909E+04
 458.0 137.5 0.85 -0.675  175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.346875E+00 -0.517533E-01  0.571909E+04
 458.0 137.5 0.85 -0.625  175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.347350E+00 -0.554669E-01  0.571909E+04
 458.0 137.5 0.85 -0.575  175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.346029E+00 -0.585539E-01  0.571909E+04
 458.0 137.5 0.85 -0.525  175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.343344E+00 -0.610842E-01  0.571909E+04
 458.0 137.5 0.85 -0.475  175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.339624E+00 -0.631145E-01  0.571909E+04
 458.0 137.5 0.85 -0.425  175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.335126E+00 -0.646919E-01  0.571909E+04
 458.0 137.5 0.85 -0.375  175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.330052E+00 -0.658566E-01  0.571909E+04
 458.0 137.5 0.85 -0.325  175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.324566E+00 -0.666432E-01  0.571909E+04
 458.0 137.5 0.85 -0.275  175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.318800E+00 -0.670817E-01  0.571909E+04
 458.0 137.5 0.85 -0.225  175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.312860E+00 -0.671985E-01  0.571909E+04
 458.0 137.5 0.85 -0.175  175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.306835E+00 -0.670166E-01  0.571909E+04
 458.0 137.5 0.85 -0.125  175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.300798E+00 -0.665566E-01  0.571909E+04
 458.0 137.5 0.85 -0.075  175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.294813E+00 -0.658365E-01  0.571909E+04
 458.0 137.5 0.85 -0.025  175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.288933E+00 -0.648725E-01  0.571909E+04
 458.0 137.5 0.85  0.025  175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.283203E+00 -0.636786E-01  0.571909E+04
 458.0 137.5 0.85  0.075  175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.277665E+00 -0.622676E-01  0.571909E+04
 458.0 137.5 0.85  0.125  175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.272360E+00 -0.606502E-01  0.571909E+04
 458.0 137.5 0.85  0.175  175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.267323E+00 -0.588359E-01  0.571909E+04
 458.0 137.5 0.85  0.225  175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.262592E+00 -0.568327E-01  0.571909E+04
 458.0 137.5 0.85  0.275  175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.258207E+00 -0.546472E-01  0.571909E+04
 458.0 137.5 0.85  0.325  175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.254213E+00 -0.522844E-01  0.571909E+04
 458.0 137.5 0.85  0.375  175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.250661E+00 -0.497476E-01  0.571909E+04
 458.0 137.5 0.85  0.425  175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.247615E+00 -0.470384E-01  0.571909E+04
 458.0 137.5 0.85  0.475  175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.245154E+00 -0.441560E-01  0.571909E+04
 458.0 137.5 0.85  0.525  175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.243386E+00 -0.410970E-01  0.571909E+04
 458.0 137.5 0.85  0.575  175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.242458E+00 -0.378541E-01  0.571909E+04
 458.0 137.5 0.85  0.625  175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.242579E+00 -0.344150E-01  0.571909E+04
 458.0 137.5 0.85  0.675  175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.244061E+00 -0.307600E-01  0.571909E+04
 458.0 137.5 0.85  0.725  175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.247395E+00 -0.268573E-01  0.571909E+04
 458.0 137.5 0.85  0.775  175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.253393E+00 -0.226552E-01  0.571909E+04
 458.0 137.5 0.85  0.825  175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.263528E+00 -0.180638E-01  0.571909E+04
 458.0 137.5 0.85  0.875  175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.280798E+00 -0.129106E-01  0.571909E+04
 458.0 137.5 0.85  0.925  175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.312696E+00 -0.679405E-02  0.571909E+04
 458.0 137.5 0.85  0.975  175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.389241E+00  0.176151E-02  0.571909E+04


==> supplemental-material-cross-section-data/Q2-0.20-GeV2/q2-0.20-cross-sections-binqpr-162.5.txt <==
 458.0 162.5 0.85 -0.975 -175.0 -1.000000  0.000000 -0.141173E+00 -0.102735E+01  0.211812E+00 -0.566642E-02  0.640936E+04
 458.0 162.5 0.85 -0.925 -175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.250643E+00 -0.209511E-01  0.640936E+04
 458.0 162.5 0.85 -0.875 -175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.272242E+00 -0.316072E-01  0.640936E+04
 458.0 162.5 0.85 -0.825 -175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.285492E+00 -0.401032E-01  0.640936E+04
 458.0 162.5 0.85 -0.775 -175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.293477E+00 -0.471362E-01  0.640936E+04
 458.0 162.5 0.85 -0.725 -175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.297828E+00 -0.530361E-01  0.640936E+04
 458.0 162.5 0.85 -0.675 -175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.299557E+00 -0.579997E-01  0.640936E+04
 458.0 162.5 0.85 -0.625 -175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.299353E+00 -0.621614E-01  0.640936E+04
 458.0 162.5 0.85 -0.575 -175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.297709E+00 -0.656211E-01  0.640936E+04
 458.0 162.5 0.85 -0.525 -175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.294990E+00 -0.684568E-01  0.640936E+04
 458.0 162.5 0.85 -0.475 -175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.291474E+00 -0.707321E-01  0.640936E+04
 458.0 162.5 0.85 -0.425 -175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.287377E+00 -0.724998E-01  0.640936E+04
 458.0 162.5 0.85 -0.375 -175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.282867E+00 -0.738052E-01  0.640936E+04
 458.0 162.5 0.85 -0.325 -175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.278079E+00 -0.746867E-01  0.640936E+04
 458.0 162.5 0.85 -0.275 -175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.273121E+00 -0.751782E-01  0.640936E+04
 458.0 162.5 0.85 -0.225 -175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.268082E+00 -0.753090E-01  0.640936E+04
 458.0 162.5 0.85 -0.175 -175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.263033E+00 -0.751052E-01  0.640936E+04
 458.0 162.5 0.85 -0.125 -175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.258036E+00 -0.745896E-01  0.640936E+04
 458.0 162.5 0.85 -0.075 -175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.253141E+00 -0.737826E-01  0.640936E+04
 458.0 162.5 0.85 -0.025 -175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.248393E+00 -0.727022E-01  0.640936E+04
 458.0 162.5 0.85  0.025 -175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.243830E+00 -0.713643E-01  0.640936E+04
 458.0 162.5 0.85  0.075 -175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.239488E+00 -0.697829E-01  0.640936E+04
 458.0 162.5 0.85  0.125 -175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.235402E+00 -0.679703E-01  0.640936E+04
 458.0 162.5 0.85  0.175 -175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.231604E+00 -0.659371E-01  0.640936E+04
 458.0 162.5 0.85  0.225 -175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.228129E+00 -0.636921E-01  0.640936E+04
 458.0 162.5 0.85  0.275 -175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.225015E+00 -0.612429E-01  0.640936E+04
 458.0 162.5 0.85  0.325 -175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.222305E+00 -0.585949E-01  0.640936E+04
 458.0 162.5 0.85  0.375 -175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.220050E+00 -0.557519E-01  0.640936E+04
 458.0 162.5 0.85  0.425 -175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.218315E+00 -0.527157E-01  0.640936E+04
 458.0 162.5 0.85  0.475 -175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.217182E+00 -0.494854E-01  0.640936E+04
 458.0 162.5 0.85  0.525 -175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.216765E+00 -0.460572E-01  0.640936E+04
 458.0 162.5 0.85  0.575 -175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.217220E+00 -0.424228E-01  0.640936E+04
 458.0 162.5 0.85  0.625 -175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.218777E+00 -0.385687E-01  0.640936E+04
 458.0 162.5 0.85  0.675 -175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.221786E+00 -0.344725E-01  0.640936E+04
 458.0 162.5 0.85  0.725 -175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.226810E+00 -0.300989E-01  0.640936E+04
 458.0 162.5 0.85  0.775 -175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.234815E+00 -0.253896E-01  0.640936E+04
 458.0 162.5 0.85  0.825 -175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.247606E+00 -0.202441E-01  0.640936E+04
 458.0 162.5 0.85  0.875 -175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.269000E+00 -0.144689E-01  0.640936E+04
 458.0 162.5 0.85  0.925 -175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.308876E+00 -0.761406E-02  0.640936E+04
 458.0 162.5 0.85  0.975 -175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.408018E+00  0.197411E-02  0.640936E+04
 458.0 162.5 0.85 -0.975 -165.0 -1.000000  0.000000 -0.140052E+00 -0.102264E+01  0.210953E+00 -0.557062E-02  0.640936E+04
 458.0 162.5 0.85 -0.925 -165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.249924E+00 -0.210956E-01  0.640936E+04
 458.0 162.5 0.85 -0.875 -165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.271904E+00 -0.319426E-01  0.640936E+04
 458.0 162.5 0.85 -0.825 -165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.285590E+00 -0.405875E-01  0.640936E+04
 458.0 162.5 0.85 -0.775 -165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.294021E+00 -0.477387E-01  0.640936E+04
 458.0 162.5 0.85 -0.725 -165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.298807E+00 -0.537335E-01  0.640936E+04
 458.0 162.5 0.85 -0.675 -165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.300953E+00 -0.587740E-01  0.640936E+04
 458.0 162.5 0.85 -0.625 -165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.301144E+00 -0.629982E-01  0.640936E+04
 458.0 162.5 0.85 -0.575 -165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.299872E+00 -0.665083E-01  0.640936E+04
 458.0 162.5 0.85 -0.525 -165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.297502E+00 -0.693845E-01  0.640936E+04
 458.0 162.5 0.85 -0.475 -165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.294313E+00 -0.716916E-01  0.640936E+04
 458.0 162.5 0.85 -0.425 -165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.290521E+00 -0.734838E-01  0.640936E+04
 458.0 162.5 0.85 -0.375 -165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.286298E+00 -0.748069E-01  0.640936E+04
 458.0 162.5 0.85 -0.325 -165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.281778E+00 -0.757004E-01  0.640936E+04
 458.0 162.5 0.85 -0.275 -165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.277072E+00 -0.761985E-01  0.640936E+04
 458.0 162.5 0.85 -0.225 -165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.272269E+00 -0.763311E-01  0.640936E+04
 458.0 162.5 0.85 -0.175 -165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.267444E+00 -0.761245E-01  0.640936E+04
 458.0 162.5 0.85 -0.125 -165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.262658E+00 -0.756020E-01  0.640936E+04
 458.0 162.5 0.85 -0.075 -165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.257965E+00 -0.747841E-01  0.640936E+04
 458.0 162.5 0.85 -0.025 -165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.253409E+00 -0.736890E-01  0.640936E+04
 458.0 162.5 0.85  0.025 -165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.249031E+00 -0.723327E-01  0.640936E+04
 458.0 162.5 0.85  0.075 -165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.244868E+00 -0.707293E-01  0.640936E+04
 458.0 162.5 0.85  0.125 -165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.240956E+00 -0.688911E-01  0.640936E+04
 458.0 162.5 0.85  0.175 -165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.237329E+00 -0.668289E-01  0.640936E+04
 458.0 162.5 0.85  0.225 -165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.234023E+00 -0.645514E-01  0.640936E+04
 458.0 162.5 0.85  0.275 -165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.231078E+00 -0.620660E-01  0.640936E+04
 458.0 162.5 0.85  0.325 -165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.228536E+00 -0.593782E-01  0.640936E+04
 458.0 162.5 0.85  0.375 -165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.226452E+00 -0.564917E-01  0.640936E+04
 458.0 162.5 0.85  0.425 -165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.224890E+00 -0.534081E-01  0.640936E+04
 458.0 162.5 0.85  0.475 -165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.223935E+00 -0.501261E-01  0.640936E+04
 458.0 162.5 0.85  0.525 -165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.223700E+00 -0.466418E-01  0.640936E+04
 458.0 162.5 0.85  0.575 -165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.224343E+00 -0.429467E-01  0.640936E+04
 458.0 162.5 0.85  0.625 -165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.226092E+00 -0.390265E-01  0.640936E+04
 458.0 162.5 0.85  0.675 -165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.229295E+00 -0.348588E-01  0.640936E+04
 458.0 162.5 0.85  0.725 -165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.234510E+00 -0.304073E-01  0.640936E+04
 458.0 162.5 0.85  0.775 -165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.242692E+00 -0.256134E-01  0.640936E+04
 458.0 162.5 0.85  0.825 -165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.255622E+00 -0.203760E-01  0.640936E+04
 458.0 162.5 0.85  0.875 -165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.277058E+00 -0.145015E-01  0.640936E+04
 458.0 162.5 0.85  0.925 -165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.316710E+00 -0.754284E-02  0.640936E+04
 458.0 162.5 0.85  0.975 -165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.414535E+00  0.212955E-02  0.640936E+04
 458.0 162.5 0.85 -0.975 -155.0 -1.000000  0.000000 -0.137726E+00 -0.101361E+01  0.209223E+00 -0.536071E-02  0.640936E+04
 458.0 162.5 0.85 -0.925 -155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.248441E+00 -0.213603E-01  0.640936E+04
 458.0 162.5 0.85 -0.875 -155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.271158E+00 -0.325940E-01  0.640936E+04
 458.0 162.5 0.85 -0.825 -155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.285701E+00 -0.415437E-01  0.640936E+04
 458.0 162.5 0.85 -0.775 -155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.295012E+00 -0.489383E-01  0.640936E+04
 458.0 162.5 0.85 -0.725 -155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.300661E+00 -0.551298E-01  0.640936E+04
 458.0 162.5 0.85 -0.675 -155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.303637E+00 -0.603301E-01  0.640936E+04
 458.0 162.5 0.85 -0.625 -155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.304617E+00 -0.646843E-01  0.640936E+04
 458.0 162.5 0.85 -0.575 -155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.304090E+00 -0.682997E-01  0.640936E+04
 458.0 162.5 0.85 -0.525 -155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.302422E+00 -0.712604E-01  0.640936E+04
 458.0 162.5 0.85 -0.475 -155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.299891E+00 -0.736342E-01  0.640936E+04
 458.0 162.5 0.85 -0.425 -155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.296718E+00 -0.754775E-01  0.640936E+04
 458.0 162.5 0.85 -0.375 -155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.293075E+00 -0.768380E-01  0.640936E+04
 458.0 162.5 0.85 -0.325 -155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.289101E+00 -0.777565E-01  0.640936E+04
 458.0 162.5 0.85 -0.275 -155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.284910E+00 -0.782685E-01  0.640936E+04
 458.0 162.5 0.85 -0.225 -155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.280594E+00 -0.784048E-01  0.640936E+04
 458.0 162.5 0.85 -0.175 -155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.276229E+00 -0.781924E-01  0.640936E+04
 458.0 162.5 0.85 -0.125 -155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.271881E+00 -0.776553E-01  0.640936E+04
 458.0 162.5 0.85 -0.075 -155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.267606E+00 -0.768145E-01  0.640936E+04
 458.0 162.5 0.85 -0.025 -155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.263452E+00 -0.756885E-01  0.640936E+04
 458.0 162.5 0.85  0.025 -155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.259462E+00 -0.742936E-01  0.640936E+04
 458.0 162.5 0.85  0.075 -155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.255676E+00 -0.726442E-01  0.640936E+04
 458.0 162.5 0.85  0.125 -155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.252133E+00 -0.707527E-01  0.640936E+04
 458.0 162.5 0.85  0.175 -155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.248868E+00 -0.686298E-01  0.640936E+04
 458.0 162.5 0.85  0.225 -155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.245921E+00 -0.662844E-01  0.640936E+04
 458.0 162.5 0.85  0.275 -155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.243334E+00 -0.637237E-01  0.640936E+04
 458.0 162.5 0.85  0.325 -155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.241153E+00 -0.609531E-01  0.640936E+04
 458.0 162.5 0.85  0.375 -155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.239433E+00 -0.579761E-01  0.640936E+04
 458.0 162.5 0.85  0.425 -155.0 -1.000000  0.000000 -0.485085E+00 -0.113388E+01  0.238242E+00 -0.547938E-01  0.640936E+04
 458.0 162.5 0.85  0.475 -155.0 -1.000000  0.000000 -0.461142E+00 -0.112433E+01  0.237665E+00 -0.514049E-01  0.640936E+04
 458.0 162.5 0.85  0.525 -155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.237818E+00 -0.478047E-01  0.640936E+04
 458.0 162.5 0.85  0.575 -155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.238857E+00 -0.439842E-01  0.640936E+04
 458.0 162.5 0.85  0.625 -155.0 -1.000000  0.000000 -0.380073E+00 -0.109216E+01  0.241010E+00 -0.399284E-01  0.640936E+04
 458.0 162.5 0.85  0.675 -155.0 -1.000000  0.000000 -0.349618E+00 -0.108029E+01  0.244619E+00 -0.356140E-01  0.640936E+04
 458.0 162.5 0.85  0.725 -155.0 -1.000000  0.000000 -0.317104E+00 -0.106788E+01  0.250231E+00 -0.310039E-01  0.640936E+04
 458.0 162.5 0.85  0.775 -155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.258776E+00 -0.260383E-01  0.640936E+04
 458.0 162.5 0.85  0.825 -155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.271980E+00 -0.206156E-01  0.640936E+04
 458.0 162.5 0.85  0.875 -155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.293478E+00 -0.145429E-01  0.640936E+04
 458.0 162.5 0.85  0.925 -155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.332619E+00 -0.738034E-02  0.640936E+04
 458.0 162.5 0.85  0.975 -155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.427660E+00  0.244962E-02  0.640936E+04
 458.0 162.5 0.85 -0.975 -145.0 -1.000000  0.000000 -0.134022E+00 -0.100106E+01  0.206601E+00 -0.499975E-02  0.640936E+04
 458.0 162.5 0.85 -0.925 -145.0 -1.000000  0.000000 -0.248314E+00 -0.101145E+01  0.246104E+00 -0.216949E-01  0.640936E+04
 458.0 162.5 0.85 -0.875 -145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.269870E+00 -0.335200E-01  0.640936E+04
 458.0 162.5 0.85 -0.825 -145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.285662E+00 -0.429447E-01  0.640936E+04
 458.0 162.5 0.85 -0.775 -145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.296267E+00 -0.507233E-01  0.640936E+04
 458.0 162.5 0.85 -0.725 -145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.303198E+00 -0.572275E-01  0.640936E+04
 458.0 162.5 0.85 -0.675 -145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.307413E+00 -0.626835E-01  0.640936E+04
 458.0 162.5 0.85 -0.625 -145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.309577E+00 -0.672465E-01  0.640936E+04
 458.0 162.5 0.85 -0.575 -145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.310175E+00 -0.710319E-01  0.640936E+04
 458.0 162.5 0.85 -0.525 -145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.309570E+00 -0.741292E-01  0.640936E+04
 458.0 162.5 0.85 -0.475 -145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.308044E+00 -0.766110E-01  0.640936E+04
 458.0 162.5 0.85 -0.425 -145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.305820E+00 -0.785372E-01  0.640936E+04
 458.0 162.5 0.85 -0.375 -145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.303073E+00 -0.799583E-01  0.640936E+04
 458.0 162.5 0.85 -0.325 -145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.299947E+00 -0.809176E-01  0.640936E+04
 458.0 162.5 0.85 -0.275 -145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.296559E+00 -0.814521E-01  0.640936E+04
 458.0 162.5 0.85 -0.225 -145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.293006E+00 -0.815944E-01  0.640936E+04
 458.0 162.5 0.85 -0.175 -145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.289370E+00 -0.813727E-01  0.640936E+04
 458.0 162.5 0.85 -0.125 -145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.285720E+00 -0.808119E-01  0.640936E+04
 458.0 162.5 0.85 -0.075 -145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.282116E+00 -0.799338E-01  0.640936E+04
 458.0 162.5 0.85 -0.025 -145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.278610E+00 -0.787576E-01  0.640936E+04
 458.0 162.5 0.85  0.025 -145.0 -1.000000  0.000000 -0.634041E+00 -0.109671E+01  0.275249E+00 -0.773001E-01  0.640936E+04
 458.0 162.5 0.85  0.075 -145.0 -1.000000  0.000000 -0.622054E+00 -0.109379E+01  0.272078E+00 -0.755761E-01  0.640936E+04
 458.0 162.5 0.85  0.125 -145.0 -1.000000  0.000000 -0.608302E+00 -0.109044E+01  0.269138E+00 -0.735982E-01  0.640936E+04
 458.0 162.5 0.85  0.175 -145.0 -1.000000  0.000000 -0.592860E+00 -0.108668E+01  0.266470E+00 -0.713772E-01  0.640936E+04
 458.0 162.5 0.85  0.225 -145.0 -1.000000  0.000000 -0.575791E+00 -0.108253E+01  0.264117E+00 -0.689222E-01  0.640936E+04
 458.0 162.5 0.85  0.275 -145.0 -1.000000  0.000000 -0.557145E+00 -0.107800E+01  0.262124E+00 -0.662403E-01  0.640936E+04
 458.0 162.5 0.85  0.325 -145.0 -1.000000  0.000000 -0.536959E+00 -0.107311E+01  0.260541E+00 -0.633367E-01  0.640936E+04
 458.0 162.5 0.85  0.375 -145.0 -1.000000  0.000000 -0.515257E+00 -0.106788E+01  0.259426E+00 -0.602146E-01  0.640936E+04
 458.0 162.5 0.85  0.425 -145.0 -1.000000  0.000000 -0.492047E+00 -0.106233E+01  0.258849E+00 -0.568748E-01  0.640936E+04
 458.0 162.5 0.85  0.475 -145.0 -1.000000  0.000000 -0.467316E+00 -0.105647E+01  0.258898E+00 -0.533156E-01  0.640936E+04
 458.0 162.5 0.85  0.525 -145.0 -1.000000  0.000000 -0.441033E+00 -0.105032E+01  0.259689E+00 -0.495316E-01  0.640936E+04
 458.0 162.5 0.85  0.575 -145.0 -1.000000  0.000000 -0.413134E+00 -0.104393E+01  0.261378E+00 -0.455131E-01  0.640936E+04
 458.0 162.5 0.85  0.625 -145.0 -1.000000  0.000000 -0.383517E+00 -0.103733E+01  0.264187E+00 -0.412444E-01  0.640936E+04
 458.0 162.5 0.85  0.675 -145.0 -1.000000  0.000000 -0.352022E+00 -0.103058E+01  0.268449E+00 -0.367010E-01  0.640936E+04
 458.0 162.5 0.85  0.725 -145.0 -1.000000  0.000000 -0.318400E+00 -0.102377E+01  0.274687E+00 -0.318451E-01  0.640936E+04
 458.0 162.5 0.85  0.775 -145.0 -1.000000  0.000000 -0.282256E+00 -0.101704E+01  0.283787E+00 -0.266161E-01  0.640936E+04
 458.0 162.5 0.85  0.825 -145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.297385E+00 -0.209122E-01  0.640936E+04
 458.0 162.5 0.85  0.875 -145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.318904E+00 -0.145440E-01  0.640936E+04
 458.0 162.5 0.85  0.925 -145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.357109E+00 -0.708590E-02  0.640936E+04
 458.0 162.5 0.85  0.975 -145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.447573E+00  0.295228E-02  0.640936E+04
 458.0 162.5 0.85 -0.975 -135.0 -1.000000  0.000000 -0.128678E+00 -0.986156E+00  0.203062E+00 -0.443172E-02  0.640936E+04
 458.0 162.5 0.85 -0.925 -135.0 -1.000000  0.000000 -0.246502E+00 -0.971465E+00  0.242789E+00 -0.220173E-01  0.640936E+04
 458.0 162.5 0.85 -0.875 -135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.267857E+00 -0.346508E-01  0.640936E+04
 458.0 162.5 0.85 -0.825 -135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.285250E+00 -0.447437E-01  0.640936E+04
 458.0 162.5 0.85 -0.775 -135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.297546E+00 -0.530721E-01  0.640936E+04
 458.0 162.5 0.85 -0.725 -135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.306168E+00 -0.600294E-01  0.640936E+04
 458.0 162.5 0.85 -0.675 -135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.312034E+00 -0.658592E-01  0.640936E+04
 458.0 162.5 0.85 -0.625 -135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.315790E+00 -0.707298E-01  0.640936E+04
 458.0 162.5 0.85 -0.575 -135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.317910E+00 -0.747665E-01  0.640936E+04
 458.0 162.5 0.85 -0.525 -135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.318758E+00 -0.780669E-01  0.640936E+04
 458.0 162.5 0.85 -0.475 -135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.318614E+00 -0.807097E-01  0.640936E+04
 458.0 162.5 0.85 -0.425 -135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.317704E+00 -0.827598E-01  0.640936E+04
 458.0 162.5 0.85 -0.375 -135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.316209E+00 -0.842718E-01  0.640936E+04
 458.0 162.5 0.85 -0.325 -135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.314276E+00 -0.852920E-01  0.640936E+04
 458.0 162.5 0.85 -0.275 -135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.312029E+00 -0.858605E-01  0.640936E+04
 458.0 162.5 0.85 -0.225 -135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.309570E+00 -0.860118E-01  0.640936E+04
 458.0 162.5 0.85 -0.175 -135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.306984E+00 -0.857761E-01  0.640936E+04
 458.0 162.5 0.85 -0.125 -135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.304349E+00 -0.851797E-01  0.640936E+04
 458.0 162.5 0.85 -0.075 -135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.301727E+00 -0.842457E-01  0.640936E+04
 458.0 162.5 0.85 -0.025 -135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.299178E+00 -0.829944E-01  0.640936E+04
 458.0 162.5 0.85  0.025 -135.0 -1.000000  0.000000 -0.650081E+00 -0.976054E+00  0.296753E+00 -0.814433E-01  0.640936E+04
 458.0 162.5 0.85  0.075 -135.0 -1.000000  0.000000 -0.637560E+00 -0.975350E+00  0.294502E+00 -0.796079E-01  0.640936E+04
 458.0 162.5 0.85  0.125 -135.0 -1.000000  0.000000 -0.623191E+00 -0.974564E+00  0.292471E+00 -0.775013E-01  0.640936E+04
 458.0 162.5 0.85  0.175 -135.0 -1.000000  0.000000 -0.607051E+00 -0.973711E+00  0.290706E+00 -0.751346E-01  0.640936E+04
 458.0 162.5 0.85  0.225 -135.0 -1.000000  0.000000 -0.589205E+00 -0.972809E+00  0.289254E+00 -0.725172E-01  0.640936E+04
 458.0 162.5 0.85  0.275 -135.0 -1.000000  0.000000 -0.569704E+00 -0.971876E+00  0.288165E+00 -0.696561E-01  0.640936E+04
 458.0 162.5 0.85  0.325 -135.0 -1.000000  0.000000 -0.548585E+00 -0.970934E+00  0.287491E+00 -0.665567E-01  0.640936E+04
 458.0 162.5 0.85  0.375 -135.0 -1.000000  0.000000 -0.525871E+00 -0.970009E+00  0.287296E+00 -0.632219E-01  0.640936E+04
 458.0 162.5 0.85  0.425 -135.0 -1.000000  0.000000 -0.501569E+00 -0.969132E+00  0.287650E+00 -0.596524E-01  0.640936E+04
 458.0 162.5 0.85  0.475 -135.0 -1.000000  0.000000 -0.475667E+00 -0.968338E+00  0.288645E+00 -0.558459E-01  0.640936E+04
 458.0 162.5 0.85  0.525 -135.0 -1.000000  0.000000 -0.448133E+00 -0.967676E+00  0.290393E+00 -0.517966E-01  0.640936E+04
 458.0 162.5 0.85  0.575 -135.0 -1.000000  0.000000 -0.418901E+00 -0.967205E+00  0.293047E+00 -0.474943E-01  0.640936E+04
 458.0 162.5 0.85  0.625 -135.0 -1.000000  0.000000 -0.387868E+00 -0.967003E+00  0.296819E+00 -0.429226E-01  0.640936E+04
 458.0 162.5 0.85  0.675 -135.0 -1.000000  0.000000 -0.354877E+00 -0.967176E+00  0.302020E+00 -0.380567E-01  0.640936E+04
 458.0 162.5 0.85  0.725 -135.0 -1.000000  0.000000 -0.319683E+00 -0.967876E+00  0.309136E+00 -0.328582E-01  0.640936E+04
 458.0 162.5 0.85  0.775 -135.0 -1.000000  0.000000 -0.281900E+00 -0.969326E+00  0.318978E+00 -0.272670E-01  0.640936E+04
 458.0 162.5 0.85  0.825 -135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.333036E+00 -0.211839E-01  0.640936E+04
 458.0 162.5 0.85  0.875 -135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.354408E+00 -0.144269E-01  0.640936E+04
 458.0 162.5 0.85  0.925 -135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.390989E+00 -0.659712E-02  0.640936E+04
 458.0 162.5 0.85  0.975 -135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.474536E+00  0.366311E-02  0.640936E+04
 458.0 162.5 0.85 -0.975 -125.0 -1.000000  0.000000 -0.121339E+00 -0.970451E+00  0.198581E+00 -0.358136E-02  0.640936E+04
 458.0 162.5 0.85 -0.925 -125.0 -1.000000  0.000000 -0.243247E+00 -0.926132E+00  0.238347E+00 -0.222057E-01  0.640936E+04
 458.0 162.5 0.85 -0.875 -125.0 -1.000000  0.000000 -0.333305E+00 -0.899294E+00  0.264892E+00 -0.358773E-01  0.640936E+04
 458.0 162.5 0.85 -0.825 -125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.284203E+00 -0.468637E-01  0.640936E+04
 458.0 162.5 0.85 -0.775 -125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.298571E+00 -0.559457E-01  0.640936E+04
 458.0 162.5 0.85 -0.725 -125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.309302E+00 -0.635351E-01  0.640936E+04
 458.0 162.5 0.85 -0.675 -125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.317254E+00 -0.698928E-01  0.640936E+04
 458.0 162.5 0.85 -0.625 -125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.323044E+00 -0.752020E-01  0.640936E+04
 458.0 162.5 0.85 -0.575 -125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.327131E+00 -0.795999E-01  0.640936E+04
 458.0 162.5 0.85 -0.525 -125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.329873E+00 -0.831938E-01  0.640936E+04
 458.0 162.5 0.85 -0.475 -125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.331550E+00 -0.860703E-01  0.640936E+04
 458.0 162.5 0.85 -0.425 -125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.332390E+00 -0.883008E-01  0.640936E+04
 458.0 162.5 0.85 -0.375 -125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.332576E+00 -0.899454E-01  0.640936E+04
 458.0 162.5 0.85 -0.325 -125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.332263E+00 -0.910548E-01  0.640936E+04
 458.0 162.5 0.85 -0.275 -125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.331578E+00 -0.916729E-01  0.640936E+04
 458.0 162.5 0.85 -0.225 -125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.330630E+00 -0.918374E-01  0.640936E+04
 458.0 162.5 0.85 -0.175 -125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.329511E+00 -0.915812E-01  0.640936E+04
 458.0 162.5 0.85 -0.125 -125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.328302E+00 -0.909327E-01  0.640936E+04
 458.0 162.5 0.85 -0.075 -125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.327076E+00 -0.899170E-01  0.640936E+04
 458.0 162.5 0.85 -0.025 -125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.325895E+00 -0.885560E-01  0.640936E+04
 458.0 162.5 0.85  0.025 -125.0 -1.000000  0.000000 -0.671926E+00 -0.826484E+00  0.324818E+00 -0.868685E-01  0.640936E+04
 458.0 162.5 0.85  0.075 -125.0 -1.000000  0.000000 -0.658605E+00 -0.828762E+00  0.323900E+00 -0.848712E-01  0.640936E+04
 458.0 162.5 0.85  0.125 -125.0 -1.000000  0.000000 -0.643315E+00 -0.831423E+00  0.323192E+00 -0.825780E-01  0.640936E+04
 458.0 162.5 0.85  0.175 -125.0 -1.000000  0.000000 -0.626138E+00 -0.834471E+00  0.322746E+00 -0.800009E-01  0.640936E+04
 458.0 162.5 0.85  0.225 -125.0 -1.000000  0.000000 -0.607141E+00 -0.837919E+00  0.322613E+00 -0.771496E-01  0.640936E+04
 458.0 162.5 0.85  0.275 -125.0 -1.000000  0.000000 -0.586378E+00 -0.841783E+00  0.322847E+00 -0.740319E-01  0.640936E+04
 458.0 162.5 0.85  0.325 -125.0 -1.000000  0.000000 -0.563890E+00 -0.846088E+00  0.323505E+00 -0.706533E-01  0.640936E+04
 458.0 162.5 0.85  0.375 -125.0 -1.000000  0.000000 -0.539701E+00 -0.850865E+00  0.324652E+00 -0.670171E-01  0.640936E+04
 458.0 162.5 0.85  0.425 -125.0 -1.000000  0.000000 -0.513820E+00 -0.856154E+00  0.326360E+00 -0.631238E-01  0.640936E+04
 458.0 162.5 0.85  0.475 -125.0 -1.000000  0.000000 -0.486237E+00 -0.862006E+00  0.328717E+00 -0.589715E-01  0.640936E+04
 458.0 162.5 0.85  0.525 -125.0 -1.000000  0.000000 -0.456921E+00 -0.868488E+00  0.331832E+00 -0.545544E-01  0.640936E+04
 458.0 162.5 0.85  0.575 -125.0 -1.000000  0.000000 -0.425812E+00 -0.875684E+00  0.335844E+00 -0.498623E-01  0.640936E+04
 458.0 162.5 0.85  0.625 -125.0 -1.000000  0.000000 -0.392811E+00 -0.883706E+00  0.340945E+00 -0.448792E-01  0.640936E+04
 458.0 162.5 0.85  0.675 -125.0 -1.000000  0.000000 -0.357768E+00 -0.892700E+00  0.347407E+00 -0.395808E-01  0.640936E+04
 458.0 162.5 0.85  0.725 -125.0 -1.000000  0.000000 -0.320454E+00 -0.902869E+00  0.355651E+00 -0.339302E-01  0.640936E+04
 458.0 162.5 0.85  0.775 -125.0 -1.000000  0.000000 -0.280512E+00 -0.914503E+00  0.366368E+00 -0.278706E-01  0.640936E+04
 458.0 162.5 0.85  0.825 -125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.380819E+00 -0.213093E-01  0.640936E+04
 458.0 162.5 0.85  0.875 -125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.401620E+00 -0.140804E-01  0.640936E+04
 458.0 162.5 0.85  0.925 -125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.435426E+00 -0.582884E-02  0.640936E+04
 458.0 162.5 0.85  0.975 -125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.508871E+00  0.461354E-02  0.640936E+04
 458.0 162.5 0.85 -0.975 -115.0 -1.000000  0.000000 -0.111558E+00 -0.955839E+00  0.193144E+00 -0.235490E-02  0.640936E+04
 458.0 162.5 0.85 -0.925 -115.0 -1.000000  0.000000 -0.237709E+00 -0.878816E+00  0.232612E+00 -0.220868E-01  0.640936E+04
 458.0 162.5 0.85 -0.875 -115.0 -1.000000  0.000000 -0.333699E+00 -0.824845E+00  0.260724E+00 -0.370328E-01  0.640936E+04
 458.0 162.5 0.85 -0.825 -115.0 -1.000000  0.000000 -0.411967E+00 -0.783538E+00  0.282230E+00 -0.491797E-01  0.640936E+04
 458.0 162.5 0.85 -0.775 -115.0 -1.000000  0.000000 -0.477169E+00 -0.750783E+00  0.299058E+00 -0.592742E-01  0.640936E+04
 458.0 162.5 0.85 -0.725 -115.0 -1.000000  0.000000 -0.531905E+00 -0.724340E+00  0.312348E+00 -0.677331E-01  0.640936E+04
 458.0 162.5 0.85 -0.675 -115.0 -1.000000  0.000000 -0.577893E+00 -0.702811E+00  0.322878E+00 -0.748297E-01  0.640936E+04
 458.0 162.5 0.85 -0.625 -115.0 -1.000000  0.000000 -0.616370E+00 -0.685247E+00  0.331221E+00 -0.807608E-01  0.640936E+04
 458.0 162.5 0.85 -0.575 -115.0 -1.000000  0.000000 -0.648286E+00 -0.670974E+00  0.337812E+00 -0.856760E-01  0.640936E+04
 458.0 162.5 0.85 -0.525 -115.0 -1.000000  0.000000 -0.674390E+00 -0.659489E+00  0.342997E+00 -0.896935E-01  0.640936E+04
 458.0 162.5 0.85 -0.475 -115.0 -1.000000  0.000000 -0.695298E+00 -0.650410E+00  0.347051E+00 -0.929094E-01  0.640936E+04
 458.0 162.5 0.85 -0.425 -115.0 -1.000000  0.000000 -0.711517E+00 -0.643437E+00  0.350201E+00 -0.954032E-01  0.640936E+04
 458.0 162.5 0.85 -0.375 -115.0 -1.000000  0.000000 -0.723479E+00 -0.638333E+00  0.352634E+00 -0.972419E-01  0.640936E+04
 458.0 162.5 0.85 -0.325 -115.0 -1.000000  0.000000 -0.731551E+00 -0.634907E+00  0.354507E+00 -0.984823E-01  0.640936E+04
 458.0 162.5 0.85 -0.275 -115.0 -1.000000  0.000000 -0.736049E+00 -0.633005E+00  0.355954E+00 -0.991734E-01  0.640936E+04
 458.0 162.5 0.85 -0.225 -115.0 -1.000000  0.000000 -0.737246E+00 -0.632499E+00  0.357088E+00 -0.993573E-01  0.640936E+04
 458.0 162.5 0.85 -0.175 -115.0 -1.000000  0.000000 -0.735381E+00 -0.633287E+00  0.358009E+00 -0.990707E-01  0.640936E+04
 458.0 162.5 0.85 -0.125 -115.0 -1.000000  0.000000 -0.730662E+00 -0.635284E+00  0.358803E+00 -0.983457E-01  0.640936E+04
 458.0 162.5 0.85 -0.075 -115.0 -1.000000  0.000000 -0.723273E+00 -0.638421E+00  0.359549E+00 -0.972102E-01  0.640936E+04
 458.0 162.5 0.85 -0.025 -115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.360317E+00 -0.956885E-01  0.640936E+04
 458.0 162.5 0.85  0.025 -115.0 -1.000000  0.000000 -0.701101E+00 -0.647908E+00  0.361170E+00 -0.938019E-01  0.640936E+04
 458.0 162.5 0.85  0.075 -115.0 -1.000000  0.000000 -0.686580E+00 -0.654183E+00  0.362169E+00 -0.915688E-01  0.640936E+04
 458.0 162.5 0.85  0.125 -115.0 -1.000000  0.000000 -0.669916E+00 -0.661446E+00  0.363371E+00 -0.890051E-01  0.640936E+04
 458.0 162.5 0.85  0.175 -115.0 -1.000000  0.000000 -0.651197E+00 -0.669685E+00  0.364832E+00 -0.861242E-01  0.640936E+04
 458.0 162.5 0.85  0.225 -115.0 -1.000000  0.000000 -0.630500E+00 -0.678896E+00  0.366607E+00 -0.829373E-01  0.640936E+04
 458.0 162.5 0.85  0.275 -115.0 -1.000000  0.000000 -0.607885E+00 -0.689087E+00  0.368752E+00 -0.794534E-01  0.640936E+04
 458.0 162.5 0.85  0.325 -115.0 -1.000000  0.000000 -0.583401E+00 -0.700272E+00  0.371326E+00 -0.756791E-01  0.640936E+04
 458.0 162.5 0.85  0.375 -115.0 -1.000000  0.000000 -0.557078E+00 -0.712481E+00  0.374393E+00 -0.716188E-01  0.640936E+04
 458.0 162.5 0.85  0.425 -115.0 -1.000000  0.000000 -0.528934E+00 -0.725752E+00  0.378020E+00 -0.672743E-01  0.640936E+04
 458.0 162.5 0.85  0.475 -115.0 -1.000000  0.000000 -0.498968E+00 -0.740142E+00  0.382286E+00 -0.626446E-01  0.640936E+04
 458.0 162.5 0.85  0.525 -115.0 -1.000000  0.000000 -0.467156E+00 -0.755722E+00  0.387285E+00 -0.577255E-01  0.640936E+04
 458.0 162.5 0.85  0.575 -115.0 -1.000000  0.000000 -0.433452E+00 -0.772587E+00  0.393131E+00 -0.525083E-01  0.640936E+04
 458.0 162.5 0.85  0.625 -115.0 -1.000000  0.000000 -0.397773E+00 -0.790862E+00  0.399973E+00 -0.469793E-01  0.640936E+04
 458.0 162.5 0.85  0.675 -115.0 -1.000000  0.000000 -0.359993E+00 -0.810712E+00  0.408015E+00 -0.411174E-01  0.640936E+04
 458.0 162.5 0.85  0.725 -115.0 -1.000000  0.000000 -0.319918E+00 -0.832360E+00  0.417566E+00 -0.348905E-01  0.640936E+04
 458.0 162.5 0.85  0.775 -115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.429126E+00 -0.282497E-01  0.640936E+04
 458.0 162.5 0.85  0.825 -115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.443608E+00 -0.211165E-01  0.640936E+04
 458.0 162.5 0.85  0.875 -115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.462924E+00 -0.133532E-01  0.640936E+04
 458.0 162.5 0.85  0.925 -115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.492023E+00 -0.467261E-02  0.640936E+04
 458.0 162.5 0.85  0.975 -115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.550935E+00  0.583780E-02  0.640936E+04
 458.0 162.5 0.85 -0.975 -105.0 -1.000000  0.000000 -0.988125E-01 -0.944500E+00  0.186753E+00 -0.643109E-03  0.640936E+04
 458.0 162.5 0.85 -0.925 -105.0 -1.000000  0.000000 -0.228688E+00 -0.833855E+00  0.225413E+00 -0.214198E-01  0.640936E+04
 458.0 162.5 0.85 -0.875 -105.0 -1.000000  0.000000 -0.331764E+00 -0.749064E+00  0.255076E+00 -0.378648E-01  0.640936E+04
 458.0 162.5 0.85 -0.825 -105.0 -1.000000  0.000000 -0.417343E+00 -0.680812E+00  0.279025E+00 -0.514866E-01  0.640936E+04
 458.0 162.5 0.85 -0.775 -105.0 -1.000000  0.000000 -0.489363E+00 -0.624802E+00  0.298722E+00 -0.629291E-01  0.640936E+04
 458.0 162.5 0.85 -0.725 -105.0 -1.000000  0.000000 -0.550211E+00 -0.578442E+00  0.315096E+00 -0.725824E-01  0.640936E+04
 458.0 162.5 0.85 -0.675 -105.0 -1.000000  0.000000 -0.601553E+00 -0.539975E+00  0.328809E+00 -0.807180E-01  0.640936E+04
 458.0 162.5 0.85 -0.625 -105.0 -1.000000  0.000000 -0.644639E+00 -0.508134E+00  0.340367E+00 -0.875389E-01  0.640936E+04
 458.0 162.5 0.85 -0.575 -105.0 -1.000000  0.000000 -0.680453E+00 -0.481961E+00  0.350170E+00 -0.932043E-01  0.640936E+04
 458.0 162.5 0.85 -0.525 -105.0 -1.000000  0.000000 -0.709793E+00 -0.460713E+00  0.358539E+00 -0.978426E-01  0.640936E+04
 458.0 162.5 0.85 -0.475 -105.0 -1.000000  0.000000 -0.733318E+00 -0.443799E+00  0.365739E+00 -0.101560E+00  0.640936E+04
 458.0 162.5 0.85 -0.425 -105.0 -1.000000  0.000000 -0.751584E+00 -0.430739E+00  0.371988E+00 -0.104445E+00  0.640936E+04
 458.0 162.5 0.85 -0.375 -105.0 -1.000000  0.000000 -0.765063E+00 -0.421143E+00  0.377474E+00 -0.106574E+00  0.640936E+04
 458.0 162.5 0.85 -0.325 -105.0 -1.000000  0.000000 -0.774162E+00 -0.414685E+00  0.382354E+00 -0.108010E+00  0.640936E+04
 458.0 162.5 0.85 -0.275 -105.0 -1.000000  0.000000 -0.779234E+00 -0.411092E+00  0.386764E+00 -0.108811E+00  0.640936E+04
 458.0 162.5 0.85 -0.225 -105.0 -1.000000  0.000000 -0.780583E+00 -0.410136E+00  0.390823E+00 -0.109024E+00  0.640936E+04
 458.0 162.5 0.85 -0.175 -105.0 -1.000000  0.000000 -0.778480E+00 -0.411625E+00  0.394634E+00 -0.108692E+00  0.640936E+04
 458.0 162.5 0.85 -0.125 -105.0 -1.000000  0.000000 -0.773160E+00 -0.415395E+00  0.398288E+00 -0.107852E+00  0.640936E+04
 458.0 162.5 0.85 -0.075 -105.0 -1.000000  0.000000 -0.764831E+00 -0.421308E+00  0.401870E+00 -0.106537E+00  0.640936E+04
 458.0 162.5 0.85 -0.025 -105.0 -1.000000  0.000000 -0.753674E+00 -0.429249E+00  0.405454E+00 -0.104775E+00  0.640936E+04
 458.0 162.5 0.85  0.025 -105.0 -1.000000  0.000000 -0.739852E+00 -0.439119E+00  0.409108E+00 -0.102592E+00  0.640936E+04
 458.0 162.5 0.85  0.075 -105.0 -1.000000  0.000000 -0.723506E+00 -0.450840E+00  0.412896E+00 -0.100010E+00  0.640936E+04
 458.0 162.5 0.85  0.125 -105.0 -1.000000  0.000000 -0.704761E+00 -0.464345E+00  0.416880E+00 -0.970473E-01  0.640936E+04
 458.0 162.5 0.85  0.175 -105.0 -1.000000  0.000000 -0.683723E+00 -0.479584E+00  0.421115E+00 -0.937214E-01  0.640936E+04
 458.0 162.5 0.85  0.225 -105.0 -1.000000  0.000000 -0.660486E+00 -0.496520E+00  0.425658E+00 -0.900462E-01  0.640936E+04
 458.0 162.5 0.85  0.275 -105.0 -1.000000  0.000000 -0.635128E+00 -0.515129E+00  0.430562E+00 -0.860338E-01  0.640936E+04
 458.0 162.5 0.85  0.325 -105.0 -1.000000  0.000000 -0.607713E+00 -0.535398E+00  0.435881E+00 -0.816936E-01  0.640936E+04
 458.0 162.5 0.85  0.375 -105.0 -1.000000  0.000000 -0.578292E+00 -0.557331E+00  0.441668E+00 -0.770332E-01  0.640936E+04
 458.0 162.5 0.85  0.425 -105.0 -1.000000  0.000000 -0.546901E+00 -0.580942E+00  0.447977E+00 -0.720575E-01  0.640936E+04
 458.0 162.5 0.85  0.475 -105.0 -1.000000  0.000000 -0.513558E+00 -0.606265E+00  0.454862E+00 -0.667691E-01  0.640936E+04
 458.0 162.5 0.85  0.525 -105.0 -1.000000  0.000000 -0.478268E+00 -0.633349E+00  0.462382E+00 -0.611675E-01  0.640936E+04
 458.0 162.5 0.85  0.575 -105.0 -1.000000  0.000000 -0.441012E+00 -0.662265E+00  0.470598E+00 -0.552491E-01  0.640936E+04
 458.0 162.5 0.85  0.625 -105.0 -1.000000  0.000000 -0.401745E+00 -0.693112E+00  0.479579E+00 -0.490058E-01  0.640936E+04
 458.0 162.5 0.85  0.675 -105.0 -1.000000  0.000000 -0.360390E+00 -0.726023E+00  0.489411E+00 -0.424242E-01  0.640936E+04
 458.0 162.5 0.85  0.725 -105.0 -1.000000  0.000000 -0.316819E+00 -0.761181E+00  0.500214E+00 -0.354830E-01  0.640936E+04
 458.0 162.5 0.85  0.775 -105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.512187E+00 -0.281489E-01  0.640936E+04
 458.0 162.5 0.85  0.825 -105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.525719E+00 -0.203683E-01  0.640936E+04
 458.0 162.5 0.85  0.875 -105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.541731E+00 -0.120481E-01  0.640936E+04
 458.0 162.5 0.85  0.925 -105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.562889E+00 -0.299820E-02  0.640936E+04
 458.0 162.5 0.85  0.975 -105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.601053E+00  0.736846E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  -95.0 -1.000000  0.000000 -0.825388E-01 -0.938791E+00  0.179445E+00  0.167175E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  -95.0 -1.000000  0.000000 -0.214511E+00 -0.796735E+00  0.216586E+00 -0.198771E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  -95.0 -1.000000  0.000000 -0.325554E+00 -0.678503E+00  0.247653E+00 -0.379895E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  -95.0 -1.000000  0.000000 -0.420402E+00 -0.578608E+00  0.274248E+00 -0.534441E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  -95.0 -1.000000  0.000000 -0.501643E+00 -0.493831E+00  0.297272E+00 -0.666700E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  -95.0 -1.000000  0.000000 -0.571118E+00 -0.421891E+00  0.317376E+00 -0.779723E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  -95.0 -1.000000  0.000000 -0.630254E+00 -0.361051E+00  0.335066E+00 -0.875867E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  -95.0 -1.000000  0.000000 -0.680206E+00 -0.309933E+00  0.350753E+00 -0.957039E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  -95.0 -1.000000  0.000000 -0.721934E+00 -0.267420E+00  0.364774E+00 -0.102482E+00  0.640936E+04
 458.0 162.5 0.85 -0.525  -95.0 -1.000000  0.000000 -0.756248E+00 -0.232587E+00  0.377410E+00 -0.108054E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -95.0 -1.000000  0.000000 -0.783841E+00 -0.204657E+00  0.388901E+00 -0.112533E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -95.0 -1.000000  0.000000 -0.805312E+00 -0.182974E+00  0.399450E+00 -0.116018E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -95.0 -1.000000  0.000000 -0.821182E+00 -0.166975E+00  0.409232E+00 -0.118593E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  -95.0 -1.000000  0.000000 -0.831907E+00 -0.156176E+00  0.418398E+00 -0.120333E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  -95.0 -1.000000  0.000000 -0.837888E+00 -0.150158E+00  0.427082E+00 -0.121304E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  -95.0 -1.000000  0.000000 -0.839480E+00 -0.148556E+00  0.435400E+00 -0.121562E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  -95.0 -1.000000  0.000000 -0.836999E+00 -0.151051E+00  0.443456E+00 -0.121160E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  -95.0 -1.000000  0.000000 -0.830725E+00 -0.157365E+00  0.451341E+00 -0.120142E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  -95.0 -1.000000  0.000000 -0.820908E+00 -0.167251E+00  0.459140E+00 -0.118549E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  -95.0 -1.000000  0.000000 -0.807772E+00 -0.180492E+00  0.466927E+00 -0.116417E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -95.0 -1.000000  0.000000 -0.791517E+00 -0.196900E+00  0.474770E+00 -0.113779E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -95.0 -1.000000  0.000000 -0.772325E+00 -0.216305E+00  0.482730E+00 -0.110664E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -95.0 -1.000000  0.000000 -0.750355E+00 -0.238561E+00  0.490864E+00 -0.107097E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -95.0 -1.000000  0.000000 -0.725753E+00 -0.263538E+00  0.499221E+00 -0.103102E+00  0.640936E+04
 458.0 162.5 0.85  0.225  -95.0 -1.000000  0.000000 -0.698648E+00 -0.291123E+00  0.507849E+00 -0.986998E-01  0.640936E+04
 458.0 162.5 0.85  0.275  -95.0 -1.000000  0.000000 -0.669156E+00 -0.321220E+00  0.516784E+00 -0.939086E-01  0.640936E+04
 458.0 162.5 0.85  0.325  -95.0 -1.000000  0.000000 -0.637379E+00 -0.353744E+00  0.526062E+00 -0.887447E-01  0.640936E+04
 458.0 162.5 0.85  0.375  -95.0 -1.000000  0.000000 -0.603408E+00 -0.388627E+00  0.535704E+00 -0.832226E-01  0.640936E+04
 458.0 162.5 0.85  0.425  -95.0 -1.000000  0.000000 -0.567321E+00 -0.425810E+00  0.545727E+00 -0.773546E-01  0.640936E+04
 458.0 162.5 0.85  0.475  -95.0 -1.000000  0.000000 -0.529184E+00 -0.465252E+00  0.556131E+00 -0.711513E-01  0.640936E+04
 458.0 162.5 0.85  0.525  -95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.566898E+00 -0.646212E-01  0.640936E+04
 458.0 162.5 0.85  0.575  -95.0 -1.000000  0.000000 -0.446972E+00 -0.550803E+00  0.577986E+00 -0.577708E-01  0.640936E+04
 458.0 162.5 0.85  0.625  -95.0 -1.000000  0.000000 -0.402966E+00 -0.596896E+00  0.589320E+00 -0.506042E-01  0.640936E+04
 458.0 162.5 0.85  0.675  -95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.600778E+00 -0.431231E-01  0.640936E+04
 458.0 162.5 0.85  0.725  -95.0 -1.000000  0.000000 -0.309213E+00 -0.695816E+00  0.612174E+00 -0.353253E-01  0.640936E+04
 458.0 162.5 0.85  0.775  -95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.623238E+00 -0.272040E-01  0.640936E+04
 458.0 162.5 0.85  0.825  -95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.633603E+00 -0.187444E-01  0.640936E+04
 458.0 162.5 0.85  0.875  -95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.642829E+00 -0.991733E-02  0.640936E+04
 458.0 162.5 0.85  0.925  -95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.650681E+00 -0.659283E-03  0.640936E+04
 458.0 162.5 0.85  0.975  -95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.659427E+00  0.923006E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  -85.0 -1.000000  0.000000 -0.622076E-01 -0.941055E+00  0.171305E+00  0.470224E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  -85.0 -1.000000  0.000000 -0.192927E+00 -0.774265E+00  0.205997E+00 -0.170265E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  -85.0 -1.000000  0.000000 -0.312036E+00 -0.622126E+00  0.238133E+00 -0.368277E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  -85.0 -1.000000  0.000000 -0.418187E+00 -0.486093E+00  0.267503E+00 -0.544814E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  -85.0 -1.000000  0.000000 -0.511736E+00 -0.365874E+00  0.294361E+00 -0.700441E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  -85.0 -1.000000  0.000000 -0.593408E+00 -0.260682E+00  0.319017E+00 -0.836345E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  -85.0 -1.000000  0.000000 -0.664024E+00 -0.169573E+00  0.341774E+00 -0.953874E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  -85.0 -1.000000  0.000000 -0.724401E+00 -0.915693E-01  0.362906E+00 -0.105438E+00  0.640936E+04
 458.0 162.5 0.85 -0.575  -85.0 -1.000000  0.000000 -0.775318E+00 -0.257199E-01  0.382655E+00 -0.113915E+00  0.640936E+04
 458.0 162.5 0.85 -0.525  -85.0 -1.000000  0.000000 -0.817501E+00  0.288771E-01  0.401238E+00 -0.120938E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -85.0 -1.000000  0.000000 -0.851619E+00  0.730622E-01  0.418842E+00 -0.126619E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -85.0 -1.000000  0.000000 -0.878285E+00  0.107612E+00  0.435635E+00 -0.131059E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -85.0 -1.000000  0.000000 -0.898060E+00  0.133241E+00  0.451763E+00 -0.134352E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  -85.0 -1.000000  0.000000 -0.911454E+00  0.150605E+00  0.467356E+00 -0.136582E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  -85.0 -1.000000  0.000000 -0.918934E+00  0.160304E+00  0.482529E+00 -0.137828E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  -85.0 -1.000000  0.000000 -0.920927E+00  0.162888E+00  0.497382E+00 -0.138160E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  -85.0 -1.000000  0.000000 -0.917823E+00  0.158862E+00  0.512006E+00 -0.137643E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  -85.0 -1.000000  0.000000 -0.909977E+00  0.148690E+00  0.526479E+00 -0.136336E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  -85.0 -1.000000  0.000000 -0.897718E+00  0.132798E+00  0.540873E+00 -0.134295E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  -85.0 -1.000000  0.000000 -0.881347E+00  0.111579E+00  0.555246E+00 -0.131569E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -85.0 -1.000000  0.000000 -0.861141E+00  0.853980E-01  0.569650E+00 -0.128204E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -85.0 -1.000000  0.000000 -0.837359E+00  0.545911E-01  0.584128E+00 -0.124244E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -85.0 -1.000000  0.000000 -0.810237E+00  0.194729E-01  0.598712E+00 -0.119728E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -85.0 -1.000000  0.000000 -0.779999E+00 -0.196632E-01  0.613424E+00 -0.114694E+00  0.640936E+04
 458.0 162.5 0.85  0.225  -85.0 -1.000000  0.000000 -0.746851E+00 -0.625421E-01  0.628271E+00 -0.109175E+00  0.640936E+04
 458.0 162.5 0.85  0.275  -85.0 -1.000000  0.000000 -0.710989E+00 -0.108904E+00  0.643249E+00 -0.103205E+00  0.640936E+04
 458.0 162.5 0.85  0.325  -85.0 -1.000000  0.000000 -0.672596E+00 -0.158503E+00  0.658333E+00 -0.968143E-01  0.640936E+04
 458.0 162.5 0.85  0.375  -85.0 -1.000000  0.000000 -0.631846E+00 -0.211105E+00  0.673475E+00 -0.900317E-01  0.640936E+04
 458.0 162.5 0.85  0.425  -85.0 -1.000000  0.000000 -0.588906E+00 -0.266485E+00  0.688597E+00 -0.828854E-01  0.640936E+04
 458.0 162.5 0.85  0.475  -85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.703584E+00 -0.754021E-01  0.640936E+04
 458.0 162.5 0.85  0.525  -85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.718265E+00 -0.676082E-01  0.640936E+04
 458.0 162.5 0.85  0.575  -85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.732401E+00 -0.595295E-01  0.640936E+04
 458.0 162.5 0.85  0.625  -85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.745657E+00 -0.511920E-01  0.640936E+04
 458.0 162.5 0.85  0.675  -85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.757559E+00 -0.426226E-01  0.640936E+04
 458.0 162.5 0.85  0.725  -85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.767438E+00 -0.338496E-01  0.640936E+04
 458.0 162.5 0.85  0.775  -85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.774337E+00 -0.249049E-01  0.640936E+04
 458.0 162.5 0.85  0.825  -85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.776845E+00 -0.158265E-01  0.640936E+04
 458.0 162.5 0.85  0.875  -85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.772802E+00 -0.666564E-02  0.640936E+04
 458.0 162.5 0.85  0.925  -85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.758567E+00  0.249342E-02  0.640936E+04
 458.0 162.5 0.85  0.975  -85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.725983E+00  0.114308E-01  0.640936E+04
 458.0 162.5 0.85 -0.975  -75.0 -1.000000  0.000000 -0.374496E-01 -0.953313E+00  0.162480E+00  0.853265E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  -75.0 -1.000000  0.000000 -0.161063E+00 -0.774599E+00  0.193568E+00 -0.123243E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  -75.0 -1.000000  0.000000 -0.286590E+00 -0.592298E+00  0.226176E+00 -0.335163E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  -75.0 -1.000000  0.000000 -0.405569E+00 -0.417087E+00  0.258293E+00 -0.536385E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  -75.0 -1.000000  0.000000 -0.515097E+00 -0.253789E+00  0.289502E+00 -0.721919E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  -75.0 -1.000000  0.000000 -0.613939E+00 -0.104928E+00  0.319743E+00 -0.889571E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  -75.0 -1.000000  0.000000 -0.701643E+00  0.282355E-01  0.349075E+00 -0.103849E+00  0.640936E+04
 458.0 162.5 0.85 -0.625  -75.0 -1.000000  0.000000 -0.778187E+00  0.145211E+00  0.377600E+00 -0.116857E+00  0.640936E+04
 458.0 162.5 0.85 -0.575  -75.0 -1.000000  0.000000 -0.843804E+00  0.246006E+00  0.405429E+00 -0.128016E+00  0.640936E+04
 458.0 162.5 0.85 -0.525  -75.0 -1.000000  0.000000 -0.898877E+00  0.330951E+00  0.432673E+00 -0.137387E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -75.0 -1.000000  0.000000 -0.943878E+00  0.400584E+00  0.459436E+00 -0.145047E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -75.0 -1.000000  0.000000 -0.979329E+00  0.455573E+00  0.485813E+00 -0.151084E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -75.0 -1.000000  0.000000 -0.100577E+01  0.496665E+00  0.511887E+00 -0.155588E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  -75.0 -1.000000  0.000000 -0.102376E+01  0.524649E+00  0.537732E+00 -0.158652E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  -75.0 -1.000000  0.000000 -0.103383E+01  0.540330E+00  0.563409E+00 -0.160367E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  -75.0 -1.000000  0.000000 -0.103651E+01  0.544515E+00  0.588970E+00 -0.160825E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  -75.0 -1.000000  0.000000 -0.103233E+01  0.537998E+00  0.614457E+00 -0.160112E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  -75.0 -1.000000  0.000000 -0.102177E+01  0.521557E+00  0.639899E+00 -0.158313E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  -75.0 -1.000000  0.000000 -0.100531E+01  0.495952E+00  0.665314E+00 -0.155510E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  -75.0 -1.000000  0.000000 -0.983414E+00  0.461917E+00  0.690709E+00 -0.151780E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -75.0 -1.000000  0.000000 -0.956510E+00  0.420163E+00  0.716073E+00 -0.147198E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -75.0 -1.000000  0.000000 -0.925020E+00  0.371379E+00  0.741382E+00 -0.141837E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -75.0 -1.000000  0.000000 -0.889349E+00  0.316233E+00  0.766591E+00 -0.135765E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -75.0 -1.000000  0.000000 -0.849884E+00  0.255369E+00  0.791633E+00 -0.129050E+00  0.640936E+04
 458.0 162.5 0.85  0.225  -75.0 -1.000000  0.000000 -0.807002E+00  0.189416E+00  0.816413E+00 -0.121757E+00  0.640936E+04
 458.0 162.5 0.85  0.275  -75.0 -1.000000  0.000000 -0.761064E+00  0.118985E+00  0.840804E+00 -0.113946E+00  0.640936E+04
 458.0 162.5 0.85  0.325  -75.0 -1.000000  0.000000 -0.712425E+00  0.446716E-01  0.864635E+00 -0.105681E+00  0.640936E+04
 458.0 162.5 0.85  0.375  -75.0 -1.000000  0.000000 -0.661429E+00 -0.329409E-01  0.887687E+00 -0.970192E-01  0.640936E+04
 458.0 162.5 0.85  0.425  -75.0 -1.000000  0.000000 -0.608417E+00 -0.113279E+00  0.909676E+00 -0.880201E-01  0.640936E+04
 458.0 162.5 0.85  0.475  -75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.930235E+00 -0.787414E-01  0.640936E+04
 458.0 162.5 0.85  0.525  -75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.948894E+00 -0.692410E-01  0.640936E+04
 458.0 162.5 0.85  0.575  -75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.965046E+00 -0.595776E-01  0.640936E+04
 458.0 162.5 0.85  0.625  -75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.977904E+00 -0.498112E-01  0.640936E+04
 458.0 162.5 0.85  0.675  -75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.986438E+00 -0.400053E-01  0.640936E+04
 458.0 162.5 0.85  0.725  -75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.989276E+00 -0.302286E-01  0.640936E+04
 458.0 162.5 0.85  0.775  -75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.984547E+00 -0.205597E-01  0.640936E+04
 458.0 162.5 0.85  0.825  -75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.969601E+00 -0.110955E-01  0.640936E+04
 458.0 162.5 0.85  0.875  -75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.940416E+00 -0.197005E-02  0.640936E+04
 458.0 162.5 0.85  0.925  -75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.889973E+00  0.658722E-02  0.640936E+04
 458.0 162.5 0.85  0.975  -75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.800154E+00  0.139521E-01  0.640936E+04
 458.0 162.5 0.85 -0.975  -65.0 -1.000000  0.000000 -0.824708E-02 -0.976822E+00  0.153202E+00  0.131841E-01  0.640936E+04
 458.0 162.5 0.85 -0.925  -65.0 -1.000000  0.000000 -0.115588E+00 -0.806831E+00  0.179344E+00 -0.514552E-02  0.640936E+04
 458.0 162.5 0.85 -0.875  -65.0 -1.000000  0.000000 -0.242469E+00 -0.605852E+00  0.211469E+00 -0.268124E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  -65.0 -1.000000  0.000000 -0.373827E+00 -0.392962E+00  0.246001E+00 -0.493150E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  -65.0 -1.000000  0.000000 -0.502874E+00 -0.179513E+00  0.281969E+00 -0.714850E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  -65.0 -1.000000  0.000000 -0.625415E+00  0.265093E-01  0.319006E+00 -0.925865E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  -65.0 -1.000000  0.000000 -0.738668E+00  0.219374E+00  0.356963E+00 -0.112125E+00  0.640936E+04
 458.0 162.5 0.85 -0.625  -65.0 -1.000000  0.000000 -0.840806E+00  0.395065E+00  0.395777E+00 -0.129772E+00  0.640936E+04
 458.0 162.5 0.85 -0.575  -65.0 -1.000000  0.000000 -0.930702E+00  0.550916E+00  0.435420E+00 -0.145321E+00  0.640936E+04
 458.0 162.5 0.85 -0.525  -65.0 -1.000000  0.000000 -0.100776E+01  0.685323E+00  0.475875E+00 -0.158662E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -65.0 -1.000000  0.000000 -0.107177E+01  0.797514E+00  0.517122E+00 -0.169752E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -65.0 -1.000000  0.000000 -0.112285E+01  0.887352E+00  0.559135E+00 -0.178607E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -65.0 -1.000000  0.000000 -0.116132E+01  0.955182E+00  0.601874E+00 -0.185277E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  -65.0 -1.000000  0.000000 -0.118766E+01  0.100171E+01  0.645288E+00 -0.189845E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  -65.0 -1.000000  0.000000 -0.120246E+01  0.102790E+01  0.689309E+00 -0.192414E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  -65.0 -1.000000  0.000000 -0.120642E+01  0.103490E+01  0.733855E+00 -0.193101E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  -65.0 -1.000000  0.000000 -0.120026E+01  0.102400E+01  0.778826E+00 -0.192032E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  -65.0 -1.000000  0.000000 -0.118474E+01  0.996556E+00  0.824104E+00 -0.189340E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  -65.0 -1.000000  0.000000 -0.116065E+01  0.954001E+00  0.869547E+00 -0.185161E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  -65.0 -1.000000  0.000000 -0.112878E+01  0.897786E+00  0.914990E+00 -0.179634E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -65.0 -1.000000  0.000000 -0.108991E+01  0.829378E+00  0.960237E+00 -0.172896E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -65.0 -1.000000  0.000000 -0.104483E+01  0.750244E+00  0.100506E+01 -0.165084E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -65.0 -1.000000  0.000000 -0.994323E+00  0.661838E+00  0.104918E+01 -0.156335E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -65.0 -1.000000  0.000000 -0.939138E+00  0.565595E+00  0.109228E+01 -0.146781E+00  0.640936E+04
 458.0 162.5 0.85  0.225  -65.0 -1.000000  0.000000 -0.880021E+00  0.462919E+00  0.113398E+01 -0.136553E+00  0.640936E+04
 458.0 162.5 0.85  0.275  -65.0 -1.000000  0.000000 -0.817699E+00  0.355182E+00  0.117383E+01 -0.125777E+00  0.640936E+04
 458.0 162.5 0.85  0.325  -65.0 -1.000000  0.000000 -0.752873E+00  0.243714E+00  0.121129E+01 -0.114578E+00  0.640936E+04
 458.0 162.5 0.85  0.375  -65.0 -1.000000  0.000000 -0.686228E+00  0.129800E+00  0.124572E+01 -0.103074E+00  0.640936E+04
 458.0 162.5 0.85  0.425  -65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.127638E+01 -0.913816E-01  0.640936E+04
 458.0 162.5 0.85  0.475  -65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.130235E+01 -0.796121E-01  0.640936E+04
 458.0 162.5 0.85  0.525  -65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.132260E+01 -0.678735E-01  0.640936E+04
 458.0 162.5 0.85  0.575  -65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.133586E+01 -0.562705E-01  0.640936E+04
 458.0 162.5 0.85  0.625  -65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.134064E+01 -0.449058E-01  0.640936E+04
 458.0 162.5 0.85  0.675  -65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.133516E+01 -0.338815E-01  0.640936E+04
 458.0 162.5 0.85  0.725  -65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.131724E+01 -0.233032E-01  0.640936E+04
 458.0 162.5 0.85  0.775  -65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.128417E+01 -0.132856E-01  0.640936E+04
 458.0 162.5 0.85  0.825  -65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.123237E+01 -0.396545E-02  0.640936E+04
 458.0 162.5 0.85  0.875  -65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.115666E+01  0.446877E-02  0.640936E+04
 458.0 162.5 0.85  0.925  -65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.104792E+01  0.116864E-01  0.640936E+04
 458.0 162.5 0.85  0.975  -65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.880606E+00  0.167384E-01  0.640936E+04
 458.0 162.5 0.85 -0.975  -55.0 -1.000000  0.000000  0.248136E-01 -0.101151E+01  0.143798E+00  0.185691E-01  0.640936E+04
 458.0 162.5 0.85 -0.925  -55.0 -1.000000  0.000000 -0.533317E-01 -0.879622E+00  0.163581E+00  0.510506E-02  0.640936E+04
 458.0 162.5 0.85 -0.875  -55.0 -1.000000  0.000000 -0.170552E+00 -0.684526E+00  0.193846E+00 -0.150510E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  -55.0 -1.000000  0.000000 -0.308698E+00 -0.446698E+00  0.229956E+00 -0.389218E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  -55.0 -1.000000  0.000000 -0.458229E+00 -0.181748E+00  0.270731E+00 -0.648706E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  -55.0 -1.000000  0.000000 -0.611651E+00  0.960984E-01  0.315788E+00 -0.915834E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  -55.0 -1.000000  0.000000 -0.762632E+00  0.374015E+00  0.365006E+00 -0.117937E+00  0.640936E+04
 458.0 162.5 0.85 -0.625  -55.0 -1.000000  0.000000 -0.905896E+00  0.640961E+00  0.418354E+00 -0.142992E+00  0.640936E+04
 458.0 162.5 0.85 -0.575  -55.0 -1.000000  0.000000 -0.103725E+01  0.887953E+00  0.475810E+00 -0.165996E+00  0.640936E+04
 458.0 162.5 0.85 -0.525  -55.0 -1.000000  0.000000 -0.115355E+01  0.110815E+01  0.537324E+00 -0.186386E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -55.0 -1.000000  0.000000 -0.125265E+01  0.129674E+01  0.602796E+00 -0.203775E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -55.0 -1.000000  0.000000 -0.133326E+01  0.145074E+01  0.672064E+00 -0.217929E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -55.0 -1.000000  0.000000 -0.139484E+01  0.156868E+01  0.744901E+00 -0.228745E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  -55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.821011E+00 -0.236226E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  -55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.900030E+00 -0.240459E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  -55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.981531E+00 -0.241593E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  -55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.106502E+01 -0.239827E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  -55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.114995E+01 -0.235395E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  -55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.123568E+01 -0.228556E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  -55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.132154E+01 -0.219586E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.140677E+01 -0.208772E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.149050E+01 -0.196409E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.157179E+01 -0.182788E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.164957E+01 -0.168199E+00  0.640936E+04
 458.0 162.5 0.85  0.225  -55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.172264E+01 -0.152920E+00  0.640936E+04
 458.0 162.5 0.85  0.275  -55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.178965E+01 -0.137220E+00  0.640936E+04
 458.0 162.5 0.85  0.325  -55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.184908E+01 -0.121350E+00  0.640936E+04
 458.0 162.5 0.85  0.375  -55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.189923E+01 -0.105542E+00  0.640936E+04
 458.0 162.5 0.85  0.425  -55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.193826E+01 -0.900079E-01  0.640936E+04
 458.0 162.5 0.85  0.475  -55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.196414E+01 -0.749354E-01  0.640936E+04
 458.0 162.5 0.85  0.525  -55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.197472E+01 -0.604907E-01  0.640936E+04
 458.0 162.5 0.85  0.575  -55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.196780E+01 -0.468173E-01  0.640936E+04
 458.0 162.5 0.85  0.625  -55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.194114E+01 -0.340383E-01  0.640936E+04
 458.0 162.5 0.85  0.675  -55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.189255E+01 -0.222603E-01  0.640936E+04
 458.0 162.5 0.85  0.725  -55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.181989E+01 -0.115785E-01  0.640936E+04
 458.0 162.5 0.85  0.775  -55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.172103E+01 -0.208718E-02  0.640936E+04
 458.0 162.5 0.85  0.825  -55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.159351E+01  0.610290E-02  0.640936E+04
 458.0 162.5 0.85  0.875  -55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.143366E+01  0.128241E-01  0.640936E+04
 458.0 162.5 0.85  0.925  -55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.123364E+01  0.177338E-01  0.640936E+04
 458.0 162.5 0.85  0.975  -55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.964919E+00  0.196874E-01  0.640936E+04
 458.0 162.5 0.85 -0.975  -45.0 -1.000000  0.000000  0.602760E-01 -0.105536E+01  0.134700E+00  0.244432E-01  0.640936E+04
 458.0 162.5 0.85 -0.925  -45.0 -1.000000  0.000000  0.272700E-01 -0.998077E+00  0.146873E+00  0.187332E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  -45.0 -1.000000  0.000000 -0.604018E-01 -0.852663E+00  0.173543E+00  0.366541E-02  0.640936E+04
 458.0 162.5 0.85 -0.825  -45.0 -1.000000  0.000000 -0.188603E+00 -0.626547E+00  0.209703E+00 -0.185666E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  -45.0 -1.000000  0.000000 -0.350332E+00 -0.328578E+00  0.254602E+00 -0.468006E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  -45.0 -1.000000  0.000000 -0.537742E+00  0.269253E-01  0.308502E+00 -0.796683E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  -45.0 -1.000000  0.000000 -0.741320E+00  0.420787E+00  0.372020E+00 -0.115485E+00  0.640936E+04
 458.0 162.5 0.85 -0.625  -45.0 -1.000000  0.000000 -0.950530E+00  0.831062E+00  0.445879E+00 -0.152374E+00  0.640936E+04
 458.0 162.5 0.85 -0.575  -45.0 -1.000000  0.000000 -0.115488E+01  0.123560E+01  0.530768E+00 -0.188461E+00  0.640936E+04
 458.0 162.5 0.85 -0.525  -45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.627240E+00 -0.222060E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.735636E+00 -0.251799E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.856015E+00 -0.276676E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.988113E+00 -0.296058E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  -45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.113131E+01 -0.309638E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  -45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.128461E+01 -0.317381E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  -45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.144670E+01 -0.319464E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  -45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.161592E+01 -0.316223E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  -45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.179035E+01 -0.308123E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  -45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.196783E+01 -0.295716E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  -45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.214597E+01 -0.279625E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.232222E+01 -0.260517E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.249377E+01 -0.239086E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.265758E+01 -0.216028E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.281032E+01 -0.192020E+00  0.640936E+04
 458.0 162.5 0.85  0.225  -45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.294828E+01 -0.167701E+00  0.640936E+04
 458.0 162.5 0.85  0.275  -45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.306738E+01 -0.143645E+00  0.640936E+04
 458.0 162.5 0.85  0.325  -45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.316318E+01 -0.120353E+00  0.640936E+04
 458.0 162.5 0.85  0.375  -45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.323098E+01 -0.982409E-01  0.640936E+04
 458.0 162.5 0.85  0.425  -45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.326603E+01 -0.776304E-01  0.640936E+04
 458.0 162.5 0.85  0.475  -45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.326389E+01 -0.587556E-01  0.640936E+04
 458.0 162.5 0.85  0.525  -45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.322085E+01 -0.417671E-01  0.640936E+04
 458.0 162.5 0.85  0.575  -45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.313442E+01 -0.267430E-01  0.640936E+04
 458.0 162.5 0.85  0.625  -45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.300383E+01 -0.137029E-01  0.640936E+04
 458.0 162.5 0.85  0.675  -45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.283021E+01 -0.262298E-02  0.640936E+04
 458.0 162.5 0.85  0.725  -45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.261663E+01  0.654638E-02  0.640936E+04
 458.0 162.5 0.85  0.775  -45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.236755E+01  0.138602E-01  0.640936E+04
 458.0 162.5 0.85  0.825  -45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.208783E+01  0.193510E-01  0.640936E+04
 458.0 162.5 0.85  0.875  -45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.178081E+01  0.229772E-01  0.640936E+04
 458.0 162.5 0.85  0.925  -45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.144411E+01  0.244820E-01  0.640936E+04
 458.0 162.5 0.85  0.975  -45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.104933E+01  0.226463E-01  0.640936E+04
 458.0 162.5 0.85 -0.975  -35.0 -1.000000  0.000000  0.956385E-01 -0.110402E+01  0.126424E+00  0.303735E-01  0.640936E+04
 458.0 162.5 0.85 -0.925  -35.0 -1.000000  0.000000  0.123622E+00 -0.115829E+01  0.130267E+00  0.352986E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  -35.0 -1.000000  0.000000  0.952329E-01 -0.112759E+01  0.151574E+00  0.306612E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  -35.0 -1.000000  0.000000  0.135263E-01 -0.992091E+00  0.185626E+00  0.166189E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  -35.0 -1.000000  0.000000 -0.127506E+00 -0.731919E+00  0.232886E+00 -0.800674E-02  0.640936E+04
 458.0 162.5 0.85 -0.725  -35.0 -1.000000  0.000000 -0.331232E+00 -0.337094E+00  0.295366E+00 -0.438593E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  -35.0 -1.000000  0.000000 -0.593973E+00  0.185880E+00  0.375924E+00 -0.903008E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  -35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.477976E+00 -0.145101E+00  0.640936E+04
 458.0 162.5 0.85 -0.575  -35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.605276E+00 -0.204636E+00  0.640936E+04
 458.0 162.5 0.85 -0.525  -35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.761650E+00 -0.264533E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.950656E+00 -0.320501E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.117516E+01 -0.369014E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.143684E+01 -0.407638E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  -35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.173580E+01 -0.435029E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  -35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.207015E+01 -0.450741E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  -35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.243599E+01 -0.454976E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  -35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.282750E+01 -0.448388E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  -35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.323744E+01 -0.431962E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  -35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.365762E+01 -0.406951E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  -35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.407951E+01 -0.374849E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.449451E+01 -0.337346E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.489397E+01 -0.296274E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.526884E+01 -0.253497E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.560913E+01 -0.210791E+00  0.640936E+04
 458.0 162.5 0.85  0.225  -35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.590326E+01 -0.169723E+00  0.640936E+04
 458.0 162.5 0.85  0.275  -35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.613761E+01 -0.131546E+00  0.640936E+04
 458.0 162.5 0.85  0.325  -35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.629670E+01 -0.971490E-01  0.640936E+04
 458.0 162.5 0.85  0.375  -35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.636423E+01 -0.670505E-01  0.640936E+04
 458.0 162.5 0.85  0.425  -35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.632530E+01 -0.414376E-01  0.640936E+04
 458.0 162.5 0.85  0.475  -35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.616957E+01 -0.202307E-01  0.640936E+04
 458.0 162.5 0.85  0.525  -35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.589469E+01 -0.316044E-02  0.640936E+04
 458.0 162.5 0.85  0.575  -35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.550879E+01  0.101590E-01  0.640936E+04
 458.0 162.5 0.85  0.625  -35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.503057E+01  0.201667E-01  0.640936E+04
 458.0 162.5 0.85  0.675  -35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.448671E+01  0.273061E-01  0.640936E+04
 458.0 162.5 0.85  0.725  -35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.390710E+01  0.319883E-01  0.640936E+04
 458.0 162.5 0.85  0.775  -35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.331948E+01  0.345641E-01  0.640936E+04
 458.0 162.5 0.85  0.825  -35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.274506E+01  0.352958E-01  0.640936E+04
 458.0 162.5 0.85  0.875  -35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.219540E+01  0.343073E-01  0.640936E+04
 458.0 162.5 0.85  0.925  -35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.166862E+01  0.314379E-01  0.640936E+04
 458.0 162.5 0.85  0.975  -35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.112867E+01  0.254174E-01  0.640936E+04
 458.0 162.5 0.85 -0.975  -25.0 -1.000000  0.000000  0.127433E+00 -0.115095E+01  0.119533E+00  0.357524E-01  0.640936E+04
 458.0 162.5 0.85 -0.925  -25.0 -1.000000  0.000000  0.225804E+00 -0.134058E+01  0.115294E+00  0.530492E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  -25.0 -1.000000  0.000000  0.289578E+00 -0.149663E+01  0.130111E+00  0.647508E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  -25.0 -1.000000  0.000000  0.314696E+00 -0.158124E+01  0.159875E+00  0.697008E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  -25.0 -1.000000  0.000000  0.277094E+00 -0.153540E+01  0.206818E+00  0.634820E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  -25.0 -1.000000  0.000000  0.142798E+00 -0.128389E+01  0.275893E+00  0.399771E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  -25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.374460E+00 -0.717304E-02  0.640936E+04
 458.0 162.5 0.85 -0.625  -25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.512522E+00 -0.818590E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  -25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.703086E+00 -0.182176E+00  0.640936E+04
 458.0 162.5 0.85 -0.525  -25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.962370E+00 -0.298854E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.130954E+01 -0.417630E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.176546E+01 -0.524474E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.235005E+01 -0.609845E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  -25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.307781E+01 -0.669580E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  -25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.395220E+01 -0.703290E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  -25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.496071E+01 -0.712289E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  -25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.607348E+01 -0.698272E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  -25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.724770E+01 -0.662945E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  -25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.843710E+01 -0.608336E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  -25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.960237E+01 -0.537402E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.107174E+02 -0.454502E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.117684E+02 -0.365366E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.127475E+02 -0.276392E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.136416E+02 -0.193519E+00  0.640936E+04
 458.0 162.5 0.85  0.225  -25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.144214E+02 -0.121159E+00  0.640936E+04
 458.0 162.5 0.85  0.275  -25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.150317E+02 -0.616692E-01  0.640936E+04
 458.0 162.5 0.85  0.325  -25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.153879E+02 -0.154571E-01  0.640936E+04
 458.0 162.5 0.85  0.375  -25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.153866E+02  0.184900E-01  0.640936E+04
 458.0 162.5 0.85  0.425  -25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.149351E+02  0.419622E-01  0.640936E+04
 458.0 162.5 0.85  0.475  -25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.139965E+02  0.569951E-01  0.640936E+04
 458.0 162.5 0.85  0.525  -25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.126252E+02  0.655272E-01  0.640936E+04
 458.0 162.5 0.85  0.575  -25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.109646E+02  0.692276E-01  0.640936E+04
 458.0 162.5 0.85  0.625  -25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.919983E+01  0.694423E-01  0.640936E+04
 458.0 162.5 0.85  0.675  -25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.749692E+01  0.672047E-01  0.640936E+04
 458.0 162.5 0.85  0.725  -25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.596469E+01  0.632733E-01  0.640936E+04
 458.0 162.5 0.85  0.775  -25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.464989E+01  0.581734E-01  0.640936E+04
 458.0 162.5 0.85  0.825  -25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.355279E+01  0.522245E-01  0.640936E+04
 458.0 162.5 0.85  0.875  -25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.264592E+01  0.455317E-01  0.640936E+04
 458.0 162.5 0.85  0.925  -25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.188547E+01  0.378616E-01  0.640936E+04
 458.0 162.5 0.85  0.975  -25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.119667E+01  0.277758E-01  0.640936E+04
 458.0 162.5 0.85 -0.975  -15.0 -1.000000  0.000000  0.151708E+00 -0.118841E+01  0.114571E+00  0.398830E-01  0.640936E+04
 458.0 162.5 0.85 -0.925  -15.0 -1.000000  0.000000  0.315121E+00 -0.150640E+01  0.103797E+00  0.686602E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  -15.0 -1.000000  0.000000  0.486173E+00 -0.188387E+01  0.112489E+00  0.994403E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  -15.0 -1.000000  0.000000  0.676418E+00 -0.231397E+01  0.137035E+00  0.133826E+00  0.640936E+04
 458.0 162.5 0.85 -0.775  -15.0 -1.000000  0.000000  0.874092E+00 -0.276314E+01  0.181332E+00  0.169587E+00  0.640936E+04
 458.0 162.5 0.85 -0.725  -15.0 -1.000000  0.000000  0.103901E+01 -0.314270E+01  0.253671E+00  0.199494E+00  0.640936E+04
 458.0 162.5 0.85 -0.675  -15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.367624E+00  0.206990E+00  0.640936E+04
 458.0 162.5 0.85 -0.625  -15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.544436E+00  0.161078E+00  0.640936E+04
 458.0 162.5 0.85 -0.575  -15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.817054E+00 -0.385862E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  -15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.123641E+01 -0.278227E+00  0.640936E+04
 458.0 162.5 0.85 -0.475  -15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.188055E+01 -0.525391E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  -15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.286634E+01 -0.777528E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  -15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.435946E+01 -0.103192E+01  0.640936E+04
 458.0 162.5 0.85 -0.325  -15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.656863E+01 -0.115483E+01  0.640936E+04
 458.0 162.5 0.85 -0.275  -15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.969213E+01 -0.120848E+01  0.640936E+04
 458.0 162.5 0.85 -0.225  -15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.137791E+02 -0.122146E+01  0.640936E+04
 458.0 162.5 0.85 -0.175  -15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.185414E+02 -0.120100E+01  0.640936E+04
 458.0 162.5 0.85 -0.125  -15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.233251E+02 -0.114335E+01  0.640936E+04
 458.0 162.5 0.85 -0.075  -15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.274416E+02 -0.100325E+01  0.640936E+04
 458.0 162.5 0.85 -0.025  -15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.306067E+02 -0.813181E+00  0.640936E+04
 458.0 162.5 0.85  0.025  -15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.330243E+02 -0.621992E+00  0.640936E+04
 458.0 162.5 0.85  0.075  -15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.351379E+02 -0.431094E+00  0.640936E+04
 458.0 162.5 0.85  0.125  -15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.373840E+02 -0.241590E+00  0.640936E+04
 458.0 162.5 0.85  0.175  -15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.400794E+02 -0.544533E-01  0.640936E+04
 458.0 162.5 0.85  0.225  -15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.433592E+02  0.115829E+00  0.640936E+04
 458.0 162.5 0.85  0.275  -15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.470509E+02  0.178970E+00  0.640936E+04
 458.0 162.5 0.85  0.325  -15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.504211E+02  0.204833E+00  0.640936E+04
 458.0 162.5 0.85  0.375  -15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.519491E+02  0.207815E+00  0.640936E+04
 458.0 162.5 0.85  0.425  -15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.497728E+02  0.198130E+00  0.640936E+04
 458.0 162.5 0.85  0.475  -15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.432928E+02  0.182203E+00  0.640936E+04
 458.0 162.5 0.85  0.525  -15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.342570E+02  0.163794E+00  0.640936E+04
 458.0 162.5 0.85  0.575  -15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.253078E+02  0.144986E+00  0.640936E+04
 458.0 162.5 0.85  0.625  -15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.180138E+02  0.126861E+00  0.640936E+04
 458.0 162.5 0.85  0.675  -15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.126459E+02  0.109923E+00  0.640936E+04
 458.0 162.5 0.85  0.725  -15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.886642E+01  0.943403E-01  0.640936E+04
 458.0 162.5 0.85  0.775  -15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.623353E+01  0.800850E-01  0.640936E+04
 458.0 162.5 0.85  0.825  -15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.438362E+01  0.669966E-01  0.640936E+04
 458.0 162.5 0.85  0.875  -15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.305485E+01  0.547787E-01  0.640936E+04
 458.0 162.5 0.85  0.925  -15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.206209E+01  0.428642E-01  0.640936E+04
 458.0 162.5 0.85  0.975  -15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.124678E+01  0.295008E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   -5.0 -1.000000  0.000000  0.164909E+00 -0.120928E+01  0.111969E+00  0.421366E-01  0.640936E+04
 458.0 162.5 0.85 -0.925   -5.0 -1.000000  0.000000  0.368265E+00 -0.160710E+01  0.975131E-01  0.779789E-01  0.640936E+04
 458.0 162.5 0.85 -0.875   -5.0 -1.000000  0.000000  0.616109E+00 -0.214426E+01  0.102415E+00  0.122434E+00  0.640936E+04
 458.0 162.5 0.85 -0.825   -5.0 -1.000000  0.000000  0.950197E+00 -0.287685E+01  0.123268E+00  0.182483E+00  0.640936E+04
 458.0 162.5 0.85 -0.775   -5.0 -1.000000  0.000000  0.141592E+01 -0.389201E+01  0.164909E+00  0.266103E+00  0.640936E+04
 458.0 162.5 0.85 -0.725   -5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.237855E+00  0.385584E+00  0.640936E+04
 458.0 162.5 0.85 -0.675   -5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.360567E+00  0.426435E+00  0.640936E+04
 458.0 162.5 0.85 -0.625   -5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.564855E+00  0.201135E+00  0.640936E+04
 458.0 162.5 0.85 -0.575   -5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.906652E+00 -0.409105E-01  0.640936E+04
 458.0 162.5 0.85 -0.525   -5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.148790E+01 -0.297459E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   -5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.250329E+01 -0.567227E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   -5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.434696E+01 -0.849843E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   -5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.787504E+01 -0.114593E+01  0.640936E+04
 458.0 162.5 0.85 -0.325   -5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.151073E+02 -0.145737E+01  0.640936E+04
 458.0 162.5 0.85 -0.275   -5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.312230E+02 -0.178768E+01  0.640936E+04
 458.0 162.5 0.85 -0.225   -5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.697383E+02 -0.192677E+01  0.640936E+04
 458.0 162.5 0.85 -0.175   -5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.152886E+03 -0.165224E+01  0.640936E+04
 458.0 162.5 0.85 -0.125   -5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.229435E+03 -0.139988E+01  0.640936E+04
 458.0 162.5 0.85 -0.075   -5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.198665E+03 -0.116240E+01  0.640936E+04
 458.0 162.5 0.85 -0.025   -5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.146837E+03 -0.935412E+00  0.640936E+04
 458.0 162.5 0.85  0.025   -5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.116178E+03 -0.716304E+00  0.640936E+04
 458.0 162.5 0.85  0.075   -5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.101967E+03 -0.503606E+00  0.640936E+04
 458.0 162.5 0.85  0.125   -5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.988339E+02 -0.296589E+00  0.640936E+04
 458.0 162.5 0.85  0.175   -5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.105391E+03 -0.950295E-01  0.640936E+04
 458.0 162.5 0.85  0.225   -5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.124191E+03  0.100936E+00  0.640936E+04
 458.0 162.5 0.85  0.275   -5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.164060E+03  0.290894E+00  0.640936E+04
 458.0 162.5 0.85  0.325   -5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.247494E+03  0.474203E+00  0.640936E+04
 458.0 162.5 0.85  0.375   -5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.409638E+03  0.469029E+00  0.640936E+04
 458.0 162.5 0.85  0.425   -5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.503230E+03  0.377234E+00  0.640936E+04
 458.0 162.5 0.85  0.475   -5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.284090E+03  0.306152E+00  0.640936E+04
 458.0 162.5 0.85  0.525   -5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.124052E+03  0.250191E+00  0.640936E+04
 458.0 162.5 0.85  0.575   -5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.593166E+02  0.205446E+00  0.640936E+04
 458.0 162.5 0.85  0.625   -5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.317802E+02  0.169161E+00  0.640936E+04
 458.0 162.5 0.85  0.675   -5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.185601E+02  0.139354E+00  0.640936E+04
 458.0 162.5 0.85  0.725   -5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.115219E+02  0.114562E+00  0.640936E+04
 458.0 162.5 0.85  0.775   -5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.745679E+01  0.936658E-01  0.640936E+04
 458.0 162.5 0.85  0.825   -5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.494815E+01  0.757673E-01  0.640936E+04
 458.0 162.5 0.85  0.875   -5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.330657E+01  0.600602E-01  0.640936E+04
 458.0 162.5 0.85  0.925   -5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.216261E+01  0.456185E-01  0.640936E+04
 458.0 162.5 0.85  0.975   -5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.127344E+01  0.304134E-01  0.640936E+04
 458.0 162.5 0.85 -0.975    5.0  0.220893  0.037550  0.164909E+00 -0.120928E+01  0.111969E+00  0.421366E-01  0.640936E+04
 458.0 162.5 0.85 -0.925    5.0  0.159722  0.015241  0.368265E+00 -0.160710E+01  0.975131E-01  0.779789E-01  0.640936E+04
 458.0 162.5 0.85 -0.875    5.0  0.192127  0.016957  0.616109E+00 -0.214426E+01  0.102415E+00  0.122434E+00  0.640936E+04
 458.0 162.5 0.85 -0.825    5.0  0.213215  0.017427  0.950197E+00 -0.287685E+01  0.123268E+00  0.182483E+00  0.640936E+04
 458.0 162.5 0.85 -0.775    5.0  0.273622  0.019659  0.141592E+01 -0.389201E+01  0.164909E+00  0.266103E+00  0.640936E+04
 458.0 162.5 0.85 -0.725    5.0  0.319877  0.020917  0.208240E+01 -0.533236E+01  0.237855E+00  0.385584E+00  0.640936E+04
 458.0 162.5 0.85 -0.675    5.0  0.443686  0.028148  0.232675E+01 -0.565996E+01  0.360567E+00  0.426435E+00  0.640936E+04
 458.0 162.5 0.85 -0.625    5.0  0.779310  0.052034  0.110228E+01 -0.262131E+01  0.564855E+00  0.201135E+00  0.640936E+04
 458.0 162.5 0.85 -0.575    5.0  1.191850  0.111742 -0.235041E+00  0.424778E+00  0.906652E+00 -0.409105E-01  0.640936E+04
 458.0 162.5 0.85 -0.525    5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.148790E+01 -0.297459E+00  0.640936E+04
 458.0 162.5 0.85 -0.475    5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.250329E+01 -0.567227E+00  0.640936E+04
 458.0 162.5 0.85 -0.425    5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.434696E+01 -0.849843E+00  0.640936E+04
 458.0 162.5 0.85 -0.375    5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.787504E+01 -0.114593E+01  0.640936E+04
 458.0 162.5 0.85 -0.325    5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.151073E+02 -0.145737E+01  0.640936E+04
 458.0 162.5 0.85 -0.275    5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.312230E+02 -0.178768E+01  0.640936E+04
 458.0 162.5 0.85 -0.225    5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.697383E+02 -0.192677E+01  0.640936E+04
 458.0 162.5 0.85 -0.175    5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.152886E+03 -0.165224E+01  0.640936E+04
 458.0 162.5 0.85 -0.125    5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.229435E+03 -0.139988E+01  0.640936E+04
 458.0 162.5 0.85 -0.075    5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.198665E+03 -0.116240E+01  0.640936E+04
 458.0 162.5 0.85 -0.025    5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.146837E+03 -0.935412E+00  0.640936E+04
 458.0 162.5 0.85  0.025    5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.116178E+03 -0.716304E+00  0.640936E+04
 458.0 162.5 0.85  0.075    5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.101967E+03 -0.503606E+00  0.640936E+04
 458.0 162.5 0.85  0.125    5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.988339E+02 -0.296589E+00  0.640936E+04
 458.0 162.5 0.85  0.175    5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.105391E+03 -0.950295E-01  0.640936E+04
 458.0 162.5 0.85  0.225    5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.124191E+03  0.100936E+00  0.640936E+04
 458.0 162.5 0.85  0.275    5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.164060E+03  0.290894E+00  0.640936E+04
 458.0 162.5 0.85  0.325    5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.247494E+03  0.474203E+00  0.640936E+04
 458.0 162.5 0.85  0.375    5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.409638E+03  0.469029E+00  0.640936E+04
 458.0 162.5 0.85  0.425    5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.503230E+03  0.377234E+00  0.640936E+04
 458.0 162.5 0.85  0.475    5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.284090E+03  0.306152E+00  0.640936E+04
 458.0 162.5 0.85  0.525    5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.124052E+03  0.250191E+00  0.640936E+04
 458.0 162.5 0.85  0.575    5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.593166E+02  0.205446E+00  0.640936E+04
 458.0 162.5 0.85  0.625    5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.317802E+02  0.169161E+00  0.640936E+04
 458.0 162.5 0.85  0.675    5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.185601E+02  0.139354E+00  0.640936E+04
 458.0 162.5 0.85  0.725    5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.115219E+02  0.114562E+00  0.640936E+04
 458.0 162.5 0.85  0.775    5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.745679E+01  0.936658E-01  0.640936E+04
 458.0 162.5 0.85  0.825    5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.494815E+01  0.757673E-01  0.640936E+04
 458.0 162.5 0.85  0.875    5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.330657E+01  0.600602E-01  0.640936E+04
 458.0 162.5 0.85  0.925    5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.216261E+01  0.456185E-01  0.640936E+04
 458.0 162.5 0.85  0.975    5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.127344E+01  0.304134E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   15.0 -1.000000  0.000000  0.151708E+00 -0.118841E+01  0.114571E+00  0.398830E-01  0.640936E+04
 458.0 162.5 0.85 -0.925   15.0  0.198259  0.018619  0.315121E+00 -0.150640E+01  0.103797E+00  0.686602E-01  0.640936E+04
 458.0 162.5 0.85 -0.875   15.0  0.193218  0.017323  0.486173E+00 -0.188387E+01  0.112489E+00  0.994403E-01  0.640936E+04
 458.0 162.5 0.85 -0.825   15.0  0.211272  0.018188  0.676418E+00 -0.231397E+01  0.137035E+00  0.133826E+00  0.640936E+04
 458.0 162.5 0.85 -0.775   15.0  0.237916  0.019443  0.874092E+00 -0.276314E+01  0.181332E+00  0.169587E+00  0.640936E+04
 458.0 162.5 0.85 -0.725   15.0  0.373013  0.025165  0.103901E+01 -0.314270E+01  0.253671E+00  0.199494E+00  0.640936E+04
 458.0 162.5 0.85 -0.675   15.0  0.424151  0.027869  0.107863E+01 -0.325499E+01  0.367624E+00  0.206990E+00  0.640936E+04
 458.0 162.5 0.85 -0.625   15.0  0.578177  0.042173  0.819498E+00 -0.273185E+01  0.544436E+00  0.161078E+00  0.640936E+04
 458.0 162.5 0.85 -0.575   15.0  0.921427  0.078753 -0.284810E+00 -0.230583E+00  0.817054E+00 -0.385862E-01  0.640936E+04
 458.0 162.5 0.85 -0.525   15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.123641E+01 -0.278227E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.188055E+01 -0.525391E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.286634E+01 -0.777528E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.435946E+01 -0.103192E+01  0.640936E+04
 458.0 162.5 0.85 -0.325   15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.656863E+01 -0.115483E+01  0.640936E+04
 458.0 162.5 0.85 -0.275   15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.969213E+01 -0.120848E+01  0.640936E+04
 458.0 162.5 0.85 -0.225   15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.137791E+02 -0.122146E+01  0.640936E+04
 458.0 162.5 0.85 -0.175   15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.185414E+02 -0.120100E+01  0.640936E+04
 458.0 162.5 0.85 -0.125   15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.233251E+02 -0.114335E+01  0.640936E+04
 458.0 162.5 0.85 -0.075   15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.274416E+02 -0.100325E+01  0.640936E+04
 458.0 162.5 0.85 -0.025   15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.306067E+02 -0.813181E+00  0.640936E+04
 458.0 162.5 0.85  0.025   15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.330243E+02 -0.621992E+00  0.640936E+04
 458.0 162.5 0.85  0.075   15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.351379E+02 -0.431094E+00  0.640936E+04
 458.0 162.5 0.85  0.125   15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.373840E+02 -0.241590E+00  0.640936E+04
 458.0 162.5 0.85  0.175   15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.400794E+02 -0.544533E-01  0.640936E+04
 458.0 162.5 0.85  0.225   15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.433592E+02  0.115829E+00  0.640936E+04
 458.0 162.5 0.85  0.275   15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.470509E+02  0.178970E+00  0.640936E+04
 458.0 162.5 0.85  0.325   15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.504211E+02  0.204833E+00  0.640936E+04
 458.0 162.5 0.85  0.375   15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.519491E+02  0.207815E+00  0.640936E+04
 458.0 162.5 0.85  0.425   15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.497728E+02  0.198130E+00  0.640936E+04
 458.0 162.5 0.85  0.475   15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.432928E+02  0.182203E+00  0.640936E+04
 458.0 162.5 0.85  0.525   15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.342570E+02  0.163794E+00  0.640936E+04
 458.0 162.5 0.85  0.575   15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.253078E+02  0.144986E+00  0.640936E+04
 458.0 162.5 0.85  0.625   15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.180138E+02  0.126861E+00  0.640936E+04
 458.0 162.5 0.85  0.675   15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.126459E+02  0.109923E+00  0.640936E+04
 458.0 162.5 0.85  0.725   15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.886642E+01  0.943403E-01  0.640936E+04
 458.0 162.5 0.85  0.775   15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.623353E+01  0.800850E-01  0.640936E+04
 458.0 162.5 0.85  0.825   15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.438362E+01  0.669966E-01  0.640936E+04
 458.0 162.5 0.85  0.875   15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.305485E+01  0.547787E-01  0.640936E+04
 458.0 162.5 0.85  0.925   15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.206209E+01  0.428642E-01  0.640936E+04
 458.0 162.5 0.85  0.975   15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.124678E+01  0.295008E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   25.0 -1.000000  0.000000  0.127433E+00 -0.115095E+01  0.119533E+00  0.357524E-01  0.640936E+04
 458.0 162.5 0.85 -0.925   25.0  0.185532  0.018132  0.225804E+00 -0.134058E+01  0.115294E+00  0.530492E-01  0.640936E+04
 458.0 162.5 0.85 -0.875   25.0  0.193078  0.018703  0.289578E+00 -0.149663E+01  0.130111E+00  0.647508E-01  0.640936E+04
 458.0 162.5 0.85 -0.825   25.0  0.230869  0.021391  0.314696E+00 -0.158124E+01  0.159875E+00  0.697008E-01  0.640936E+04
 458.0 162.5 0.85 -0.775   25.0  0.196589  0.020544  0.277094E+00 -0.153540E+01  0.206818E+00  0.634820E-01  0.640936E+04
 458.0 162.5 0.85 -0.725   25.0  0.309509  0.026364  0.142798E+00 -0.128389E+01  0.275893E+00  0.399771E-01  0.640936E+04
 458.0 162.5 0.85 -0.675   25.0  0.321104  0.028045 -0.123664E+00 -0.750054E+00  0.374460E+00 -0.717304E-02  0.640936E+04
 458.0 162.5 0.85 -0.625   25.0  0.498743  0.038238 -0.544013E+00  0.112823E+00  0.512522E+00 -0.818590E-01  0.640936E+04
 458.0 162.5 0.85 -0.575   25.0  0.730861  0.062454 -0.110756E+01  0.128243E+01  0.703086E+00 -0.182176E+00  0.640936E+04
 458.0 162.5 0.85 -0.525   25.0  0.855202  0.101304 -0.176240E+01  0.264895E+01  0.962370E+00 -0.298854E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.130954E+01 -0.417630E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.176546E+01 -0.524474E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.235005E+01 -0.609845E+00  0.640936E+04
 458.0 162.5 0.85 -0.325   25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.307781E+01 -0.669580E+00  0.640936E+04
 458.0 162.5 0.85 -0.275   25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.395220E+01 -0.703290E+00  0.640936E+04
 458.0 162.5 0.85 -0.225   25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.496071E+01 -0.712289E+00  0.640936E+04
 458.0 162.5 0.85 -0.175   25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.607348E+01 -0.698272E+00  0.640936E+04
 458.0 162.5 0.85 -0.125   25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.724770E+01 -0.662945E+00  0.640936E+04
 458.0 162.5 0.85 -0.075   25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.843710E+01 -0.608336E+00  0.640936E+04
 458.0 162.5 0.85 -0.025   25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.960237E+01 -0.537402E+00  0.640936E+04
 458.0 162.5 0.85  0.025   25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.107174E+02 -0.454502E+00  0.640936E+04
 458.0 162.5 0.85  0.075   25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.117684E+02 -0.365366E+00  0.640936E+04
 458.0 162.5 0.85  0.125   25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.127475E+02 -0.276392E+00  0.640936E+04
 458.0 162.5 0.85  0.175   25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.136416E+02 -0.193519E+00  0.640936E+04
 458.0 162.5 0.85  0.225   25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.144214E+02 -0.121159E+00  0.640936E+04
 458.0 162.5 0.85  0.275   25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.150317E+02 -0.616692E-01  0.640936E+04
 458.0 162.5 0.85  0.325   25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.153879E+02 -0.154571E-01  0.640936E+04
 458.0 162.5 0.85  0.375   25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.153866E+02  0.184900E-01  0.640936E+04
 458.0 162.5 0.85  0.425   25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.149351E+02  0.419622E-01  0.640936E+04
 458.0 162.5 0.85  0.475   25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.139965E+02  0.569951E-01  0.640936E+04
 458.0 162.5 0.85  0.525   25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.126252E+02  0.655272E-01  0.640936E+04
 458.0 162.5 0.85  0.575   25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.109646E+02  0.692276E-01  0.640936E+04
 458.0 162.5 0.85  0.625   25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.919983E+01  0.694423E-01  0.640936E+04
 458.0 162.5 0.85  0.675   25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.749692E+01  0.672047E-01  0.640936E+04
 458.0 162.5 0.85  0.725   25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.596469E+01  0.632733E-01  0.640936E+04
 458.0 162.5 0.85  0.775   25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.464989E+01  0.581734E-01  0.640936E+04
 458.0 162.5 0.85  0.825   25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.355279E+01  0.522245E-01  0.640936E+04
 458.0 162.5 0.85  0.875   25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.264592E+01  0.455317E-01  0.640936E+04
 458.0 162.5 0.85  0.925   25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.188547E+01  0.378616E-01  0.640936E+04
 458.0 162.5 0.85  0.975   25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.119667E+01  0.277758E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   35.0 -1.000000  0.000000  0.956385E-01 -0.110402E+01  0.126424E+00  0.303735E-01  0.640936E+04
 458.0 162.5 0.85 -0.925   35.0  0.193942  0.021452  0.123622E+00 -0.115829E+01  0.130267E+00  0.352986E-01  0.640936E+04
 458.0 162.5 0.85 -0.875   35.0  0.201893  0.021317  0.952329E-01 -0.112759E+01  0.151574E+00  0.306612E-01  0.640936E+04
 458.0 162.5 0.85 -0.825   35.0  0.181438  0.022276  0.135263E-01 -0.992091E+00  0.185626E+00  0.166189E-01  0.640936E+04
 458.0 162.5 0.85 -0.775   35.0  0.254956  0.027940 -0.127506E+00 -0.731919E+00  0.232886E+00 -0.800674E-02  0.640936E+04
 458.0 162.5 0.85 -0.725   35.0  0.345831  0.035111 -0.331232E+00 -0.337094E+00  0.295366E+00 -0.438593E-01  0.640936E+04
 458.0 162.5 0.85 -0.675   35.0  0.341145  0.037320 -0.593973E+00  0.185880E+00  0.375924E+00 -0.903008E-01  0.640936E+04
 458.0 162.5 0.85 -0.625   35.0  0.494728  0.049980 -0.903200E+00  0.811042E+00  0.477976E+00 -0.145101E+00  0.640936E+04
 458.0 162.5 0.85 -0.575   35.0  0.560157  0.056482 -0.123860E+01  0.149559E+01  0.605276E+00 -0.204636E+00  0.640936E+04
 458.0 162.5 0.85 -0.525   35.0  0.531721  0.064588 -0.157570E+01  0.218772E+01  0.761650E+00 -0.264533E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   35.0  0.648805  0.110178 -0.189049E+01  0.283649E+01  0.950656E+00 -0.320501E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.117516E+01 -0.369014E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.143684E+01 -0.407638E+00  0.640936E+04
 458.0 162.5 0.85 -0.325   35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.173580E+01 -0.435029E+00  0.640936E+04
 458.0 162.5 0.85 -0.275   35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.207015E+01 -0.450741E+00  0.640936E+04
 458.0 162.5 0.85 -0.225   35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.243599E+01 -0.454976E+00  0.640936E+04
 458.0 162.5 0.85 -0.175   35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.282750E+01 -0.448388E+00  0.640936E+04
 458.0 162.5 0.85 -0.125   35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.323744E+01 -0.431962E+00  0.640936E+04
 458.0 162.5 0.85 -0.075   35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.365762E+01 -0.406951E+00  0.640936E+04
 458.0 162.5 0.85 -0.025   35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.407951E+01 -0.374849E+00  0.640936E+04
 458.0 162.5 0.85  0.025   35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.449451E+01 -0.337346E+00  0.640936E+04
 458.0 162.5 0.85  0.075   35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.489397E+01 -0.296274E+00  0.640936E+04
 458.0 162.5 0.85  0.125   35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.526884E+01 -0.253497E+00  0.640936E+04
 458.0 162.5 0.85  0.175   35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.560913E+01 -0.210791E+00  0.640936E+04
 458.0 162.5 0.85  0.225   35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.590326E+01 -0.169723E+00  0.640936E+04
 458.0 162.5 0.85  0.275   35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.613761E+01 -0.131546E+00  0.640936E+04
 458.0 162.5 0.85  0.325   35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.629670E+01 -0.971490E-01  0.640936E+04
 458.0 162.5 0.85  0.375   35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.636423E+01 -0.670505E-01  0.640936E+04
 458.0 162.5 0.85  0.425   35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.632530E+01 -0.414376E-01  0.640936E+04
 458.0 162.5 0.85  0.475   35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.616957E+01 -0.202307E-01  0.640936E+04
 458.0 162.5 0.85  0.525   35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.589469E+01 -0.316044E-02  0.640936E+04
 458.0 162.5 0.85  0.575   35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.550879E+01  0.101590E-01  0.640936E+04
 458.0 162.5 0.85  0.625   35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.503057E+01  0.201667E-01  0.640936E+04
 458.0 162.5 0.85  0.675   35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.448671E+01  0.273061E-01  0.640936E+04
 458.0 162.5 0.85  0.725   35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.390710E+01  0.319883E-01  0.640936E+04
 458.0 162.5 0.85  0.775   35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.331948E+01  0.345641E-01  0.640936E+04
 458.0 162.5 0.85  0.825   35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.274506E+01  0.352958E-01  0.640936E+04
 458.0 162.5 0.85  0.875   35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.219540E+01  0.343073E-01  0.640936E+04
 458.0 162.5 0.85  0.925   35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.166862E+01  0.314379E-01  0.640936E+04
 458.0 162.5 0.85  0.975   35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.112867E+01  0.254174E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   45.0 -1.000000  0.000000  0.602760E-01 -0.105536E+01  0.134700E+00  0.244432E-01  0.640936E+04
 458.0 162.5 0.85 -0.925   45.0  0.160986  0.024256  0.272700E-01 -0.998077E+00  0.146873E+00  0.187332E-01  0.640936E+04
 458.0 162.5 0.85 -0.875   45.0  0.180731  0.023476 -0.604018E-01 -0.852663E+00  0.173543E+00  0.366541E-02  0.640936E+04
 458.0 162.5 0.85 -0.825   45.0  0.217934  0.029340 -0.188603E+00 -0.626547E+00  0.209703E+00 -0.185666E-01  0.640936E+04
 458.0 162.5 0.85 -0.775   45.0  0.264572  0.035664 -0.350332E+00 -0.328578E+00  0.254602E+00 -0.468006E-01  0.640936E+04
 458.0 162.5 0.85 -0.725   45.0  0.316260  0.042094 -0.537742E+00  0.269253E-01  0.308502E+00 -0.796683E-01  0.640936E+04
 458.0 162.5 0.85 -0.675   45.0  0.301223  0.045136 -0.741320E+00  0.420787E+00  0.372020E+00 -0.115485E+00  0.640936E+04
 458.0 162.5 0.85 -0.625   45.0  0.388257  0.063590 -0.950530E+00  0.831062E+00  0.445879E+00 -0.152374E+00  0.640936E+04
 458.0 162.5 0.85 -0.575   45.0  0.569469  0.134758 -0.115488E+01  0.123560E+01  0.530768E+00 -0.188461E+00  0.640936E+04
 458.0 162.5 0.85 -0.525   45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.627240E+00 -0.222060E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   45.0  0.549488  0.089176 -0.151301E+01  0.195088E+01  0.735636E+00 -0.251799E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   45.0  0.631876  0.080396 -0.165353E+01  0.223317E+01  0.856015E+00 -0.276676E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   45.0  0.559856  0.087442 -0.176298E+01  0.245352E+01  0.988113E+00 -0.296058E+00  0.640936E+04
 458.0 162.5 0.85 -0.325   45.0  0.853444  0.130317 -0.183964E+01  0.260811E+01  0.113131E+01 -0.309638E+00  0.640936E+04
 458.0 162.5 0.85 -0.275   45.0  0.957138  0.198182 -0.188334E+01  0.269631E+01  0.128461E+01 -0.317381E+00  0.640936E+04
 458.0 162.5 0.85 -0.225   45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.144670E+01 -0.319464E+00  0.640936E+04
 458.0 162.5 0.85 -0.175   45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.161592E+01 -0.316223E+00  0.640936E+04
 458.0 162.5 0.85 -0.125   45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.179035E+01 -0.308123E+00  0.640936E+04
 458.0 162.5 0.85 -0.075   45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.196783E+01 -0.295716E+00  0.640936E+04
 458.0 162.5 0.85 -0.025   45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.214597E+01 -0.279625E+00  0.640936E+04
 458.0 162.5 0.85  0.025   45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.232222E+01 -0.260517E+00  0.640936E+04
 458.0 162.5 0.85  0.075   45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.249377E+01 -0.239086E+00  0.640936E+04
 458.0 162.5 0.85  0.125   45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.265758E+01 -0.216028E+00  0.640936E+04
 458.0 162.5 0.85  0.175   45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.281032E+01 -0.192020E+00  0.640936E+04
 458.0 162.5 0.85  0.225   45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.294828E+01 -0.167701E+00  0.640936E+04
 458.0 162.5 0.85  0.275   45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.306738E+01 -0.143645E+00  0.640936E+04
 458.0 162.5 0.85  0.325   45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.316318E+01 -0.120353E+00  0.640936E+04
 458.0 162.5 0.85  0.375   45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.323098E+01 -0.982409E-01  0.640936E+04
 458.0 162.5 0.85  0.425   45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.326603E+01 -0.776304E-01  0.640936E+04
 458.0 162.5 0.85  0.475   45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.326389E+01 -0.587556E-01  0.640936E+04
 458.0 162.5 0.85  0.525   45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.322085E+01 -0.417671E-01  0.640936E+04
 458.0 162.5 0.85  0.575   45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.313442E+01 -0.267430E-01  0.640936E+04
 458.0 162.5 0.85  0.625   45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.300383E+01 -0.137029E-01  0.640936E+04
 458.0 162.5 0.85  0.675   45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.283021E+01 -0.262298E-02  0.640936E+04
 458.0 162.5 0.85  0.725   45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.261663E+01  0.654638E-02  0.640936E+04
 458.0 162.5 0.85  0.775   45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.236755E+01  0.138602E-01  0.640936E+04
 458.0 162.5 0.85  0.825   45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.208783E+01  0.193510E-01  0.640936E+04
 458.0 162.5 0.85  0.875   45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.178081E+01  0.229772E-01  0.640936E+04
 458.0 162.5 0.85  0.925   45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.144411E+01  0.244820E-01  0.640936E+04
 458.0 162.5 0.85  0.975   45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.104933E+01  0.226463E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   55.0 -1.000000  0.000000  0.248136E-01 -0.101151E+01  0.143798E+00  0.185691E-01  0.640936E+04
 458.0 162.5 0.85 -0.925   55.0 -1.000000  0.000000 -0.533317E-01 -0.879622E+00  0.163581E+00  0.510506E-02  0.640936E+04
 458.0 162.5 0.85 -0.875   55.0  0.239026  0.032698 -0.170552E+00 -0.684526E+00  0.193846E+00 -0.150510E-01  0.640936E+04
 458.0 162.5 0.85 -0.825   55.0  0.219673  0.033677 -0.308698E+00 -0.446698E+00  0.229956E+00 -0.389218E-01  0.640936E+04
 458.0 162.5 0.85 -0.775   55.0  0.337413  0.071098 -0.458229E+00 -0.181748E+00  0.270731E+00 -0.648706E-01  0.640936E+04
 458.0 162.5 0.85 -0.725   55.0 -1.000000  0.000000 -0.611651E+00  0.960984E-01  0.315788E+00 -0.915834E-01  0.640936E+04
 458.0 162.5 0.85 -0.675   55.0 -1.000000  0.000000 -0.762632E+00  0.374015E+00  0.365006E+00 -0.117937E+00  0.640936E+04
 458.0 162.5 0.85 -0.625   55.0 -1.000000  0.000000 -0.905896E+00  0.640961E+00  0.418354E+00 -0.142992E+00  0.640936E+04
 458.0 162.5 0.85 -0.575   55.0 -1.000000  0.000000 -0.103725E+01  0.887953E+00  0.475810E+00 -0.165996E+00  0.640936E+04
 458.0 162.5 0.85 -0.525   55.0 -1.000000  0.000000 -0.115355E+01  0.110815E+01  0.537324E+00 -0.186386E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   55.0  0.599844  0.080408 -0.125265E+01  0.129674E+01  0.602796E+00 -0.203775E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   55.0  0.562697  0.056878 -0.133326E+01  0.145074E+01  0.672064E+00 -0.217929E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   55.0  0.636388  0.057786 -0.139484E+01  0.156868E+01  0.744901E+00 -0.228745E+00  0.640936E+04
 458.0 162.5 0.85 -0.325   55.0  0.551366  0.054740 -0.143741E+01  0.165039E+01  0.821011E+00 -0.236226E+00  0.640936E+04
 458.0 162.5 0.85 -0.275   55.0  0.861383  0.079577 -0.146150E+01  0.169666E+01  0.900030E+00 -0.240459E+00  0.640936E+04
 458.0 162.5 0.85 -0.225   55.0  0.617353  0.073855 -0.146795E+01  0.170907E+01  0.981531E+00 -0.241593E+00  0.640936E+04
 458.0 162.5 0.85 -0.175   55.0  0.858647  0.101887 -0.145791E+01  0.168976E+01  0.106502E+01 -0.239827E+00  0.640936E+04
 458.0 162.5 0.85 -0.125   55.0  0.923474  0.123921 -0.143268E+01  0.164131E+01  0.114995E+01 -0.235395E+00  0.640936E+04
 458.0 162.5 0.85 -0.075   55.0  0.769111  0.142571 -0.139376E+01  0.156662E+01  0.123568E+01 -0.228556E+00  0.640936E+04
 458.0 162.5 0.85 -0.025   55.0  1.144740  0.208714 -0.134269E+01  0.146879E+01  0.132154E+01 -0.219586E+00  0.640936E+04
 458.0 162.5 0.85  0.025   55.0  1.391900  0.271505 -0.128111E+01  0.135106E+01  0.140677E+01 -0.208772E+00  0.640936E+04
 458.0 162.5 0.85  0.075   55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.149050E+01 -0.196409E+00  0.640936E+04
 458.0 162.5 0.85  0.125   55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.157179E+01 -0.182788E+00  0.640936E+04
 458.0 162.5 0.85  0.175   55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.164957E+01 -0.168199E+00  0.640936E+04
 458.0 162.5 0.85  0.225   55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.172264E+01 -0.152920E+00  0.640936E+04
 458.0 162.5 0.85  0.275   55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.178965E+01 -0.137220E+00  0.640936E+04
 458.0 162.5 0.85  0.325   55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.184908E+01 -0.121350E+00  0.640936E+04
 458.0 162.5 0.85  0.375   55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.189923E+01 -0.105542E+00  0.640936E+04
 458.0 162.5 0.85  0.425   55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.193826E+01 -0.900079E-01  0.640936E+04
 458.0 162.5 0.85  0.475   55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.196414E+01 -0.749354E-01  0.640936E+04
 458.0 162.5 0.85  0.525   55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.197472E+01 -0.604907E-01  0.640936E+04
 458.0 162.5 0.85  0.575   55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.196780E+01 -0.468173E-01  0.640936E+04
 458.0 162.5 0.85  0.625   55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.194114E+01 -0.340383E-01  0.640936E+04
 458.0 162.5 0.85  0.675   55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.189255E+01 -0.222603E-01  0.640936E+04
 458.0 162.5 0.85  0.725   55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.181989E+01 -0.115785E-01  0.640936E+04
 458.0 162.5 0.85  0.775   55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.172103E+01 -0.208718E-02  0.640936E+04
 458.0 162.5 0.85  0.825   55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.159351E+01  0.610290E-02  0.640936E+04
 458.0 162.5 0.85  0.875   55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.143366E+01  0.128241E-01  0.640936E+04
 458.0 162.5 0.85  0.925   55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.123364E+01  0.177338E-01  0.640936E+04
 458.0 162.5 0.85  0.975   55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.964919E+00  0.196874E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   65.0 -1.000000  0.000000 -0.824708E-02 -0.976822E+00  0.153202E+00  0.131841E-01  0.640936E+04
 458.0 162.5 0.85 -0.925   65.0 -1.000000  0.000000 -0.115588E+00 -0.806831E+00  0.179344E+00 -0.514552E-02  0.640936E+04
 458.0 162.5 0.85 -0.875   65.0 -1.000000  0.000000 -0.242469E+00 -0.605852E+00  0.211469E+00 -0.268124E-01  0.640936E+04
 458.0 162.5 0.85 -0.825   65.0 -1.000000  0.000000 -0.373827E+00 -0.392962E+00  0.246001E+00 -0.493150E-01  0.640936E+04
 458.0 162.5 0.85 -0.775   65.0 -1.000000  0.000000 -0.502874E+00 -0.179513E+00  0.281969E+00 -0.714850E-01  0.640936E+04
 458.0 162.5 0.85 -0.725   65.0 -1.000000  0.000000 -0.625415E+00  0.265093E-01  0.319006E+00 -0.925865E-01  0.640936E+04
 458.0 162.5 0.85 -0.675   65.0 -1.000000  0.000000 -0.738668E+00  0.219374E+00  0.356963E+00 -0.112125E+00  0.640936E+04
 458.0 162.5 0.85 -0.625   65.0 -1.000000  0.000000 -0.840806E+00  0.395065E+00  0.395777E+00 -0.129772E+00  0.640936E+04
 458.0 162.5 0.85 -0.575   65.0 -1.000000  0.000000 -0.930702E+00  0.550916E+00  0.435420E+00 -0.145321E+00  0.640936E+04
 458.0 162.5 0.85 -0.525   65.0 -1.000000  0.000000 -0.100776E+01  0.685323E+00  0.475875E+00 -0.158662E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   65.0  0.467813  0.083038 -0.107177E+01  0.797514E+00  0.517122E+00 -0.169752E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   65.0  0.403490  0.054054 -0.112285E+01  0.887352E+00  0.559135E+00 -0.178607E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   65.0  0.528066  0.056667 -0.116132E+01  0.955182E+00  0.601874E+00 -0.185277E+00  0.640936E+04
 458.0 162.5 0.85 -0.325   65.0  0.408526  0.046184 -0.118766E+01  0.100171E+01  0.645288E+00 -0.189845E+00  0.640936E+04
 458.0 162.5 0.85 -0.275   65.0  0.552806  0.059988 -0.120246E+01  0.102790E+01  0.689309E+00 -0.192414E+00  0.640936E+04
 458.0 162.5 0.85 -0.225   65.0  0.528238  0.059992 -0.120642E+01  0.103490E+01  0.733855E+00 -0.193101E+00  0.640936E+04
 458.0 162.5 0.85 -0.175   65.0  0.486685  0.060556 -0.120026E+01  0.102400E+01  0.778826E+00 -0.192032E+00  0.640936E+04
 458.0 162.5 0.85 -0.125   65.0  0.627690  0.071163 -0.118474E+01  0.996556E+00  0.824104E+00 -0.189340E+00  0.640936E+04
 458.0 162.5 0.85 -0.075   65.0  0.592976  0.072532 -0.116065E+01  0.954001E+00  0.869547E+00 -0.185161E+00  0.640936E+04
 458.0 162.5 0.85 -0.025   65.0  0.810608  0.095455 -0.112878E+01  0.897786E+00  0.914990E+00 -0.179634E+00  0.640936E+04
 458.0 162.5 0.85  0.025   65.0  0.806506  0.102984 -0.108991E+01  0.829378E+00  0.960237E+00 -0.172896E+00  0.640936E+04
 458.0 162.5 0.85  0.075   65.0  0.791219  0.104220 -0.104483E+01  0.750244E+00  0.100506E+01 -0.165084E+00  0.640936E+04
 458.0 162.5 0.85  0.125   65.0  0.918934  0.128127 -0.994323E+00  0.661838E+00  0.104918E+01 -0.156335E+00  0.640936E+04
 458.0 162.5 0.85  0.175   65.0  0.768190  0.119936 -0.939138E+00  0.565595E+00  0.109228E+01 -0.146781E+00  0.640936E+04
 458.0 162.5 0.85  0.225   65.0  0.815275  0.165255 -0.880021E+00  0.462919E+00  0.113398E+01 -0.136553E+00  0.640936E+04
 458.0 162.5 0.85  0.275   65.0 -1.000000  0.000000 -0.817699E+00  0.355182E+00  0.117383E+01 -0.125777E+00  0.640936E+04
 458.0 162.5 0.85  0.325   65.0 -1.000000  0.000000 -0.752873E+00  0.243714E+00  0.121129E+01 -0.114578E+00  0.640936E+04
 458.0 162.5 0.85  0.375   65.0 -1.000000  0.000000 -0.686228E+00  0.129800E+00  0.124572E+01 -0.103074E+00  0.640936E+04
 458.0 162.5 0.85  0.425   65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.127638E+01 -0.913816E-01  0.640936E+04
 458.0 162.5 0.85  0.475   65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.130235E+01 -0.796121E-01  0.640936E+04
 458.0 162.5 0.85  0.525   65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.132260E+01 -0.678735E-01  0.640936E+04
 458.0 162.5 0.85  0.575   65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.133586E+01 -0.562705E-01  0.640936E+04
 458.0 162.5 0.85  0.625   65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.134064E+01 -0.449058E-01  0.640936E+04
 458.0 162.5 0.85  0.675   65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.133516E+01 -0.338815E-01  0.640936E+04
 458.0 162.5 0.85  0.725   65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.131724E+01 -0.233032E-01  0.640936E+04
 458.0 162.5 0.85  0.775   65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.128417E+01 -0.132856E-01  0.640936E+04
 458.0 162.5 0.85  0.825   65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.123237E+01 -0.396545E-02  0.640936E+04
 458.0 162.5 0.85  0.875   65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.115666E+01  0.446877E-02  0.640936E+04
 458.0 162.5 0.85  0.925   65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.104792E+01  0.116864E-01  0.640936E+04
 458.0 162.5 0.85  0.975   65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.880606E+00  0.167384E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   75.0 -1.000000  0.000000 -0.374496E-01 -0.953313E+00  0.162480E+00  0.853265E-02  0.640936E+04
 458.0 162.5 0.85 -0.925   75.0 -1.000000  0.000000 -0.161063E+00 -0.774599E+00  0.193568E+00 -0.123243E-01  0.640936E+04
 458.0 162.5 0.85 -0.875   75.0 -1.000000  0.000000 -0.286590E+00 -0.592298E+00  0.226176E+00 -0.335163E-01  0.640936E+04
 458.0 162.5 0.85 -0.825   75.0 -1.000000  0.000000 -0.405569E+00 -0.417087E+00  0.258293E+00 -0.536385E-01  0.640936E+04
 458.0 162.5 0.85 -0.775   75.0 -1.000000  0.000000 -0.515097E+00 -0.253789E+00  0.289502E+00 -0.721919E-01  0.640936E+04
 458.0 162.5 0.85 -0.725   75.0 -1.000000  0.000000 -0.613939E+00 -0.104928E+00  0.319743E+00 -0.889571E-01  0.640936E+04
 458.0 162.5 0.85 -0.675   75.0 -1.000000  0.000000 -0.701643E+00  0.282355E-01  0.349075E+00 -0.103849E+00  0.640936E+04
 458.0 162.5 0.85 -0.625   75.0 -1.000000  0.000000 -0.778187E+00  0.145211E+00  0.377600E+00 -0.116857E+00  0.640936E+04
 458.0 162.5 0.85 -0.575   75.0 -1.000000  0.000000 -0.843804E+00  0.246006E+00  0.405429E+00 -0.128016E+00  0.640936E+04
 458.0 162.5 0.85 -0.525   75.0 -1.000000  0.000000 -0.898877E+00  0.330951E+00  0.432673E+00 -0.137387E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   75.0 -1.000000  0.000000 -0.943878E+00  0.400584E+00  0.459436E+00 -0.145047E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   75.0  0.437457  0.069020 -0.979329E+00  0.455573E+00  0.485813E+00 -0.151084E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   75.0  0.431312  0.061235 -0.100577E+01  0.496665E+00  0.511887E+00 -0.155588E+00  0.640936E+04
 458.0 162.5 0.85 -0.325   75.0  0.421900  0.057781 -0.102376E+01  0.524649E+00  0.537732E+00 -0.158652E+00  0.640936E+04
 458.0 162.5 0.85 -0.275   75.0  0.589202  0.079249 -0.103383E+01  0.540330E+00  0.563409E+00 -0.160367E+00  0.640936E+04
 458.0 162.5 0.85 -0.225   75.0  0.475419  0.069267 -0.103651E+01  0.544515E+00  0.588970E+00 -0.160825E+00  0.640936E+04
 458.0 162.5 0.85 -0.175   75.0  0.468365  0.078548 -0.103233E+01  0.537998E+00  0.614457E+00 -0.160112E+00  0.640936E+04
 458.0 162.5 0.85 -0.125   75.0  0.560073  0.088589 -0.102177E+01  0.521557E+00  0.639899E+00 -0.158313E+00  0.640936E+04
 458.0 162.5 0.85 -0.075   75.0  0.527559  0.090215 -0.100531E+01  0.495952E+00  0.665314E+00 -0.155510E+00  0.640936E+04
 458.0 162.5 0.85 -0.025   75.0  0.523597  0.097272 -0.983414E+00  0.461917E+00  0.690709E+00 -0.151780E+00  0.640936E+04
 458.0 162.5 0.85  0.025   75.0  0.653715  0.112852 -0.956510E+00  0.420163E+00  0.716073E+00 -0.147198E+00  0.640936E+04
 458.0 162.5 0.85  0.075   75.0  0.610042  0.113547 -0.925020E+00  0.371379E+00  0.741382E+00 -0.141837E+00  0.640936E+04
 458.0 162.5 0.85  0.125   75.0  0.586142  0.102264 -0.889349E+00  0.316233E+00  0.766591E+00 -0.135765E+00  0.640936E+04
 458.0 162.5 0.85  0.175   75.0  0.721021  0.128687 -0.849884E+00  0.255369E+00  0.791633E+00 -0.129050E+00  0.640936E+04
 458.0 162.5 0.85  0.225   75.0  0.744304  0.171501 -0.807002E+00  0.189416E+00  0.816413E+00 -0.121757E+00  0.640936E+04
 458.0 162.5 0.85  0.275   75.0 -1.000000  0.000000 -0.761064E+00  0.118985E+00  0.840804E+00 -0.113946E+00  0.640936E+04
 458.0 162.5 0.85  0.325   75.0 -1.000000  0.000000 -0.712425E+00  0.446716E-01  0.864635E+00 -0.105681E+00  0.640936E+04
 458.0 162.5 0.85  0.375   75.0 -1.000000  0.000000 -0.661429E+00 -0.329409E-01  0.887687E+00 -0.970192E-01  0.640936E+04
 458.0 162.5 0.85  0.425   75.0 -1.000000  0.000000 -0.608417E+00 -0.113279E+00  0.909676E+00 -0.880201E-01  0.640936E+04
 458.0 162.5 0.85  0.475   75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.930235E+00 -0.787414E-01  0.640936E+04
 458.0 162.5 0.85  0.525   75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.948894E+00 -0.692410E-01  0.640936E+04
 458.0 162.5 0.85  0.575   75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.965046E+00 -0.595776E-01  0.640936E+04
 458.0 162.5 0.85  0.625   75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.977904E+00 -0.498112E-01  0.640936E+04
 458.0 162.5 0.85  0.675   75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.986438E+00 -0.400053E-01  0.640936E+04
 458.0 162.5 0.85  0.725   75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.989276E+00 -0.302286E-01  0.640936E+04
 458.0 162.5 0.85  0.775   75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.984547E+00 -0.205597E-01  0.640936E+04
 458.0 162.5 0.85  0.825   75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.969601E+00 -0.110955E-01  0.640936E+04
 458.0 162.5 0.85  0.875   75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.940416E+00 -0.197005E-02  0.640936E+04
 458.0 162.5 0.85  0.925   75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.889973E+00  0.658722E-02  0.640936E+04
 458.0 162.5 0.85  0.975   75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.800154E+00  0.139521E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   85.0 -1.000000  0.000000 -0.622076E-01 -0.941055E+00  0.171305E+00  0.470224E-02  0.640936E+04
 458.0 162.5 0.85 -0.925   85.0 -1.000000  0.000000 -0.192927E+00 -0.774265E+00  0.205997E+00 -0.170265E-01  0.640936E+04
 458.0 162.5 0.85 -0.875   85.0 -1.000000  0.000000 -0.312036E+00 -0.622126E+00  0.238133E+00 -0.368277E-01  0.640936E+04
 458.0 162.5 0.85 -0.825   85.0 -1.000000  0.000000 -0.418187E+00 -0.486093E+00  0.267503E+00 -0.544814E-01  0.640936E+04
 458.0 162.5 0.85 -0.775   85.0 -1.000000  0.000000 -0.511736E+00 -0.365874E+00  0.294361E+00 -0.700441E-01  0.640936E+04
 458.0 162.5 0.85 -0.725   85.0 -1.000000  0.000000 -0.593408E+00 -0.260682E+00  0.319017E+00 -0.836345E-01  0.640936E+04
 458.0 162.5 0.85 -0.675   85.0 -1.000000  0.000000 -0.664024E+00 -0.169573E+00  0.341774E+00 -0.953874E-01  0.640936E+04
 458.0 162.5 0.85 -0.625   85.0 -1.000000  0.000000 -0.724401E+00 -0.915693E-01  0.362906E+00 -0.105438E+00  0.640936E+04
 458.0 162.5 0.85 -0.575   85.0 -1.000000  0.000000 -0.775318E+00 -0.257199E-01  0.382655E+00 -0.113915E+00  0.640936E+04
 458.0 162.5 0.85 -0.525   85.0 -1.000000  0.000000 -0.817501E+00  0.288771E-01  0.401238E+00 -0.120938E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   85.0 -1.000000  0.000000 -0.851619E+00  0.730622E-01  0.418842E+00 -0.126619E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   85.0  0.377187  0.093182 -0.878285E+00  0.107612E+00  0.435635E+00 -0.131059E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   85.0  0.349171  0.071699 -0.898060E+00  0.133241E+00  0.451763E+00 -0.134352E+00  0.640936E+04
 458.0 162.5 0.85 -0.325   85.0  0.483667  0.085588 -0.911454E+00  0.150605E+00  0.467356E+00 -0.136582E+00  0.640936E+04
 458.0 162.5 0.85 -0.275   85.0  0.406484  0.084997 -0.918934E+00  0.160304E+00  0.482529E+00 -0.137828E+00  0.640936E+04
 458.0 162.5 0.85 -0.225   85.0  0.586774  0.111033 -0.920927E+00  0.162888E+00  0.497382E+00 -0.138160E+00  0.640936E+04
 458.0 162.5 0.85 -0.175   85.0  0.533882  0.103318 -0.917823E+00  0.158862E+00  0.512006E+00 -0.137643E+00  0.640936E+04
 458.0 162.5 0.85 -0.125   85.0  0.556491  0.118828 -0.909977E+00  0.148690E+00  0.526479E+00 -0.136336E+00  0.640936E+04
 458.0 162.5 0.85 -0.075   85.0  0.625654  0.135909 -0.897718E+00  0.132798E+00  0.540873E+00 -0.134295E+00  0.640936E+04
 458.0 162.5 0.85 -0.025   85.0  0.566995  0.133237 -0.881347E+00  0.111579E+00  0.555246E+00 -0.131569E+00  0.640936E+04
 458.0 162.5 0.85  0.025   85.0 -1.000000  0.000000 -0.861141E+00  0.853980E-01  0.569650E+00 -0.128204E+00  0.640936E+04
 458.0 162.5 0.85  0.075   85.0 -1.000000  0.000000 -0.837359E+00  0.545911E-01  0.584128E+00 -0.124244E+00  0.640936E+04
 458.0 162.5 0.85  0.125   85.0  0.772632  0.195270 -0.810237E+00  0.194729E-01  0.598712E+00 -0.119728E+00  0.640936E+04
 458.0 162.5 0.85  0.175   85.0 -1.000000  0.000000 -0.779999E+00 -0.196632E-01  0.613424E+00 -0.114694E+00  0.640936E+04
 458.0 162.5 0.85  0.225   85.0 -1.000000  0.000000 -0.746851E+00 -0.625421E-01  0.628271E+00 -0.109175E+00  0.640936E+04
 458.0 162.5 0.85  0.275   85.0 -1.000000  0.000000 -0.710989E+00 -0.108904E+00  0.643249E+00 -0.103205E+00  0.640936E+04
 458.0 162.5 0.85  0.325   85.0 -1.000000  0.000000 -0.672596E+00 -0.158503E+00  0.658333E+00 -0.968143E-01  0.640936E+04
 458.0 162.5 0.85  0.375   85.0 -1.000000  0.000000 -0.631846E+00 -0.211105E+00  0.673475E+00 -0.900317E-01  0.640936E+04
 458.0 162.5 0.85  0.425   85.0 -1.000000  0.000000 -0.588906E+00 -0.266485E+00  0.688597E+00 -0.828854E-01  0.640936E+04
 458.0 162.5 0.85  0.475   85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.703584E+00 -0.754021E-01  0.640936E+04
 458.0 162.5 0.85  0.525   85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.718265E+00 -0.676082E-01  0.640936E+04
 458.0 162.5 0.85  0.575   85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.732401E+00 -0.595295E-01  0.640936E+04
 458.0 162.5 0.85  0.625   85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.745657E+00 -0.511920E-01  0.640936E+04
 458.0 162.5 0.85  0.675   85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.757559E+00 -0.426226E-01  0.640936E+04
 458.0 162.5 0.85  0.725   85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.767438E+00 -0.338496E-01  0.640936E+04
 458.0 162.5 0.85  0.775   85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.774337E+00 -0.249049E-01  0.640936E+04
 458.0 162.5 0.85  0.825   85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.776845E+00 -0.158265E-01  0.640936E+04
 458.0 162.5 0.85  0.875   85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.772802E+00 -0.666564E-02  0.640936E+04
 458.0 162.5 0.85  0.925   85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.758567E+00  0.249342E-02  0.640936E+04
 458.0 162.5 0.85  0.975   85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.725983E+00  0.114308E-01  0.640936E+04
 458.0 162.5 0.85 -0.975   95.0 -1.000000  0.000000 -0.825388E-01 -0.938791E+00  0.179445E+00  0.167175E-02  0.640936E+04
 458.0 162.5 0.85 -0.925   95.0 -1.000000  0.000000 -0.214511E+00 -0.796735E+00  0.216586E+00 -0.198771E-01  0.640936E+04
 458.0 162.5 0.85 -0.875   95.0 -1.000000  0.000000 -0.325554E+00 -0.678503E+00  0.247653E+00 -0.379895E-01  0.640936E+04
 458.0 162.5 0.85 -0.825   95.0 -1.000000  0.000000 -0.420402E+00 -0.578608E+00  0.274248E+00 -0.534441E-01  0.640936E+04
 458.0 162.5 0.85 -0.775   95.0 -1.000000  0.000000 -0.501643E+00 -0.493831E+00  0.297272E+00 -0.666700E-01  0.640936E+04
 458.0 162.5 0.85 -0.725   95.0 -1.000000  0.000000 -0.571118E+00 -0.421891E+00  0.317376E+00 -0.779723E-01  0.640936E+04
 458.0 162.5 0.85 -0.675   95.0 -1.000000  0.000000 -0.630254E+00 -0.361051E+00  0.335066E+00 -0.875867E-01  0.640936E+04
 458.0 162.5 0.85 -0.625   95.0 -1.000000  0.000000 -0.680206E+00 -0.309933E+00  0.350753E+00 -0.957039E-01  0.640936E+04
 458.0 162.5 0.85 -0.575   95.0 -1.000000  0.000000 -0.721934E+00 -0.267420E+00  0.364774E+00 -0.102482E+00  0.640936E+04
 458.0 162.5 0.85 -0.525   95.0 -1.000000  0.000000 -0.756248E+00 -0.232587E+00  0.377410E+00 -0.108054E+00  0.640936E+04
 458.0 162.5 0.85 -0.475   95.0 -1.000000  0.000000 -0.783841E+00 -0.204657E+00  0.388901E+00 -0.112533E+00  0.640936E+04
 458.0 162.5 0.85 -0.425   95.0 -1.000000  0.000000 -0.805312E+00 -0.182974E+00  0.399450E+00 -0.116018E+00  0.640936E+04
 458.0 162.5 0.85 -0.375   95.0 -1.000000  0.000000 -0.821182E+00 -0.166975E+00  0.409232E+00 -0.118593E+00  0.640936E+04
 458.0 162.5 0.85 -0.325   95.0 -1.000000  0.000000 -0.831907E+00 -0.156176E+00  0.418398E+00 -0.120333E+00  0.640936E+04
 458.0 162.5 0.85 -0.275   95.0 -1.000000  0.000000 -0.837888E+00 -0.150158E+00  0.427082E+00 -0.121304E+00  0.640936E+04
 458.0 162.5 0.85 -0.225   95.0 -1.000000  0.000000 -0.839480E+00 -0.148556E+00  0.435400E+00 -0.121562E+00  0.640936E+04
 458.0 162.5 0.85 -0.175   95.0 -1.000000  0.000000 -0.836999E+00 -0.151051E+00  0.443456E+00 -0.121160E+00  0.640936E+04
 458.0 162.5 0.85 -0.125   95.0 -1.000000  0.000000 -0.830725E+00 -0.157365E+00  0.451341E+00 -0.120142E+00  0.640936E+04
 458.0 162.5 0.85 -0.075   95.0 -1.000000  0.000000 -0.820908E+00 -0.167251E+00  0.459140E+00 -0.118549E+00  0.640936E+04
 458.0 162.5 0.85 -0.025   95.0 -1.000000  0.000000 -0.807772E+00 -0.180492E+00  0.466927E+00 -0.116417E+00  0.640936E+04
 458.0 162.5 0.85  0.025   95.0 -1.000000  0.000000 -0.791517E+00 -0.196900E+00  0.474770E+00 -0.113779E+00  0.640936E+04
 458.0 162.5 0.85  0.075   95.0 -1.000000  0.000000 -0.772325E+00 -0.216305E+00  0.482730E+00 -0.110664E+00  0.640936E+04
 458.0 162.5 0.85  0.125   95.0 -1.000000  0.000000 -0.750355E+00 -0.238561E+00  0.490864E+00 -0.107097E+00  0.640936E+04
 458.0 162.5 0.85  0.175   95.0 -1.000000  0.000000 -0.725753E+00 -0.263538E+00  0.499221E+00 -0.103102E+00  0.640936E+04
 458.0 162.5 0.85  0.225   95.0 -1.000000  0.000000 -0.698648E+00 -0.291123E+00  0.507849E+00 -0.986998E-01  0.640936E+04
 458.0 162.5 0.85  0.275   95.0 -1.000000  0.000000 -0.669156E+00 -0.321220E+00  0.516784E+00 -0.939086E-01  0.640936E+04
 458.0 162.5 0.85  0.325   95.0 -1.000000  0.000000 -0.637379E+00 -0.353744E+00  0.526062E+00 -0.887447E-01  0.640936E+04
 458.0 162.5 0.85  0.375   95.0 -1.000000  0.000000 -0.603408E+00 -0.388627E+00  0.535704E+00 -0.832226E-01  0.640936E+04
 458.0 162.5 0.85  0.425   95.0 -1.000000  0.000000 -0.567321E+00 -0.425810E+00  0.545727E+00 -0.773546E-01  0.640936E+04
 458.0 162.5 0.85  0.475   95.0 -1.000000  0.000000 -0.529184E+00 -0.465252E+00  0.556131E+00 -0.711513E-01  0.640936E+04
 458.0 162.5 0.85  0.525   95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.566898E+00 -0.646212E-01  0.640936E+04
 458.0 162.5 0.85  0.575   95.0 -1.000000  0.000000 -0.446972E+00 -0.550803E+00  0.577986E+00 -0.577708E-01  0.640936E+04
 458.0 162.5 0.85  0.625   95.0 -1.000000  0.000000 -0.402966E+00 -0.596896E+00  0.589320E+00 -0.506042E-01  0.640936E+04
 458.0 162.5 0.85  0.675   95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.600778E+00 -0.431231E-01  0.640936E+04
 458.0 162.5 0.85  0.725   95.0 -1.000000  0.000000 -0.309213E+00 -0.695816E+00  0.612174E+00 -0.353253E-01  0.640936E+04
 458.0 162.5 0.85  0.775   95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.623238E+00 -0.272040E-01  0.640936E+04
 458.0 162.5 0.85  0.825   95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.633603E+00 -0.187444E-01  0.640936E+04
 458.0 162.5 0.85  0.875   95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.642829E+00 -0.991733E-02  0.640936E+04
 458.0 162.5 0.85  0.925   95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.650681E+00 -0.659283E-03  0.640936E+04
 458.0 162.5 0.85  0.975   95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.659427E+00  0.923006E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  105.0 -1.000000  0.000000 -0.988125E-01 -0.944500E+00  0.186753E+00 -0.643109E-03  0.640936E+04
 458.0 162.5 0.85 -0.925  105.0 -1.000000  0.000000 -0.228688E+00 -0.833855E+00  0.225413E+00 -0.214198E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  105.0 -1.000000  0.000000 -0.331764E+00 -0.749064E+00  0.255076E+00 -0.378648E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  105.0 -1.000000  0.000000 -0.417343E+00 -0.680812E+00  0.279025E+00 -0.514866E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  105.0 -1.000000  0.000000 -0.489363E+00 -0.624802E+00  0.298722E+00 -0.629291E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  105.0 -1.000000  0.000000 -0.550211E+00 -0.578442E+00  0.315096E+00 -0.725824E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  105.0 -1.000000  0.000000 -0.601553E+00 -0.539975E+00  0.328809E+00 -0.807180E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  105.0 -1.000000  0.000000 -0.644639E+00 -0.508134E+00  0.340367E+00 -0.875389E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  105.0 -1.000000  0.000000 -0.680453E+00 -0.481961E+00  0.350170E+00 -0.932043E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  105.0 -1.000000  0.000000 -0.709793E+00 -0.460713E+00  0.358539E+00 -0.978426E-01  0.640936E+04
 458.0 162.5 0.85 -0.475  105.0 -1.000000  0.000000 -0.733318E+00 -0.443799E+00  0.365739E+00 -0.101560E+00  0.640936E+04
 458.0 162.5 0.85 -0.425  105.0 -1.000000  0.000000 -0.751584E+00 -0.430739E+00  0.371988E+00 -0.104445E+00  0.640936E+04
 458.0 162.5 0.85 -0.375  105.0 -1.000000  0.000000 -0.765063E+00 -0.421143E+00  0.377474E+00 -0.106574E+00  0.640936E+04
 458.0 162.5 0.85 -0.325  105.0 -1.000000  0.000000 -0.774162E+00 -0.414685E+00  0.382354E+00 -0.108010E+00  0.640936E+04
 458.0 162.5 0.85 -0.275  105.0 -1.000000  0.000000 -0.779234E+00 -0.411092E+00  0.386764E+00 -0.108811E+00  0.640936E+04
 458.0 162.5 0.85 -0.225  105.0 -1.000000  0.000000 -0.780583E+00 -0.410136E+00  0.390823E+00 -0.109024E+00  0.640936E+04
 458.0 162.5 0.85 -0.175  105.0 -1.000000  0.000000 -0.778480E+00 -0.411625E+00  0.394634E+00 -0.108692E+00  0.640936E+04
 458.0 162.5 0.85 -0.125  105.0 -1.000000  0.000000 -0.773160E+00 -0.415395E+00  0.398288E+00 -0.107852E+00  0.640936E+04
 458.0 162.5 0.85 -0.075  105.0 -1.000000  0.000000 -0.764831E+00 -0.421308E+00  0.401870E+00 -0.106537E+00  0.640936E+04
 458.0 162.5 0.85 -0.025  105.0 -1.000000  0.000000 -0.753674E+00 -0.429249E+00  0.405454E+00 -0.104775E+00  0.640936E+04
 458.0 162.5 0.85  0.025  105.0 -1.000000  0.000000 -0.739852E+00 -0.439119E+00  0.409108E+00 -0.102592E+00  0.640936E+04
 458.0 162.5 0.85  0.075  105.0 -1.000000  0.000000 -0.723506E+00 -0.450840E+00  0.412896E+00 -0.100010E+00  0.640936E+04
 458.0 162.5 0.85  0.125  105.0 -1.000000  0.000000 -0.704761E+00 -0.464345E+00  0.416880E+00 -0.970473E-01  0.640936E+04
 458.0 162.5 0.85  0.175  105.0 -1.000000  0.000000 -0.683723E+00 -0.479584E+00  0.421115E+00 -0.937214E-01  0.640936E+04
 458.0 162.5 0.85  0.225  105.0 -1.000000  0.000000 -0.660486E+00 -0.496520E+00  0.425658E+00 -0.900462E-01  0.640936E+04
 458.0 162.5 0.85  0.275  105.0 -1.000000  0.000000 -0.635128E+00 -0.515129E+00  0.430562E+00 -0.860338E-01  0.640936E+04
 458.0 162.5 0.85  0.325  105.0 -1.000000  0.000000 -0.607713E+00 -0.535398E+00  0.435881E+00 -0.816936E-01  0.640936E+04
 458.0 162.5 0.85  0.375  105.0 -1.000000  0.000000 -0.578292E+00 -0.557331E+00  0.441668E+00 -0.770332E-01  0.640936E+04
 458.0 162.5 0.85  0.425  105.0 -1.000000  0.000000 -0.546901E+00 -0.580942E+00  0.447977E+00 -0.720575E-01  0.640936E+04
 458.0 162.5 0.85  0.475  105.0 -1.000000  0.000000 -0.513558E+00 -0.606265E+00  0.454862E+00 -0.667691E-01  0.640936E+04
 458.0 162.5 0.85  0.525  105.0 -1.000000  0.000000 -0.478268E+00 -0.633349E+00  0.462382E+00 -0.611675E-01  0.640936E+04
 458.0 162.5 0.85  0.575  105.0 -1.000000  0.000000 -0.441012E+00 -0.662265E+00  0.470598E+00 -0.552491E-01  0.640936E+04
 458.0 162.5 0.85  0.625  105.0 -1.000000  0.000000 -0.401745E+00 -0.693112E+00  0.479579E+00 -0.490058E-01  0.640936E+04
 458.0 162.5 0.85  0.675  105.0 -1.000000  0.000000 -0.360390E+00 -0.726023E+00  0.489411E+00 -0.424242E-01  0.640936E+04
 458.0 162.5 0.85  0.725  105.0 -1.000000  0.000000 -0.316819E+00 -0.761181E+00  0.500214E+00 -0.354830E-01  0.640936E+04
 458.0 162.5 0.85  0.775  105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.512187E+00 -0.281489E-01  0.640936E+04
 458.0 162.5 0.85  0.825  105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.525719E+00 -0.203683E-01  0.640936E+04
 458.0 162.5 0.85  0.875  105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.541731E+00 -0.120481E-01  0.640936E+04
 458.0 162.5 0.85  0.925  105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.562889E+00 -0.299820E-02  0.640936E+04
 458.0 162.5 0.85  0.975  105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.601053E+00  0.736846E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  115.0 -1.000000  0.000000 -0.111558E+00 -0.955839E+00  0.193144E+00 -0.235490E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  115.0 -1.000000  0.000000 -0.237709E+00 -0.878816E+00  0.232612E+00 -0.220868E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  115.0 -1.000000  0.000000 -0.333699E+00 -0.824845E+00  0.260724E+00 -0.370328E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  115.0 -1.000000  0.000000 -0.411967E+00 -0.783538E+00  0.282230E+00 -0.491797E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  115.0 -1.000000  0.000000 -0.477169E+00 -0.750783E+00  0.299058E+00 -0.592742E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  115.0 -1.000000  0.000000 -0.531905E+00 -0.724340E+00  0.312348E+00 -0.677331E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  115.0 -1.000000  0.000000 -0.577893E+00 -0.702811E+00  0.322878E+00 -0.748297E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  115.0 -1.000000  0.000000 -0.616370E+00 -0.685247E+00  0.331221E+00 -0.807608E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  115.0 -1.000000  0.000000 -0.648286E+00 -0.670974E+00  0.337812E+00 -0.856760E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  115.0 -1.000000  0.000000 -0.674390E+00 -0.659489E+00  0.342997E+00 -0.896935E-01  0.640936E+04
 458.0 162.5 0.85 -0.475  115.0 -1.000000  0.000000 -0.695298E+00 -0.650410E+00  0.347051E+00 -0.929094E-01  0.640936E+04
 458.0 162.5 0.85 -0.425  115.0 -1.000000  0.000000 -0.711517E+00 -0.643437E+00  0.350201E+00 -0.954032E-01  0.640936E+04
 458.0 162.5 0.85 -0.375  115.0 -1.000000  0.000000 -0.723479E+00 -0.638333E+00  0.352634E+00 -0.972419E-01  0.640936E+04
 458.0 162.5 0.85 -0.325  115.0 -1.000000  0.000000 -0.731551E+00 -0.634907E+00  0.354507E+00 -0.984823E-01  0.640936E+04
 458.0 162.5 0.85 -0.275  115.0 -1.000000  0.000000 -0.736049E+00 -0.633005E+00  0.355954E+00 -0.991734E-01  0.640936E+04
 458.0 162.5 0.85 -0.225  115.0 -1.000000  0.000000 -0.737246E+00 -0.632499E+00  0.357088E+00 -0.993573E-01  0.640936E+04
 458.0 162.5 0.85 -0.175  115.0 -1.000000  0.000000 -0.735381E+00 -0.633287E+00  0.358009E+00 -0.990707E-01  0.640936E+04
 458.0 162.5 0.85 -0.125  115.0 -1.000000  0.000000 -0.730662E+00 -0.635284E+00  0.358803E+00 -0.983457E-01  0.640936E+04
 458.0 162.5 0.85 -0.075  115.0 -1.000000  0.000000 -0.723273E+00 -0.638421E+00  0.359549E+00 -0.972102E-01  0.640936E+04
 458.0 162.5 0.85 -0.025  115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.360317E+00 -0.956885E-01  0.640936E+04
 458.0 162.5 0.85  0.025  115.0 -1.000000  0.000000 -0.701101E+00 -0.647908E+00  0.361170E+00 -0.938019E-01  0.640936E+04
 458.0 162.5 0.85  0.075  115.0 -1.000000  0.000000 -0.686580E+00 -0.654183E+00  0.362169E+00 -0.915688E-01  0.640936E+04
 458.0 162.5 0.85  0.125  115.0 -1.000000  0.000000 -0.669916E+00 -0.661446E+00  0.363371E+00 -0.890051E-01  0.640936E+04
 458.0 162.5 0.85  0.175  115.0 -1.000000  0.000000 -0.651197E+00 -0.669685E+00  0.364832E+00 -0.861242E-01  0.640936E+04
 458.0 162.5 0.85  0.225  115.0 -1.000000  0.000000 -0.630500E+00 -0.678896E+00  0.366607E+00 -0.829373E-01  0.640936E+04
 458.0 162.5 0.85  0.275  115.0 -1.000000  0.000000 -0.607885E+00 -0.689087E+00  0.368752E+00 -0.794534E-01  0.640936E+04
 458.0 162.5 0.85  0.325  115.0 -1.000000  0.000000 -0.583401E+00 -0.700272E+00  0.371326E+00 -0.756791E-01  0.640936E+04
 458.0 162.5 0.85  0.375  115.0 -1.000000  0.000000 -0.557078E+00 -0.712481E+00  0.374393E+00 -0.716188E-01  0.640936E+04
 458.0 162.5 0.85  0.425  115.0 -1.000000  0.000000 -0.528934E+00 -0.725752E+00  0.378020E+00 -0.672743E-01  0.640936E+04
 458.0 162.5 0.85  0.475  115.0 -1.000000  0.000000 -0.498968E+00 -0.740142E+00  0.382286E+00 -0.626446E-01  0.640936E+04
 458.0 162.5 0.85  0.525  115.0 -1.000000  0.000000 -0.467156E+00 -0.755722E+00  0.387285E+00 -0.577255E-01  0.640936E+04
 458.0 162.5 0.85  0.575  115.0 -1.000000  0.000000 -0.433452E+00 -0.772587E+00  0.393131E+00 -0.525083E-01  0.640936E+04
 458.0 162.5 0.85  0.625  115.0 -1.000000  0.000000 -0.397773E+00 -0.790862E+00  0.399973E+00 -0.469793E-01  0.640936E+04
 458.0 162.5 0.85  0.675  115.0 -1.000000  0.000000 -0.359993E+00 -0.810712E+00  0.408015E+00 -0.411174E-01  0.640936E+04
 458.0 162.5 0.85  0.725  115.0 -1.000000  0.000000 -0.319918E+00 -0.832360E+00  0.417566E+00 -0.348905E-01  0.640936E+04
 458.0 162.5 0.85  0.775  115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.429126E+00 -0.282497E-01  0.640936E+04
 458.0 162.5 0.85  0.825  115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.443608E+00 -0.211165E-01  0.640936E+04
 458.0 162.5 0.85  0.875  115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.462924E+00 -0.133532E-01  0.640936E+04
 458.0 162.5 0.85  0.925  115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.492023E+00 -0.467261E-02  0.640936E+04
 458.0 162.5 0.85  0.975  115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.550935E+00  0.583780E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  125.0 -1.000000  0.000000 -0.121339E+00 -0.970451E+00  0.198581E+00 -0.358136E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  125.0 -1.000000  0.000000 -0.243247E+00 -0.926132E+00  0.238347E+00 -0.222057E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  125.0 -1.000000  0.000000 -0.333305E+00 -0.899294E+00  0.264892E+00 -0.358773E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.284203E+00 -0.468637E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.298571E+00 -0.559457E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.309302E+00 -0.635351E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.317254E+00 -0.698928E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.323044E+00 -0.752020E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.327131E+00 -0.795999E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.329873E+00 -0.831938E-01  0.640936E+04
 458.0 162.5 0.85 -0.475  125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.331550E+00 -0.860703E-01  0.640936E+04
 458.0 162.5 0.85 -0.425  125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.332390E+00 -0.883008E-01  0.640936E+04
 458.0 162.5 0.85 -0.375  125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.332576E+00 -0.899454E-01  0.640936E+04
 458.0 162.5 0.85 -0.325  125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.332263E+00 -0.910548E-01  0.640936E+04
 458.0 162.5 0.85 -0.275  125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.331578E+00 -0.916729E-01  0.640936E+04
 458.0 162.5 0.85 -0.225  125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.330630E+00 -0.918374E-01  0.640936E+04
 458.0 162.5 0.85 -0.175  125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.329511E+00 -0.915812E-01  0.640936E+04
 458.0 162.5 0.85 -0.125  125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.328302E+00 -0.909327E-01  0.640936E+04
 458.0 162.5 0.85 -0.075  125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.327076E+00 -0.899170E-01  0.640936E+04
 458.0 162.5 0.85 -0.025  125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.325895E+00 -0.885560E-01  0.640936E+04
 458.0 162.5 0.85  0.025  125.0 -1.000000  0.000000 -0.671926E+00 -0.826484E+00  0.324818E+00 -0.868685E-01  0.640936E+04
 458.0 162.5 0.85  0.075  125.0 -1.000000  0.000000 -0.658605E+00 -0.828762E+00  0.323900E+00 -0.848712E-01  0.640936E+04
 458.0 162.5 0.85  0.125  125.0 -1.000000  0.000000 -0.643315E+00 -0.831423E+00  0.323192E+00 -0.825780E-01  0.640936E+04
 458.0 162.5 0.85  0.175  125.0 -1.000000  0.000000 -0.626138E+00 -0.834471E+00  0.322746E+00 -0.800009E-01  0.640936E+04
 458.0 162.5 0.85  0.225  125.0 -1.000000  0.000000 -0.607141E+00 -0.837919E+00  0.322613E+00 -0.771496E-01  0.640936E+04
 458.0 162.5 0.85  0.275  125.0 -1.000000  0.000000 -0.586378E+00 -0.841783E+00  0.322847E+00 -0.740319E-01  0.640936E+04
 458.0 162.5 0.85  0.325  125.0 -1.000000  0.000000 -0.563890E+00 -0.846088E+00  0.323505E+00 -0.706533E-01  0.640936E+04
 458.0 162.5 0.85  0.375  125.0 -1.000000  0.000000 -0.539701E+00 -0.850865E+00  0.324652E+00 -0.670171E-01  0.640936E+04
 458.0 162.5 0.85  0.425  125.0 -1.000000  0.000000 -0.513820E+00 -0.856154E+00  0.326360E+00 -0.631238E-01  0.640936E+04
 458.0 162.5 0.85  0.475  125.0 -1.000000  0.000000 -0.486237E+00 -0.862006E+00  0.328717E+00 -0.589715E-01  0.640936E+04
 458.0 162.5 0.85  0.525  125.0 -1.000000  0.000000 -0.456921E+00 -0.868488E+00  0.331832E+00 -0.545544E-01  0.640936E+04
 458.0 162.5 0.85  0.575  125.0 -1.000000  0.000000 -0.425812E+00 -0.875684E+00  0.335844E+00 -0.498623E-01  0.640936E+04
 458.0 162.5 0.85  0.625  125.0 -1.000000  0.000000 -0.392811E+00 -0.883706E+00  0.340945E+00 -0.448792E-01  0.640936E+04
 458.0 162.5 0.85  0.675  125.0 -1.000000  0.000000 -0.357768E+00 -0.892700E+00  0.347407E+00 -0.395808E-01  0.640936E+04
 458.0 162.5 0.85  0.725  125.0 -1.000000  0.000000 -0.320454E+00 -0.902869E+00  0.355651E+00 -0.339302E-01  0.640936E+04
 458.0 162.5 0.85  0.775  125.0 -1.000000  0.000000 -0.280512E+00 -0.914503E+00  0.366368E+00 -0.278706E-01  0.640936E+04
 458.0 162.5 0.85  0.825  125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.380819E+00 -0.213093E-01  0.640936E+04
 458.0 162.5 0.85  0.875  125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.401620E+00 -0.140804E-01  0.640936E+04
 458.0 162.5 0.85  0.925  125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.435426E+00 -0.582884E-02  0.640936E+04
 458.0 162.5 0.85  0.975  125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.508871E+00  0.461354E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  135.0 -1.000000  0.000000 -0.128678E+00 -0.986156E+00  0.203062E+00 -0.443172E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  135.0 -1.000000  0.000000 -0.246502E+00 -0.971465E+00  0.242789E+00 -0.220173E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.267857E+00 -0.346508E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.285250E+00 -0.447437E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.297546E+00 -0.530721E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.306168E+00 -0.600294E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.312034E+00 -0.658592E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.315790E+00 -0.707298E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.317910E+00 -0.747665E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.318758E+00 -0.780669E-01  0.640936E+04
 458.0 162.5 0.85 -0.475  135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.318614E+00 -0.807097E-01  0.640936E+04
 458.0 162.5 0.85 -0.425  135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.317704E+00 -0.827598E-01  0.640936E+04
 458.0 162.5 0.85 -0.375  135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.316209E+00 -0.842718E-01  0.640936E+04
 458.0 162.5 0.85 -0.325  135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.314276E+00 -0.852920E-01  0.640936E+04
 458.0 162.5 0.85 -0.275  135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.312029E+00 -0.858605E-01  0.640936E+04
 458.0 162.5 0.85 -0.225  135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.309570E+00 -0.860118E-01  0.640936E+04
 458.0 162.5 0.85 -0.175  135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.306984E+00 -0.857761E-01  0.640936E+04
 458.0 162.5 0.85 -0.125  135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.304349E+00 -0.851797E-01  0.640936E+04
 458.0 162.5 0.85 -0.075  135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.301727E+00 -0.842457E-01  0.640936E+04
 458.0 162.5 0.85 -0.025  135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.299178E+00 -0.829944E-01  0.640936E+04
 458.0 162.5 0.85  0.025  135.0 -1.000000  0.000000 -0.650081E+00 -0.976054E+00  0.296753E+00 -0.814433E-01  0.640936E+04
 458.0 162.5 0.85  0.075  135.0 -1.000000  0.000000 -0.637560E+00 -0.975350E+00  0.294502E+00 -0.796079E-01  0.640936E+04
 458.0 162.5 0.85  0.125  135.0 -1.000000  0.000000 -0.623191E+00 -0.974564E+00  0.292471E+00 -0.775013E-01  0.640936E+04
 458.0 162.5 0.85  0.175  135.0 -1.000000  0.000000 -0.607051E+00 -0.973711E+00  0.290706E+00 -0.751346E-01  0.640936E+04
 458.0 162.5 0.85  0.225  135.0 -1.000000  0.000000 -0.589205E+00 -0.972809E+00  0.289254E+00 -0.725172E-01  0.640936E+04
 458.0 162.5 0.85  0.275  135.0 -1.000000  0.000000 -0.569704E+00 -0.971876E+00  0.288165E+00 -0.696561E-01  0.640936E+04
 458.0 162.5 0.85  0.325  135.0 -1.000000  0.000000 -0.548585E+00 -0.970934E+00  0.287491E+00 -0.665567E-01  0.640936E+04
 458.0 162.5 0.85  0.375  135.0 -1.000000  0.000000 -0.525871E+00 -0.970009E+00  0.287296E+00 -0.632219E-01  0.640936E+04
 458.0 162.5 0.85  0.425  135.0 -1.000000  0.000000 -0.501569E+00 -0.969132E+00  0.287650E+00 -0.596524E-01  0.640936E+04
 458.0 162.5 0.85  0.475  135.0 -1.000000  0.000000 -0.475667E+00 -0.968338E+00  0.288645E+00 -0.558459E-01  0.640936E+04
 458.0 162.5 0.85  0.525  135.0 -1.000000  0.000000 -0.448133E+00 -0.967676E+00  0.290393E+00 -0.517966E-01  0.640936E+04
 458.0 162.5 0.85  0.575  135.0 -1.000000  0.000000 -0.418901E+00 -0.967205E+00  0.293047E+00 -0.474943E-01  0.640936E+04
 458.0 162.5 0.85  0.625  135.0 -1.000000  0.000000 -0.387868E+00 -0.967003E+00  0.296819E+00 -0.429226E-01  0.640936E+04
 458.0 162.5 0.85  0.675  135.0 -1.000000  0.000000 -0.354877E+00 -0.967176E+00  0.302020E+00 -0.380567E-01  0.640936E+04
 458.0 162.5 0.85  0.725  135.0 -1.000000  0.000000 -0.319683E+00 -0.967876E+00  0.309136E+00 -0.328582E-01  0.640936E+04
 458.0 162.5 0.85  0.775  135.0 -1.000000  0.000000 -0.281900E+00 -0.969326E+00  0.318978E+00 -0.272670E-01  0.640936E+04
 458.0 162.5 0.85  0.825  135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.333036E+00 -0.211839E-01  0.640936E+04
 458.0 162.5 0.85  0.875  135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.354408E+00 -0.144269E-01  0.640936E+04
 458.0 162.5 0.85  0.925  135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.390989E+00 -0.659712E-02  0.640936E+04
 458.0 162.5 0.85  0.975  135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.474536E+00  0.366311E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  145.0 -1.000000  0.000000 -0.134022E+00 -0.100106E+01  0.206601E+00 -0.499975E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  145.0 -1.000000  0.000000 -0.248314E+00 -0.101145E+01  0.246104E+00 -0.216949E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.269870E+00 -0.335200E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.285662E+00 -0.429447E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.296267E+00 -0.507233E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.303198E+00 -0.572275E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.307413E+00 -0.626835E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.309577E+00 -0.672465E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.310175E+00 -0.710319E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.309570E+00 -0.741292E-01  0.640936E+04
 458.0 162.5 0.85 -0.475  145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.308044E+00 -0.766110E-01  0.640936E+04
 458.0 162.5 0.85 -0.425  145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.305820E+00 -0.785372E-01  0.640936E+04
 458.0 162.5 0.85 -0.375  145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.303073E+00 -0.799583E-01  0.640936E+04
 458.0 162.5 0.85 -0.325  145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.299947E+00 -0.809176E-01  0.640936E+04
 458.0 162.5 0.85 -0.275  145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.296559E+00 -0.814521E-01  0.640936E+04
 458.0 162.5 0.85 -0.225  145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.293006E+00 -0.815944E-01  0.640936E+04
 458.0 162.5 0.85 -0.175  145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.289370E+00 -0.813727E-01  0.640936E+04
 458.0 162.5 0.85 -0.125  145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.285720E+00 -0.808119E-01  0.640936E+04
 458.0 162.5 0.85 -0.075  145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.282116E+00 -0.799338E-01  0.640936E+04
 458.0 162.5 0.85 -0.025  145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.278610E+00 -0.787576E-01  0.640936E+04
 458.0 162.5 0.85  0.025  145.0 -1.000000  0.000000 -0.634041E+00 -0.109671E+01  0.275249E+00 -0.773001E-01  0.640936E+04
 458.0 162.5 0.85  0.075  145.0 -1.000000  0.000000 -0.622054E+00 -0.109379E+01  0.272078E+00 -0.755761E-01  0.640936E+04
 458.0 162.5 0.85  0.125  145.0 -1.000000  0.000000 -0.608302E+00 -0.109044E+01  0.269138E+00 -0.735982E-01  0.640936E+04
 458.0 162.5 0.85  0.175  145.0 -1.000000  0.000000 -0.592860E+00 -0.108668E+01  0.266470E+00 -0.713772E-01  0.640936E+04
 458.0 162.5 0.85  0.225  145.0 -1.000000  0.000000 -0.575791E+00 -0.108253E+01  0.264117E+00 -0.689222E-01  0.640936E+04
 458.0 162.5 0.85  0.275  145.0 -1.000000  0.000000 -0.557145E+00 -0.107800E+01  0.262124E+00 -0.662403E-01  0.640936E+04
 458.0 162.5 0.85  0.325  145.0 -1.000000  0.000000 -0.536959E+00 -0.107311E+01  0.260541E+00 -0.633367E-01  0.640936E+04
 458.0 162.5 0.85  0.375  145.0 -1.000000  0.000000 -0.515257E+00 -0.106788E+01  0.259426E+00 -0.602146E-01  0.640936E+04
 458.0 162.5 0.85  0.425  145.0 -1.000000  0.000000 -0.492047E+00 -0.106233E+01  0.258849E+00 -0.568748E-01  0.640936E+04
 458.0 162.5 0.85  0.475  145.0 -1.000000  0.000000 -0.467316E+00 -0.105647E+01  0.258898E+00 -0.533156E-01  0.640936E+04
 458.0 162.5 0.85  0.525  145.0 -1.000000  0.000000 -0.441033E+00 -0.105032E+01  0.259689E+00 -0.495316E-01  0.640936E+04
 458.0 162.5 0.85  0.575  145.0 -1.000000  0.000000 -0.413134E+00 -0.104393E+01  0.261378E+00 -0.455131E-01  0.640936E+04
 458.0 162.5 0.85  0.625  145.0 -1.000000  0.000000 -0.383517E+00 -0.103733E+01  0.264187E+00 -0.412444E-01  0.640936E+04
 458.0 162.5 0.85  0.675  145.0 -1.000000  0.000000 -0.352022E+00 -0.103058E+01  0.268449E+00 -0.367010E-01  0.640936E+04
 458.0 162.5 0.85  0.725  145.0 -1.000000  0.000000 -0.318400E+00 -0.102377E+01  0.274687E+00 -0.318451E-01  0.640936E+04
 458.0 162.5 0.85  0.775  145.0 -1.000000  0.000000 -0.282256E+00 -0.101704E+01  0.283787E+00 -0.266161E-01  0.640936E+04
 458.0 162.5 0.85  0.825  145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.297385E+00 -0.209122E-01  0.640936E+04
 458.0 162.5 0.85  0.875  145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.318904E+00 -0.145440E-01  0.640936E+04
 458.0 162.5 0.85  0.925  145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.357109E+00 -0.708590E-02  0.640936E+04
 458.0 162.5 0.85  0.975  145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.447573E+00  0.295228E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  155.0 -1.000000  0.000000 -0.137726E+00 -0.101361E+01  0.209223E+00 -0.536071E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.248441E+00 -0.213603E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.271158E+00 -0.325940E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.285701E+00 -0.415437E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.295012E+00 -0.489383E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.300661E+00 -0.551298E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.303637E+00 -0.603301E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.304617E+00 -0.646843E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.304090E+00 -0.682997E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.302422E+00 -0.712604E-01  0.640936E+04
 458.0 162.5 0.85 -0.475  155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.299891E+00 -0.736342E-01  0.640936E+04
 458.0 162.5 0.85 -0.425  155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.296718E+00 -0.754775E-01  0.640936E+04
 458.0 162.5 0.85 -0.375  155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.293075E+00 -0.768380E-01  0.640936E+04
 458.0 162.5 0.85 -0.325  155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.289101E+00 -0.777565E-01  0.640936E+04
 458.0 162.5 0.85 -0.275  155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.284910E+00 -0.782685E-01  0.640936E+04
 458.0 162.5 0.85 -0.225  155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.280594E+00 -0.784048E-01  0.640936E+04
 458.0 162.5 0.85 -0.175  155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.276229E+00 -0.781924E-01  0.640936E+04
 458.0 162.5 0.85 -0.125  155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.271881E+00 -0.776553E-01  0.640936E+04
 458.0 162.5 0.85 -0.075  155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.267606E+00 -0.768145E-01  0.640936E+04
 458.0 162.5 0.85 -0.025  155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.263452E+00 -0.756885E-01  0.640936E+04
 458.0 162.5 0.85  0.025  155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.259462E+00 -0.742936E-01  0.640936E+04
 458.0 162.5 0.85  0.075  155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.255676E+00 -0.726442E-01  0.640936E+04
 458.0 162.5 0.85  0.125  155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.252133E+00 -0.707527E-01  0.640936E+04
 458.0 162.5 0.85  0.175  155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.248868E+00 -0.686298E-01  0.640936E+04
 458.0 162.5 0.85  0.225  155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.245921E+00 -0.662844E-01  0.640936E+04
 458.0 162.5 0.85  0.275  155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.243334E+00 -0.637237E-01  0.640936E+04
 458.0 162.5 0.85  0.325  155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.241153E+00 -0.609531E-01  0.640936E+04
 458.0 162.5 0.85  0.375  155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.239433E+00 -0.579761E-01  0.640936E+04
 458.0 162.5 0.85  0.425  155.0 -1.000000  0.000000 -0.485085E+00 -0.113388E+01  0.238242E+00 -0.547938E-01  0.640936E+04
 458.0 162.5 0.85  0.475  155.0 -1.000000  0.000000 -0.461142E+00 -0.112433E+01  0.237665E+00 -0.514049E-01  0.640936E+04
 458.0 162.5 0.85  0.525  155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.237818E+00 -0.478047E-01  0.640936E+04
 458.0 162.5 0.85  0.575  155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.238857E+00 -0.439842E-01  0.640936E+04
 458.0 162.5 0.85  0.625  155.0 -1.000000  0.000000 -0.380073E+00 -0.109216E+01  0.241010E+00 -0.399284E-01  0.640936E+04
 458.0 162.5 0.85  0.675  155.0 -1.000000  0.000000 -0.349618E+00 -0.108029E+01  0.244619E+00 -0.356140E-01  0.640936E+04
 458.0 162.5 0.85  0.725  155.0 -1.000000  0.000000 -0.317104E+00 -0.106788E+01  0.250231E+00 -0.310039E-01  0.640936E+04
 458.0 162.5 0.85  0.775  155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.258776E+00 -0.260383E-01  0.640936E+04
 458.0 162.5 0.85  0.825  155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.271980E+00 -0.206156E-01  0.640936E+04
 458.0 162.5 0.85  0.875  155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.293478E+00 -0.145429E-01  0.640936E+04
 458.0 162.5 0.85  0.925  155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.332619E+00 -0.738034E-02  0.640936E+04
 458.0 162.5 0.85  0.975  155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.427660E+00  0.244962E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  165.0 -1.000000  0.000000 -0.140052E+00 -0.102264E+01  0.210953E+00 -0.557062E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.249924E+00 -0.210956E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.271904E+00 -0.319426E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.285590E+00 -0.405875E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.294021E+00 -0.477387E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.298807E+00 -0.537335E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.300953E+00 -0.587740E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.301144E+00 -0.629982E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.299872E+00 -0.665083E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.297502E+00 -0.693845E-01  0.640936E+04
 458.0 162.5 0.85 -0.475  165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.294313E+00 -0.716916E-01  0.640936E+04
 458.0 162.5 0.85 -0.425  165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.290521E+00 -0.734838E-01  0.640936E+04
 458.0 162.5 0.85 -0.375  165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.286298E+00 -0.748069E-01  0.640936E+04
 458.0 162.5 0.85 -0.325  165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.281778E+00 -0.757004E-01  0.640936E+04
 458.0 162.5 0.85 -0.275  165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.277072E+00 -0.761985E-01  0.640936E+04
 458.0 162.5 0.85 -0.225  165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.272269E+00 -0.763311E-01  0.640936E+04
 458.0 162.5 0.85 -0.175  165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.267444E+00 -0.761245E-01  0.640936E+04
 458.0 162.5 0.85 -0.125  165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.262658E+00 -0.756020E-01  0.640936E+04
 458.0 162.5 0.85 -0.075  165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.257965E+00 -0.747841E-01  0.640936E+04
 458.0 162.5 0.85 -0.025  165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.253409E+00 -0.736890E-01  0.640936E+04
 458.0 162.5 0.85  0.025  165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.249031E+00 -0.723327E-01  0.640936E+04
 458.0 162.5 0.85  0.075  165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.244868E+00 -0.707293E-01  0.640936E+04
 458.0 162.5 0.85  0.125  165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.240956E+00 -0.688911E-01  0.640936E+04
 458.0 162.5 0.85  0.175  165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.237329E+00 -0.668289E-01  0.640936E+04
 458.0 162.5 0.85  0.225  165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.234023E+00 -0.645514E-01  0.640936E+04
 458.0 162.5 0.85  0.275  165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.231078E+00 -0.620660E-01  0.640936E+04
 458.0 162.5 0.85  0.325  165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.228536E+00 -0.593782E-01  0.640936E+04
 458.0 162.5 0.85  0.375  165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.226452E+00 -0.564917E-01  0.640936E+04
 458.0 162.5 0.85  0.425  165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.224890E+00 -0.534081E-01  0.640936E+04
 458.0 162.5 0.85  0.475  165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.223935E+00 -0.501261E-01  0.640936E+04
 458.0 162.5 0.85  0.525  165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.223700E+00 -0.466418E-01  0.640936E+04
 458.0 162.5 0.85  0.575  165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.224343E+00 -0.429467E-01  0.640936E+04
 458.0 162.5 0.85  0.625  165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.226092E+00 -0.390265E-01  0.640936E+04
 458.0 162.5 0.85  0.675  165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.229295E+00 -0.348588E-01  0.640936E+04
 458.0 162.5 0.85  0.725  165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.234510E+00 -0.304073E-01  0.640936E+04
 458.0 162.5 0.85  0.775  165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.242692E+00 -0.256134E-01  0.640936E+04
 458.0 162.5 0.85  0.825  165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.255622E+00 -0.203760E-01  0.640936E+04
 458.0 162.5 0.85  0.875  165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.277058E+00 -0.145015E-01  0.640936E+04
 458.0 162.5 0.85  0.925  165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.316710E+00 -0.754284E-02  0.640936E+04
 458.0 162.5 0.85  0.975  165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.414535E+00  0.212955E-02  0.640936E+04
 458.0 162.5 0.85 -0.975  175.0 -1.000000  0.000000 -0.141173E+00 -0.102735E+01  0.211812E+00 -0.566642E-02  0.640936E+04
 458.0 162.5 0.85 -0.925  175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.250643E+00 -0.209511E-01  0.640936E+04
 458.0 162.5 0.85 -0.875  175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.272242E+00 -0.316072E-01  0.640936E+04
 458.0 162.5 0.85 -0.825  175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.285492E+00 -0.401032E-01  0.640936E+04
 458.0 162.5 0.85 -0.775  175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.293477E+00 -0.471362E-01  0.640936E+04
 458.0 162.5 0.85 -0.725  175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.297828E+00 -0.530361E-01  0.640936E+04
 458.0 162.5 0.85 -0.675  175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.299557E+00 -0.579997E-01  0.640936E+04
 458.0 162.5 0.85 -0.625  175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.299353E+00 -0.621614E-01  0.640936E+04
 458.0 162.5 0.85 -0.575  175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.297709E+00 -0.656211E-01  0.640936E+04
 458.0 162.5 0.85 -0.525  175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.294990E+00 -0.684568E-01  0.640936E+04
 458.0 162.5 0.85 -0.475  175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.291474E+00 -0.707321E-01  0.640936E+04
 458.0 162.5 0.85 -0.425  175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.287377E+00 -0.724998E-01  0.640936E+04
 458.0 162.5 0.85 -0.375  175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.282867E+00 -0.738052E-01  0.640936E+04
 458.0 162.5 0.85 -0.325  175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.278079E+00 -0.746867E-01  0.640936E+04
 458.0 162.5 0.85 -0.275  175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.273121E+00 -0.751782E-01  0.640936E+04
 458.0 162.5 0.85 -0.225  175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.268082E+00 -0.753090E-01  0.640936E+04
 458.0 162.5 0.85 -0.175  175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.263033E+00 -0.751052E-01  0.640936E+04
 458.0 162.5 0.85 -0.125  175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.258036E+00 -0.745896E-01  0.640936E+04
 458.0 162.5 0.85 -0.075  175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.253141E+00 -0.737826E-01  0.640936E+04
 458.0 162.5 0.85 -0.025  175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.248393E+00 -0.727022E-01  0.640936E+04
 458.0 162.5 0.85  0.025  175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.243830E+00 -0.713643E-01  0.640936E+04
 458.0 162.5 0.85  0.075  175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.239488E+00 -0.697829E-01  0.640936E+04
 458.0 162.5 0.85  0.125  175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.235402E+00 -0.679703E-01  0.640936E+04
 458.0 162.5 0.85  0.175  175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.231604E+00 -0.659371E-01  0.640936E+04
 458.0 162.5 0.85  0.225  175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.228129E+00 -0.636921E-01  0.640936E+04
 458.0 162.5 0.85  0.275  175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.225015E+00 -0.612429E-01  0.640936E+04
 458.0 162.5 0.85  0.325  175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.222305E+00 -0.585949E-01  0.640936E+04
 458.0 162.5 0.85  0.375  175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.220050E+00 -0.557519E-01  0.640936E+04
 458.0 162.5 0.85  0.425  175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.218315E+00 -0.527157E-01  0.640936E+04
 458.0 162.5 0.85  0.475  175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.217182E+00 -0.494854E-01  0.640936E+04
 458.0 162.5 0.85  0.525  175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.216765E+00 -0.460572E-01  0.640936E+04
 458.0 162.5 0.85  0.575  175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.217220E+00 -0.424228E-01  0.640936E+04
 458.0 162.5 0.85  0.625  175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.218777E+00 -0.385687E-01  0.640936E+04
 458.0 162.5 0.85  0.675  175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.221786E+00 -0.344725E-01  0.640936E+04
 458.0 162.5 0.85  0.725  175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.226810E+00 -0.300989E-01  0.640936E+04
 458.0 162.5 0.85  0.775  175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.234815E+00 -0.253896E-01  0.640936E+04
 458.0 162.5 0.85  0.825  175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.247606E+00 -0.202441E-01  0.640936E+04
 458.0 162.5 0.85  0.875  175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.269000E+00 -0.144689E-01  0.640936E+04
 458.0 162.5 0.85  0.925  175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.308876E+00 -0.761406E-02  0.640936E+04
 458.0 162.5 0.85  0.975  175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.408018E+00  0.197411E-02  0.640936E+04


==> supplemental-material-cross-section-data/Q2-0.20-GeV2/q2-0.20-cross-sections-binqpr-37.5.txt <==
 458.0  37.5 0.85 -0.975 -175.0 -1.000000  0.000000 -0.141173E+00 -0.102735E+01  0.116419E+01 -0.171910E-02  0.194450E+04
 458.0  37.5 0.85 -0.925 -175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.130606E+01 -0.635626E-02  0.194450E+04
 458.0  37.5 0.85 -0.875 -175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.140090E+01 -0.958913E-02  0.194450E+04
 458.0  37.5 0.85 -0.825 -175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.146596E+01 -0.121667E-01  0.194450E+04
 458.0  37.5 0.85 -0.775 -175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.150940E+01 -0.143004E-01  0.194450E+04
 458.0  37.5 0.85 -0.725 -175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.153635E+01 -0.160903E-01  0.194450E+04
 458.0  37.5 0.85 -0.675 -175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.155038E+01 -0.175962E-01  0.194450E+04
 458.0  37.5 0.85 -0.625 -175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.155414E+01 -0.188588E-01  0.194450E+04
 458.0  37.5 0.85 -0.575 -175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.154967E+01 -0.199084E-01  0.194450E+04
 458.0  37.5 0.85 -0.525 -175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.153857E+01 -0.207687E-01  0.194450E+04
 458.0  37.5 0.85 -0.475 -175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.152211E+01 -0.214590E-01  0.194450E+04
 458.0  37.5 0.85 -0.425 -175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.150133E+01 -0.219953E-01  0.194450E+04
 458.0  37.5 0.85 -0.375 -175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.147706E+01 -0.223913E-01  0.194450E+04
 458.0  37.5 0.85 -0.325 -175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.145000E+01 -0.226588E-01  0.194450E+04
 458.0  37.5 0.85 -0.275 -175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.142071E+01 -0.228079E-01  0.194450E+04
 458.0  37.5 0.85 -0.225 -175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.138967E+01 -0.228476E-01  0.194450E+04
 458.0  37.5 0.85 -0.175 -175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.135728E+01 -0.227857E-01  0.194450E+04
 458.0  37.5 0.85 -0.125 -175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.132385E+01 -0.226293E-01  0.194450E+04
 458.0  37.5 0.85 -0.075 -175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.128967E+01 -0.223845E-01  0.194450E+04
 458.0  37.5 0.85 -0.025 -175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.125498E+01 -0.220567E-01  0.194450E+04
 458.0  37.5 0.85  0.025 -175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.121996E+01 -0.216508E-01  0.194450E+04
 458.0  37.5 0.85  0.075 -175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.118478E+01 -0.211711E-01  0.194450E+04
 458.0  37.5 0.85  0.125 -175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.114959E+01 -0.206212E-01  0.194450E+04
 458.0  37.5 0.85  0.175 -175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.111450E+01 -0.200043E-01  0.194450E+04
 458.0  37.5 0.85  0.225 -175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.107962E+01 -0.193232E-01  0.194450E+04
 458.0  37.5 0.85  0.275 -175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.104505E+01 -0.185801E-01  0.194450E+04
 458.0  37.5 0.85  0.325 -175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.101085E+01 -0.177768E-01  0.194450E+04
 458.0  37.5 0.85  0.375 -175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.977120E+00 -0.169143E-01  0.194450E+04
 458.0  37.5 0.85  0.425 -175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.943917E+00 -0.159931E-01  0.194450E+04
 458.0  37.5 0.85  0.475 -175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.911320E+00 -0.150131E-01  0.194450E+04
 458.0  37.5 0.85  0.525 -175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.879408E+00 -0.139730E-01  0.194450E+04
 458.0  37.5 0.85  0.575 -175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.848275E+00 -0.128704E-01  0.194450E+04
 458.0  37.5 0.85  0.625 -175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.818041E+00 -0.117012E-01  0.194450E+04
 458.0  37.5 0.85  0.675 -175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.788869E+00 -0.104584E-01  0.194450E+04
 458.0  37.5 0.85  0.725 -175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.761004E+00 -0.913153E-02  0.194450E+04
 458.0  37.5 0.85  0.775 -175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.734841E+00 -0.770281E-02  0.194450E+04
 458.0  37.5 0.85  0.825 -175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.711078E+00 -0.614174E-02  0.194450E+04
 458.0  37.5 0.85  0.875 -175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.691136E+00 -0.438964E-02  0.194450E+04
 458.0  37.5 0.85  0.925 -175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.678583E+00 -0.230999E-02  0.194450E+04
 458.0  37.5 0.85  0.975 -175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.688055E+00  0.598915E-03  0.194450E+04
 458.0  37.5 0.85 -0.975 -165.0 -1.000000  0.000000 -0.140052E+00 -0.102264E+01  0.116646E+01 -0.169004E-02  0.194450E+04
 458.0  37.5 0.85 -0.925 -165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.131189E+01 -0.640007E-02  0.194450E+04
 458.0  37.5 0.85 -0.875 -165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.140934E+01 -0.969088E-02  0.194450E+04
 458.0  37.5 0.85 -0.825 -165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.147640E+01 -0.123136E-01  0.194450E+04
 458.0  37.5 0.85 -0.775 -165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.152142E+01 -0.144832E-01  0.194450E+04
 458.0  37.5 0.85 -0.725 -165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.154964E+01 -0.163019E-01  0.194450E+04
 458.0  37.5 0.85 -0.675 -165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.156470E+01 -0.178311E-01  0.194450E+04
 458.0  37.5 0.85 -0.625 -165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.156930E+01 -0.191127E-01  0.194450E+04
 458.0  37.5 0.85 -0.575 -165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.156550E+01 -0.201776E-01  0.194450E+04
 458.0  37.5 0.85 -0.525 -165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.155495E+01 -0.210502E-01  0.194450E+04
 458.0  37.5 0.85 -0.475 -165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.153892E+01 -0.217501E-01  0.194450E+04
 458.0  37.5 0.85 -0.425 -165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.151848E+01 -0.222939E-01  0.194450E+04
 458.0  37.5 0.85 -0.375 -165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.149446E+01 -0.226953E-01  0.194450E+04
 458.0  37.5 0.85 -0.325 -165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.146758E+01 -0.229663E-01  0.194450E+04
 458.0  37.5 0.85 -0.275 -165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.143842E+01 -0.231175E-01  0.194450E+04
 458.0  37.5 0.85 -0.225 -165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.140744E+01 -0.231577E-01  0.194450E+04
 458.0  37.5 0.85 -0.175 -165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.137505E+01 -0.230950E-01  0.194450E+04
 458.0  37.5 0.85 -0.125 -165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.134159E+01 -0.229365E-01  0.194450E+04
 458.0  37.5 0.85 -0.075 -165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.130733E+01 -0.226883E-01  0.194450E+04
 458.0  37.5 0.85 -0.025 -165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.127251E+01 -0.223561E-01  0.194450E+04
 458.0  37.5 0.85  0.025 -165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.123733E+01 -0.219446E-01  0.194450E+04
 458.0  37.5 0.85  0.075 -165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.120196E+01 -0.214582E-01  0.194450E+04
 458.0  37.5 0.85  0.125 -165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.116654E+01 -0.209005E-01  0.194450E+04
 458.0  37.5 0.85  0.175 -165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.113118E+01 -0.202748E-01  0.194450E+04
 458.0  37.5 0.85  0.225 -165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.109600E+01 -0.195839E-01  0.194450E+04
 458.0  37.5 0.85  0.275 -165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.106109E+01 -0.188299E-01  0.194450E+04
 458.0  37.5 0.85  0.325 -165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.102652E+01 -0.180144E-01  0.194450E+04
 458.0  37.5 0.85  0.375 -165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.992373E+00 -0.171387E-01  0.194450E+04
 458.0  37.5 0.85  0.425 -165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.958719E+00 -0.162032E-01  0.194450E+04
 458.0  37.5 0.85  0.475 -165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.925628E+00 -0.152075E-01  0.194450E+04
 458.0  37.5 0.85  0.525 -165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.893174E+00 -0.141504E-01  0.194450E+04
 458.0  37.5 0.85  0.575 -165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.861446E+00 -0.130294E-01  0.194450E+04
 458.0  37.5 0.85  0.625 -165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.830557E+00 -0.118401E-01  0.194450E+04
 458.0  37.5 0.85  0.675 -165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.800661E+00 -0.105756E-01  0.194450E+04
 458.0  37.5 0.85  0.725 -165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.771987E+00 -0.922511E-02  0.194450E+04
 458.0  37.5 0.85  0.775 -165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.744909E+00 -0.777072E-02  0.194450E+04
 458.0  37.5 0.85  0.825 -165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.720094E+00 -0.618175E-02  0.194450E+04
 458.0  37.5 0.85  0.875 -165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.698899E+00 -0.439952E-02  0.194450E+04
 458.0  37.5 0.85  0.925 -165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.684762E+00 -0.228838E-02  0.194450E+04
 458.0  37.5 0.85  0.975 -165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.691838E+00  0.646072E-03  0.194450E+04
 458.0  37.5 0.85 -0.975 -155.0 -1.000000  0.000000 -0.137726E+00 -0.101361E+01  0.117092E+01 -0.162636E-02  0.194450E+04
 458.0  37.5 0.85 -0.925 -155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.132363E+01 -0.648039E-02  0.194450E+04
 458.0  37.5 0.85 -0.875 -155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.142648E+01 -0.988852E-02  0.194450E+04
 458.0  37.5 0.85 -0.825 -155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.149774E+01 -0.126037E-01  0.194450E+04
 458.0  37.5 0.85 -0.775 -155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.154610E+01 -0.148471E-01  0.194450E+04
 458.0  37.5 0.85 -0.725 -155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.157700E+01 -0.167255E-01  0.194450E+04
 458.0  37.5 0.85 -0.675 -155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.159423E+01 -0.183032E-01  0.194450E+04
 458.0  37.5 0.85 -0.625 -155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.160059E+01 -0.196242E-01  0.194450E+04
 458.0  37.5 0.85 -0.575 -155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.159823E+01 -0.207211E-01  0.194450E+04
 458.0  37.5 0.85 -0.525 -155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.158882E+01 -0.216193E-01  0.194450E+04
 458.0  37.5 0.85 -0.475 -155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.157371E+01 -0.223395E-01  0.194450E+04
 458.0  37.5 0.85 -0.425 -155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.155397E+01 -0.228987E-01  0.194450E+04
 458.0  37.5 0.85 -0.375 -155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.153050E+01 -0.233115E-01  0.194450E+04
 458.0  37.5 0.85 -0.325 -155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.150400E+01 -0.235901E-01  0.194450E+04
 458.0  37.5 0.85 -0.275 -155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.147508E+01 -0.237454E-01  0.194450E+04
 458.0  37.5 0.85 -0.225 -155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.144423E+01 -0.237868E-01  0.194450E+04
 458.0  37.5 0.85 -0.175 -155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.141186E+01 -0.237224E-01  0.194450E+04
 458.0  37.5 0.85 -0.125 -155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.137831E+01 -0.235594E-01  0.194450E+04
 458.0  37.5 0.85 -0.075 -155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.134387E+01 -0.233043E-01  0.194450E+04
 458.0  37.5 0.85 -0.025 -155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.130879E+01 -0.229627E-01  0.194450E+04
 458.0  37.5 0.85  0.025 -155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.127326E+01 -0.225395E-01  0.194450E+04
 458.0  37.5 0.85  0.075 -155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.123746E+01 -0.220391E-01  0.194450E+04
 458.0  37.5 0.85  0.125 -155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.120154E+01 -0.214653E-01  0.194450E+04
 458.0  37.5 0.85  0.175 -155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.116561E+01 -0.208212E-01  0.194450E+04
 458.0  37.5 0.85  0.225 -155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.112978E+01 -0.201097E-01  0.194450E+04
 458.0  37.5 0.85  0.275 -155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.109415E+01 -0.193328E-01  0.194450E+04
 458.0  37.5 0.85  0.325 -155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.105878E+01 -0.184922E-01  0.194450E+04
 458.0  37.5 0.85  0.375 -155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.102376E+01 -0.175891E-01  0.194450E+04
 458.0  37.5 0.85  0.425 -155.0 -1.000000  0.000000 -0.485085E+00 -0.113388E+01  0.989145E+00 -0.166236E-01  0.194450E+04
 458.0  37.5 0.85  0.475 -155.0 -1.000000  0.000000 -0.461142E+00 -0.112433E+01  0.955002E+00 -0.155955E-01  0.194450E+04
 458.0  37.5 0.85  0.525 -155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.921400E+00 -0.145032E-01  0.194450E+04
 458.0  37.5 0.85  0.575 -155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.888415E+00 -0.133441E-01  0.194450E+04
 458.0  37.5 0.85  0.625 -155.0 -1.000000  0.000000 -0.380073E+00 -0.109216E+01  0.856144E+00 -0.121137E-01  0.194450E+04
 458.0  37.5 0.85  0.675 -155.0 -1.000000  0.000000 -0.349618E+00 -0.108029E+01  0.824722E+00 -0.108047E-01  0.194450E+04
 458.0  37.5 0.85  0.725 -155.0 -1.000000  0.000000 -0.317104E+00 -0.106788E+01  0.794350E+00 -0.940610E-02  0.194450E+04
 458.0  37.5 0.85  0.775 -155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.765359E+00 -0.789963E-02  0.194450E+04
 458.0  37.5 0.85  0.825 -155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.738350E+00 -0.625445E-02  0.194450E+04
 458.0  37.5 0.85  0.875 -155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.714561E+00 -0.441209E-02  0.194450E+04
 458.0  37.5 0.85  0.925 -155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.697166E+00 -0.223908E-02  0.194450E+04
 458.0  37.5 0.85  0.975 -155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.699376E+00  0.743178E-03  0.194450E+04
 458.0  37.5 0.85 -0.975 -145.0 -1.000000  0.000000 -0.134022E+00 -0.100106E+01  0.117745E+01 -0.151685E-02  0.194450E+04
 458.0  37.5 0.85 -0.925 -145.0 -1.000000  0.000000 -0.248314E+00 -0.101145E+01  0.134143E+01 -0.658190E-02  0.194450E+04
 458.0  37.5 0.85 -0.875 -145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.145290E+01 -0.101695E-01  0.194450E+04
 458.0  37.5 0.85 -0.825 -145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.153094E+01 -0.130288E-01  0.194450E+04
 458.0  37.5 0.85 -0.775 -145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.158474E+01 -0.153887E-01  0.194450E+04
 458.0  37.5 0.85 -0.725 -145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.162004E+01 -0.173619E-01  0.194450E+04
 458.0  37.5 0.85 -0.675 -145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.164084E+01 -0.190172E-01  0.194450E+04
 458.0  37.5 0.85 -0.625 -145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.165011E+01 -0.204016E-01  0.194450E+04
 458.0  37.5 0.85 -0.575 -145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.165011E+01 -0.215500E-01  0.194450E+04
 458.0  37.5 0.85 -0.525 -145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.164260E+01 -0.224897E-01  0.194450E+04
 458.0  37.5 0.85 -0.475 -145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.162899E+01 -0.232426E-01  0.194450E+04
 458.0  37.5 0.85 -0.425 -145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.161043E+01 -0.238270E-01  0.194450E+04
 458.0  37.5 0.85 -0.375 -145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.158783E+01 -0.242581E-01  0.194450E+04
 458.0  37.5 0.85 -0.325 -145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.156196E+01 -0.245491E-01  0.194450E+04
 458.0  37.5 0.85 -0.275 -145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.153343E+01 -0.247113E-01  0.194450E+04
 458.0  37.5 0.85 -0.225 -145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.150278E+01 -0.247545E-01  0.194450E+04
 458.0  37.5 0.85 -0.175 -145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.147041E+01 -0.246872E-01  0.194450E+04
 458.0  37.5 0.85 -0.125 -145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.143671E+01 -0.245171E-01  0.194450E+04
 458.0  37.5 0.85 -0.075 -145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.140196E+01 -0.242507E-01  0.194450E+04
 458.0  37.5 0.85 -0.025 -145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.136643E+01 -0.238938E-01  0.194450E+04
 458.0  37.5 0.85  0.025 -145.0 -1.000000  0.000000 -0.634041E+00 -0.109671E+01  0.133031E+01 -0.234517E-01  0.194450E+04
 458.0  37.5 0.85  0.075 -145.0 -1.000000  0.000000 -0.622054E+00 -0.109379E+01  0.129379E+01 -0.229286E-01  0.194450E+04
 458.0  37.5 0.85  0.125 -145.0 -1.000000  0.000000 -0.608302E+00 -0.109044E+01  0.125702E+01 -0.223286E-01  0.194450E+04
 458.0  37.5 0.85  0.175 -145.0 -1.000000  0.000000 -0.592860E+00 -0.108668E+01  0.122013E+01 -0.216547E-01  0.194450E+04
 458.0  37.5 0.85  0.225 -145.0 -1.000000  0.000000 -0.575791E+00 -0.108253E+01  0.118321E+01 -0.209099E-01  0.194450E+04
 458.0  37.5 0.85  0.275 -145.0 -1.000000  0.000000 -0.557145E+00 -0.107800E+01  0.114637E+01 -0.200963E-01  0.194450E+04
 458.0  37.5 0.85  0.325 -145.0 -1.000000  0.000000 -0.536959E+00 -0.107311E+01  0.110967E+01 -0.192154E-01  0.194450E+04
 458.0  37.5 0.85  0.375 -145.0 -1.000000  0.000000 -0.515257E+00 -0.106788E+01  0.107318E+01 -0.182682E-01  0.194450E+04
 458.0  37.5 0.85  0.425 -145.0 -1.000000  0.000000 -0.492047E+00 -0.106233E+01  0.103697E+01 -0.172550E-01  0.194450E+04
 458.0  37.5 0.85  0.475 -145.0 -1.000000  0.000000 -0.467316E+00 -0.105647E+01  0.100108E+01 -0.161751E-01  0.194450E+04
 458.0  37.5 0.85  0.525 -145.0 -1.000000  0.000000 -0.441033E+00 -0.105032E+01  0.965580E+00 -0.150271E-01  0.194450E+04
 458.0  37.5 0.85  0.575 -145.0 -1.000000  0.000000 -0.413134E+00 -0.104393E+01  0.930521E+00 -0.138080E-01  0.194450E+04
 458.0  37.5 0.85  0.625 -145.0 -1.000000  0.000000 -0.383517E+00 -0.103733E+01  0.895981E+00 -0.125129E-01  0.194450E+04
 458.0  37.5 0.85  0.675 -145.0 -1.000000  0.000000 -0.352022E+00 -0.103058E+01  0.862063E+00 -0.111345E-01  0.194450E+04
 458.0  37.5 0.85  0.725 -145.0 -1.000000  0.000000 -0.318400E+00 -0.102377E+01  0.828927E+00 -0.966131E-02  0.194450E+04
 458.0  37.5 0.85  0.775 -145.0 -1.000000  0.000000 -0.282256E+00 -0.101704E+01  0.796842E+00 -0.807491E-02  0.194450E+04
 458.0  37.5 0.85  0.825 -145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.766310E+00 -0.634445E-02  0.194450E+04
 458.0  37.5 0.85  0.875 -145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.738394E+00 -0.441242E-02  0.194450E+04
 458.0  37.5 0.85  0.925 -145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.715884E+00 -0.214975E-02  0.194450E+04
 458.0  37.5 0.85  0.975 -145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.710604E+00  0.895675E-03  0.194450E+04
 458.0  37.5 0.85 -0.975 -135.0 -1.000000  0.000000 -0.128678E+00 -0.986156E+00  0.118582E+01 -0.134452E-02  0.194450E+04
 458.0  37.5 0.85 -0.925 -135.0 -1.000000  0.000000 -0.246502E+00 -0.971465E+00  0.136550E+01 -0.667970E-02  0.194450E+04
 458.0  37.5 0.85 -0.875 -135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.148947E+01 -0.105125E-01  0.194450E+04
 458.0  37.5 0.85 -0.825 -135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.157754E+01 -0.135746E-01  0.194450E+04
 458.0  37.5 0.85 -0.775 -135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.163948E+01 -0.161013E-01  0.194450E+04
 458.0  37.5 0.85 -0.725 -135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.168143E+01 -0.182120E-01  0.194450E+04
 458.0  37.5 0.85 -0.675 -135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.170767E+01 -0.199807E-01  0.194450E+04
 458.0  37.5 0.85 -0.625 -135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.172138E+01 -0.214583E-01  0.194450E+04
 458.0  37.5 0.85 -0.575 -135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.172499E+01 -0.226830E-01  0.194450E+04
 458.0  37.5 0.85 -0.525 -135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.172040E+01 -0.236843E-01  0.194450E+04
 458.0  37.5 0.85 -0.475 -135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.170911E+01 -0.244861E-01  0.194450E+04
 458.0  37.5 0.85 -0.425 -135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.169234E+01 -0.251081E-01  0.194450E+04
 458.0  37.5 0.85 -0.375 -135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.167109E+01 -0.255668E-01  0.194450E+04
 458.0  37.5 0.85 -0.325 -135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.164616E+01 -0.258763E-01  0.194450E+04
 458.0  37.5 0.85 -0.275 -135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.161823E+01 -0.260488E-01  0.194450E+04
 458.0  37.5 0.85 -0.225 -135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.158785E+01 -0.260947E-01  0.194450E+04
 458.0  37.5 0.85 -0.175 -135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.155549E+01 -0.260231E-01  0.194450E+04
 458.0  37.5 0.85 -0.125 -135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.152152E+01 -0.258422E-01  0.194450E+04
 458.0  37.5 0.85 -0.075 -135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.148626E+01 -0.255588E-01  0.194450E+04
 458.0  37.5 0.85 -0.025 -135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.145000E+01 -0.251792E-01  0.194450E+04
 458.0  37.5 0.85  0.025 -135.0 -1.000000  0.000000 -0.650081E+00 -0.976054E+00  0.141295E+01 -0.247086E-01  0.194450E+04
 458.0  37.5 0.85  0.075 -135.0 -1.000000  0.000000 -0.637560E+00 -0.975350E+00  0.137529E+01 -0.241518E-01  0.194450E+04
 458.0  37.5 0.85  0.125 -135.0 -1.000000  0.000000 -0.623191E+00 -0.974564E+00  0.133719E+01 -0.235127E-01  0.194450E+04
 458.0  37.5 0.85  0.175 -135.0 -1.000000  0.000000 -0.607051E+00 -0.973711E+00  0.129878E+01 -0.227947E-01  0.194450E+04
 458.0  37.5 0.85  0.225 -135.0 -1.000000  0.000000 -0.589205E+00 -0.972809E+00  0.126016E+01 -0.220006E-01  0.194450E+04
 458.0  37.5 0.85  0.275 -135.0 -1.000000  0.000000 -0.569704E+00 -0.971876E+00  0.122143E+01 -0.211326E-01  0.194450E+04
 458.0  37.5 0.85  0.325 -135.0 -1.000000  0.000000 -0.548585E+00 -0.970934E+00  0.118265E+01 -0.201923E-01  0.194450E+04
 458.0  37.5 0.85  0.375 -135.0 -1.000000  0.000000 -0.525871E+00 -0.970009E+00  0.114390E+01 -0.191806E-01  0.194450E+04
 458.0  37.5 0.85  0.425 -135.0 -1.000000  0.000000 -0.501569E+00 -0.969132E+00  0.110522E+01 -0.180976E-01  0.194450E+04
 458.0  37.5 0.85  0.475 -135.0 -1.000000  0.000000 -0.475667E+00 -0.968338E+00  0.106665E+01 -0.169428E-01  0.194450E+04
 458.0  37.5 0.85  0.525 -135.0 -1.000000  0.000000 -0.448133E+00 -0.967676E+00  0.102823E+01 -0.157143E-01  0.194450E+04
 458.0  37.5 0.85  0.575 -135.0 -1.000000  0.000000 -0.418901E+00 -0.967205E+00  0.990011E+00 -0.144090E-01  0.194450E+04
 458.0  37.5 0.85  0.625 -135.0 -1.000000  0.000000 -0.387868E+00 -0.967003E+00  0.952028E+00 -0.130221E-01  0.194450E+04
 458.0  37.5 0.85  0.675 -135.0 -1.000000  0.000000 -0.354877E+00 -0.967176E+00  0.914349E+00 -0.115458E-01  0.194450E+04
 458.0  37.5 0.85  0.725 -135.0 -1.000000  0.000000 -0.319683E+00 -0.967876E+00  0.877078E+00 -0.996866E-02  0.194450E+04
 458.0  37.5 0.85  0.775 -135.0 -1.000000  0.000000 -0.281900E+00 -0.969326E+00  0.840405E+00 -0.827240E-02  0.194450E+04
 458.0  37.5 0.85  0.825 -135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.804704E+00 -0.642687E-02  0.194450E+04
 458.0  37.5 0.85  0.875 -135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.770817E+00 -0.437691E-02  0.194450E+04
 458.0  37.5 0.85  0.925 -135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.741039E+00 -0.200147E-02  0.194450E+04
 458.0  37.5 0.85  0.975 -135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.725418E+00  0.111133E-02  0.194450E+04
 458.0  37.5 0.85 -0.975 -125.0 -1.000000  0.000000 -0.121339E+00 -0.970451E+00  0.119572E+01 -0.108653E-02  0.194450E+04
 458.0  37.5 0.85 -0.925 -125.0 -1.000000  0.000000 -0.243247E+00 -0.926132E+00  0.139603E+01 -0.673686E-02  0.194450E+04
 458.0  37.5 0.85 -0.875 -125.0 -1.000000  0.000000 -0.333305E+00 -0.899294E+00  0.153733E+01 -0.108846E-01  0.194450E+04
 458.0  37.5 0.85 -0.825 -125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.163973E+01 -0.142177E-01  0.194450E+04
 458.0  37.5 0.85 -0.775 -125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.171351E+01 -0.169731E-01  0.194450E+04
 458.0  37.5 0.85 -0.725 -125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.176525E+01 -0.192756E-01  0.194450E+04
 458.0  37.5 0.85 -0.675 -125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.179958E+01 -0.212044E-01  0.194450E+04
 458.0  37.5 0.85 -0.625 -125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.181994E+01 -0.228151E-01  0.194450E+04
 458.0  37.5 0.85 -0.575 -125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.182899E+01 -0.241494E-01  0.194450E+04
 458.0  37.5 0.85 -0.525 -125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.182880E+01 -0.252397E-01  0.194450E+04
 458.0  37.5 0.85 -0.475 -125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.182101E+01 -0.261124E-01  0.194450E+04
 458.0  37.5 0.85 -0.425 -125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.180696E+01 -0.267891E-01  0.194450E+04
 458.0  37.5 0.85 -0.375 -125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.178775E+01 -0.272880E-01  0.194450E+04
 458.0  37.5 0.85 -0.325 -125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.176426E+01 -0.276246E-01  0.194450E+04
 458.0  37.5 0.85 -0.275 -125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.173722E+01 -0.278122E-01  0.194450E+04
 458.0  37.5 0.85 -0.225 -125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.170725E+01 -0.278621E-01  0.194450E+04
 458.0  37.5 0.85 -0.175 -125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.167485E+01 -0.277843E-01  0.194450E+04
 458.0  37.5 0.85 -0.125 -125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.164045E+01 -0.275876E-01  0.194450E+04
 458.0  37.5 0.85 -0.075 -125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.160440E+01 -0.272794E-01  0.194450E+04
 458.0  37.5 0.85 -0.025 -125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.156700E+01 -0.268665E-01  0.194450E+04
 458.0  37.5 0.85  0.025 -125.0 -1.000000  0.000000 -0.671926E+00 -0.826484E+00  0.152848E+01 -0.263546E-01  0.194450E+04
 458.0  37.5 0.85  0.075 -125.0 -1.000000  0.000000 -0.658605E+00 -0.828762E+00  0.148906E+01 -0.257486E-01  0.194450E+04
 458.0  37.5 0.85  0.125 -125.0 -1.000000  0.000000 -0.643315E+00 -0.831423E+00  0.144890E+01 -0.250529E-01  0.194450E+04
 458.0  37.5 0.85  0.175 -125.0 -1.000000  0.000000 -0.626138E+00 -0.834471E+00  0.140814E+01 -0.242710E-01  0.194450E+04
 458.0  37.5 0.85  0.225 -125.0 -1.000000  0.000000 -0.607141E+00 -0.837919E+00  0.136691E+01 -0.234060E-01  0.194450E+04
 458.0  37.5 0.85  0.275 -125.0 -1.000000  0.000000 -0.586378E+00 -0.841783E+00  0.132528E+01 -0.224601E-01  0.194450E+04
 458.0  37.5 0.85  0.325 -125.0 -1.000000  0.000000 -0.563890E+00 -0.846088E+00  0.128333E+01 -0.214351E-01  0.194450E+04
 458.0  37.5 0.85  0.375 -125.0 -1.000000  0.000000 -0.539701E+00 -0.850865E+00  0.124112E+01 -0.203319E-01  0.194450E+04
 458.0  37.5 0.85  0.425 -125.0 -1.000000  0.000000 -0.513820E+00 -0.856154E+00  0.119870E+01 -0.191508E-01  0.194450E+04
 458.0  37.5 0.85  0.475 -125.0 -1.000000  0.000000 -0.486237E+00 -0.862006E+00  0.115608E+01 -0.178910E-01  0.194450E+04
 458.0  37.5 0.85  0.525 -125.0 -1.000000  0.000000 -0.456921E+00 -0.868488E+00  0.111330E+01 -0.165509E-01  0.194450E+04
 458.0  37.5 0.85  0.575 -125.0 -1.000000  0.000000 -0.425812E+00 -0.875684E+00  0.107037E+01 -0.151274E-01  0.194450E+04
 458.0  37.5 0.85  0.625 -125.0 -1.000000  0.000000 -0.392811E+00 -0.883706E+00  0.102730E+01 -0.136157E-01  0.194450E+04
 458.0  37.5 0.85  0.675 -125.0 -1.000000  0.000000 -0.357768E+00 -0.892700E+00  0.984101E+00 -0.120082E-01  0.194450E+04
 458.0  37.5 0.85  0.725 -125.0 -1.000000  0.000000 -0.320454E+00 -0.902869E+00  0.940829E+00 -0.102939E-01  0.194450E+04
 458.0  37.5 0.85  0.775 -125.0 -1.000000  0.000000 -0.280512E+00 -0.914503E+00  0.897574E+00 -0.845551E-02  0.194450E+04
 458.0  37.5 0.85  0.825 -125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.854567E+00 -0.646491E-02  0.194450E+04
 458.0  37.5 0.85  0.875 -125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.812391E+00 -0.427177E-02  0.194450E+04
 458.0  37.5 0.85  0.925 -125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.772772E+00 -0.176838E-02  0.194450E+04
 458.0  37.5 0.85  0.975 -125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.743659E+00  0.139968E-02  0.194450E+04
 458.0  37.5 0.85 -0.975 -115.0 -1.000000  0.000000 -0.111558E+00 -0.955839E+00  0.120670E+01 -0.714441E-03  0.194450E+04
 458.0  37.5 0.85 -0.925 -115.0 -1.000000  0.000000 -0.237709E+00 -0.878816E+00  0.143317E+01 -0.670080E-02  0.194450E+04
 458.0  37.5 0.85 -0.875 -115.0 -1.000000  0.000000 -0.333699E+00 -0.824845E+00  0.159796E+01 -0.112352E-01  0.194450E+04
 458.0  37.5 0.85 -0.825 -115.0 -1.000000  0.000000 -0.411967E+00 -0.783538E+00  0.172053E+01 -0.149204E-01  0.194450E+04
 458.0  37.5 0.85 -0.775 -115.0 -1.000000  0.000000 -0.477169E+00 -0.750783E+00  0.181140E+01 -0.179829E-01  0.194450E+04
 458.0  37.5 0.85 -0.725 -115.0 -1.000000  0.000000 -0.531905E+00 -0.724340E+00  0.187753E+01 -0.205492E-01  0.194450E+04
 458.0  37.5 0.85 -0.675 -115.0 -1.000000  0.000000 -0.577893E+00 -0.702811E+00  0.192391E+01 -0.227022E-01  0.194450E+04
 458.0  37.5 0.85 -0.625 -115.0 -1.000000  0.000000 -0.616370E+00 -0.685247E+00  0.195430E+01 -0.245016E-01  0.194450E+04
 458.0  37.5 0.85 -0.575 -115.0 -1.000000  0.000000 -0.648286E+00 -0.670974E+00  0.197161E+01 -0.259928E-01  0.194450E+04
 458.0  37.5 0.85 -0.525 -115.0 -1.000000  0.000000 -0.674390E+00 -0.659489E+00  0.197815E+01 -0.272116E-01  0.194450E+04
 458.0  37.5 0.85 -0.475 -115.0 -1.000000  0.000000 -0.695298E+00 -0.650410E+00  0.197576E+01 -0.281873E-01  0.194450E+04
 458.0  37.5 0.85 -0.425 -115.0 -1.000000  0.000000 -0.711517E+00 -0.643437E+00  0.196592E+01 -0.289439E-01  0.194450E+04
 458.0  37.5 0.85 -0.375 -115.0 -1.000000  0.000000 -0.723479E+00 -0.638333E+00  0.194986E+01 -0.295017E-01  0.194450E+04
 458.0  37.5 0.85 -0.325 -115.0 -1.000000  0.000000 -0.731551E+00 -0.634907E+00  0.192860E+01 -0.298780E-01  0.194450E+04
 458.0  37.5 0.85 -0.275 -115.0 -1.000000  0.000000 -0.736049E+00 -0.633005E+00  0.190295E+01 -0.300877E-01  0.194450E+04
 458.0  37.5 0.85 -0.225 -115.0 -1.000000  0.000000 -0.737246E+00 -0.632499E+00  0.187361E+01 -0.301435E-01  0.194450E+04
 458.0  37.5 0.85 -0.175 -115.0 -1.000000  0.000000 -0.735381E+00 -0.633287E+00  0.184117E+01 -0.300565E-01  0.194450E+04
 458.0  37.5 0.85 -0.125 -115.0 -1.000000  0.000000 -0.730662E+00 -0.635284E+00  0.180609E+01 -0.298366E-01  0.194450E+04
 458.0  37.5 0.85 -0.075 -115.0 -1.000000  0.000000 -0.723273E+00 -0.638421E+00  0.176878E+01 -0.294921E-01  0.194450E+04
 458.0  37.5 0.85 -0.025 -115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.172959E+01 -0.290304E-01  0.194450E+04
 458.0  37.5 0.85  0.025 -115.0 -1.000000  0.000000 -0.701101E+00 -0.647908E+00  0.168878E+01 -0.284580E-01  0.194450E+04
 458.0  37.5 0.85  0.075 -115.0 -1.000000  0.000000 -0.686580E+00 -0.654183E+00  0.164659E+01 -0.277806E-01  0.194450E+04
 458.0  37.5 0.85  0.125 -115.0 -1.000000  0.000000 -0.669916E+00 -0.661446E+00  0.160321E+01 -0.270028E-01  0.194450E+04
 458.0  37.5 0.85  0.175 -115.0 -1.000000  0.000000 -0.651197E+00 -0.669685E+00  0.155881E+01 -0.261287E-01  0.194450E+04
 458.0  37.5 0.85  0.225 -115.0 -1.000000  0.000000 -0.630500E+00 -0.678896E+00  0.151350E+01 -0.251619E-01  0.194450E+04
 458.0  37.5 0.85  0.275 -115.0 -1.000000  0.000000 -0.607885E+00 -0.689087E+00  0.146739E+01 -0.241049E-01  0.194450E+04
 458.0  37.5 0.85  0.325 -115.0 -1.000000  0.000000 -0.583401E+00 -0.700272E+00  0.142056E+01 -0.229599E-01  0.194450E+04
 458.0  37.5 0.85  0.375 -115.0 -1.000000  0.000000 -0.557078E+00 -0.712481E+00  0.137306E+01 -0.217280E-01  0.194450E+04
 458.0  37.5 0.85  0.425 -115.0 -1.000000  0.000000 -0.528934E+00 -0.725752E+00  0.132492E+01 -0.204100E-01  0.194450E+04
 458.0  37.5 0.85  0.475 -115.0 -1.000000  0.000000 -0.498968E+00 -0.740142E+00  0.127618E+01 -0.190054E-01  0.194450E+04
 458.0  37.5 0.85  0.525 -115.0 -1.000000  0.000000 -0.467156E+00 -0.755722E+00  0.122683E+01 -0.175130E-01  0.194450E+04
 458.0  37.5 0.85  0.575 -115.0 -1.000000  0.000000 -0.433452E+00 -0.772587E+00  0.117686E+01 -0.159302E-01  0.194450E+04
 458.0  37.5 0.85  0.625 -115.0 -1.000000  0.000000 -0.397773E+00 -0.790862E+00  0.112627E+01 -0.142528E-01  0.194450E+04
 458.0  37.5 0.85  0.675 -115.0 -1.000000  0.000000 -0.359993E+00 -0.810712E+00  0.107501E+01 -0.124744E-01  0.194450E+04
 458.0  37.5 0.85  0.725 -115.0 -1.000000  0.000000 -0.319918E+00 -0.832360E+00  0.102308E+01 -0.105852E-01  0.194450E+04
 458.0  37.5 0.85  0.775 -115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.970476E+00 -0.857052E-02  0.194450E+04
 458.0  37.5 0.85  0.825 -115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.917285E+00 -0.640643E-02  0.194450E+04
 458.0  37.5 0.85  0.875 -115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.863824E+00 -0.405116E-02  0.194450E+04
 458.0  37.5 0.85  0.925 -115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.811214E+00 -0.141760E-02  0.194450E+04
 458.0  37.5 0.85  0.975 -115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.765101E+00  0.177110E-02  0.194450E+04
 458.0  37.5 0.85 -0.975 -105.0 -1.000000  0.000000 -0.988125E-01 -0.944500E+00  0.121816E+01 -0.195109E-03  0.194450E+04
 458.0  37.5 0.85 -0.925 -105.0 -1.000000  0.000000 -0.228688E+00 -0.833855E+00  0.147688E+01 -0.649843E-02  0.194450E+04
 458.0  37.5 0.85 -0.875 -105.0 -1.000000  0.000000 -0.331764E+00 -0.749064E+00  0.167311E+01 -0.114876E-01  0.194450E+04
 458.0  37.5 0.85 -0.825 -105.0 -1.000000  0.000000 -0.417343E+00 -0.680812E+00  0.182397E+01 -0.156202E-01  0.194450E+04
 458.0  37.5 0.85 -0.775 -105.0 -1.000000  0.000000 -0.489363E+00 -0.624802E+00  0.193963E+01 -0.190917E-01  0.194450E+04
 458.0  37.5 0.85 -0.725 -105.0 -1.000000  0.000000 -0.550211E+00 -0.578442E+00  0.202714E+01 -0.220204E-01  0.194450E+04
 458.0  37.5 0.85 -0.675 -105.0 -1.000000  0.000000 -0.601553E+00 -0.539975E+00  0.209178E+01 -0.244886E-01  0.194450E+04
 458.0  37.5 0.85 -0.625 -105.0 -1.000000  0.000000 -0.644639E+00 -0.508134E+00  0.213760E+01 -0.265579E-01  0.194450E+04
 458.0  37.5 0.85 -0.575 -105.0 -1.000000  0.000000 -0.680453E+00 -0.481961E+00  0.216780E+01 -0.282767E-01  0.194450E+04
 458.0  37.5 0.85 -0.525 -105.0 -1.000000  0.000000 -0.709793E+00 -0.460713E+00  0.218494E+01 -0.296840E-01  0.194450E+04
 458.0  37.5 0.85 -0.475 -105.0 -1.000000  0.000000 -0.733318E+00 -0.443799E+00  0.219112E+01 -0.308117E-01  0.194450E+04
 458.0  37.5 0.85 -0.425 -105.0 -1.000000  0.000000 -0.751584E+00 -0.430739E+00  0.218803E+01 -0.316871E-01  0.194450E+04
 458.0  37.5 0.85 -0.375 -105.0 -1.000000  0.000000 -0.765063E+00 -0.421143E+00  0.217708E+01 -0.323328E-01  0.194450E+04
 458.0  37.5 0.85 -0.325 -105.0 -1.000000  0.000000 -0.774162E+00 -0.414685E+00  0.215944E+01 -0.327687E-01  0.194450E+04
 458.0  37.5 0.85 -0.275 -105.0 -1.000000  0.000000 -0.779234E+00 -0.411092E+00  0.213608E+01 -0.330115E-01  0.194450E+04
 458.0  37.5 0.85 -0.225 -105.0 -1.000000  0.000000 -0.780583E+00 -0.410136E+00  0.210783E+01 -0.330762E-01  0.194450E+04
 458.0  37.5 0.85 -0.175 -105.0 -1.000000  0.000000 -0.778480E+00 -0.411625E+00  0.207535E+01 -0.329754E-01  0.194450E+04
 458.0  37.5 0.85 -0.125 -105.0 -1.000000  0.000000 -0.773160E+00 -0.415395E+00  0.203922E+01 -0.327207E-01  0.194450E+04
 458.0  37.5 0.85 -0.075 -105.0 -1.000000  0.000000 -0.764831E+00 -0.421308E+00  0.199993E+01 -0.323217E-01  0.194450E+04
 458.0  37.5 0.85 -0.025 -105.0 -1.000000  0.000000 -0.753674E+00 -0.429249E+00  0.195788E+01 -0.317872E-01  0.194450E+04
 458.0  37.5 0.85  0.025 -105.0 -1.000000  0.000000 -0.739852E+00 -0.439119E+00  0.191340E+01 -0.311249E-01  0.194450E+04
 458.0  37.5 0.85  0.075 -105.0 -1.000000  0.000000 -0.723506E+00 -0.450840E+00  0.186679E+01 -0.303414E-01  0.194450E+04
 458.0  37.5 0.85  0.125 -105.0 -1.000000  0.000000 -0.704761E+00 -0.464345E+00  0.181827E+01 -0.294427E-01  0.194450E+04
 458.0  37.5 0.85  0.175 -105.0 -1.000000  0.000000 -0.683723E+00 -0.479584E+00  0.176805E+01 -0.284336E-01  0.194450E+04
 458.0  37.5 0.85  0.225 -105.0 -1.000000  0.000000 -0.660486E+00 -0.496520E+00  0.171627E+01 -0.273186E-01  0.194450E+04
 458.0  37.5 0.85  0.275 -105.0 -1.000000  0.000000 -0.635128E+00 -0.515129E+00  0.166306E+01 -0.261013E-01  0.194450E+04
 458.0  37.5 0.85  0.325 -105.0 -1.000000  0.000000 -0.607713E+00 -0.535398E+00  0.160852E+01 -0.247846E-01  0.194450E+04
 458.0  37.5 0.85  0.375 -105.0 -1.000000  0.000000 -0.578292E+00 -0.557331E+00  0.155271E+01 -0.233707E-01  0.194450E+04
 458.0  37.5 0.85  0.425 -105.0 -1.000000  0.000000 -0.546901E+00 -0.580942E+00  0.149569E+01 -0.218611E-01  0.194450E+04
 458.0  37.5 0.85  0.475 -105.0 -1.000000  0.000000 -0.513558E+00 -0.606265E+00  0.143746E+01 -0.202567E-01  0.194450E+04
 458.0  37.5 0.85  0.525 -105.0 -1.000000  0.000000 -0.478268E+00 -0.633349E+00  0.137805E+01 -0.185573E-01  0.194450E+04
 458.0  37.5 0.85  0.575 -105.0 -1.000000  0.000000 -0.441012E+00 -0.662265E+00  0.131743E+01 -0.167617E-01  0.194450E+04
 458.0  37.5 0.85  0.625 -105.0 -1.000000  0.000000 -0.401745E+00 -0.693112E+00  0.125557E+01 -0.148676E-01  0.194450E+04
 458.0  37.5 0.85  0.675 -105.0 -1.000000  0.000000 -0.360390E+00 -0.726023E+00  0.119242E+01 -0.128709E-01  0.194450E+04
 458.0  37.5 0.85  0.725 -105.0 -1.000000  0.000000 -0.316819E+00 -0.761181E+00  0.112791E+01 -0.107650E-01  0.194450E+04
 458.0  37.5 0.85  0.775 -105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.106200E+01 -0.853994E-02  0.194450E+04
 458.0  37.5 0.85  0.825 -105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.994643E+00 -0.617942E-02  0.194450E+04
 458.0  37.5 0.85  0.875 -105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.925941E+00 -0.365521E-02  0.194450E+04
 458.0  37.5 0.85  0.925 -105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.856442E+00 -0.909606E-03  0.194450E+04
 458.0  37.5 0.85  0.975 -105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.789427E+00  0.223548E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -95.0 -1.000000  0.000000 -0.825388E-01 -0.938791E+00  0.122937E+01  0.507182E-03  0.194450E+04
 458.0  37.5 0.85 -0.925  -95.0 -1.000000  0.000000 -0.214511E+00 -0.796735E+00  0.152678E+01 -0.603041E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  -95.0 -1.000000  0.000000 -0.325554E+00 -0.678503E+00  0.176471E+01 -0.115254E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  -95.0 -1.000000  0.000000 -0.420402E+00 -0.578608E+00  0.195538E+01 -0.162141E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  -95.0 -1.000000  0.000000 -0.501643E+00 -0.493831E+00  0.210740E+01 -0.202267E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  -95.0 -1.000000  0.000000 -0.571118E+00 -0.421891E+00  0.222730E+01 -0.236556E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -95.0 -1.000000  0.000000 -0.630254E+00 -0.361051E+00  0.232030E+01 -0.265724E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  -95.0 -1.000000  0.000000 -0.680206E+00 -0.309933E+00  0.239059E+01 -0.290351E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -95.0 -1.000000  0.000000 -0.721934E+00 -0.267420E+00  0.244158E+01 -0.310914E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -95.0 -1.000000  0.000000 -0.756248E+00 -0.232587E+00  0.247610E+01 -0.327819E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -95.0 -1.000000  0.000000 -0.783841E+00 -0.204657E+00  0.249650E+01 -0.341408E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  -95.0 -1.000000  0.000000 -0.805312E+00 -0.182974E+00  0.250475E+01 -0.351981E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  -95.0 -1.000000  0.000000 -0.821182E+00 -0.166975E+00  0.250250E+01 -0.359794E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  -95.0 -1.000000  0.000000 -0.831907E+00 -0.156176E+00  0.249112E+01 -0.365073E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  -95.0 -1.000000  0.000000 -0.837888E+00 -0.150158E+00  0.247180E+01 -0.368017E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  -95.0 -1.000000  0.000000 -0.839480E+00 -0.148556E+00  0.244554E+01 -0.368801E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  -95.0 -1.000000  0.000000 -0.836999E+00 -0.151051E+00  0.241318E+01 -0.367580E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  -95.0 -1.000000  0.000000 -0.830725E+00 -0.157365E+00  0.237544E+01 -0.364491E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  -95.0 -1.000000  0.000000 -0.820908E+00 -0.167251E+00  0.233295E+01 -0.359659E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  -95.0 -1.000000  0.000000 -0.807772E+00 -0.180492E+00  0.228622E+01 -0.353192E-01  0.194450E+04
 458.0  37.5 0.85  0.025  -95.0 -1.000000  0.000000 -0.791517E+00 -0.196900E+00  0.223570E+01 -0.345188E-01  0.194450E+04
 458.0  37.5 0.85  0.075  -95.0 -1.000000  0.000000 -0.772325E+00 -0.216305E+00  0.218176E+01 -0.335737E-01  0.194450E+04
 458.0  37.5 0.85  0.125  -95.0 -1.000000  0.000000 -0.750355E+00 -0.238561E+00  0.212474E+01 -0.324916E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -95.0 -1.000000  0.000000 -0.725753E+00 -0.263538E+00  0.206488E+01 -0.312796E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -95.0 -1.000000  0.000000 -0.698648E+00 -0.291123E+00  0.200243E+01 -0.299440E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -95.0 -1.000000  0.000000 -0.669156E+00 -0.321220E+00  0.193757E+01 -0.284904E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -95.0 -1.000000  0.000000 -0.637379E+00 -0.353744E+00  0.187044E+01 -0.269238E-01  0.194450E+04
 458.0  37.5 0.85  0.375  -95.0 -1.000000  0.000000 -0.603408E+00 -0.388627E+00  0.180117E+01 -0.252485E-01  0.194450E+04
 458.0  37.5 0.85  0.425  -95.0 -1.000000  0.000000 -0.567321E+00 -0.425810E+00  0.172985E+01 -0.234682E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -95.0 -1.000000  0.000000 -0.529184E+00 -0.465252E+00  0.165655E+01 -0.215862E-01  0.194450E+04
 458.0  37.5 0.85  0.525  -95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.158130E+01 -0.196051E-01  0.194450E+04
 458.0  37.5 0.85  0.575  -95.0 -1.000000  0.000000 -0.446972E+00 -0.550803E+00  0.150413E+01 -0.175268E-01  0.194450E+04
 458.0  37.5 0.85  0.625  -95.0 -1.000000  0.000000 -0.402966E+00 -0.596896E+00  0.142504E+01 -0.153525E-01  0.194450E+04
 458.0  37.5 0.85  0.675  -95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.134401E+01 -0.130829E-01  0.194450E+04
 458.0  37.5 0.85  0.725  -95.0 -1.000000  0.000000 -0.309213E+00 -0.695816E+00  0.126100E+01 -0.107172E-01  0.194450E+04
 458.0  37.5 0.85  0.775  -95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.117597E+01 -0.825327E-02  0.194450E+04
 458.0  37.5 0.85  0.825  -95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.108885E+01 -0.568676E-02  0.194450E+04
 458.0  37.5 0.85  0.875  -95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.999630E+00 -0.300877E-02  0.194450E+04
 458.0  37.5 0.85  0.925  -95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.908411E+00 -0.200016E-03  0.194450E+04
 458.0  37.5 0.85  0.975  -95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.816205E+00  0.280026E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -85.0 -1.000000  0.000000 -0.622076E-01 -0.941055E+00  0.123949E+01  0.142659E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  -85.0 -1.000000  0.000000 -0.192927E+00 -0.774265E+00  0.158202E+01 -0.516558E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  -85.0 -1.000000  0.000000 -0.312036E+00 -0.622126E+00  0.187471E+01 -0.111730E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  -85.0 -1.000000  0.000000 -0.418187E+00 -0.486093E+00  0.212165E+01 -0.165288E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  -85.0 -1.000000  0.000000 -0.511736E+00 -0.365874E+00  0.232781E+01 -0.212503E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  -85.0 -1.000000  0.000000 -0.593408E+00 -0.260682E+00  0.249796E+01 -0.253734E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -85.0 -1.000000  0.000000 -0.664024E+00 -0.169573E+00  0.263640E+01 -0.289391E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  -85.0 -1.000000  0.000000 -0.724401E+00 -0.915693E-01  0.274695E+01 -0.319882E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -85.0 -1.000000  0.000000 -0.775318E+00 -0.257199E-01  0.283296E+01 -0.345599E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -85.0 -1.000000  0.000000 -0.817501E+00  0.288771E-01  0.289733E+01 -0.366907E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -85.0 -1.000000  0.000000 -0.851619E+00  0.730622E-01  0.294260E+01 -0.384142E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  -85.0 -1.000000  0.000000 -0.878285E+00  0.107612E+00  0.297099E+01 -0.397613E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  -85.0 -1.000000  0.000000 -0.898060E+00  0.133241E+00  0.298442E+01 -0.407603E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  -85.0 -1.000000  0.000000 -0.911454E+00  0.150605E+00  0.298456E+01 -0.414370E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  -85.0 -1.000000  0.000000 -0.918934E+00  0.160304E+00  0.297286E+01 -0.418149E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  -85.0 -1.000000  0.000000 -0.920927E+00  0.162888E+00  0.295060E+01 -0.419156E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  -85.0 -1.000000  0.000000 -0.917823E+00  0.158862E+00  0.291889E+01 -0.417587E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  -85.0 -1.000000  0.000000 -0.909977E+00  0.148690E+00  0.287870E+01 -0.413624E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  -85.0 -1.000000  0.000000 -0.897718E+00  0.132798E+00  0.283087E+01 -0.407430E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  -85.0 -1.000000  0.000000 -0.881347E+00  0.111579E+00  0.277615E+01 -0.399159E-01  0.194450E+04
 458.0  37.5 0.85  0.025  -85.0 -1.000000  0.000000 -0.861141E+00  0.853980E-01  0.271519E+01 -0.388952E-01  0.194450E+04
 458.0  37.5 0.85  0.075  -85.0 -1.000000  0.000000 -0.837359E+00  0.545911E-01  0.264855E+01 -0.376938E-01  0.194450E+04
 458.0  37.5 0.85  0.125  -85.0 -1.000000  0.000000 -0.810237E+00  0.194729E-01  0.257674E+01 -0.363238E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -85.0 -1.000000  0.000000 -0.779999E+00 -0.196632E-01  0.250020E+01 -0.347964E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -85.0 -1.000000  0.000000 -0.746851E+00 -0.625421E-01  0.241931E+01 -0.331221E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -85.0 -1.000000  0.000000 -0.710989E+00 -0.108904E+00  0.233442E+01 -0.313109E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -85.0 -1.000000  0.000000 -0.672596E+00 -0.158503E+00  0.224582E+01 -0.293720E-01  0.194450E+04
 458.0  37.5 0.85  0.375  -85.0 -1.000000  0.000000 -0.631846E+00 -0.211105E+00  0.215378E+01 -0.273142E-01  0.194450E+04
 458.0  37.5 0.85  0.425  -85.0 -1.000000  0.000000 -0.588906E+00 -0.266485E+00  0.205854E+01 -0.251461E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.196030E+01 -0.228758E-01  0.194450E+04
 458.0  37.5 0.85  0.525  -85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.185926E+01 -0.205113E-01  0.194450E+04
 458.0  37.5 0.85  0.575  -85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.175558E+01 -0.180603E-01  0.194450E+04
 458.0  37.5 0.85  0.625  -85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.164942E+01 -0.155309E-01  0.194450E+04
 458.0  37.5 0.85  0.675  -85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.154091E+01 -0.129310E-01  0.194450E+04
 458.0  37.5 0.85  0.725  -85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.143019E+01 -0.102694E-01  0.194450E+04
 458.0  37.5 0.85  0.775  -85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.131736E+01 -0.755576E-02  0.194450E+04
 458.0  37.5 0.85  0.825  -85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.120252E+01 -0.480152E-02  0.194450E+04
 458.0  37.5 0.85  0.875  -85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.108572E+01 -0.202225E-02  0.194450E+04
 458.0  37.5 0.85  0.925  -85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.966846E+00  0.756464E-03  0.194450E+04
 458.0  37.5 0.85  0.975  -85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.844868E+00  0.346792E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -75.0 -1.000000  0.000000 -0.374496E-01 -0.953313E+00  0.124762E+01  0.258867E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  -75.0 -1.000000  0.000000 -0.161063E+00 -0.774599E+00  0.164099E+01 -0.373902E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  -75.0 -1.000000  0.000000 -0.286590E+00 -0.592298E+00  0.200480E+01 -0.101683E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  -75.0 -1.000000  0.000000 -0.405569E+00 -0.417087E+00  0.233155E+01 -0.162731E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  -75.0 -1.000000  0.000000 -0.515097E+00 -0.253789E+00  0.261973E+01 -0.219019E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  -75.0 -1.000000  0.000000 -0.613939E+00 -0.104928E+00  0.286997E+01 -0.269882E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -75.0 -1.000000  0.000000 -0.701643E+00  0.282355E-01  0.308392E+01 -0.315062E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  -75.0 -1.000000  0.000000 -0.778187E+00  0.145211E+00  0.326373E+01 -0.354527E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -75.0 -1.000000  0.000000 -0.843804E+00  0.246006E+00  0.341170E+01 -0.388381E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -75.0 -1.000000  0.000000 -0.898877E+00  0.330951E+00  0.353022E+01 -0.416811E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -75.0 -1.000000  0.000000 -0.943878E+00  0.400584E+00  0.362161E+01 -0.440051E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  -75.0 -1.000000  0.000000 -0.979329E+00  0.455573E+00  0.368809E+01 -0.458365E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  -75.0 -1.000000  0.000000 -0.100577E+01  0.496665E+00  0.373175E+01 -0.472029E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  -75.0 -1.000000  0.000000 -0.102376E+01  0.524649E+00  0.375455E+01 -0.481325E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  -75.0 -1.000000  0.000000 -0.103383E+01  0.540330E+00  0.375830E+01 -0.486530E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  -75.0 -1.000000  0.000000 -0.103651E+01  0.544515E+00  0.374465E+01 -0.487918E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  -75.0 -1.000000  0.000000 -0.103233E+01  0.537998E+00  0.371514E+01 -0.485756E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  -75.0 -1.000000  0.000000 -0.102177E+01  0.521557E+00  0.367116E+01 -0.480298E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  -75.0 -1.000000  0.000000 -0.100531E+01  0.495952E+00  0.361399E+01 -0.471793E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  -75.0 -1.000000  0.000000 -0.983414E+00  0.461917E+00  0.354481E+01 -0.460476E-01  0.194450E+04
 458.0  37.5 0.85  0.025  -75.0 -1.000000  0.000000 -0.956510E+00  0.420163E+00  0.346470E+01 -0.446576E-01  0.194450E+04
 458.0  37.5 0.85  0.075  -75.0 -1.000000  0.000000 -0.925020E+00  0.371379E+00  0.337464E+01 -0.430311E-01  0.194450E+04
 458.0  37.5 0.85  0.125  -75.0 -1.000000  0.000000 -0.889349E+00  0.316233E+00  0.327554E+01 -0.411891E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -75.0 -1.000000  0.000000 -0.849884E+00  0.255369E+00  0.316826E+01 -0.391519E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -75.0 -1.000000  0.000000 -0.807002E+00  0.189416E+00  0.305358E+01 -0.369391E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -75.0 -1.000000  0.000000 -0.761064E+00  0.118985E+00  0.293223E+01 -0.345696E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -75.0 -1.000000  0.000000 -0.712425E+00  0.446716E-01  0.280492E+01 -0.320619E-01  0.194450E+04
 458.0  37.5 0.85  0.375  -75.0 -1.000000  0.000000 -0.661429E+00 -0.329409E-01  0.267230E+01 -0.294341E-01  0.194450E+04
 458.0  37.5 0.85  0.425  -75.0 -1.000000  0.000000 -0.608417E+00 -0.113279E+00  0.253501E+01 -0.267039E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.239365E+01 -0.238889E-01  0.194450E+04
 458.0  37.5 0.85  0.525  -75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.224881E+01 -0.210067E-01  0.194450E+04
 458.0  37.5 0.85  0.575  -75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.210107E+01 -0.180749E-01  0.194450E+04
 458.0  37.5 0.85  0.625  -75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.195100E+01 -0.151120E-01  0.194450E+04
 458.0  37.5 0.85  0.675  -75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.179916E+01 -0.121370E-01  0.194450E+04
 458.0  37.5 0.85  0.725  -75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.164611E+01 -0.917088E-02  0.194450E+04
 458.0  37.5 0.85  0.775  -75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.149238E+01 -0.623751E-02  0.194450E+04
 458.0  37.5 0.85  0.825  -75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.133847E+01 -0.336620E-02  0.194450E+04
 458.0  37.5 0.85  0.875  -75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.118475E+01 -0.597682E-03  0.194450E+04
 458.0  37.5 0.85  0.925  -75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.103110E+01  0.199846E-02  0.194450E+04
 458.0  37.5 0.85  0.975  -75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.874690E+00  0.423286E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -65.0 -1.000000  0.000000 -0.824708E-02 -0.976822E+00  0.125295E+01  0.399986E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  -65.0 -1.000000  0.000000 -0.115588E+00 -0.806831E+00  0.170121E+01 -0.156107E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  -65.0 -1.000000  0.000000 -0.242469E+00 -0.605852E+00  0.215574E+01 -0.813447E-02  0.194450E+04
 458.0  37.5 0.85 -0.825  -65.0 -1.000000  0.000000 -0.373827E+00 -0.392962E+00  0.259590E+01 -0.149614E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  -65.0 -1.000000  0.000000 -0.502874E+00 -0.179513E+00  0.301046E+01 -0.216875E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  -65.0 -1.000000  0.000000 -0.625415E+00  0.265093E-01  0.339236E+01 -0.280893E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -65.0 -1.000000  0.000000 -0.738668E+00  0.219374E+00  0.373716E+01 -0.340170E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  -65.0 -1.000000  0.000000 -0.840806E+00  0.395065E+00  0.404229E+01 -0.393707E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -65.0 -1.000000  0.000000 -0.930702E+00  0.550916E+00  0.430658E+01 -0.440882E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -65.0 -1.000000  0.000000 -0.100776E+01  0.685323E+00  0.452991E+01 -0.481355E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -65.0 -1.000000  0.000000 -0.107177E+01  0.797514E+00  0.471294E+01 -0.515003E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  -65.0 -1.000000  0.000000 -0.112285E+01  0.887352E+00  0.485689E+01 -0.541865E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  -65.0 -1.000000  0.000000 -0.116132E+01  0.955182E+00  0.496340E+01 -0.562102E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  -65.0 -1.000000  0.000000 -0.118766E+01  0.100171E+01  0.503438E+01 -0.575962E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  -65.0 -1.000000  0.000000 -0.120246E+01  0.102790E+01  0.507188E+01 -0.583756E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  -65.0 -1.000000  0.000000 -0.120642E+01  0.103490E+01  0.507805E+01 -0.585839E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  -65.0 -1.000000  0.000000 -0.120026E+01  0.102400E+01  0.505509E+01 -0.582595E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  -65.0 -1.000000  0.000000 -0.118474E+01  0.996556E+00  0.500516E+01 -0.574428E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  -65.0 -1.000000  0.000000 -0.116065E+01  0.954001E+00  0.493042E+01 -0.561750E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  -65.0 -1.000000  0.000000 -0.112878E+01  0.897786E+00  0.483298E+01 -0.544981E-01  0.194450E+04
 458.0  37.5 0.85  0.025  -65.0 -1.000000  0.000000 -0.108991E+01  0.829378E+00  0.471487E+01 -0.524538E-01  0.194450E+04
 458.0  37.5 0.85  0.075  -65.0 -1.000000  0.000000 -0.104483E+01  0.750244E+00  0.457809E+01 -0.500840E-01  0.194450E+04
 458.0  37.5 0.85  0.125  -65.0 -1.000000  0.000000 -0.994323E+00  0.661838E+00  0.442458E+01 -0.474296E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -65.0 -1.000000  0.000000 -0.939138E+00  0.565595E+00  0.425623E+01 -0.445311E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -65.0 -1.000000  0.000000 -0.880021E+00  0.462919E+00  0.407487E+01 -0.414280E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -65.0 -1.000000  0.000000 -0.817699E+00  0.355182E+00  0.388232E+01 -0.381589E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -65.0 -1.000000  0.000000 -0.752873E+00  0.243714E+00  0.368031E+01 -0.347611E-01  0.194450E+04
 458.0  37.5 0.85  0.375  -65.0 -1.000000  0.000000 -0.686228E+00  0.129800E+00  0.347059E+01 -0.312711E-01  0.194450E+04
 458.0  37.5 0.85  0.425  -65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.325483E+01 -0.277238E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.303469E+01 -0.241531E-01  0.194450E+04
 458.0  37.5 0.85  0.525  -65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.281177E+01 -0.205918E-01  0.194450E+04
 458.0  37.5 0.85  0.575  -65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.258764E+01 -0.170716E-01  0.194450E+04
 458.0  37.5 0.85  0.625  -65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.236382E+01 -0.136237E-01  0.194450E+04
 458.0  37.5 0.85  0.675  -65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.214176E+01 -0.102791E-01  0.194450E+04
 458.0  37.5 0.85  0.725  -65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.192283E+01 -0.706983E-02  0.194450E+04
 458.0  37.5 0.85  0.775  -65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.170830E+01 -0.403065E-02  0.194450E+04
 458.0  37.5 0.85  0.825  -65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.149928E+01 -0.120306E-02  0.194450E+04
 458.0  37.5 0.85  0.875  -65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.129654E+01  0.135576E-02  0.194450E+04
 458.0  37.5 0.85  0.925  -65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.109995E+01  0.354548E-02  0.194450E+04
 458.0  37.5 0.85  0.975  -65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.904772E+00  0.507818E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -55.0 -1.000000  0.000000  0.248136E-01 -0.101151E+01  0.125494E+01  0.563357E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  -55.0 -1.000000  0.000000 -0.533317E-01 -0.879622E+00  0.175929E+01  0.154880E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  -55.0 -1.000000  0.000000 -0.170552E+00 -0.684526E+00  0.232653E+01 -0.456625E-02  0.194450E+04
 458.0  37.5 0.85 -0.825  -55.0 -1.000000  0.000000 -0.308698E+00 -0.446698E+00  0.292709E+01 -0.118083E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  -55.0 -1.000000  0.000000 -0.458229E+00 -0.181748E+00  0.353942E+01 -0.196808E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  -55.0 -1.000000  0.000000 -0.611651E+00  0.960984E-01  0.414500E+01 -0.277850E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -55.0 -1.000000  0.000000 -0.762632E+00  0.374015E+00  0.472771E+01 -0.357803E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  -55.0 -1.000000  0.000000 -0.905896E+00  0.640961E+00  0.527390E+01 -0.433815E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -55.0 -1.000000  0.000000 -0.103725E+01  0.887953E+00  0.577256E+01 -0.503606E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -55.0 -1.000000  0.000000 -0.115355E+01  0.110815E+01  0.621534E+01 -0.565467E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -55.0 -1.000000  0.000000 -0.125265E+01  0.129674E+01  0.659647E+01 -0.618222E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  -55.0 -1.000000  0.000000 -0.133326E+01  0.145074E+01  0.691246E+01 -0.661163E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  -55.0 -1.000000  0.000000 -0.139484E+01  0.156868E+01  0.716187E+01 -0.693977E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  -55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.734485E+01 -0.716674E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  -55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.746286E+01 -0.729515E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  -55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.751835E+01 -0.732956E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  -55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.751448E+01 -0.727599E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  -55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.745493E+01 -0.714152E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  -55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.734375E+01 -0.693402E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  -55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.718524E+01 -0.666189E-01  0.194450E+04
 458.0  37.5 0.85  0.025  -55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.698389E+01 -0.633383E-01  0.194450E+04
 458.0  37.5 0.85  0.075  -55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.674432E+01 -0.595874E-01  0.194450E+04
 458.0  37.5 0.85  0.125  -55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.647126E+01 -0.554551E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.616951E+01 -0.510289E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.584391E+01 -0.463936E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.549931E+01 -0.416305E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.514050E+01 -0.368158E-01  0.194450E+04
 458.0  37.5 0.85  0.375  -55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.477222E+01 -0.320199E-01  0.194450E+04
 458.0  37.5 0.85  0.425  -55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.439902E+01 -0.273070E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.402526E+01 -0.227343E-01  0.194450E+04
 458.0  37.5 0.85  0.525  -55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.365501E+01 -0.183519E-01  0.194450E+04
 458.0  37.5 0.85  0.575  -55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.329200E+01 -0.142036E-01  0.194450E+04
 458.0  37.5 0.85  0.625  -55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.293959E+01 -0.103267E-01  0.194450E+04
 458.0  37.5 0.85  0.675  -55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.260065E+01 -0.675342E-02  0.194450E+04
 458.0  37.5 0.85  0.725  -55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.227762E+01 -0.351274E-02  0.194450E+04
 458.0  37.5 0.85  0.775  -55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.197237E+01 -0.633218E-03  0.194450E+04
 458.0  37.5 0.85  0.825  -55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.168619E+01  0.185153E-02  0.194450E+04
 458.0  37.5 0.85  0.875  -55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.141956E+01  0.389064E-02  0.194450E+04
 458.0  37.5 0.85  0.925  -55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.117141E+01  0.538015E-02  0.194450E+04
 458.0  37.5 0.85  0.975  -55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.934044E+00  0.597285E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -45.0 -1.000000  0.000000  0.602760E-01 -0.105536E+01  0.125354E+01  0.741568E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  -45.0 -1.000000  0.000000  0.272700E-01 -0.998077E+00  0.181125E+01  0.568336E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  -45.0 -1.000000  0.000000 -0.604018E-01 -0.852663E+00  0.251295E+01  0.111203E-02  0.194450E+04
 458.0  37.5 0.85 -0.825  -45.0 -1.000000  0.000000 -0.188603E+00 -0.626547E+00  0.333676E+01 -0.563283E-02  0.194450E+04
 458.0  37.5 0.85 -0.775  -45.0 -1.000000  0.000000 -0.350332E+00 -0.328578E+00  0.426127E+01 -0.141986E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  -45.0 -1.000000  0.000000 -0.537742E+00  0.269253E-01  0.525958E+01 -0.241701E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -45.0 -1.000000  0.000000 -0.741320E+00  0.420787E+00  0.629936E+01 -0.350364E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  -45.0 -1.000000  0.000000 -0.950530E+00  0.831062E+00  0.734484E+01 -0.462278E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -45.0 -1.000000  0.000000 -0.115488E+01  0.123560E+01  0.835974E+01 -0.571762E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.931034E+01 -0.673697E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.101679E+02 -0.763921E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  -45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.109103E+02 -0.839394E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  -45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.115223E+02 -0.898195E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  -45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.119951E+02 -0.939395E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  -45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.123257E+02 -0.962886E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  -45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.125155E+02 -0.969203E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  -45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.125689E+02 -0.959373E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  -45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.124930E+02 -0.934798E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  -45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.122965E+02 -0.897157E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  -45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.119893E+02 -0.848339E-01  0.194450E+04
 458.0  37.5 0.85  0.025  -45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.115825E+02 -0.790369E-01  0.194450E+04
 458.0  37.5 0.85  0.075  -45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.110881E+02 -0.725350E-01  0.194450E+04
 458.0  37.5 0.85  0.125  -45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.105191E+02 -0.655395E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.988921E+01 -0.582560E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.921287E+01 -0.508778E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.850474E+01 -0.435796E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.777938E+01 -0.365134E-01  0.194450E+04
 458.0  37.5 0.85  0.375  -45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.705078E+01 -0.298048E-01  0.194450E+04
 458.0  37.5 0.85  0.425  -45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.633188E+01 -0.235519E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.563412E+01 -0.178255E-01  0.194450E+04
 458.0  37.5 0.85  0.525  -45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.496713E+01 -0.126715E-01  0.194450E+04
 458.0  37.5 0.85  0.575  -45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.433851E+01 -0.811343E-02  0.194450E+04
 458.0  37.5 0.85  0.625  -45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.375377E+01 -0.415726E-02  0.194450E+04
 458.0  37.5 0.85  0.675  -45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.321642E+01 -0.795771E-03  0.194450E+04
 458.0  37.5 0.85  0.725  -45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.272810E+01  0.198607E-02  0.194450E+04
 458.0  37.5 0.85  0.775  -45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.228881E+01  0.420497E-02  0.194450E+04
 458.0  37.5 0.85  0.825  -45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.189707E+01  0.587079E-02  0.194450E+04
 458.0  37.5 0.85  0.875  -45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.154997E+01  0.697094E-02  0.194450E+04
 458.0  37.5 0.85  0.925  -45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.124246E+01  0.742745E-02  0.194450E+04
 458.0  37.5 0.85  0.975  -45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.961295E+00  0.687053E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -35.0 -1.000000  0.000000  0.956385E-01 -0.110402E+01  0.124940E+01  0.921486E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  -35.0 -1.000000  0.000000  0.123622E+00 -0.115829E+01  0.185334E+01  0.107091E-01  0.194450E+04
 458.0  37.5 0.85 -0.875  -35.0 -1.000000  0.000000  0.952329E-01 -0.112759E+01  0.270562E+01  0.930214E-02  0.194450E+04
 458.0  37.5 0.85 -0.825  -35.0 -1.000000  0.000000  0.135263E-01 -0.992091E+00  0.382829E+01  0.504193E-02  0.194450E+04
 458.0  37.5 0.85 -0.775  -35.0 -1.000000  0.000000 -0.127506E+00 -0.731919E+00  0.524097E+01 -0.242912E-02  0.194450E+04
 458.0  37.5 0.85 -0.725  -35.0 -1.000000  0.000000 -0.331232E+00 -0.337094E+00  0.694563E+01 -0.133062E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -35.0 -1.000000  0.000000 -0.593973E+00  0.185880E+00  0.891643E+01 -0.273959E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  -35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.110941E+02 -0.440215E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.133875E+02 -0.620835E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.156841E+02 -0.802551E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.178666E+02 -0.972352E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  -35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.198304E+02 -0.111953E+00  0.194450E+04
 458.0  37.5 0.85 -0.375  -35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.214965E+02 -0.123671E+00  0.194450E+04
 458.0  37.5 0.85 -0.325  -35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.228165E+02 -0.131981E+00  0.194450E+04
 458.0  37.5 0.85 -0.275  -35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.237694E+02 -0.136748E+00  0.194450E+04
 458.0  37.5 0.85 -0.225  -35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.243551E+02 -0.138033E+00  0.194450E+04
 458.0  37.5 0.85 -0.175  -35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.245857E+02 -0.136034E+00  0.194450E+04
 458.0  37.5 0.85 -0.125  -35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.244799E+02 -0.131050E+00  0.194450E+04
 458.0  37.5 0.85 -0.075  -35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.240589E+02 -0.123463E+00  0.194450E+04
 458.0  37.5 0.85 -0.025  -35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.233458E+02 -0.113723E+00  0.194450E+04
 458.0  37.5 0.85  0.025  -35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.223662E+02 -0.102346E+00  0.194450E+04
 458.0  37.5 0.85  0.075  -35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.211510E+02 -0.898850E-01  0.194450E+04
 458.0  37.5 0.85  0.125  -35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.197373E+02 -0.769070E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.181697E+02 -0.639509E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.164990E+02 -0.514914E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.147792E+02 -0.399091E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.130640E+02 -0.294735E-01  0.194450E+04
 458.0  37.5 0.85  0.375  -35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.114016E+02 -0.203421E-01  0.194450E+04
 458.0  37.5 0.85  0.425  -35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.983203E+01 -0.125715E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.838427E+01 -0.613769E-02  0.194450E+04
 458.0  37.5 0.85  0.525  -35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.707627E+01 -0.958828E-03  0.194450E+04
 458.0  37.5 0.85  0.575  -35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.591569E+01  0.308208E-02  0.194450E+04
 458.0  37.5 0.85  0.625  -35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.490177E+01  0.611827E-02  0.194450E+04
 458.0  37.5 0.85  0.675  -35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.402757E+01  0.828424E-02  0.194450E+04
 458.0  37.5 0.85  0.725  -35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.328206E+01  0.970475E-02  0.194450E+04
 458.0  37.5 0.85  0.775  -35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.265195E+01  0.104862E-01  0.194450E+04
 458.0  37.5 0.85  0.825  -35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.212295E+01  0.107082E-01  0.194450E+04
 458.0  37.5 0.85  0.875  -35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.168046E+01  0.104083E-01  0.194450E+04
 458.0  37.5 0.85  0.925  -35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.130900E+01  0.953778E-02  0.194450E+04
 458.0  37.5 0.85  0.975  -35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.985235E+00  0.771123E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -25.0 -1.000000  0.000000  0.127433E+00 -0.115095E+01  0.124384E+01  0.108467E-01  0.194450E+04
 458.0  37.5 0.85 -0.925  -25.0 -1.000000  0.000000  0.225804E+00 -0.134058E+01  0.188325E+01  0.160943E-01  0.194450E+04
 458.0  37.5 0.85 -0.875  -25.0 -1.000000  0.000000  0.289578E+00 -0.149663E+01  0.288791E+01  0.196444E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  -25.0 -1.000000  0.000000  0.314696E+00 -0.158124E+01  0.437798E+01  0.211462E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  -25.0 -1.000000  0.000000  0.277094E+00 -0.153540E+01  0.651273E+01  0.192594E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  -25.0 -1.000000  0.000000  0.142798E+00 -0.128389E+01  0.947207E+01  0.121284E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.134204E+02 -0.217619E-02  0.194450E+04
 458.0  37.5 0.85 -0.625  -25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.184408E+02 -0.248348E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.244478E+02 -0.552694E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.311192E+02 -0.906678E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.379147E+02 -0.126703E+00  0.194450E+04
 458.0  37.5 0.85 -0.425  -25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.442147E+02 -0.159117E+00  0.194450E+04
 458.0  37.5 0.85 -0.375  -25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.495157E+02 -0.185018E+00  0.194450E+04
 458.0  37.5 0.85 -0.325  -25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.535609E+02 -0.203140E+00  0.194450E+04
 458.0  37.5 0.85 -0.275  -25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.563369E+02 -0.213367E+00  0.194450E+04
 458.0  37.5 0.85 -0.225  -25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.579761E+02 -0.216098E+00  0.194450E+04
 458.0  37.5 0.85 -0.175  -25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.586453E+02 -0.211845E+00  0.194450E+04
 458.0  37.5 0.85 -0.125  -25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.584702E+02 -0.201127E+00  0.194450E+04
 458.0  37.5 0.85 -0.075  -25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.575066E+02 -0.184560E+00  0.194450E+04
 458.0  37.5 0.85 -0.025  -25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.557481E+02 -0.163040E+00  0.194450E+04
 458.0  37.5 0.85  0.025  -25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.531597E+02 -0.137889E+00  0.194450E+04
 458.0  37.5 0.85  0.075  -25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.497272E+02 -0.110846E+00  0.194450E+04
 458.0  37.5 0.85  0.125  -25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.455085E+02 -0.838531E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.406652E+02 -0.587106E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.354566E+02 -0.367577E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.301920E+02 -0.187095E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.251648E+02 -0.468945E-02  0.194450E+04
 458.0  37.5 0.85  0.375  -25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.205960E+02  0.560959E-02  0.194450E+04
 458.0  37.5 0.85  0.425  -25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.166111E+02  0.127307E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.132472E+02  0.172914E-01  0.194450E+04
 458.0  37.5 0.85  0.525  -25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.104769E+02  0.198799E-01  0.194450E+04
 458.0  37.5 0.85  0.575  -25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.823636E+01  0.210026E-01  0.194450E+04
 458.0  37.5 0.85  0.625  -25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.644686E+01  0.210677E-01  0.194450E+04
 458.0  37.5 0.85  0.675  -25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.502945E+01  0.203889E-01  0.194450E+04
 458.0  37.5 0.85  0.725  -25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.391239E+01  0.191962E-01  0.194450E+04
 458.0  37.5 0.85  0.775  -25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.303419E+01  0.176489E-01  0.194450E+04
 458.0  37.5 0.85  0.825  -25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.234385E+01  0.158441E-01  0.194450E+04
 458.0  37.5 0.85  0.875  -25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.179956E+01  0.138136E-01  0.194450E+04
 458.0  37.5 0.85  0.925  -25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.136597E+01  0.114866E-01  0.194450E+04
 458.0  37.5 0.85  0.975  -25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.100459E+01  0.842676E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  -15.0 -1.000000  0.000000  0.151708E+00 -0.118841E+01  0.123863E+01  0.120999E-01  0.194450E+04
 458.0  37.5 0.85 -0.925  -15.0 -1.000000  0.000000  0.315121E+00 -0.150640E+01  0.190109E+01  0.208305E-01  0.194450E+04
 458.0  37.5 0.85 -0.875  -15.0 -1.000000  0.000000  0.486173E+00 -0.188387E+01  0.303516E+01  0.301687E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  -15.0 -1.000000  0.000000  0.676418E+00 -0.231397E+01  0.490215E+01  0.406007E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  -15.0 -1.000000  0.000000  0.874092E+00 -0.276314E+01  0.794034E+01  0.514502E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  -15.0 -1.000000  0.000000  0.103901E+01 -0.314270E+01  0.128603E+02  0.605235E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  -15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.207764E+02  0.627976E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  -15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.333009E+02  0.488686E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  -15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.523238E+02 -0.117065E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  -15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.788625E+02 -0.844099E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  -15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.110649E+03 -0.159396E+00  0.194450E+04
 458.0  37.5 0.85 -0.425  -15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.140762E+03 -0.235890E+00  0.194450E+04
 458.0  37.5 0.85 -0.375  -15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.161619E+03 -0.313069E+00  0.194450E+04
 458.0  37.5 0.85 -0.325  -15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.171194E+03 -0.350359E+00  0.194450E+04
 458.0  37.5 0.85 -0.275  -15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.172978E+03 -0.366634E+00  0.194450E+04
 458.0  37.5 0.85 -0.225  -15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.171530E+03 -0.370572E+00  0.194450E+04
 458.0  37.5 0.85 -0.175  -15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.169881E+03 -0.364363E+00  0.194450E+04
 458.0  37.5 0.85 -0.125  -15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.169345E+03 -0.346875E+00  0.194450E+04
 458.0  37.5 0.85 -0.075  -15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.169948E+03 -0.304372E+00  0.194450E+04
 458.0  37.5 0.85 -0.025  -15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.170647E+03 -0.246707E+00  0.194450E+04
 458.0  37.5 0.85  0.025  -15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.169328E+03 -0.188703E+00  0.194450E+04
 458.0  37.5 0.85  0.075  -15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.163083E+03 -0.130787E+00  0.194450E+04
 458.0  37.5 0.85  0.125  -15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.149443E+03 -0.732947E-01  0.194450E+04
 458.0  37.5 0.85  0.175  -15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.128414E+03 -0.165203E-01  0.194450E+04
 458.0  37.5 0.85  0.225  -15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.103286E+03  0.351406E-01  0.194450E+04
 458.0  37.5 0.85  0.275  -15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.786685E+02  0.542968E-01  0.194450E+04
 458.0  37.5 0.85  0.325  -15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.577849E+02  0.621431E-01  0.194450E+04
 458.0  37.5 0.85  0.375  -15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.416501E+02  0.630477E-01  0.194450E+04
 458.0  37.5 0.85  0.425  -15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.298347E+02  0.601095E-01  0.194450E+04
 458.0  37.5 0.85  0.475  -15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.214060E+02  0.552775E-01  0.194450E+04
 458.0  37.5 0.85  0.525  -15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.154478E+02  0.496925E-01  0.194450E+04
 458.0  37.5 0.85  0.575  -15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.112328E+02  0.439865E-01  0.194450E+04
 458.0  37.5 0.85  0.625  -15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.823281E+01  0.384878E-01  0.194450E+04
 458.0  37.5 0.85  0.675  -15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.607897E+01  0.333490E-01  0.194450E+04
 458.0  37.5 0.85  0.725  -15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.451740E+01  0.286214E-01  0.194450E+04
 458.0  37.5 0.85  0.775  -15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.337359E+01  0.242966E-01  0.194450E+04
 458.0  37.5 0.85  0.825  -15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.252683E+01  0.203257E-01  0.194450E+04
 458.0  37.5 0.85  0.875  -15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.189230E+01  0.166190E-01  0.194450E+04
 458.0  37.5 0.85  0.925  -15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.140800E+01  0.130043E-01  0.194450E+04
 458.0  37.5 0.85  0.975  -15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.101821E+01  0.895008E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   -5.0 -1.000000  0.000000  0.164909E+00 -0.120928E+01  0.123548E+01  0.127836E-01  0.194450E+04
 458.0  37.5 0.85 -0.925   -5.0 -1.000000  0.000000  0.368265E+00 -0.160710E+01  0.190894E+01  0.236576E-01  0.194450E+04
 458.0  37.5 0.85 -0.875   -5.0 -1.000000  0.000000  0.616109E+00 -0.214426E+01  0.311898E+01  0.371444E-01  0.194450E+04
 458.0  37.5 0.85 -0.825   -5.0 -1.000000  0.000000  0.950197E+00 -0.287685E+01  0.524139E+01  0.553624E-01  0.194450E+04
 458.0  37.5 0.85 -0.775   -5.0 -1.000000  0.000000  0.141592E+01 -0.389201E+01  0.900226E+01  0.807315E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   -5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.158569E+02  0.116980E+00  0.194450E+04
 458.0  37.5 0.85 -0.675   -5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.289302E+02  0.129374E+00  0.194450E+04
 458.0  37.5 0.85 -0.625   -5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.555590E+02  0.610213E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   -5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.114964E+03 -0.124116E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   -5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.263510E+03 -0.902444E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   -5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.662316E+03 -0.172088E+00  0.194450E+04
 458.0  37.5 0.85 -0.425   -5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.136838E+04 -0.257829E+00  0.194450E+04
 458.0  37.5 0.85 -0.375   -5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.132090E+04 -0.347659E+00  0.194450E+04
 458.0  37.5 0.85 -0.325   -5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.872134E+03 -0.442144E+00  0.194450E+04
 458.0  37.5 0.85 -0.275   -5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.616046E+03 -0.542354E+00  0.194450E+04
 458.0  37.5 0.85 -0.225   -5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.495018E+03 -0.584553E+00  0.194450E+04
 458.0  37.5 0.85 -0.175   -5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.445364E+03 -0.501264E+00  0.194450E+04
 458.0  37.5 0.85 -0.125   -5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.442191E+03 -0.424701E+00  0.194450E+04
 458.0  37.5 0.85 -0.075   -5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.482207E+03 -0.352655E+00  0.194450E+04
 458.0  37.5 0.85 -0.025   -5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.579775E+03 -0.283790E+00  0.194450E+04
 458.0  37.5 0.85  0.025   -5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.773513E+03 -0.217316E+00  0.194450E+04
 458.0  37.5 0.85  0.075   -5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.111849E+04 -0.152786E+00  0.194450E+04
 458.0  37.5 0.85  0.125   -5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.145354E+04 -0.899806E-01  0.194450E+04
 458.0  37.5 0.85  0.175   -5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.112967E+04 -0.288305E-01  0.194450E+04
 458.0  37.5 0.85  0.225   -5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.568463E+03  0.306225E-01  0.194450E+04
 458.0  37.5 0.85  0.275   -5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.273146E+03  0.882529E-01  0.194450E+04
 458.0  37.5 0.85  0.325   -5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.142042E+03  0.143866E+00  0.194450E+04
 458.0  37.5 0.85  0.375   -5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.801959E+02  0.142296E+00  0.194450E+04
 458.0  37.5 0.85  0.425   -5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.483575E+02  0.114447E+00  0.194450E+04
 458.0  37.5 0.85  0.475   -5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.306738E+02  0.928818E-01  0.194450E+04
 458.0  37.5 0.85  0.525   -5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.202328E+02  0.759040E-01  0.194450E+04
 458.0  37.5 0.85  0.575   -5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.137600E+02  0.623290E-01  0.194450E+04
 458.0  37.5 0.85  0.625   -5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.958646E+01  0.513208E-01  0.194450E+04
 458.0  37.5 0.85  0.675   -5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.680792E+01  0.422779E-01  0.194450E+04
 458.0  37.5 0.85  0.725   -5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.490828E+01  0.347562E-01  0.194450E+04
 458.0  37.5 0.85  0.775   -5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.357997E+01  0.284168E-01  0.194450E+04
 458.0  37.5 0.85  0.825   -5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.263253E+01  0.229866E-01  0.194450E+04
 458.0  37.5 0.85  0.875   -5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.194358E+01  0.182213E-01  0.194450E+04
 458.0  37.5 0.85  0.925   -5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.143039E+01  0.138399E-01  0.194450E+04
 458.0  37.5 0.85  0.975   -5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.102526E+01  0.922697E-02  0.194450E+04
 458.0  37.5 0.85 -0.975    5.0 -1.000000  0.000000  0.164909E+00 -0.120928E+01  0.123548E+01  0.127836E-01  0.194450E+04
 458.0  37.5 0.85 -0.925    5.0 -1.000000  0.000000  0.368265E+00 -0.160710E+01  0.190894E+01  0.236576E-01  0.194450E+04
 458.0  37.5 0.85 -0.875    5.0 -1.000000  0.000000  0.616109E+00 -0.214426E+01  0.311898E+01  0.371444E-01  0.194450E+04
 458.0  37.5 0.85 -0.825    5.0 -1.000000  0.000000  0.950197E+00 -0.287685E+01  0.524139E+01  0.553624E-01  0.194450E+04
 458.0  37.5 0.85 -0.775    5.0 -1.000000  0.000000  0.141592E+01 -0.389201E+01  0.900226E+01  0.807315E-01  0.194450E+04
 458.0  37.5 0.85 -0.725    5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.158569E+02  0.116980E+00  0.194450E+04
 458.0  37.5 0.85 -0.675    5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.289302E+02  0.129374E+00  0.194450E+04
 458.0  37.5 0.85 -0.625    5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.555590E+02  0.610213E-01  0.194450E+04
 458.0  37.5 0.85 -0.575    5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.114964E+03 -0.124116E-01  0.194450E+04
 458.0  37.5 0.85 -0.525    5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.263510E+03 -0.902444E-01  0.194450E+04
 458.0  37.5 0.85 -0.475    5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.662316E+03 -0.172088E+00  0.194450E+04
 458.0  37.5 0.85 -0.425    5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.136838E+04 -0.257829E+00  0.194450E+04
 458.0  37.5 0.85 -0.375    5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.132090E+04 -0.347659E+00  0.194450E+04
 458.0  37.5 0.85 -0.325    5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.872134E+03 -0.442144E+00  0.194450E+04
 458.0  37.5 0.85 -0.275    5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.616046E+03 -0.542354E+00  0.194450E+04
 458.0  37.5 0.85 -0.225    5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.495018E+03 -0.584553E+00  0.194450E+04
 458.0  37.5 0.85 -0.175    5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.445364E+03 -0.501264E+00  0.194450E+04
 458.0  37.5 0.85 -0.125    5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.442191E+03 -0.424701E+00  0.194450E+04
 458.0  37.5 0.85 -0.075    5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.482207E+03 -0.352655E+00  0.194450E+04
 458.0  37.5 0.85 -0.025    5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.579775E+03 -0.283790E+00  0.194450E+04
 458.0  37.5 0.85  0.025    5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.773513E+03 -0.217316E+00  0.194450E+04
 458.0  37.5 0.85  0.075    5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.111849E+04 -0.152786E+00  0.194450E+04
 458.0  37.5 0.85  0.125    5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.145354E+04 -0.899806E-01  0.194450E+04
 458.0  37.5 0.85  0.175    5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.112967E+04 -0.288305E-01  0.194450E+04
 458.0  37.5 0.85  0.225    5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.568463E+03  0.306225E-01  0.194450E+04
 458.0  37.5 0.85  0.275    5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.273146E+03  0.882529E-01  0.194450E+04
 458.0  37.5 0.85  0.325    5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.142042E+03  0.143866E+00  0.194450E+04
 458.0  37.5 0.85  0.375    5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.801959E+02  0.142296E+00  0.194450E+04
 458.0  37.5 0.85  0.425    5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.483575E+02  0.114447E+00  0.194450E+04
 458.0  37.5 0.85  0.475    5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.306738E+02  0.928818E-01  0.194450E+04
 458.0  37.5 0.85  0.525    5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.202328E+02  0.759040E-01  0.194450E+04
 458.0  37.5 0.85  0.575    5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.137600E+02  0.623290E-01  0.194450E+04
 458.0  37.5 0.85  0.625    5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.958646E+01  0.513208E-01  0.194450E+04
 458.0  37.5 0.85  0.675    5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.680792E+01  0.422779E-01  0.194450E+04
 458.0  37.5 0.85  0.725    5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.490828E+01  0.347562E-01  0.194450E+04
 458.0  37.5 0.85  0.775    5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.357997E+01  0.284168E-01  0.194450E+04
 458.0  37.5 0.85  0.825    5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.263253E+01  0.229866E-01  0.194450E+04
 458.0  37.5 0.85  0.875    5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.194358E+01  0.182213E-01  0.194450E+04
 458.0  37.5 0.85  0.925    5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.143039E+01  0.138399E-01  0.194450E+04
 458.0  37.5 0.85  0.975    5.0  0.919834  0.151099  0.956074E-01 -0.110704E+01  0.102526E+01  0.922697E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   15.0 -1.000000  0.000000  0.151708E+00 -0.118841E+01  0.123863E+01  0.120999E-01  0.194450E+04
 458.0  37.5 0.85 -0.925   15.0 -1.000000  0.000000  0.315121E+00 -0.150640E+01  0.190109E+01  0.208305E-01  0.194450E+04
 458.0  37.5 0.85 -0.875   15.0 -1.000000  0.000000  0.486173E+00 -0.188387E+01  0.303516E+01  0.301687E-01  0.194450E+04
 458.0  37.5 0.85 -0.825   15.0 -1.000000  0.000000  0.676418E+00 -0.231397E+01  0.490215E+01  0.406007E-01  0.194450E+04
 458.0  37.5 0.85 -0.775   15.0 -1.000000  0.000000  0.874092E+00 -0.276314E+01  0.794034E+01  0.514502E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   15.0 -1.000000  0.000000  0.103901E+01 -0.314270E+01  0.128603E+02  0.605235E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.207764E+02  0.627976E-01  0.194450E+04
 458.0  37.5 0.85 -0.625   15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.333009E+02  0.488686E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.523238E+02 -0.117065E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.788625E+02 -0.844099E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.110649E+03 -0.159396E+00  0.194450E+04
 458.0  37.5 0.85 -0.425   15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.140762E+03 -0.235890E+00  0.194450E+04
 458.0  37.5 0.85 -0.375   15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.161619E+03 -0.313069E+00  0.194450E+04
 458.0  37.5 0.85 -0.325   15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.171194E+03 -0.350359E+00  0.194450E+04
 458.0  37.5 0.85 -0.275   15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.172978E+03 -0.366634E+00  0.194450E+04
 458.0  37.5 0.85 -0.225   15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.171530E+03 -0.370572E+00  0.194450E+04
 458.0  37.5 0.85 -0.175   15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.169881E+03 -0.364363E+00  0.194450E+04
 458.0  37.5 0.85 -0.125   15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.169345E+03 -0.346875E+00  0.194450E+04
 458.0  37.5 0.85 -0.075   15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.169948E+03 -0.304372E+00  0.194450E+04
 458.0  37.5 0.85 -0.025   15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.170647E+03 -0.246707E+00  0.194450E+04
 458.0  37.5 0.85  0.025   15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.169328E+03 -0.188703E+00  0.194450E+04
 458.0  37.5 0.85  0.075   15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.163083E+03 -0.130787E+00  0.194450E+04
 458.0  37.5 0.85  0.125   15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.149443E+03 -0.732947E-01  0.194450E+04
 458.0  37.5 0.85  0.175   15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.128414E+03 -0.165203E-01  0.194450E+04
 458.0  37.5 0.85  0.225   15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.103286E+03  0.351406E-01  0.194450E+04
 458.0  37.5 0.85  0.275   15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.786685E+02  0.542968E-01  0.194450E+04
 458.0  37.5 0.85  0.325   15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.577849E+02  0.621431E-01  0.194450E+04
 458.0  37.5 0.85  0.375   15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.416501E+02  0.630477E-01  0.194450E+04
 458.0  37.5 0.85  0.425   15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.298347E+02  0.601095E-01  0.194450E+04
 458.0  37.5 0.85  0.475   15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.214060E+02  0.552775E-01  0.194450E+04
 458.0  37.5 0.85  0.525   15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.154478E+02  0.496925E-01  0.194450E+04
 458.0  37.5 0.85  0.575   15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.112328E+02  0.439865E-01  0.194450E+04
 458.0  37.5 0.85  0.625   15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.823281E+01  0.384878E-01  0.194450E+04
 458.0  37.5 0.85  0.675   15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.607897E+01  0.333490E-01  0.194450E+04
 458.0  37.5 0.85  0.725   15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.451740E+01  0.286214E-01  0.194450E+04
 458.0  37.5 0.85  0.775   15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.337359E+01  0.242966E-01  0.194450E+04
 458.0  37.5 0.85  0.825   15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.252683E+01  0.203257E-01  0.194450E+04
 458.0  37.5 0.85  0.875   15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.189230E+01  0.166190E-01  0.194450E+04
 458.0  37.5 0.85  0.925   15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.140800E+01  0.130043E-01  0.194450E+04
 458.0  37.5 0.85  0.975   15.0  1.165420  0.164611  0.901277E-01 -0.109993E+01  0.101821E+01  0.895008E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   25.0 -1.000000  0.000000  0.127433E+00 -0.115095E+01  0.124384E+01  0.108467E-01  0.194450E+04
 458.0  37.5 0.85 -0.925   25.0 -1.000000  0.000000  0.225804E+00 -0.134058E+01  0.188325E+01  0.160943E-01  0.194450E+04
 458.0  37.5 0.85 -0.875   25.0 -1.000000  0.000000  0.289578E+00 -0.149663E+01  0.288791E+01  0.196444E-01  0.194450E+04
 458.0  37.5 0.85 -0.825   25.0 -1.000000  0.000000  0.314696E+00 -0.158124E+01  0.437798E+01  0.211462E-01  0.194450E+04
 458.0  37.5 0.85 -0.775   25.0 -1.000000  0.000000  0.277094E+00 -0.153540E+01  0.651273E+01  0.192594E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   25.0 -1.000000  0.000000  0.142798E+00 -0.128389E+01  0.947207E+01  0.121284E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.134204E+02 -0.217619E-02  0.194450E+04
 458.0  37.5 0.85 -0.625   25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.184408E+02 -0.248348E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.244478E+02 -0.552694E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.311192E+02 -0.906678E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.379147E+02 -0.126703E+00  0.194450E+04
 458.0  37.5 0.85 -0.425   25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.442147E+02 -0.159117E+00  0.194450E+04
 458.0  37.5 0.85 -0.375   25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.495157E+02 -0.185018E+00  0.194450E+04
 458.0  37.5 0.85 -0.325   25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.535609E+02 -0.203140E+00  0.194450E+04
 458.0  37.5 0.85 -0.275   25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.563369E+02 -0.213367E+00  0.194450E+04
 458.0  37.5 0.85 -0.225   25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.579761E+02 -0.216098E+00  0.194450E+04
 458.0  37.5 0.85 -0.175   25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.586453E+02 -0.211845E+00  0.194450E+04
 458.0  37.5 0.85 -0.125   25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.584702E+02 -0.201127E+00  0.194450E+04
 458.0  37.5 0.85 -0.075   25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.575066E+02 -0.184560E+00  0.194450E+04
 458.0  37.5 0.85 -0.025   25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.557481E+02 -0.163040E+00  0.194450E+04
 458.0  37.5 0.85  0.025   25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.531597E+02 -0.137889E+00  0.194450E+04
 458.0  37.5 0.85  0.075   25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.497272E+02 -0.110846E+00  0.194450E+04
 458.0  37.5 0.85  0.125   25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.455085E+02 -0.838531E-01  0.194450E+04
 458.0  37.5 0.85  0.175   25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.406652E+02 -0.587106E-01  0.194450E+04
 458.0  37.5 0.85  0.225   25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.354566E+02 -0.367577E-01  0.194450E+04
 458.0  37.5 0.85  0.275   25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.301920E+02 -0.187095E-01  0.194450E+04
 458.0  37.5 0.85  0.325   25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.251648E+02 -0.468945E-02  0.194450E+04
 458.0  37.5 0.85  0.375   25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.205960E+02  0.560959E-02  0.194450E+04
 458.0  37.5 0.85  0.425   25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.166111E+02  0.127307E-01  0.194450E+04
 458.0  37.5 0.85  0.475   25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.132472E+02  0.172914E-01  0.194450E+04
 458.0  37.5 0.85  0.525   25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.104769E+02  0.198799E-01  0.194450E+04
 458.0  37.5 0.85  0.575   25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.823636E+01  0.210026E-01  0.194450E+04
 458.0  37.5 0.85  0.625   25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.644686E+01  0.210677E-01  0.194450E+04
 458.0  37.5 0.85  0.675   25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.502945E+01  0.203889E-01  0.194450E+04
 458.0  37.5 0.85  0.725   25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.391239E+01  0.191962E-01  0.194450E+04
 458.0  37.5 0.85  0.775   25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.303419E+01  0.176489E-01  0.194450E+04
 458.0  37.5 0.85  0.825   25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.234385E+01  0.158441E-01  0.194450E+04
 458.0  37.5 0.85  0.875   25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.179956E+01  0.138136E-01  0.194450E+04
 458.0  37.5 0.85  0.925   25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.136597E+01  0.114866E-01  0.194450E+04
 458.0  37.5 0.85  0.975   25.0  0.928944  0.143031  0.797414E-01 -0.108678E+01  0.100459E+01  0.842676E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   35.0  1.517950  0.348824  0.956385E-01 -0.110402E+01  0.124940E+01  0.921486E-02  0.194450E+04
 458.0  37.5 0.85 -0.925   35.0 -1.000000  0.000000  0.123622E+00 -0.115829E+01  0.185334E+01  0.107091E-01  0.194450E+04
 458.0  37.5 0.85 -0.875   35.0 -1.000000  0.000000  0.952329E-01 -0.112759E+01  0.270562E+01  0.930214E-02  0.194450E+04
 458.0  37.5 0.85 -0.825   35.0 -1.000000  0.000000  0.135263E-01 -0.992091E+00  0.382829E+01  0.504193E-02  0.194450E+04
 458.0  37.5 0.85 -0.775   35.0 -1.000000  0.000000 -0.127506E+00 -0.731919E+00  0.524097E+01 -0.242912E-02  0.194450E+04
 458.0  37.5 0.85 -0.725   35.0 -1.000000  0.000000 -0.331232E+00 -0.337094E+00  0.694563E+01 -0.133062E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   35.0 -1.000000  0.000000 -0.593973E+00  0.185880E+00  0.891643E+01 -0.273959E-01  0.194450E+04
 458.0  37.5 0.85 -0.625   35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.110941E+02 -0.440215E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.133875E+02 -0.620835E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.156841E+02 -0.802551E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.178666E+02 -0.972352E-01  0.194450E+04
 458.0  37.5 0.85 -0.425   35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.198304E+02 -0.111953E+00  0.194450E+04
 458.0  37.5 0.85 -0.375   35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.214965E+02 -0.123671E+00  0.194450E+04
 458.0  37.5 0.85 -0.325   35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.228165E+02 -0.131981E+00  0.194450E+04
 458.0  37.5 0.85 -0.275   35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.237694E+02 -0.136748E+00  0.194450E+04
 458.0  37.5 0.85 -0.225   35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.243551E+02 -0.138033E+00  0.194450E+04
 458.0  37.5 0.85 -0.175   35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.245857E+02 -0.136034E+00  0.194450E+04
 458.0  37.5 0.85 -0.125   35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.244799E+02 -0.131050E+00  0.194450E+04
 458.0  37.5 0.85 -0.075   35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.240589E+02 -0.123463E+00  0.194450E+04
 458.0  37.5 0.85 -0.025   35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.233458E+02 -0.113723E+00  0.194450E+04
 458.0  37.5 0.85  0.025   35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.223662E+02 -0.102346E+00  0.194450E+04
 458.0  37.5 0.85  0.075   35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.211510E+02 -0.898850E-01  0.194450E+04
 458.0  37.5 0.85  0.125   35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.197373E+02 -0.769070E-01  0.194450E+04
 458.0  37.5 0.85  0.175   35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.181697E+02 -0.639509E-01  0.194450E+04
 458.0  37.5 0.85  0.225   35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.164990E+02 -0.514914E-01  0.194450E+04
 458.0  37.5 0.85  0.275   35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.147792E+02 -0.399091E-01  0.194450E+04
 458.0  37.5 0.85  0.325   35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.130640E+02 -0.294735E-01  0.194450E+04
 458.0  37.5 0.85  0.375   35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.114016E+02 -0.203421E-01  0.194450E+04
 458.0  37.5 0.85  0.425   35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.983203E+01 -0.125715E-01  0.194450E+04
 458.0  37.5 0.85  0.475   35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.838427E+01 -0.613769E-02  0.194450E+04
 458.0  37.5 0.85  0.525   35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.707627E+01 -0.958828E-03  0.194450E+04
 458.0  37.5 0.85  0.575   35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.591569E+01  0.308208E-02  0.194450E+04
 458.0  37.5 0.85  0.625   35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.490177E+01  0.611827E-02  0.194450E+04
 458.0  37.5 0.85  0.675   35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.402757E+01  0.828424E-02  0.194450E+04
 458.0  37.5 0.85  0.725   35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.328206E+01  0.970475E-02  0.194450E+04
 458.0  37.5 0.85  0.775   35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.265195E+01  0.104862E-01  0.194450E+04
 458.0  37.5 0.85  0.825   35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.212295E+01  0.107082E-01  0.194450E+04
 458.0  37.5 0.85  0.875   35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.168046E+01  0.104083E-01  0.194450E+04
 458.0  37.5 0.85  0.925   35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.130900E+01  0.953778E-02  0.194450E+04
 458.0  37.5 0.85  0.975   35.0  1.135790  0.131527  0.654713E-01 -0.106949E+01  0.985235E+00  0.771123E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   45.0  1.435860  0.318727  0.602760E-01 -0.105536E+01  0.125354E+01  0.741568E-02  0.194450E+04
 458.0  37.5 0.85 -0.925   45.0 -1.000000  0.000000  0.272700E-01 -0.998077E+00  0.181125E+01  0.568336E-02  0.194450E+04
 458.0  37.5 0.85 -0.875   45.0 -1.000000  0.000000 -0.604018E-01 -0.852663E+00  0.251295E+01  0.111203E-02  0.194450E+04
 458.0  37.5 0.85 -0.825   45.0 -1.000000  0.000000 -0.188603E+00 -0.626547E+00  0.333676E+01 -0.563283E-02  0.194450E+04
 458.0  37.5 0.85 -0.775   45.0 -1.000000  0.000000 -0.350332E+00 -0.328578E+00  0.426127E+01 -0.141986E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   45.0 -1.000000  0.000000 -0.537742E+00  0.269253E-01  0.525958E+01 -0.241701E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   45.0 -1.000000  0.000000 -0.741320E+00  0.420787E+00  0.629936E+01 -0.350364E-01  0.194450E+04
 458.0  37.5 0.85 -0.625   45.0 -1.000000  0.000000 -0.950530E+00  0.831062E+00  0.734484E+01 -0.462278E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   45.0 -1.000000  0.000000 -0.115488E+01  0.123560E+01  0.835974E+01 -0.571762E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.931034E+01 -0.673697E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.101679E+02 -0.763921E-01  0.194450E+04
 458.0  37.5 0.85 -0.425   45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.109103E+02 -0.839394E-01  0.194450E+04
 458.0  37.5 0.85 -0.375   45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.115223E+02 -0.898195E-01  0.194450E+04
 458.0  37.5 0.85 -0.325   45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.119951E+02 -0.939395E-01  0.194450E+04
 458.0  37.5 0.85 -0.275   45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.123257E+02 -0.962886E-01  0.194450E+04
 458.0  37.5 0.85 -0.225   45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.125155E+02 -0.969203E-01  0.194450E+04
 458.0  37.5 0.85 -0.175   45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.125689E+02 -0.959373E-01  0.194450E+04
 458.0  37.5 0.85 -0.125   45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.124930E+02 -0.934798E-01  0.194450E+04
 458.0  37.5 0.85 -0.075   45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.122965E+02 -0.897157E-01  0.194450E+04
 458.0  37.5 0.85 -0.025   45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.119893E+02 -0.848339E-01  0.194450E+04
 458.0  37.5 0.85  0.025   45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.115825E+02 -0.790369E-01  0.194450E+04
 458.0  37.5 0.85  0.075   45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.110881E+02 -0.725350E-01  0.194450E+04
 458.0  37.5 0.85  0.125   45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.105191E+02 -0.655395E-01  0.194450E+04
 458.0  37.5 0.85  0.175   45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.988921E+01 -0.582560E-01  0.194450E+04
 458.0  37.5 0.85  0.225   45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.921287E+01 -0.508778E-01  0.194450E+04
 458.0  37.5 0.85  0.275   45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.850474E+01 -0.435796E-01  0.194450E+04
 458.0  37.5 0.85  0.325   45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.777938E+01 -0.365134E-01  0.194450E+04
 458.0  37.5 0.85  0.375   45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.705078E+01 -0.298048E-01  0.194450E+04
 458.0  37.5 0.85  0.425   45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.633188E+01 -0.235519E-01  0.194450E+04
 458.0  37.5 0.85  0.475   45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.563412E+01 -0.178255E-01  0.194450E+04
 458.0  37.5 0.85  0.525   45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.496713E+01 -0.126715E-01  0.194450E+04
 458.0  37.5 0.85  0.575   45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.433851E+01 -0.811343E-02  0.194450E+04
 458.0  37.5 0.85  0.625   45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.375377E+01 -0.415726E-02  0.194450E+04
 458.0  37.5 0.85  0.675   45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.321642E+01 -0.795771E-03  0.194450E+04
 458.0  37.5 0.85  0.725   45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.272810E+01  0.198607E-02  0.194450E+04
 458.0  37.5 0.85  0.775   45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.228881E+01  0.420497E-02  0.194450E+04
 458.0  37.5 0.85  0.825   45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.189707E+01  0.587079E-02  0.194450E+04
 458.0  37.5 0.85  0.875   45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.154997E+01  0.697094E-02  0.194450E+04
 458.0  37.5 0.85  0.925   45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.124246E+01  0.742745E-02  0.194450E+04
 458.0  37.5 0.85  0.975   45.0  1.010180  0.103810  0.485868E-01 -0.105035E+01  0.961295E+00  0.687053E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   55.0  1.220140  0.175268  0.248136E-01 -0.101151E+01  0.125494E+01  0.563357E-02  0.194450E+04
 458.0  37.5 0.85 -0.925   55.0  2.025370  0.323022 -0.533317E-01 -0.879622E+00  0.175929E+01  0.154880E-02  0.194450E+04
 458.0  37.5 0.85 -0.875   55.0 -1.000000  0.000000 -0.170552E+00 -0.684526E+00  0.232653E+01 -0.456625E-02  0.194450E+04
 458.0  37.5 0.85 -0.825   55.0 -1.000000  0.000000 -0.308698E+00 -0.446698E+00  0.292709E+01 -0.118083E-01  0.194450E+04
 458.0  37.5 0.85 -0.775   55.0 -1.000000  0.000000 -0.458229E+00 -0.181748E+00  0.353942E+01 -0.196808E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   55.0 -1.000000  0.000000 -0.611651E+00  0.960984E-01  0.414500E+01 -0.277850E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   55.0 -1.000000  0.000000 -0.762632E+00  0.374015E+00  0.472771E+01 -0.357803E-01  0.194450E+04
 458.0  37.5 0.85 -0.625   55.0 -1.000000  0.000000 -0.905896E+00  0.640961E+00  0.527390E+01 -0.433815E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   55.0 -1.000000  0.000000 -0.103725E+01  0.887953E+00  0.577256E+01 -0.503606E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   55.0 -1.000000  0.000000 -0.115355E+01  0.110815E+01  0.621534E+01 -0.565467E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   55.0 -1.000000  0.000000 -0.125265E+01  0.129674E+01  0.659647E+01 -0.618222E-01  0.194450E+04
 458.0  37.5 0.85 -0.425   55.0 -1.000000  0.000000 -0.133326E+01  0.145074E+01  0.691246E+01 -0.661163E-01  0.194450E+04
 458.0  37.5 0.85 -0.375   55.0 -1.000000  0.000000 -0.139484E+01  0.156868E+01  0.716187E+01 -0.693977E-01  0.194450E+04
 458.0  37.5 0.85 -0.325   55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.734485E+01 -0.716674E-01  0.194450E+04
 458.0  37.5 0.85 -0.275   55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.746286E+01 -0.729515E-01  0.194450E+04
 458.0  37.5 0.85 -0.225   55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.751835E+01 -0.732956E-01  0.194450E+04
 458.0  37.5 0.85 -0.175   55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.751448E+01 -0.727599E-01  0.194450E+04
 458.0  37.5 0.85 -0.125   55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.745493E+01 -0.714152E-01  0.194450E+04
 458.0  37.5 0.85 -0.075   55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.734375E+01 -0.693402E-01  0.194450E+04
 458.0  37.5 0.85 -0.025   55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.718524E+01 -0.666189E-01  0.194450E+04
 458.0  37.5 0.85  0.025   55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.698389E+01 -0.633383E-01  0.194450E+04
 458.0  37.5 0.85  0.075   55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.674432E+01 -0.595874E-01  0.194450E+04
 458.0  37.5 0.85  0.125   55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.647126E+01 -0.554551E-01  0.194450E+04
 458.0  37.5 0.85  0.175   55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.616951E+01 -0.510289E-01  0.194450E+04
 458.0  37.5 0.85  0.225   55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.584391E+01 -0.463936E-01  0.194450E+04
 458.0  37.5 0.85  0.275   55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.549931E+01 -0.416305E-01  0.194450E+04
 458.0  37.5 0.85  0.325   55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.514050E+01 -0.368158E-01  0.194450E+04
 458.0  37.5 0.85  0.375   55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.477222E+01 -0.320199E-01  0.194450E+04
 458.0  37.5 0.85  0.425   55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.439902E+01 -0.273070E-01  0.194450E+04
 458.0  37.5 0.85  0.475   55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.402526E+01 -0.227343E-01  0.194450E+04
 458.0  37.5 0.85  0.525   55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.365501E+01 -0.183519E-01  0.194450E+04
 458.0  37.5 0.85  0.575   55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.329200E+01 -0.142036E-01  0.194450E+04
 458.0  37.5 0.85  0.625   55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.293959E+01 -0.103267E-01  0.194450E+04
 458.0  37.5 0.85  0.675   55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.260065E+01 -0.675342E-02  0.194450E+04
 458.0  37.5 0.85  0.725   55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.227762E+01 -0.351274E-02  0.194450E+04
 458.0  37.5 0.85  0.775   55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.197237E+01 -0.633218E-03  0.194450E+04
 458.0  37.5 0.85  0.825   55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.168619E+01  0.185153E-02  0.194450E+04
 458.0  37.5 0.85  0.875   55.0  2.664410  0.587701 -0.835131E-02 -0.953446E+00  0.141956E+01  0.389064E-02  0.194450E+04
 458.0  37.5 0.85  0.925   55.0  1.549010  0.189957  0.200708E-01 -0.100227E+01  0.117141E+01  0.538015E-02  0.194450E+04
 458.0  37.5 0.85  0.975   55.0  1.190490  0.107633  0.303879E-01 -0.103163E+01  0.934044E+00  0.597285E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   65.0  1.129050  0.155449 -0.824708E-02 -0.976822E+00  0.125295E+01  0.399986E-02  0.194450E+04
 458.0  37.5 0.85 -0.925   65.0  1.539040  0.211433 -0.115588E+00 -0.806831E+00  0.170121E+01 -0.156107E-02  0.194450E+04
 458.0  37.5 0.85 -0.875   65.0  1.767820  0.256538 -0.242469E+00 -0.605852E+00  0.215574E+01 -0.813447E-02  0.194450E+04
 458.0  37.5 0.85 -0.825   65.0  2.759210  0.366446 -0.373827E+00 -0.392962E+00  0.259590E+01 -0.149614E-01  0.194450E+04
 458.0  37.5 0.85 -0.775   65.0  2.735830  0.406430 -0.502874E+00 -0.179513E+00  0.301046E+01 -0.216875E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   65.0  3.976400  0.550216 -0.625415E+00  0.265093E-01  0.339236E+01 -0.280893E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   65.0  3.614520  0.580844 -0.738668E+00  0.219374E+00  0.373716E+01 -0.340170E-01  0.194450E+04
 458.0  37.5 0.85 -0.625   65.0  3.209170  0.770186 -0.840806E+00  0.395065E+00  0.404229E+01 -0.393707E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   65.0 -1.000000  0.000000 -0.930702E+00  0.550916E+00  0.430658E+01 -0.440882E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   65.0 -1.000000  0.000000 -0.100776E+01  0.685323E+00  0.452991E+01 -0.481355E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   65.0 -1.000000  0.000000 -0.107177E+01  0.797514E+00  0.471294E+01 -0.515003E-01  0.194450E+04
 458.0  37.5 0.85 -0.425   65.0 -1.000000  0.000000 -0.112285E+01  0.887352E+00  0.485689E+01 -0.541865E-01  0.194450E+04
 458.0  37.5 0.85 -0.375   65.0 -1.000000  0.000000 -0.116132E+01  0.955182E+00  0.496340E+01 -0.562102E-01  0.194450E+04
 458.0  37.5 0.85 -0.325   65.0 -1.000000  0.000000 -0.118766E+01  0.100171E+01  0.503438E+01 -0.575962E-01  0.194450E+04
 458.0  37.5 0.85 -0.275   65.0 -1.000000  0.000000 -0.120246E+01  0.102790E+01  0.507188E+01 -0.583756E-01  0.194450E+04
 458.0  37.5 0.85 -0.225   65.0 -1.000000  0.000000 -0.120642E+01  0.103490E+01  0.507805E+01 -0.585839E-01  0.194450E+04
 458.0  37.5 0.85 -0.175   65.0 -1.000000  0.000000 -0.120026E+01  0.102400E+01  0.505509E+01 -0.582595E-01  0.194450E+04
 458.0  37.5 0.85 -0.125   65.0 -1.000000  0.000000 -0.118474E+01  0.996556E+00  0.500516E+01 -0.574428E-01  0.194450E+04
 458.0  37.5 0.85 -0.075   65.0 -1.000000  0.000000 -0.116065E+01  0.954001E+00  0.493042E+01 -0.561750E-01  0.194450E+04
 458.0  37.5 0.85 -0.025   65.0 -1.000000  0.000000 -0.112878E+01  0.897786E+00  0.483298E+01 -0.544981E-01  0.194450E+04
 458.0  37.5 0.85  0.025   65.0 -1.000000  0.000000 -0.108991E+01  0.829378E+00  0.471487E+01 -0.524538E-01  0.194450E+04
 458.0  37.5 0.85  0.075   65.0 -1.000000  0.000000 -0.104483E+01  0.750244E+00  0.457809E+01 -0.500840E-01  0.194450E+04
 458.0  37.5 0.85  0.125   65.0 -1.000000  0.000000 -0.994323E+00  0.661838E+00  0.442458E+01 -0.474296E-01  0.194450E+04
 458.0  37.5 0.85  0.175   65.0 -1.000000  0.000000 -0.939138E+00  0.565595E+00  0.425623E+01 -0.445311E-01  0.194450E+04
 458.0  37.5 0.85  0.225   65.0 -1.000000  0.000000 -0.880021E+00  0.462919E+00  0.407487E+01 -0.414280E-01  0.194450E+04
 458.0  37.5 0.85  0.275   65.0 -1.000000  0.000000 -0.817699E+00  0.355182E+00  0.388232E+01 -0.381589E-01  0.194450E+04
 458.0  37.5 0.85  0.325   65.0 -1.000000  0.000000 -0.752873E+00  0.243714E+00  0.368031E+01 -0.347611E-01  0.194450E+04
 458.0  37.5 0.85  0.375   65.0 -1.000000  0.000000 -0.686228E+00  0.129800E+00  0.347059E+01 -0.312711E-01  0.194450E+04
 458.0  37.5 0.85  0.425   65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.325483E+01 -0.277238E-01  0.194450E+04
 458.0  37.5 0.85  0.475   65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.303469E+01 -0.241531E-01  0.194450E+04
 458.0  37.5 0.85  0.525   65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.281177E+01 -0.205918E-01  0.194450E+04
 458.0  37.5 0.85  0.575   65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.258764E+01 -0.170716E-01  0.194450E+04
 458.0  37.5 0.85  0.625   65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.236382E+01 -0.136237E-01  0.194450E+04
 458.0  37.5 0.85  0.675   65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.214176E+01 -0.102791E-01  0.194450E+04
 458.0  37.5 0.85  0.725   65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.192283E+01 -0.706983E-02  0.194450E+04
 458.0  37.5 0.85  0.775   65.0  2.217600  0.392496 -0.163301E+00 -0.731769E+00  0.170830E+01 -0.403065E-02  0.194450E+04
 458.0  37.5 0.85  0.825   65.0  2.302560  0.312500 -0.108668E+00 -0.817679E+00  0.149928E+01 -0.120306E-02  0.194450E+04
 458.0  37.5 0.85  0.875   65.0  1.711310  0.196627 -0.592014E-01 -0.895155E+00  0.129654E+01  0.135576E-02  0.194450E+04
 458.0  37.5 0.85  0.925   65.0  1.208320  0.130431 -0.169623E-01 -0.962378E+00  0.109995E+01  0.354548E-02  0.194450E+04
 458.0  37.5 0.85  0.975   65.0  1.076940  0.100699  0.120312E-01 -0.101515E+01  0.904772E+00  0.507818E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   75.0  1.347020  0.153542 -0.374496E-01 -0.953313E+00  0.124762E+01  0.258867E-02  0.194450E+04
 458.0  37.5 0.85 -0.925   75.0  1.790540  0.193060 -0.161063E+00 -0.774599E+00  0.164099E+01 -0.373902E-02  0.194450E+04
 458.0  37.5 0.85 -0.875   75.0  1.872580  0.204065 -0.286590E+00 -0.592298E+00  0.200480E+01 -0.101683E-01  0.194450E+04
 458.0  37.5 0.85 -0.825   75.0  2.057720  0.227115 -0.405569E+00 -0.417087E+00  0.233155E+01 -0.162731E-01  0.194450E+04
 458.0  37.5 0.85 -0.775   75.0  2.672670  0.261173 -0.515097E+00 -0.253789E+00  0.261973E+01 -0.219019E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   75.0  2.542930  0.269823 -0.613939E+00 -0.104928E+00  0.286997E+01 -0.269882E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   75.0  2.818470  0.306548 -0.701643E+00  0.282355E-01  0.308392E+01 -0.315062E-01  0.194450E+04
 458.0  37.5 0.85 -0.625   75.0  2.658730  0.302294 -0.778187E+00  0.145211E+00  0.326373E+01 -0.354527E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   75.0  3.248370  0.363963 -0.843804E+00  0.246006E+00  0.341170E+01 -0.388381E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   75.0  3.185820  0.392298 -0.898877E+00  0.330951E+00  0.353022E+01 -0.416811E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   75.0  3.501420  0.434182 -0.943878E+00  0.400584E+00  0.362161E+01 -0.440051E-01  0.194450E+04
 458.0  37.5 0.85 -0.425   75.0  3.271230  0.383607 -0.979329E+00  0.455573E+00  0.368809E+01 -0.458365E-01  0.194450E+04
 458.0  37.5 0.85 -0.375   75.0  3.389640  0.349123 -0.100577E+01  0.496665E+00  0.373175E+01 -0.472029E-01  0.194450E+04
 458.0  37.5 0.85 -0.325   75.0  3.550060  0.385221 -0.102376E+01  0.524649E+00  0.375455E+01 -0.481325E-01  0.194450E+04
 458.0  37.5 0.85 -0.275   75.0  2.177940  0.252514 -0.103383E+01  0.540330E+00  0.375830E+01 -0.486530E-01  0.194450E+04
 458.0  37.5 0.85 -0.225   75.0  3.750280  0.371063 -0.103651E+01  0.544515E+00  0.374465E+01 -0.487918E-01  0.194450E+04
 458.0  37.5 0.85 -0.175   75.0  3.449910  0.382119 -0.103233E+01  0.537998E+00  0.371514E+01 -0.485756E-01  0.194450E+04
 458.0  37.5 0.85 -0.125   75.0  3.846530  0.406284 -0.102177E+01  0.521557E+00  0.367116E+01 -0.480298E-01  0.194450E+04
 458.0  37.5 0.85 -0.075   75.0  3.566410  0.423963 -0.100531E+01  0.495952E+00  0.361399E+01 -0.471793E-01  0.194450E+04
 458.0  37.5 0.85 -0.025   75.0  3.881940  0.462695 -0.983414E+00  0.461917E+00  0.354481E+01 -0.460476E-01  0.194450E+04
 458.0  37.5 0.85  0.025   75.0  3.403680  0.370929 -0.956510E+00  0.420163E+00  0.346470E+01 -0.446576E-01  0.194450E+04
 458.0  37.5 0.85  0.075   75.0  3.468210  0.524772 -0.925020E+00  0.371379E+00  0.337464E+01 -0.430311E-01  0.194450E+04
 458.0  37.5 0.85  0.125   75.0  2.850480  0.388404 -0.889349E+00  0.316233E+00  0.327554E+01 -0.411891E-01  0.194450E+04
 458.0  37.5 0.85  0.175   75.0  3.081330  0.343069 -0.849884E+00  0.255369E+00  0.316826E+01 -0.391519E-01  0.194450E+04
 458.0  37.5 0.85  0.225   75.0  3.041350  0.472757 -0.807002E+00  0.189416E+00  0.305358E+01 -0.369391E-01  0.194450E+04
 458.0  37.5 0.85  0.275   75.0  2.618620  0.345811 -0.761064E+00  0.118985E+00  0.293223E+01 -0.345696E-01  0.194450E+04
 458.0  37.5 0.85  0.325   75.0  2.731570  0.304406 -0.712425E+00  0.446716E-01  0.280492E+01 -0.320619E-01  0.194450E+04
 458.0  37.5 0.85  0.375   75.0  2.709120  0.308450 -0.661429E+00 -0.329409E-01  0.267230E+01 -0.294341E-01  0.194450E+04
 458.0  37.5 0.85  0.425   75.0  2.608010  0.333727 -0.608417E+00 -0.113279E+00  0.253501E+01 -0.267039E-01  0.194450E+04
 458.0  37.5 0.85  0.475   75.0  2.590830  0.284254 -0.553724E+00 -0.195775E+00  0.239365E+01 -0.238889E-01  0.194450E+04
 458.0  37.5 0.85  0.525   75.0  2.213120  0.252730 -0.497687E+00 -0.279866E+00  0.224881E+01 -0.210067E-01  0.194450E+04
 458.0  37.5 0.85  0.575   75.0  2.312580  0.245648 -0.440647E+00 -0.364989E+00  0.210107E+01 -0.180749E-01  0.194450E+04
 458.0  37.5 0.85  0.625   75.0  2.143520  0.213655 -0.382954E+00 -0.450570E+00  0.195100E+01 -0.151120E-01  0.194450E+04
 458.0  37.5 0.85  0.675   75.0  1.964340  0.187224 -0.324980E+00 -0.536023E+00  0.179916E+01 -0.121370E-01  0.194450E+04
 458.0  37.5 0.85  0.725   75.0  2.072790  0.192060 -0.267130E+00 -0.620728E+00  0.164611E+01 -0.917088E-02  0.194450E+04
 458.0  37.5 0.85  0.775   75.0  1.600080  0.145093 -0.209869E+00 -0.704013E+00  0.149238E+01 -0.623751E-02  0.194450E+04
 458.0  37.5 0.85  0.825   75.0  1.719160  0.142388 -0.153778E+00 -0.785109E+00  0.133847E+01 -0.336620E-02  0.194450E+04
 458.0  37.5 0.85  0.875   75.0  1.265780  0.109558 -0.996691E-01 -0.863052E+00  0.118475E+01 -0.597682E-03  0.194450E+04
 458.0  37.5 0.85  0.925   75.0  1.161170  0.095176 -0.489579E-01 -0.936427E+00  0.103110E+01  0.199846E-02  0.194450E+04
 458.0  37.5 0.85  0.975   75.0  0.976868  0.081251 -0.557206E-02 -0.100217E+01  0.874690E+00  0.423286E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   85.0  1.308860  0.135472 -0.622076E-01 -0.941055E+00  0.123949E+01  0.142659E-02  0.194450E+04
 458.0  37.5 0.85 -0.925   85.0  1.394250  0.139147 -0.192927E+00 -0.774265E+00  0.158202E+01 -0.516558E-02  0.194450E+04
 458.0  37.5 0.85 -0.875   85.0  1.789950  0.157577 -0.312036E+00 -0.622126E+00  0.187471E+01 -0.111730E-01  0.194450E+04
 458.0  37.5 0.85 -0.825   85.0  1.829500  0.159222 -0.418187E+00 -0.486093E+00  0.212165E+01 -0.165288E-01  0.194450E+04
 458.0  37.5 0.85 -0.775   85.0  2.435860  0.200598 -0.511736E+00 -0.365874E+00  0.232781E+01 -0.212503E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   85.0  2.436520  0.196855 -0.593408E+00 -0.260682E+00  0.249796E+01 -0.253734E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   85.0  2.489180  0.204252 -0.664024E+00 -0.169573E+00  0.263640E+01 -0.289391E-01  0.194450E+04
 458.0  37.5 0.85 -0.625   85.0  2.604340  0.189419 -0.724401E+00 -0.915693E-01  0.274695E+01 -0.319882E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   85.0  2.423480  0.172730 -0.775318E+00 -0.257199E-01  0.283296E+01 -0.345599E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   85.0  2.663660  0.186038 -0.817501E+00  0.288771E-01  0.289733E+01 -0.366907E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   85.0  3.190740  0.216183 -0.851619E+00  0.730622E-01  0.294260E+01 -0.384142E-01  0.194450E+04
 458.0  37.5 0.85 -0.425   85.0  3.073220  0.205545 -0.878285E+00  0.107612E+00  0.297099E+01 -0.397613E-01  0.194450E+04
 458.0  37.5 0.85 -0.375   85.0  2.594990  0.183068 -0.898060E+00  0.133241E+00  0.298442E+01 -0.407603E-01  0.194450E+04
 458.0  37.5 0.85 -0.325   85.0  2.643890  0.176944 -0.911454E+00  0.150605E+00  0.298456E+01 -0.414370E-01  0.194450E+04
 458.0  37.5 0.85 -0.275   85.0  2.961860  0.192045 -0.918934E+00  0.160304E+00  0.297286E+01 -0.418149E-01  0.194450E+04
 458.0  37.5 0.85 -0.225   85.0  3.019080  0.193987 -0.920927E+00  0.162888E+00  0.295060E+01 -0.419156E-01  0.194450E+04
 458.0  37.5 0.85 -0.175   85.0  2.922310  0.185711 -0.917823E+00  0.158862E+00  0.291889E+01 -0.417587E-01  0.194450E+04
 458.0  37.5 0.85 -0.125   85.0  2.597430  0.175398 -0.909977E+00  0.148690E+00  0.287870E+01 -0.413624E-01  0.194450E+04
 458.0  37.5 0.85 -0.075   85.0  2.973940  0.194461 -0.897718E+00  0.132798E+00  0.283087E+01 -0.407430E-01  0.194450E+04
 458.0  37.5 0.85 -0.025   85.0  2.868060  0.190212 -0.881347E+00  0.111579E+00  0.277615E+01 -0.399159E-01  0.194450E+04
 458.0  37.5 0.85  0.025   85.0  2.886340  0.195399 -0.861141E+00  0.853980E-01  0.271519E+01 -0.388952E-01  0.194450E+04
 458.0  37.5 0.85  0.075   85.0  2.855380  0.198450 -0.837359E+00  0.545911E-01  0.264855E+01 -0.376938E-01  0.194450E+04
 458.0  37.5 0.85  0.125   85.0  3.078940  0.209821 -0.810237E+00  0.194729E-01  0.257674E+01 -0.363238E-01  0.194450E+04
 458.0  37.5 0.85  0.175   85.0  2.672780  0.184854 -0.779999E+00 -0.196632E-01  0.250020E+01 -0.347964E-01  0.194450E+04
 458.0  37.5 0.85  0.225   85.0  2.514810  0.181264 -0.746851E+00 -0.625421E-01  0.241931E+01 -0.331221E-01  0.194450E+04
 458.0  37.5 0.85  0.275   85.0  2.585520  0.176692 -0.710989E+00 -0.108904E+00  0.233442E+01 -0.313109E-01  0.194450E+04
 458.0  37.5 0.85  0.325   85.0  2.364530  0.164076 -0.672596E+00 -0.158503E+00  0.224582E+01 -0.293720E-01  0.194450E+04
 458.0  37.5 0.85  0.375   85.0  2.152940  0.152758 -0.631846E+00 -0.211105E+00  0.215378E+01 -0.273142E-01  0.194450E+04
 458.0  37.5 0.85  0.425   85.0  2.149600  0.148526 -0.588906E+00 -0.266485E+00  0.205854E+01 -0.251461E-01  0.194450E+04
 458.0  37.5 0.85  0.475   85.0  2.188340  0.151707 -0.543937E+00 -0.324423E+00  0.196030E+01 -0.228758E-01  0.194450E+04
 458.0  37.5 0.85  0.525   85.0  1.975000  0.139292 -0.497095E+00 -0.384708E+00  0.185926E+01 -0.205113E-01  0.194450E+04
 458.0  37.5 0.85  0.575   85.0  1.812720  0.131528 -0.448535E+00 -0.447127E+00  0.175558E+01 -0.180603E-01  0.194450E+04
 458.0  37.5 0.85  0.625   85.0  1.613760  0.113517 -0.398411E+00 -0.511469E+00  0.164942E+01 -0.155309E-01  0.194450E+04
 458.0  37.5 0.85  0.675   85.0  1.556520  0.111086 -0.346884E+00 -0.577515E+00  0.154091E+01 -0.129310E-01  0.194450E+04
 458.0  37.5 0.85  0.725   85.0  1.549930  0.108280 -0.294124E+00 -0.645037E+00  0.143019E+01 -0.102694E-01  0.194450E+04
 458.0  37.5 0.85  0.775   85.0  1.194500  0.088939 -0.240322E+00 -0.713785E+00  0.131736E+01 -0.755576E-02  0.194450E+04
 458.0  37.5 0.85  0.825   85.0  1.255530  0.090316 -0.185707E+00 -0.783472E+00  0.120252E+01 -0.480152E-02  0.194450E+04
 458.0  37.5 0.85  0.875   85.0  1.030830  0.078898 -0.130590E+00 -0.853736E+00  0.108572E+01 -0.202225E-02  0.194450E+04
 458.0  37.5 0.85  0.925   85.0  1.067280  0.080026 -0.754908E-01 -0.924050E+00  0.966846E+00  0.756464E-03  0.194450E+04
 458.0  37.5 0.85  0.975   85.0  1.021380  0.076447 -0.217886E-01 -0.993298E+00  0.844868E+00  0.346792E-02  0.194450E+04
 458.0  37.5 0.85 -0.975   95.0  1.142970  0.124008 -0.825388E-01 -0.938791E+00  0.122937E+01  0.507182E-03  0.194450E+04
 458.0  37.5 0.85 -0.925   95.0  1.568240  0.137943 -0.214511E+00 -0.796735E+00  0.152678E+01 -0.603041E-02  0.194450E+04
 458.0  37.5 0.85 -0.875   95.0  1.756390  0.133709 -0.325554E+00 -0.678503E+00  0.176471E+01 -0.115254E-01  0.194450E+04
 458.0  37.5 0.85 -0.825   95.0  1.920300  0.139898 -0.420402E+00 -0.578608E+00  0.195538E+01 -0.162141E-01  0.194450E+04
 458.0  37.5 0.85 -0.775   95.0  1.950560  0.130693 -0.501643E+00 -0.493831E+00  0.210740E+01 -0.202267E-01  0.194450E+04
 458.0  37.5 0.85 -0.725   95.0  2.234180  0.133384 -0.571118E+00 -0.421891E+00  0.222730E+01 -0.236556E-01  0.194450E+04
 458.0  37.5 0.85 -0.675   95.0  2.421870  0.143136 -0.630254E+00 -0.361051E+00  0.232030E+01 -0.265724E-01  0.194450E+04
 458.0  37.5 0.85 -0.625   95.0  2.333350  0.130133 -0.680206E+00 -0.309933E+00  0.239059E+01 -0.290351E-01  0.194450E+04
 458.0  37.5 0.85 -0.575   95.0  2.369060  0.133047 -0.721934E+00 -0.267420E+00  0.244158E+01 -0.310914E-01  0.194450E+04
 458.0  37.5 0.85 -0.525   95.0  2.409480  0.133065 -0.756248E+00 -0.232587E+00  0.247610E+01 -0.327819E-01  0.194450E+04
 458.0  37.5 0.85 -0.475   95.0  2.317290  0.127130 -0.783841E+00 -0.204657E+00  0.249650E+01 -0.341408E-01  0.194450E+04
 458.0  37.5 0.85 -0.425   95.0  2.404260  0.127859 -0.805312E+00 -0.182974E+00  0.250475E+01 -0.351981E-01  0.194450E+04
 458.0  37.5 0.85 -0.375   95.0  2.462500  0.125319 -0.821182E+00 -0.166975E+00  0.250250E+01 -0.359794E-01  0.194450E+04
 458.0  37.5 0.85 -0.325   95.0  2.405920  0.122912 -0.831907E+00 -0.156176E+00  0.249112E+01 -0.365073E-01  0.194450E+04
 458.0  37.5 0.85 -0.275   95.0  2.462130  0.123035 -0.837888E+00 -0.150158E+00  0.247180E+01 -0.368017E-01  0.194450E+04
 458.0  37.5 0.85 -0.225   95.0  2.351280  0.117658 -0.839480E+00 -0.148556E+00  0.244554E+01 -0.368801E-01  0.194450E+04
 458.0  37.5 0.85 -0.175   95.0  2.638420  0.128270 -0.836999E+00 -0.151051E+00  0.241318E+01 -0.367580E-01  0.194450E+04
 458.0  37.5 0.85 -0.125   95.0  2.409590  0.121435 -0.830725E+00 -0.157365E+00  0.237544E+01 -0.364491E-01  0.194450E+04
 458.0  37.5 0.85 -0.075   95.0  2.432490  0.120650 -0.820908E+00 -0.167251E+00  0.233295E+01 -0.359659E-01  0.194450E+04
 458.0  37.5 0.85 -0.025   95.0  2.253940  0.117812 -0.807772E+00 -0.180492E+00  0.228622E+01 -0.353192E-01  0.194450E+04
 458.0  37.5 0.85  0.025   95.0  2.472680  0.128511 -0.791517E+00 -0.196900E+00  0.223570E+01 -0.345188E-01  0.194450E+04
 458.0  37.5 0.85  0.075   95.0  2.217490  0.116125 -0.772325E+00 -0.216305E+00  0.218176E+01 -0.335737E-01  0.194450E+04
 458.0  37.5 0.85  0.125   95.0  2.147520  0.113629 -0.750355E+00 -0.238561E+00  0.212474E+01 -0.324916E-01  0.194450E+04
 458.0  37.5 0.85  0.175   95.0  2.177880  0.115923 -0.725753E+00 -0.263538E+00  0.206488E+01 -0.312796E-01  0.194450E+04
 458.0  37.5 0.85  0.225   95.0  2.216180  0.116743 -0.698648E+00 -0.291123E+00  0.200243E+01 -0.299440E-01  0.194450E+04
 458.0  37.5 0.85  0.275   95.0  1.913410  0.103876 -0.669156E+00 -0.321220E+00  0.193757E+01 -0.284904E-01  0.194450E+04
 458.0  37.5 0.85  0.325   95.0  1.859600  0.098959 -0.637379E+00 -0.353744E+00  0.187044E+01 -0.269238E-01  0.194450E+04
 458.0  37.5 0.85  0.375   95.0  1.859970  0.100663 -0.603408E+00 -0.388627E+00  0.180117E+01 -0.252485E-01  0.194450E+04
 458.0  37.5 0.85  0.425   95.0  1.711520  0.096019 -0.567321E+00 -0.425810E+00  0.172985E+01 -0.234682E-01  0.194450E+04
 458.0  37.5 0.85  0.475   95.0  1.875010  0.104201 -0.529184E+00 -0.465252E+00  0.165655E+01 -0.215862E-01  0.194450E+04
 458.0  37.5 0.85  0.525   95.0  1.749500  0.095265 -0.489054E+00 -0.506922E+00  0.158130E+01 -0.196051E-01  0.194450E+04
 458.0  37.5 0.85  0.575   95.0  1.616370  0.089765 -0.446972E+00 -0.550803E+00  0.150413E+01 -0.175268E-01  0.194450E+04
 458.0  37.5 0.85  0.625   95.0  1.505330  0.084859 -0.402966E+00 -0.596896E+00  0.142504E+01 -0.153525E-01  0.194450E+04
 458.0  37.5 0.85  0.675   95.0  1.437280  0.083282 -0.357050E+00 -0.645220E+00  0.134401E+01 -0.130829E-01  0.194450E+04
 458.0  37.5 0.85  0.725   95.0  1.342660  0.077941 -0.309213E+00 -0.695816E+00  0.126100E+01 -0.107172E-01  0.194450E+04
 458.0  37.5 0.85  0.775   95.0  1.272440  0.076477 -0.259416E+00 -0.748758E+00  0.117597E+01 -0.825327E-02  0.194450E+04
 458.0  37.5 0.85  0.825   95.0  1.218450  0.073753 -0.207571E+00 -0.804169E+00  0.108885E+01 -0.568676E-02  0.194450E+04
 458.0  37.5 0.85  0.875   95.0  1.118340  0.069050 -0.153500E+00 -0.862253E+00  0.999630E+00 -0.300877E-02  0.194450E+04
 458.0  37.5 0.85  0.925   95.0  0.990292  0.064029 -0.968111E-01 -0.923388E+00  0.908411E+00 -0.200016E-03  0.194450E+04
 458.0  37.5 0.85  0.975   95.0  0.886194  0.065088 -0.362424E-01 -0.988550E+00  0.816205E+00  0.280026E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  105.0  1.066550  0.108822 -0.988125E-01 -0.944500E+00  0.121816E+01 -0.195109E-03  0.194450E+04
 458.0  37.5 0.85 -0.925  105.0  1.369000  0.110666 -0.228688E+00 -0.833855E+00  0.147688E+01 -0.649843E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  105.0  1.549790  0.109284 -0.331764E+00 -0.749064E+00  0.167311E+01 -0.114876E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  105.0  1.914370  0.119997 -0.417343E+00 -0.680812E+00  0.182397E+01 -0.156202E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  105.0  1.832230  0.105682 -0.489363E+00 -0.624802E+00  0.193963E+01 -0.190917E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  105.0  1.946050  0.104510 -0.550211E+00 -0.578442E+00  0.202714E+01 -0.220204E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  105.0  2.110070  0.109187 -0.601553E+00 -0.539975E+00  0.209178E+01 -0.244886E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  105.0  2.155420  0.106740 -0.644639E+00 -0.508134E+00  0.213760E+01 -0.265579E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  105.0  2.046490  0.099541 -0.680453E+00 -0.481961E+00  0.216780E+01 -0.282767E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  105.0  2.026940  0.096258 -0.709793E+00 -0.460713E+00  0.218494E+01 -0.296840E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  105.0  2.048210  0.095932 -0.733318E+00 -0.443799E+00  0.219112E+01 -0.308117E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  105.0  2.012600  0.091297 -0.751584E+00 -0.430739E+00  0.218803E+01 -0.316871E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  105.0  2.201890  0.096705 -0.765063E+00 -0.421143E+00  0.217708E+01 -0.323328E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  105.0  1.973620  0.087588 -0.774162E+00 -0.414685E+00  0.215944E+01 -0.327687E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  105.0  2.027320  0.089336 -0.779234E+00 -0.411092E+00  0.213608E+01 -0.330115E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  105.0  2.084520  0.089117 -0.780583E+00 -0.410136E+00  0.210783E+01 -0.330762E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  105.0  2.046750  0.088193 -0.778480E+00 -0.411625E+00  0.207535E+01 -0.329754E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  105.0  2.018940  0.088014 -0.773160E+00 -0.415395E+00  0.203922E+01 -0.327207E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  105.0  1.916720  0.086632 -0.764831E+00 -0.421308E+00  0.199993E+01 -0.323217E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  105.0  1.817820  0.083979 -0.753674E+00 -0.429249E+00  0.195788E+01 -0.317872E-01  0.194450E+04
 458.0  37.5 0.85  0.025  105.0  1.829920  0.082641 -0.739852E+00 -0.439119E+00  0.191340E+01 -0.311249E-01  0.194450E+04
 458.0  37.5 0.85  0.075  105.0  1.925190  0.086843 -0.723506E+00 -0.450840E+00  0.186679E+01 -0.303414E-01  0.194450E+04
 458.0  37.5 0.85  0.125  105.0  1.790180  0.083209 -0.704761E+00 -0.464345E+00  0.181827E+01 -0.294427E-01  0.194450E+04
 458.0  37.5 0.85  0.175  105.0  1.803370  0.083299 -0.683723E+00 -0.479584E+00  0.176805E+01 -0.284336E-01  0.194450E+04
 458.0  37.5 0.85  0.225  105.0  1.613890  0.076233 -0.660486E+00 -0.496520E+00  0.171627E+01 -0.273186E-01  0.194450E+04
 458.0  37.5 0.85  0.275  105.0  1.869770  0.085353 -0.635128E+00 -0.515129E+00  0.166306E+01 -0.261013E-01  0.194450E+04
 458.0  37.5 0.85  0.325  105.0  1.675680  0.079990 -0.607713E+00 -0.535398E+00  0.160852E+01 -0.247846E-01  0.194450E+04
 458.0  37.5 0.85  0.375  105.0  1.615100  0.077463 -0.578292E+00 -0.557331E+00  0.155271E+01 -0.233707E-01  0.194450E+04
 458.0  37.5 0.85  0.425  105.0  1.631810  0.077570 -0.546901E+00 -0.580942E+00  0.149569E+01 -0.218611E-01  0.194450E+04
 458.0  37.5 0.85  0.475  105.0  1.471230  0.071646 -0.513558E+00 -0.606265E+00  0.143746E+01 -0.202567E-01  0.194450E+04
 458.0  37.5 0.85  0.525  105.0  1.539750  0.073830 -0.478268E+00 -0.633349E+00  0.137805E+01 -0.185573E-01  0.194450E+04
 458.0  37.5 0.85  0.575  105.0  1.350230  0.067519 -0.441012E+00 -0.662265E+00  0.131743E+01 -0.167617E-01  0.194450E+04
 458.0  37.5 0.85  0.625  105.0  1.343540  0.067453 -0.401745E+00 -0.693112E+00  0.125557E+01 -0.148676E-01  0.194450E+04
 458.0  37.5 0.85  0.675  105.0  1.287720  0.066063 -0.360390E+00 -0.726023E+00  0.119242E+01 -0.128709E-01  0.194450E+04
 458.0  37.5 0.85  0.725  105.0  1.171920  0.061861 -0.316819E+00 -0.761181E+00  0.112791E+01 -0.107650E-01  0.194450E+04
 458.0  37.5 0.85  0.775  105.0  1.143070  0.061849 -0.270833E+00 -0.798839E+00  0.106200E+01 -0.853994E-02  0.194450E+04
 458.0  37.5 0.85  0.825  105.0  1.011970  0.057312 -0.222106E+00 -0.839366E+00  0.994643E+00 -0.617942E-02  0.194450E+04
 458.0  37.5 0.85  0.875  105.0  1.015490  0.060421 -0.170063E+00 -0.883342E+00  0.925941E+00 -0.365521E-02  0.194450E+04
 458.0  37.5 0.85  0.925  105.0  0.823979  0.054506 -0.113520E+00 -0.931815E+00  0.856442E+00 -0.909606E-03  0.194450E+04
 458.0  37.5 0.85  0.975  105.0  0.835709  0.060722 -0.487654E-01 -0.987498E+00  0.789427E+00  0.223548E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  115.0  1.164180  0.107570 -0.111558E+00 -0.955839E+00  0.120670E+01 -0.714441E-03  0.194450E+04
 458.0  37.5 0.85 -0.925  115.0  1.164040  0.090429 -0.237709E+00 -0.878816E+00  0.143317E+01 -0.670080E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  115.0  1.551830  0.102975 -0.333699E+00 -0.824845E+00  0.159796E+01 -0.112352E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  115.0  1.683280  0.095582 -0.411967E+00 -0.783538E+00  0.172053E+01 -0.149204E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  115.0  1.666480  0.088353 -0.477169E+00 -0.750783E+00  0.181140E+01 -0.179829E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  115.0  1.619000  0.081806 -0.531905E+00 -0.724340E+00  0.187753E+01 -0.205492E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  115.0  1.690200  0.081588 -0.577893E+00 -0.702811E+00  0.192391E+01 -0.227022E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  115.0  2.007560  0.090675 -0.616370E+00 -0.685247E+00  0.195430E+01 -0.245016E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  115.0  1.946070  0.085443 -0.648286E+00 -0.670974E+00  0.197161E+01 -0.259928E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  115.0  1.831710  0.081062 -0.674390E+00 -0.659489E+00  0.197815E+01 -0.272116E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  115.0  1.907340  0.081686 -0.695298E+00 -0.650410E+00  0.197576E+01 -0.281873E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  115.0  1.883420  0.078815 -0.711517E+00 -0.643437E+00  0.196592E+01 -0.289439E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  115.0  1.932710  0.079225 -0.723479E+00 -0.638333E+00  0.194986E+01 -0.295017E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  115.0  1.966530  0.080025 -0.731551E+00 -0.634907E+00  0.192860E+01 -0.298780E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  115.0  1.705970  0.070261 -0.736049E+00 -0.633005E+00  0.190295E+01 -0.300877E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  115.0  1.853510  0.072388 -0.737246E+00 -0.632499E+00  0.187361E+01 -0.301435E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  115.0  1.820670  0.073312 -0.735381E+00 -0.633287E+00  0.184117E+01 -0.300565E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  115.0  1.758470  0.072691 -0.730662E+00 -0.635284E+00  0.180609E+01 -0.298366E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  115.0  1.701470  0.069697 -0.723273E+00 -0.638421E+00  0.176878E+01 -0.294921E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  115.0  1.595640  0.067107 -0.713373E+00 -0.642643E+00  0.172959E+01 -0.290304E-01  0.194450E+04
 458.0  37.5 0.85  0.025  115.0  1.770430  0.073225 -0.701101E+00 -0.647908E+00  0.168878E+01 -0.284580E-01  0.194450E+04
 458.0  37.5 0.85  0.075  115.0  1.659690  0.071203 -0.686580E+00 -0.654183E+00  0.164659E+01 -0.277806E-01  0.194450E+04
 458.0  37.5 0.85  0.125  115.0  1.679690  0.070204 -0.669916E+00 -0.661446E+00  0.160321E+01 -0.270028E-01  0.194450E+04
 458.0  37.5 0.85  0.175  115.0  1.540890  0.066065 -0.651197E+00 -0.669685E+00  0.155881E+01 -0.261287E-01  0.194450E+04
 458.0  37.5 0.85  0.225  115.0  1.468670  0.065104 -0.630500E+00 -0.678896E+00  0.151350E+01 -0.251619E-01  0.194450E+04
 458.0  37.5 0.85  0.275  115.0  1.445210  0.064430 -0.607885E+00 -0.689087E+00  0.146739E+01 -0.241049E-01  0.194450E+04
 458.0  37.5 0.85  0.325  115.0  1.461530  0.064392 -0.583401E+00 -0.700272E+00  0.142056E+01 -0.229599E-01  0.194450E+04
 458.0  37.5 0.85  0.375  115.0  1.381000  0.062860 -0.557078E+00 -0.712481E+00  0.137306E+01 -0.217280E-01  0.194450E+04
 458.0  37.5 0.85  0.425  115.0  1.438330  0.064145 -0.528934E+00 -0.725752E+00  0.132492E+01 -0.204100E-01  0.194450E+04
 458.0  37.5 0.85  0.475  115.0  1.315700  0.060559 -0.498968E+00 -0.740142E+00  0.127618E+01 -0.190054E-01  0.194450E+04
 458.0  37.5 0.85  0.525  115.0  1.276360  0.059896 -0.467156E+00 -0.755722E+00  0.122683E+01 -0.175130E-01  0.194450E+04
 458.0  37.5 0.85  0.575  115.0  1.177550  0.057223 -0.433452E+00 -0.772587E+00  0.117686E+01 -0.159302E-01  0.194450E+04
 458.0  37.5 0.85  0.625  115.0  1.131920  0.053867 -0.397773E+00 -0.790862E+00  0.112627E+01 -0.142528E-01  0.194450E+04
 458.0  37.5 0.85  0.675  115.0  1.133800  0.054631 -0.359993E+00 -0.810712E+00  0.107501E+01 -0.124744E-01  0.194450E+04
 458.0  37.5 0.85  0.725  115.0  1.116210  0.054482 -0.319918E+00 -0.832360E+00  0.102308E+01 -0.105852E-01  0.194450E+04
 458.0  37.5 0.85  0.775  115.0  0.998142  0.051968 -0.277245E+00 -0.856118E+00  0.970476E+00 -0.857052E-02  0.194450E+04
 458.0  37.5 0.85  0.825  115.0  0.985524  0.052076 -0.231490E+00 -0.882449E+00  0.917285E+00 -0.640643E-02  0.194450E+04
 458.0  37.5 0.85  0.875  115.0  0.936950  0.050627 -0.181792E+00 -0.912096E+00  0.863824E+00 -0.405116E-02  0.194450E+04
 458.0  37.5 0.85  0.925  115.0  0.977124  0.056742 -0.126343E+00 -0.946463E+00  0.811214E+00 -0.141760E-02  0.194450E+04
 458.0  37.5 0.85  0.975  115.0  0.911258  0.059461 -0.593395E-01 -0.989406E+00  0.765101E+00  0.177110E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  125.0  1.009960  0.091621 -0.121339E+00 -0.970451E+00  0.119572E+01 -0.108653E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  125.0  1.362160  0.097696 -0.243247E+00 -0.926132E+00  0.139603E+01 -0.673686E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  125.0  1.510710  0.091882 -0.333305E+00 -0.899294E+00  0.153733E+01 -0.108846E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  125.0  1.497420  0.079182 -0.405949E+00 -0.880462E+00  0.163973E+01 -0.142177E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  125.0  1.713310  0.083853 -0.466153E+00 -0.866417E+00  0.171351E+01 -0.169731E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  125.0  1.697620  0.078966 -0.516553E+00 -0.855586E+00  0.176525E+01 -0.192756E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  125.0  1.701230  0.075099 -0.558830E+00 -0.847075E+00  0.179958E+01 -0.212044E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  125.0  1.814730  0.079762 -0.594170E+00 -0.840321E+00  0.181994E+01 -0.228151E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  125.0  1.775720  0.074327 -0.623466E+00 -0.834951E+00  0.182899E+01 -0.241494E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  125.0  1.697270  0.071082 -0.647420E+00 -0.830704E+00  0.182880E+01 -0.252397E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  125.0  1.747320  0.070392 -0.666602E+00 -0.827390E+00  0.182101E+01 -0.261124E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  125.0  1.845480  0.073437 -0.681481E+00 -0.824872E+00  0.180696E+01 -0.267891E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  125.0  1.852200  0.070904 -0.692454E+00 -0.823042E+00  0.178775E+01 -0.272880E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  125.0  1.771510  0.068199 -0.699858E+00 -0.821820E+00  0.176426E+01 -0.276246E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  125.0  1.562500  0.062824 -0.703983E+00 -0.821144E+00  0.173722E+01 -0.278122E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  125.0  1.783530  0.067209 -0.705081E+00 -0.820965E+00  0.170725E+01 -0.278621E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  125.0  1.679960  0.064901 -0.703370E+00 -0.821244E+00  0.167485E+01 -0.277843E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  125.0  1.623290  0.061863 -0.699043E+00 -0.821954E+00  0.164045E+01 -0.275876E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  125.0  1.582060  0.062800 -0.692265E+00 -0.823073E+00  0.160440E+01 -0.272794E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  125.0  1.547800  0.060827 -0.683183E+00 -0.824586E+00  0.156700E+01 -0.268665E-01  0.194450E+04
 458.0  37.5 0.85  0.025  125.0  1.521420  0.060969 -0.671926E+00 -0.826484E+00  0.152848E+01 -0.263546E-01  0.194450E+04
 458.0  37.5 0.85  0.075  125.0  1.429470  0.058420 -0.658605E+00 -0.828762E+00  0.148906E+01 -0.257486E-01  0.194450E+04
 458.0  37.5 0.85  0.125  125.0  1.437260  0.059529 -0.643315E+00 -0.831423E+00  0.144890E+01 -0.250529E-01  0.194450E+04
 458.0  37.5 0.85  0.175  125.0  1.327020  0.055361 -0.626138E+00 -0.834471E+00  0.140814E+01 -0.242710E-01  0.194450E+04
 458.0  37.5 0.85  0.225  125.0  1.415830  0.058115 -0.607141E+00 -0.837919E+00  0.136691E+01 -0.234060E-01  0.194450E+04
 458.0  37.5 0.85  0.275  125.0  1.418280  0.058562 -0.586378E+00 -0.841783E+00  0.132528E+01 -0.224601E-01  0.194450E+04
 458.0  37.5 0.85  0.325  125.0  1.373840  0.057661 -0.563890E+00 -0.846088E+00  0.128333E+01 -0.214351E-01  0.194450E+04
 458.0  37.5 0.85  0.375  125.0  1.172120  0.052340 -0.539701E+00 -0.850865E+00  0.124112E+01 -0.203319E-01  0.194450E+04
 458.0  37.5 0.85  0.425  125.0  1.234780  0.054155 -0.513820E+00 -0.856154E+00  0.119870E+01 -0.191508E-01  0.194450E+04
 458.0  37.5 0.85  0.475  125.0  1.208630  0.053730 -0.486237E+00 -0.862006E+00  0.115608E+01 -0.178910E-01  0.194450E+04
 458.0  37.5 0.85  0.525  125.0  1.141980  0.050401 -0.456921E+00 -0.868488E+00  0.111330E+01 -0.165509E-01  0.194450E+04
 458.0  37.5 0.85  0.575  125.0  1.083130  0.049640 -0.425812E+00 -0.875684E+00  0.107037E+01 -0.151274E-01  0.194450E+04
 458.0  37.5 0.85  0.625  125.0  1.095270  0.048638 -0.392811E+00 -0.883706E+00  0.102730E+01 -0.136157E-01  0.194450E+04
 458.0  37.5 0.85  0.675  125.0  1.029130  0.048365 -0.357768E+00 -0.892700E+00  0.984101E+00 -0.120082E-01  0.194450E+04
 458.0  37.5 0.85  0.725  125.0  0.974480  0.047343 -0.320454E+00 -0.902869E+00  0.940829E+00 -0.102939E-01  0.194450E+04
 458.0  37.5 0.85  0.775  125.0  0.994331  0.048458 -0.280512E+00 -0.914503E+00  0.897574E+00 -0.845551E-02  0.194450E+04
 458.0  37.5 0.85  0.825  125.0  1.011750  0.049194 -0.237357E+00 -0.928043E+00  0.854567E+00 -0.646491E-02  0.194450E+04
 458.0  37.5 0.85  0.875  125.0  0.965379  0.050246 -0.189939E+00 -0.944234E+00  0.812391E+00 -0.427177E-02  0.194450E+04
 458.0  37.5 0.85  0.925  125.0  0.872056  0.049592 -0.135995E+00 -0.964549E+00  0.772772E+00 -0.176838E-02  0.194450E+04
 458.0  37.5 0.85  0.975  125.0  0.937435  0.058517 -0.680412E-01 -0.993374E+00  0.743659E+00  0.139968E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  135.0  1.095870  0.096840 -0.128678E+00 -0.986156E+00  0.118582E+01 -0.134452E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  135.0  1.430180  0.095805 -0.246502E+00 -0.971465E+00  0.136550E+01 -0.667970E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  135.0  1.506950  0.084992 -0.331813E+00 -0.967570E+00  0.148947E+01 -0.105125E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  135.0  1.433310  0.074172 -0.400226E+00 -0.967044E+00  0.157754E+01 -0.135746E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  135.0  1.642260  0.075336 -0.456804E+00 -0.967863E+00  0.163948E+01 -0.161013E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  135.0  1.498730  0.068797 -0.504135E+00 -0.969218E+00  0.168143E+01 -0.182120E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  135.0  1.631970  0.070792 -0.543833E+00 -0.970733E+00  0.170767E+01 -0.199807E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  135.0  1.637990  0.068810 -0.577022E+00 -0.972219E+00  0.172138E+01 -0.214583E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  135.0  1.687620  0.067928 -0.604541E+00 -0.973581E+00  0.172499E+01 -0.226830E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  135.0  1.607760  0.064008 -0.627049E+00 -0.974772E+00  0.172040E+01 -0.236843E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  135.0  1.670850  0.064461 -0.645076E+00 -0.975771E+00  0.170911E+01 -0.244861E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  135.0  1.646480  0.062589 -0.659063E+00 -0.976570E+00  0.169234E+01 -0.251081E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  135.0  1.723570  0.064900 -0.669380E+00 -0.977173E+00  0.167109E+01 -0.255668E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  135.0  1.637780  0.060183 -0.676342E+00 -0.977586E+00  0.164616E+01 -0.258763E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  135.0  1.492150  0.055741 -0.680221E+00 -0.977818E+00  0.161823E+01 -0.260488E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  135.0  1.597390  0.059191 -0.681254E+00 -0.977880E+00  0.158785E+01 -0.260947E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  135.0  1.595120  0.058559 -0.679645E+00 -0.977783E+00  0.155549E+01 -0.260231E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  135.0  1.504440  0.057175 -0.675575E+00 -0.977540E+00  0.152152E+01 -0.258422E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  135.0  1.507220  0.057422 -0.669202E+00 -0.977163E+00  0.148626E+01 -0.255588E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  135.0  1.433730  0.056061 -0.660663E+00 -0.976663E+00  0.145000E+01 -0.251792E-01  0.194450E+04
 458.0  37.5 0.85  0.025  135.0  1.460840  0.056419 -0.650081E+00 -0.976054E+00  0.141295E+01 -0.247086E-01  0.194450E+04
 458.0  37.5 0.85  0.075  135.0  1.367060  0.054258 -0.637560E+00 -0.975350E+00  0.137529E+01 -0.241518E-01  0.194450E+04
 458.0  37.5 0.85  0.125  135.0  1.330720  0.052383 -0.623191E+00 -0.974564E+00  0.133719E+01 -0.235127E-01  0.194450E+04
 458.0  37.5 0.85  0.175  135.0  1.352490  0.053359 -0.607051E+00 -0.973711E+00  0.129878E+01 -0.227947E-01  0.194450E+04
 458.0  37.5 0.85  0.225  135.0  1.272310  0.051960 -0.589205E+00 -0.972809E+00  0.126016E+01 -0.220006E-01  0.194450E+04
 458.0  37.5 0.85  0.275  135.0  1.142980  0.047237 -0.569704E+00 -0.971876E+00  0.122143E+01 -0.211326E-01  0.194450E+04
 458.0  37.5 0.85  0.325  135.0  1.193270  0.049711 -0.548585E+00 -0.970934E+00  0.118265E+01 -0.201923E-01  0.194450E+04
 458.0  37.5 0.85  0.375  135.0  1.147110  0.048542 -0.525871E+00 -0.970009E+00  0.114390E+01 -0.191806E-01  0.194450E+04
 458.0  37.5 0.85  0.425  135.0  1.170910  0.049265 -0.501569E+00 -0.969132E+00  0.110522E+01 -0.180976E-01  0.194450E+04
 458.0  37.5 0.85  0.475  135.0  1.129470  0.048122 -0.475667E+00 -0.968338E+00  0.106665E+01 -0.169428E-01  0.194450E+04
 458.0  37.5 0.85  0.525  135.0  1.107880  0.047491 -0.448133E+00 -0.967676E+00  0.102823E+01 -0.157143E-01  0.194450E+04
 458.0  37.5 0.85  0.575  135.0  1.046520  0.046276 -0.418901E+00 -0.967205E+00  0.990011E+00 -0.144090E-01  0.194450E+04
 458.0  37.5 0.85  0.625  135.0  0.999848  0.045302 -0.387868E+00 -0.967003E+00  0.952028E+00 -0.130221E-01  0.194450E+04
 458.0  37.5 0.85  0.675  135.0  0.966404  0.044626 -0.354877E+00 -0.967176E+00  0.914349E+00 -0.115458E-01  0.194450E+04
 458.0  37.5 0.85  0.725  135.0  0.843599  0.040703 -0.319683E+00 -0.967876E+00  0.877078E+00 -0.996866E-02  0.194450E+04
 458.0  37.5 0.85  0.775  135.0  0.834699  0.041341 -0.281900E+00 -0.969326E+00  0.840405E+00 -0.827240E-02  0.194450E+04
 458.0  37.5 0.85  0.825  135.0  0.904834  0.044860 -0.240891E+00 -0.971882E+00  0.804704E+00 -0.642687E-02  0.194450E+04
 458.0  37.5 0.85  0.875  135.0  0.745448  0.040750 -0.195484E+00 -0.976178E+00  0.770817E+00 -0.437691E-02  0.194450E+04
 458.0  37.5 0.85  0.925  135.0  0.781331  0.044193 -0.143108E+00 -0.983564E+00  0.741039E+00 -0.200147E-02  0.194450E+04
 458.0  37.5 0.85  0.975  135.0  0.788335  0.050890 -0.749965E-01 -0.998455E+00  0.725418E+00  0.111133E-02  0.194450E+04
 458.0  37.5 0.85 -0.975  145.0  1.277390  0.099645 -0.134022E+00 -0.100106E+01  0.117745E+01 -0.151685E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  145.0  1.130320  0.078309 -0.248314E+00 -0.101145E+01  0.134143E+01 -0.658190E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  145.0  1.281010  0.073665 -0.329992E+00 -0.102607E+01  0.145290E+01 -0.101695E-01  0.194450E+04
 458.0  37.5 0.85 -0.825  145.0  1.605150  0.077191 -0.395311E+00 -0.103993E+01  0.153094E+01 -0.130288E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  145.0  1.449070  0.066408 -0.449309E+00 -0.105225E+01  0.158474E+01 -0.153887E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  145.0  1.496050  0.066046 -0.494497E+00 -0.106291E+01  0.162004E+01 -0.173619E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  145.0  1.568280  0.065885 -0.532419E+00 -0.107202E+01  0.164084E+01 -0.190172E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  145.0  1.580830  0.064058 -0.564141E+00 -0.107970E+01  0.165011E+01 -0.204016E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  145.0  1.602290  0.063791 -0.590459E+00 -0.108610E+01  0.165011E+01 -0.215500E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  145.0  1.526210  0.060158 -0.611994E+00 -0.109134E+01  0.164260E+01 -0.224897E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  145.0  1.559390  0.059191 -0.629249E+00 -0.109554E+01  0.162899E+01 -0.232426E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  145.0  1.659160  0.061849 -0.642642E+00 -0.109880E+01  0.161043E+01 -0.238270E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  145.0  1.525990  0.056545 -0.652522E+00 -0.110120E+01  0.158783E+01 -0.242581E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  145.0  1.522040  0.056376 -0.659191E+00 -0.110282E+01  0.156196E+01 -0.245491E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  145.0  1.502480  0.055119 -0.662908E+00 -0.110372E+01  0.153343E+01 -0.247113E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  145.0  1.403540  0.051395 -0.663897E+00 -0.110396E+01  0.150278E+01 -0.247545E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  145.0  1.389820  0.050930 -0.662356E+00 -0.110359E+01  0.147041E+01 -0.246872E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  145.0  1.412510  0.051624 -0.658457E+00 -0.110264E+01  0.143671E+01 -0.245171E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  145.0  1.413930  0.052846 -0.652352E+00 -0.110116E+01  0.140196E+01 -0.242507E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  145.0  1.404540  0.051782 -0.644174E+00 -0.109917E+01  0.136643E+01 -0.238938E-01  0.194450E+04
 458.0  37.5 0.85  0.025  145.0  1.196050  0.047625 -0.634041E+00 -0.109671E+01  0.133031E+01 -0.234517E-01  0.194450E+04
 458.0  37.5 0.85  0.075  145.0  1.349720  0.050682 -0.622054E+00 -0.109379E+01  0.129379E+01 -0.229286E-01  0.194450E+04
 458.0  37.5 0.85  0.125  145.0  1.221640  0.047907 -0.608302E+00 -0.109044E+01  0.125702E+01 -0.223286E-01  0.194450E+04
 458.0  37.5 0.85  0.175  145.0  1.243170  0.048126 -0.592860E+00 -0.108668E+01  0.122013E+01 -0.216547E-01  0.194450E+04
 458.0  37.5 0.85  0.225  145.0  1.202780  0.047938 -0.575791E+00 -0.108253E+01  0.118321E+01 -0.209099E-01  0.194450E+04
 458.0  37.5 0.85  0.275  145.0  1.182680  0.047343 -0.557145E+00 -0.107800E+01  0.114637E+01 -0.200963E-01  0.194450E+04
 458.0  37.5 0.85  0.325  145.0  1.160110  0.046824 -0.536959E+00 -0.107311E+01  0.110967E+01 -0.192154E-01  0.194450E+04
 458.0  37.5 0.85  0.375  145.0  1.128580  0.045255 -0.515257E+00 -0.106788E+01  0.107318E+01 -0.182682E-01  0.194450E+04
 458.0  37.5 0.85  0.425  145.0  1.061600  0.044028 -0.492047E+00 -0.106233E+01  0.103697E+01 -0.172550E-01  0.194450E+04
 458.0  37.5 0.85  0.475  145.0  0.974320  0.041878 -0.467316E+00 -0.105647E+01  0.100108E+01 -0.161751E-01  0.194450E+04
 458.0  37.5 0.85  0.525  145.0  1.024410  0.043565 -0.441033E+00 -0.105032E+01  0.965580E+00 -0.150271E-01  0.194450E+04
 458.0  37.5 0.85  0.575  145.0  0.980541  0.042604 -0.413134E+00 -0.104393E+01  0.930521E+00 -0.138080E-01  0.194450E+04
 458.0  37.5 0.85  0.625  145.0  0.922248  0.040814 -0.383517E+00 -0.103733E+01  0.895981E+00 -0.125129E-01  0.194450E+04
 458.0  37.5 0.85  0.675  145.0  0.905652  0.041032 -0.352022E+00 -0.103058E+01  0.862063E+00 -0.111345E-01  0.194450E+04
 458.0  37.5 0.85  0.725  145.0  0.865056  0.039638 -0.318400E+00 -0.102377E+01  0.828927E+00 -0.966131E-02  0.194450E+04
 458.0  37.5 0.85  0.775  145.0  0.869889  0.041206 -0.282256E+00 -0.101704E+01  0.796842E+00 -0.807491E-02  0.194450E+04
 458.0  37.5 0.85  0.825  145.0  0.738244  0.038406 -0.242923E+00 -0.101064E+01  0.766310E+00 -0.634445E-02  0.194450E+04
 458.0  37.5 0.85  0.875  145.0  0.834846  0.043210 -0.199164E+00 -0.100504E+01  0.738394E+00 -0.441242E-02  0.194450E+04
 458.0  37.5 0.85  0.925  145.0  0.833406  0.045705 -0.148204E+00 -0.100137E+01  0.715884E+00 -0.214975E-02  0.194450E+04
 458.0  37.5 0.85  0.975  145.0  0.788071  0.049828 -0.803476E-01 -0.100375E+01  0.710604E+00  0.895675E-03  0.194450E+04
 458.0  37.5 0.85 -0.975  155.0  1.126490  0.090755 -0.137726E+00 -0.101361E+01  0.117092E+01 -0.162636E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  155.0  1.112320  0.075854 -0.249254E+00 -0.104355E+01  0.132363E+01 -0.648039E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  155.0  1.269850  0.071598 -0.328315E+00 -0.107212E+01  0.142648E+01 -0.988852E-02  0.194450E+04
 458.0  37.5 0.85 -0.825  155.0  1.346820  0.067265 -0.391479E+00 -0.109665E+01  0.149774E+01 -0.126037E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  155.0  1.374660  0.063891 -0.443714E+00 -0.111739E+01  0.154610E+01 -0.148471E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  155.0  1.521700  0.065543 -0.487458E+00 -0.113482E+01  0.157700E+01 -0.167255E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  155.0  1.422970  0.060652 -0.524194E+00 -0.114942E+01  0.159423E+01 -0.183032E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  155.0  1.564420  0.062329 -0.554946E+00 -0.116156E+01  0.160059E+01 -0.196242E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  155.0  1.570860  0.060658 -0.580473E+00 -0.117157E+01  0.159823E+01 -0.207211E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  155.0  1.524450  0.058425 -0.601371E+00 -0.117972E+01  0.158882E+01 -0.216193E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  155.0  1.599770  0.058658 -0.618122E+00 -0.118620E+01  0.157371E+01 -0.223395E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  155.0  1.552020  0.057314 -0.631127E+00 -0.119121E+01  0.155397E+01 -0.228987E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  155.0  1.509150  0.054540 -0.640724E+00 -0.119490E+01  0.153050E+01 -0.233115E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  155.0  1.483280  0.053594 -0.647203E+00 -0.119737E+01  0.150400E+01 -0.235901E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  155.0  1.414950  0.051393 -0.650814E+00 -0.119875E+01  0.147508E+01 -0.237454E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  155.0  1.442620  0.051637 -0.651775E+00 -0.119912E+01  0.144423E+01 -0.237868E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  155.0  1.451430  0.051487 -0.650278E+00 -0.119855E+01  0.141186E+01 -0.237224E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  155.0  1.377100  0.049324 -0.646490E+00 -0.119710E+01  0.137831E+01 -0.235594E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  155.0  1.334380  0.049007 -0.640559E+00 -0.119483E+01  0.134387E+01 -0.233043E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  155.0  1.471010  0.052445 -0.632616E+00 -0.119178E+01  0.130879E+01 -0.229627E-01  0.194450E+04
 458.0  37.5 0.85  0.025  155.0  1.255360  0.046948 -0.622775E+00 -0.118800E+01  0.127326E+01 -0.225395E-01  0.194450E+04
 458.0  37.5 0.85  0.075  155.0  1.272260  0.047772 -0.611136E+00 -0.118350E+01  0.123746E+01 -0.220391E-01  0.194450E+04
 458.0  37.5 0.85  0.125  155.0  1.254300  0.046553 -0.597787E+00 -0.117832E+01  0.120154E+01 -0.214653E-01  0.194450E+04
 458.0  37.5 0.85  0.175  155.0  1.277480  0.048197 -0.582802E+00 -0.117248E+01  0.116561E+01 -0.208212E-01  0.194450E+04
 458.0  37.5 0.85  0.225  155.0  1.144890  0.044411 -0.566244E+00 -0.116600E+01  0.112978E+01 -0.201097E-01  0.194450E+04
 458.0  37.5 0.85  0.275  155.0  1.168570  0.044923 -0.548162E+00 -0.115889E+01  0.109415E+01 -0.193328E-01  0.194450E+04
 458.0  37.5 0.85  0.325  155.0  1.082300  0.043052 -0.528595E+00 -0.115116E+01  0.105878E+01 -0.184922E-01  0.194450E+04
 458.0  37.5 0.85  0.375  155.0  1.041300  0.042835 -0.507566E+00 -0.114282E+01  0.102376E+01 -0.175891E-01  0.194450E+04
 458.0  37.5 0.85  0.425  155.0  1.046810  0.042211 -0.485085E+00 -0.113388E+01  0.989145E+00 -0.166236E-01  0.194450E+04
 458.0  37.5 0.85  0.475  155.0  0.997053  0.041769 -0.461142E+00 -0.112433E+01  0.955002E+00 -0.155955E-01  0.194450E+04
 458.0  37.5 0.85  0.525  155.0  1.006600  0.042282 -0.435706E+00 -0.111420E+01  0.921400E+00 -0.145032E-01  0.194450E+04
 458.0  37.5 0.85  0.575  155.0  0.868868  0.037893 -0.408716E+00 -0.110347E+01  0.888415E+00 -0.133441E-01  0.194450E+04
 458.0  37.5 0.85  0.625  155.0  0.853395  0.038782 -0.380073E+00 -0.109216E+01  0.856144E+00 -0.121137E-01  0.194450E+04
 458.0  37.5 0.85  0.675  155.0  0.931082  0.040271 -0.349618E+00 -0.108029E+01  0.824722E+00 -0.108047E-01  0.194450E+04
 458.0  37.5 0.85  0.725  155.0  0.832918  0.038507 -0.317104E+00 -0.106788E+01  0.794350E+00 -0.940610E-02  0.194450E+04
 458.0  37.5 0.85  0.775  155.0  0.785205  0.037577 -0.282133E+00 -0.105500E+01  0.765359E+00 -0.789963E-02  0.194450E+04
 458.0  37.5 0.85  0.825  155.0  0.789257  0.039064 -0.244027E+00 -0.104180E+01  0.738350E+00 -0.625445E-02  0.194450E+04
 458.0  37.5 0.85  0.875  155.0  0.818737  0.041332 -0.201511E+00 -0.102859E+01  0.714561E+00 -0.441209E-02  0.194450E+04
 458.0  37.5 0.85  0.925  155.0  0.731934  0.040888 -0.151688E+00 -0.101623E+01  0.697166E+00 -0.223908E-02  0.194450E+04
 458.0  37.5 0.85  0.975  155.0  0.748714  0.048413 -0.842285E-01 -0.100846E+01  0.699376E+00  0.743178E-03  0.194450E+04
 458.0  37.5 0.85 -0.975  165.0  1.036060  0.083315 -0.140052E+00 -0.102264E+01  0.116646E+01 -0.169004E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  165.0  1.268900  0.081231 -0.249696E+00 -0.106593E+01  0.131189E+01 -0.640007E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  165.0  1.316150  0.072643 -0.327067E+00 -0.110383E+01  0.140934E+01 -0.969088E-02  0.194450E+04
 458.0  37.5 0.85 -0.825  165.0  1.384060  0.067360 -0.388870E+00 -0.113542E+01  0.147640E+01 -0.123136E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  165.0  1.365420  0.063326 -0.440007E+00 -0.116169E+01  0.152142E+01 -0.144832E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  165.0  1.409870  0.062429 -0.482860E+00 -0.118355E+01  0.154964E+01 -0.163019E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  165.0  1.544390  0.062650 -0.518870E+00 -0.120173E+01  0.156470E+01 -0.178311E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  165.0  1.556680  0.061102 -0.549029E+00 -0.121677E+01  0.156930E+01 -0.191127E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  165.0  1.595940  0.061889 -0.574075E+00 -0.122912E+01  0.156550E+01 -0.201776E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  165.0  1.508100  0.058053 -0.594588E+00 -0.123914E+01  0.155495E+01 -0.210502E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  165.0  1.418840  0.053797 -0.611035E+00 -0.124711E+01  0.153892E+01 -0.217501E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  165.0  1.534550  0.055629 -0.623807E+00 -0.125325E+01  0.151848E+01 -0.222939E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  165.0  1.491340  0.053890 -0.633233E+00 -0.125776E+01  0.149446E+01 -0.226953E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  165.0  1.421050  0.050574 -0.639597E+00 -0.126079E+01  0.146758E+01 -0.229663E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  165.0  1.406350  0.050214 -0.643145E+00 -0.126248E+01  0.143842E+01 -0.231175E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  165.0  1.335080  0.048293 -0.644089E+00 -0.126293E+01  0.140744E+01 -0.231577E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  165.0  1.365630  0.049338 -0.642618E+00 -0.126223E+01  0.137505E+01 -0.230950E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  165.0  1.296790  0.047295 -0.638896E+00 -0.126046E+01  0.134159E+01 -0.229365E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  165.0  1.404180  0.050011 -0.633070E+00 -0.125768E+01  0.130733E+01 -0.226883E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  165.0  1.171460  0.044458 -0.625268E+00 -0.125395E+01  0.127251E+01 -0.223561E-01  0.194450E+04
 458.0  37.5 0.85  0.025  165.0  1.296900  0.047177 -0.615604E+00 -0.124931E+01  0.123733E+01 -0.219446E-01  0.194450E+04
 458.0  37.5 0.85  0.075  165.0  1.185680  0.044535 -0.604175E+00 -0.124379E+01  0.120196E+01 -0.214582E-01  0.194450E+04
 458.0  37.5 0.85  0.125  165.0  1.201680  0.044891 -0.591070E+00 -0.123743E+01  0.116654E+01 -0.209005E-01  0.194450E+04
 458.0  37.5 0.85  0.175  165.0  1.216910  0.045788 -0.576362E+00 -0.123024E+01  0.113118E+01 -0.202748E-01  0.194450E+04
 458.0  37.5 0.85  0.225  165.0  1.096240  0.042167 -0.560113E+00 -0.122225E+01  0.109600E+01 -0.195839E-01  0.194450E+04
 458.0  37.5 0.85  0.275  165.0  1.099760  0.043171 -0.542375E+00 -0.121346E+01  0.106109E+01 -0.188299E-01  0.194450E+04
 458.0  37.5 0.85  0.325  165.0  1.012390  0.041019 -0.523185E+00 -0.120389E+01  0.102652E+01 -0.180144E-01  0.194450E+04
 458.0  37.5 0.85  0.375  165.0  1.044040  0.041991 -0.502568E+00 -0.119353E+01  0.992373E+00 -0.171387E-01  0.194450E+04
 458.0  37.5 0.85  0.425  165.0  0.992878  0.040510 -0.480534E+00 -0.118237E+01  0.958719E+00 -0.162032E-01  0.194450E+04
 458.0  37.5 0.85  0.475  165.0  0.931920  0.039002 -0.457076E+00 -0.117043E+01  0.925628E+00 -0.152075E-01  0.194450E+04
 458.0  37.5 0.85  0.525  165.0  0.914792  0.039102 -0.432164E+00 -0.115767E+01  0.893174E+00 -0.141504E-01  0.194450E+04
 458.0  37.5 0.85  0.575  165.0  0.935966  0.039545 -0.405741E+00 -0.114410E+01  0.861446E+00 -0.130294E-01  0.194450E+04
 458.0  37.5 0.85  0.625  165.0  0.843149  0.037528 -0.377707E+00 -0.112969E+01  0.830557E+00 -0.118401E-01  0.194450E+04
 458.0  37.5 0.85  0.675  165.0  0.771165  0.036100 -0.347909E+00 -0.111442E+01  0.800661E+00 -0.105756E-01  0.194450E+04
 458.0  37.5 0.85  0.725  165.0  0.900744  0.040132 -0.316100E+00 -0.109830E+01  0.771987E+00 -0.922511E-02  0.194450E+04
 458.0  37.5 0.85  0.775  165.0  0.730315  0.036371 -0.281883E+00 -0.108132E+01  0.744909E+00 -0.777072E-02  0.194450E+04
 458.0  37.5 0.85  0.825  165.0  0.786619  0.039611 -0.244577E+00 -0.106355E+01  0.720094E+00 -0.618175E-02  0.194450E+04
 458.0  37.5 0.85  0.875  165.0  0.768852  0.039284 -0.202889E+00 -0.104517E+01  0.698899E+00 -0.439952E-02  0.194450E+04
 458.0  37.5 0.85  0.925  165.0  0.712306  0.040397 -0.153853E+00 -0.102686E+01  0.684762E+00 -0.228838E-02  0.194450E+04
 458.0  37.5 0.85  0.975  165.0  0.742409  0.047186 -0.867502E-01 -0.101196E+01  0.691838E+00  0.646072E-03  0.194450E+04
 458.0  37.5 0.85 -0.975  175.0  1.176610  0.092381 -0.141173E+00 -0.102735E+01  0.116419E+01 -0.171910E-02  0.194450E+04
 458.0  37.5 0.85 -0.925  175.0  1.162930  0.077594 -0.249864E+00 -0.107741E+01  0.130606E+01 -0.635626E-02  0.194450E+04
 458.0  37.5 0.85 -0.875  175.0  1.273120  0.068180 -0.326408E+00 -0.111999E+01  0.140090E+01 -0.958913E-02  0.194450E+04
 458.0  37.5 0.85 -0.825  175.0  1.315350  0.065839 -0.387551E+00 -0.115509E+01  0.146596E+01 -0.121667E-01  0.194450E+04
 458.0  37.5 0.85 -0.775  175.0  1.466400  0.066746 -0.438162E+00 -0.118411E+01  0.150940E+01 -0.143004E-01  0.194450E+04
 458.0  37.5 0.85 -0.725  175.0  1.441450  0.061895 -0.480589E+00 -0.120816E+01  0.153635E+01 -0.160903E-01  0.194450E+04
 458.0  37.5 0.85 -0.675  175.0  1.552660  0.063456 -0.516254E+00 -0.122810E+01  0.155038E+01 -0.175962E-01  0.194450E+04
 458.0  37.5 0.85 -0.625  175.0  1.524850  0.060758 -0.546133E+00 -0.124457E+01  0.155414E+01 -0.188588E-01  0.194450E+04
 458.0  37.5 0.85 -0.575  175.0  1.510270  0.057926 -0.570952E+00 -0.125808E+01  0.154967E+01 -0.199084E-01  0.194450E+04
 458.0  37.5 0.85 -0.525  175.0  1.516470  0.058158 -0.591283E+00 -0.126902E+01  0.153857E+01 -0.207687E-01  0.194450E+04
 458.0  37.5 0.85 -0.475  175.0  1.532690  0.056260 -0.607586E+00 -0.127771E+01  0.152211E+01 -0.214590E-01  0.194450E+04
 458.0  37.5 0.85 -0.425  175.0  1.534610  0.055679 -0.620248E+00 -0.128441E+01  0.150133E+01 -0.219953E-01  0.194450E+04
 458.0  37.5 0.85 -0.375  175.0  1.379820  0.050283 -0.629594E+00 -0.128933E+01  0.147706E+01 -0.223913E-01  0.194450E+04
 458.0  37.5 0.85 -0.325  175.0  1.393550  0.050304 -0.635905E+00 -0.129263E+01  0.145000E+01 -0.226588E-01  0.194450E+04
 458.0  37.5 0.85 -0.275  175.0  1.401100  0.050348 -0.639422E+00 -0.129447E+01  0.142071E+01 -0.228079E-01  0.194450E+04
 458.0  37.5 0.85 -0.225  175.0  1.386010  0.048637 -0.640359E+00 -0.129496E+01  0.138967E+01 -0.228476E-01  0.194450E+04
 458.0  37.5 0.85 -0.175  175.0  1.383940  0.048390 -0.638900E+00 -0.129420E+01  0.135728E+01 -0.227857E-01  0.194450E+04
 458.0  37.5 0.85 -0.125  175.0  1.321710  0.048211 -0.635210E+00 -0.129227E+01  0.132385E+01 -0.226293E-01  0.194450E+04
 458.0  37.5 0.85 -0.075  175.0  1.226640  0.045551 -0.629433E+00 -0.128924E+01  0.128967E+01 -0.223845E-01  0.194450E+04
 458.0  37.5 0.85 -0.025  175.0  1.221450  0.045559 -0.621697E+00 -0.128518E+01  0.125498E+01 -0.220567E-01  0.194450E+04
 458.0  37.5 0.85  0.025  175.0  1.254880  0.046845 -0.612116E+00 -0.128011E+01  0.121996E+01 -0.216508E-01  0.194450E+04
 458.0  37.5 0.85  0.075  175.0  1.123180  0.042994 -0.600786E+00 -0.127410E+01  0.118478E+01 -0.211711E-01  0.194450E+04
 458.0  37.5 0.85  0.125  175.0  1.185720  0.045358 -0.587796E+00 -0.126715E+01  0.114959E+01 -0.206212E-01  0.194450E+04
 458.0  37.5 0.85  0.175  175.0  1.070950  0.042183 -0.573218E+00 -0.125930E+01  0.111450E+01 -0.200043E-01  0.194450E+04
 458.0  37.5 0.85  0.225  175.0  1.163570  0.045626 -0.557116E+00 -0.125057E+01  0.107962E+01 -0.193232E-01  0.194450E+04
 458.0  37.5 0.85  0.275  175.0  1.114250  0.043536 -0.539540E+00 -0.124095E+01  0.104505E+01 -0.185801E-01  0.194450E+04
 458.0  37.5 0.85  0.325  175.0  1.005390  0.040787 -0.520528E+00 -0.123047E+01  0.101085E+01 -0.177768E-01  0.194450E+04
 458.0  37.5 0.85  0.375  175.0  1.029080  0.041400 -0.500107E+00 -0.121911E+01  0.977120E+00 -0.169143E-01  0.194450E+04
 458.0  37.5 0.85  0.425  175.0  0.954609  0.039456 -0.478286E+00 -0.120686E+01  0.943917E+00 -0.159931E-01  0.194450E+04
 458.0  37.5 0.85  0.475  175.0  0.963763  0.039876 -0.455060E+00 -0.119372E+01  0.911320E+00 -0.150131E-01  0.194450E+04
 458.0  37.5 0.85  0.525  175.0  0.918436  0.038631 -0.430399E+00 -0.117967E+01  0.879408E+00 -0.139730E-01  0.194450E+04
 458.0  37.5 0.85  0.575  175.0  0.893841  0.038858 -0.404247E+00 -0.116469E+01  0.848275E+00 -0.128704E-01  0.194450E+04
 458.0  37.5 0.85  0.625  175.0  0.811901  0.037061 -0.376507E+00 -0.114874E+01  0.818041E+00 -0.117012E-01  0.194450E+04
 458.0  37.5 0.85  0.675  175.0  0.850172  0.038018 -0.347025E+00 -0.113179E+01  0.788869E+00 -0.104584E-01  0.194450E+04
 458.0  37.5 0.85  0.725  175.0  0.815616  0.037853 -0.315559E+00 -0.111381E+01  0.761004E+00 -0.913153E-02  0.194450E+04
 458.0  37.5 0.85  0.775  175.0  0.784971  0.037510 -0.281710E+00 -0.109478E+01  0.734841E+00 -0.770281E-02  0.194450E+04
 458.0  37.5 0.85  0.825  175.0  0.727436  0.036702 -0.244798E+00 -0.107471E+01  0.711078E+00 -0.614174E-02  0.194450E+04
 458.0  37.5 0.85  0.875  175.0  0.738508  0.038478 -0.203524E+00 -0.105373E+01  0.691136E+00 -0.438964E-02  0.194450E+04
 458.0  37.5 0.85  0.925  175.0  0.820014  0.044129 -0.154890E+00 -0.103239E+01  0.678583E+00 -0.230999E-02  0.194450E+04
 458.0  37.5 0.85  0.975  175.0  0.745609  0.046158 -0.879909E-01 -0.101382E+01  0.688055E+00  0.598915E-03  0.194450E+04


==> supplemental-material-cross-section-data/Q2-0.20-GeV2/q2-0.20-cross-sections-binqpr-62.5.txt <==
 458.0  62.5 0.85 -0.975 -175.0 -1.000000  0.000000 -0.141173E+00 -0.102735E+01  0.609225E+00 -0.270829E-02  0.306338E+04
 458.0  62.5 0.85 -0.925 -175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.701096E+00 -0.100137E-01  0.306338E+04
 458.0  62.5 0.85 -0.875 -175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.759508E+00 -0.151068E-01  0.306338E+04
 458.0  62.5 0.85 -0.825 -175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.798864E+00 -0.191675E-01  0.306338E+04
 458.0  62.5 0.85 -0.775 -175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.824991E+00 -0.225290E-01  0.306338E+04
 458.0  62.5 0.85 -0.725 -175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.841286E+00 -0.253488E-01  0.306338E+04
 458.0  62.5 0.85 -0.675 -175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.850029E+00 -0.277212E-01  0.306338E+04
 458.0  62.5 0.85 -0.625 -175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.852861E+00 -0.297103E-01  0.306338E+04
 458.0  62.5 0.85 -0.575 -175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.851019E+00 -0.313639E-01  0.306338E+04
 458.0  62.5 0.85 -0.525 -175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.845460E+00 -0.327192E-01  0.306338E+04
 458.0  62.5 0.85 -0.475 -175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.836937E+00 -0.338067E-01  0.306338E+04
 458.0  62.5 0.85 -0.425 -175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.826054E+00 -0.346516E-01  0.306338E+04
 458.0  62.5 0.85 -0.375 -175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.813297E+00 -0.352755E-01  0.306338E+04
 458.0  62.5 0.85 -0.325 -175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.799065E+00 -0.356968E-01  0.306338E+04
 458.0  62.5 0.85 -0.275 -175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.783682E+00 -0.359317E-01  0.306338E+04
 458.0  62.5 0.85 -0.225 -175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.767418E+00 -0.359942E-01  0.306338E+04
 458.0  62.5 0.85 -0.175 -175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.750497E+00 -0.358968E-01  0.306338E+04
 458.0  62.5 0.85 -0.125 -175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.733104E+00 -0.356504E-01  0.306338E+04
 458.0  62.5 0.85 -0.075 -175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.715397E+00 -0.352647E-01  0.306338E+04
 458.0  62.5 0.85 -0.025 -175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.697506E+00 -0.347483E-01  0.306338E+04
 458.0  62.5 0.85  0.025 -175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.679543E+00 -0.341089E-01  0.306338E+04
 458.0  62.5 0.85  0.075 -175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.661604E+00 -0.333530E-01  0.306338E+04
 458.0  62.5 0.85  0.125 -175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.643771E+00 -0.324867E-01  0.306338E+04
 458.0  62.5 0.85  0.175 -175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.626116E+00 -0.315149E-01  0.306338E+04
 458.0  62.5 0.85  0.225 -175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.608704E+00 -0.304419E-01  0.306338E+04
 458.0  62.5 0.85  0.275 -175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.591594E+00 -0.292713E-01  0.306338E+04
 458.0  62.5 0.85  0.325 -175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.574843E+00 -0.280056E-01  0.306338E+04
 458.0  62.5 0.85  0.375 -175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.558506E+00 -0.266469E-01  0.306338E+04
 458.0  62.5 0.85  0.425 -175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.542643E+00 -0.251957E-01  0.306338E+04
 458.0  62.5 0.85  0.475 -175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.527320E+00 -0.236518E-01  0.306338E+04
 458.0  62.5 0.85  0.525 -175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.512613E+00 -0.220132E-01  0.306338E+04
 458.0  62.5 0.85  0.575 -175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.498622E+00 -0.202762E-01  0.306338E+04
 458.0  62.5 0.85  0.625 -175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.485477E+00 -0.184341E-01  0.306338E+04
 458.0  62.5 0.85  0.675 -175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.473363E+00 -0.164763E-01  0.306338E+04
 458.0  62.5 0.85  0.725 -175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.462556E+00 -0.143859E-01  0.306338E+04
 458.0  62.5 0.85  0.775 -175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.453502E+00 -0.121351E-01  0.306338E+04
 458.0  62.5 0.85  0.825 -175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.446986E+00 -0.967573E-02  0.306338E+04
 458.0  62.5 0.85  0.875 -175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.444571E+00 -0.691546E-02  0.306338E+04
 458.0  62.5 0.85  0.925 -175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.450117E+00 -0.363917E-02  0.306338E+04
 458.0  62.5 0.85  0.975 -175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.479098E+00  0.943535E-03  0.306338E+04
 458.0  62.5 0.85 -0.975 -165.0 -1.000000  0.000000 -0.140052E+00 -0.102264E+01  0.609407E+00 -0.266250E-02  0.306338E+04
 458.0  62.5 0.85 -0.925 -165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.702846E+00 -0.100827E-01  0.306338E+04
 458.0  62.5 0.85 -0.875 -165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.762612E+00 -0.152671E-01  0.306338E+04
 458.0  62.5 0.85 -0.825 -165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.803115E+00 -0.193989E-01  0.306338E+04
 458.0  62.5 0.85 -0.775 -165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.830223E+00 -0.228169E-01  0.306338E+04
 458.0  62.5 0.85 -0.725 -165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.847364E+00 -0.256821E-01  0.306338E+04
 458.0  62.5 0.85 -0.675 -165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.856839E+00 -0.280913E-01  0.306338E+04
 458.0  62.5 0.85 -0.625 -165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.860308E+00 -0.301102E-01  0.306338E+04
 458.0  62.5 0.85 -0.575 -165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.859022E+00 -0.317879E-01  0.306338E+04
 458.0  62.5 0.85 -0.525 -165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.853948E+00 -0.331626E-01  0.306338E+04
 458.0  62.5 0.85 -0.475 -165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.845848E+00 -0.342653E-01  0.306338E+04
 458.0  62.5 0.85 -0.425 -165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.835333E+00 -0.351219E-01  0.306338E+04
 458.0  62.5 0.85 -0.375 -165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.822895E+00 -0.357543E-01  0.306338E+04
 458.0  62.5 0.85 -0.325 -165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.808936E+00 -0.361813E-01  0.306338E+04
 458.0  62.5 0.85 -0.275 -165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.793787E+00 -0.364194E-01  0.306338E+04
 458.0  62.5 0.85 -0.225 -165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.777720E+00 -0.364828E-01  0.306338E+04
 458.0  62.5 0.85 -0.175 -165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.760961E+00 -0.363840E-01  0.306338E+04
 458.0  62.5 0.85 -0.125 -165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.743700E+00 -0.361343E-01  0.306338E+04
 458.0  62.5 0.85 -0.075 -165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.726093E+00 -0.357434E-01  0.306338E+04
 458.0  62.5 0.85 -0.025 -165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.708275E+00 -0.352199E-01  0.306338E+04
 458.0  62.5 0.85  0.025 -165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.690359E+00 -0.345717E-01  0.306338E+04
 458.0  62.5 0.85  0.075 -165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.672439E+00 -0.338053E-01  0.306338E+04
 458.0  62.5 0.85  0.125 -165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.654601E+00 -0.329268E-01  0.306338E+04
 458.0  62.5 0.85  0.175 -165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.636915E+00 -0.319411E-01  0.306338E+04
 458.0  62.5 0.85  0.225 -165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.619447E+00 -0.308526E-01  0.306338E+04
 458.0  62.5 0.85  0.275 -165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.602254E+00 -0.296647E-01  0.306338E+04
 458.0  62.5 0.85  0.325 -165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.585394E+00 -0.283801E-01  0.306338E+04
 458.0  62.5 0.85  0.375 -165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.568920E+00 -0.270005E-01  0.306338E+04
 458.0  62.5 0.85  0.425 -165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.552890E+00 -0.255266E-01  0.306338E+04
 458.0  62.5 0.85  0.475 -165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.537368E+00 -0.239580E-01  0.306338E+04
 458.0  62.5 0.85  0.525 -165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.522426E+00 -0.222926E-01  0.306338E+04
 458.0  62.5 0.85  0.575 -165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.508159E+00 -0.205265E-01  0.306338E+04
 458.0  62.5 0.85  0.625 -165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.494692E+00 -0.186529E-01  0.306338E+04
 458.0  62.5 0.85  0.675 -165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.482201E+00 -0.166609E-01  0.306338E+04
 458.0  62.5 0.85  0.725 -165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.470950E+00 -0.145333E-01  0.306338E+04
 458.0  62.5 0.85  0.775 -165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.461368E+00 -0.122420E-01  0.306338E+04
 458.0  62.5 0.85  0.825 -165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.454210E+00 -0.973877E-02  0.306338E+04
 458.0  62.5 0.85  0.875 -165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.450985E+00 -0.693103E-02  0.306338E+04
 458.0  62.5 0.85  0.925 -165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.455435E+00 -0.360513E-02  0.306338E+04
 458.0  62.5 0.85  0.975 -165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.482579E+00  0.101783E-02  0.306338E+04
 458.0  62.5 0.85 -0.975 -155.0 -1.000000  0.000000 -0.137726E+00 -0.101361E+01  0.609732E+00 -0.256217E-02  0.306338E+04
 458.0  62.5 0.85 -0.925 -155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.706348E+00 -0.102093E-01  0.306338E+04
 458.0  62.5 0.85 -0.875 -155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.768899E+00 -0.155784E-01  0.306338E+04
 458.0  62.5 0.85 -0.825 -155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.811777E+00 -0.198560E-01  0.306338E+04
 458.0  62.5 0.85 -0.775 -155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.840921E+00 -0.233902E-01  0.306338E+04
 458.0  62.5 0.85 -0.725 -155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.859818E+00 -0.263495E-01  0.306338E+04
 458.0  62.5 0.85 -0.675 -155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.870817E+00 -0.288350E-01  0.306338E+04
 458.0  62.5 0.85 -0.625 -155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.875612E+00 -0.309161E-01  0.306338E+04
 458.0  62.5 0.85 -0.575 -155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.875482E+00 -0.326441E-01  0.306338E+04
 458.0  62.5 0.85 -0.525 -155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.871416E+00 -0.340592E-01  0.306338E+04
 458.0  62.5 0.85 -0.475 -155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.864194E+00 -0.351938E-01  0.306338E+04
 458.0  62.5 0.85 -0.425 -155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.854442E+00 -0.360748E-01  0.306338E+04
 458.0  62.5 0.85 -0.375 -155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.842663E+00 -0.367250E-01  0.306338E+04
 458.0  62.5 0.85 -0.325 -155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.829272E+00 -0.371640E-01  0.306338E+04
 458.0  62.5 0.85 -0.275 -155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.814605E+00 -0.374087E-01  0.306338E+04
 458.0  62.5 0.85 -0.225 -155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.798944E+00 -0.374739E-01  0.306338E+04
 458.0  62.5 0.85 -0.175 -155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.782520E+00 -0.373724E-01  0.306338E+04
 458.0  62.5 0.85 -0.125 -155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.765526E+00 -0.371157E-01  0.306338E+04
 458.0  62.5 0.85 -0.075 -155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.748125E+00 -0.367138E-01  0.306338E+04
 458.0  62.5 0.85 -0.025 -155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.730454E+00 -0.361756E-01  0.306338E+04
 458.0  62.5 0.85  0.025 -155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.712627E+00 -0.355089E-01  0.306338E+04
 458.0  62.5 0.85  0.075 -155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.694743E+00 -0.347206E-01  0.306338E+04
 458.0  62.5 0.85  0.125 -155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.676886E+00 -0.338165E-01  0.306338E+04
 458.0  62.5 0.85  0.175 -155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.659129E+00 -0.328019E-01  0.306338E+04
 458.0  62.5 0.85  0.225 -155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.641536E+00 -0.316809E-01  0.306338E+04
 458.0  62.5 0.85  0.275 -155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.624164E+00 -0.304570E-01  0.306338E+04
 458.0  62.5 0.85  0.325 -155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.607069E+00 -0.291328E-01  0.306338E+04
 458.0  62.5 0.85  0.375 -155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.590301E+00 -0.277099E-01  0.306338E+04
 458.0  62.5 0.85  0.425 -155.0 -1.000000  0.000000 -0.485085E+00 -0.113388E+01  0.573914E+00 -0.261889E-01  0.306338E+04
 458.0  62.5 0.85  0.475 -155.0 -1.000000  0.000000 -0.461142E+00 -0.112433E+01  0.557965E+00 -0.245692E-01  0.306338E+04
 458.0  62.5 0.85  0.525 -155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.542524E+00 -0.228484E-01  0.306338E+04
 458.0  62.5 0.85  0.575 -155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.527672E+00 -0.210224E-01  0.306338E+04
 458.0  62.5 0.85  0.625 -155.0 -1.000000  0.000000 -0.380073E+00 -0.109216E+01  0.513524E+00 -0.190840E-01  0.306338E+04
 458.0  62.5 0.85  0.675 -155.0 -1.000000  0.000000 -0.349618E+00 -0.108029E+01  0.500237E+00 -0.170219E-01  0.306338E+04
 458.0  62.5 0.85  0.725 -155.0 -1.000000  0.000000 -0.317104E+00 -0.106788E+01  0.488052E+00 -0.148184E-01  0.306338E+04
 458.0  62.5 0.85  0.775 -155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.477361E+00 -0.124451E-01  0.306338E+04
 458.0  62.5 0.85  0.825 -155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.468860E+00 -0.985329E-02  0.306338E+04
 458.0  62.5 0.85  0.875 -155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.463953E+00 -0.695083E-02  0.306338E+04
 458.0  62.5 0.85  0.925 -155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.466137E+00 -0.352746E-02  0.306338E+04
 458.0  62.5 0.85  0.975 -155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.489531E+00  0.117081E-02  0.306338E+04
 458.0  62.5 0.85 -0.975 -145.0 -1.000000  0.000000 -0.134022E+00 -0.100106E+01  0.610120E+00 -0.238965E-02  0.306338E+04
 458.0  62.5 0.85 -0.925 -145.0 -1.000000  0.000000 -0.248314E+00 -0.101145E+01  0.711601E+00 -0.103692E-01  0.306338E+04
 458.0  62.5 0.85 -0.875 -145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.778528E+00 -0.160210E-01  0.306338E+04
 458.0  62.5 0.85 -0.825 -145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.825178E+00 -0.205256E-01  0.306338E+04
 458.0  62.5 0.85 -0.775 -145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.857575E+00 -0.242434E-01  0.306338E+04
 458.0  62.5 0.85 -0.725 -145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.879288E+00 -0.273521E-01  0.306338E+04
 458.0  62.5 0.85 -0.675 -145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.892733E+00 -0.299598E-01  0.306338E+04
 458.0  62.5 0.85 -0.625 -145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.899658E+00 -0.321407E-01  0.306338E+04
 458.0  62.5 0.85 -0.575 -145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.901385E+00 -0.339500E-01  0.306338E+04
 458.0  62.5 0.85 -0.525 -145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.898937E+00 -0.354303E-01  0.306338E+04
 458.0  62.5 0.85 -0.475 -145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.893123E+00 -0.366165E-01  0.306338E+04
 458.0  62.5 0.85 -0.425 -145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.884592E+00 -0.375372E-01  0.306338E+04
 458.0  62.5 0.85 -0.375 -145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.873869E+00 -0.382164E-01  0.306338E+04
 458.0  62.5 0.85 -0.325 -145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.861382E+00 -0.386749E-01  0.306338E+04
 458.0  62.5 0.85 -0.275 -145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.847484E+00 -0.389304E-01  0.306338E+04
 458.0  62.5 0.85 -0.225 -145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.832465E+00 -0.389984E-01  0.306338E+04
 458.0  62.5 0.85 -0.175 -145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.816567E+00 -0.388924E-01  0.306338E+04
 458.0  62.5 0.85 -0.125 -145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.799992E+00 -0.386244E-01  0.306338E+04
 458.0  62.5 0.85 -0.075 -145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.782909E+00 -0.382047E-01  0.306338E+04
 458.0  62.5 0.85 -0.025 -145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.765459E+00 -0.376425E-01  0.306338E+04
 458.0  62.5 0.85  0.025 -145.0 -1.000000  0.000000 -0.634041E+00 -0.109671E+01  0.747761E+00 -0.369459E-01  0.306338E+04
 458.0  62.5 0.85  0.075 -145.0 -1.000000  0.000000 -0.622054E+00 -0.109379E+01  0.729917E+00 -0.361219E-01  0.306338E+04
 458.0  62.5 0.85  0.125 -145.0 -1.000000  0.000000 -0.608302E+00 -0.109044E+01  0.712013E+00 -0.351765E-01  0.306338E+04
 458.0  62.5 0.85  0.175 -145.0 -1.000000  0.000000 -0.592860E+00 -0.108668E+01  0.694121E+00 -0.341150E-01  0.306338E+04
 458.0  62.5 0.85  0.225 -145.0 -1.000000  0.000000 -0.575791E+00 -0.108253E+01  0.676306E+00 -0.329416E-01  0.306338E+04
 458.0  62.5 0.85  0.275 -145.0 -1.000000  0.000000 -0.557145E+00 -0.107800E+01  0.658624E+00 -0.316598E-01  0.306338E+04
 458.0  62.5 0.85  0.325 -145.0 -1.000000  0.000000 -0.536959E+00 -0.107311E+01  0.641126E+00 -0.302720E-01  0.306338E+04
 458.0  62.5 0.85  0.375 -145.0 -1.000000  0.000000 -0.515257E+00 -0.106788E+01  0.623859E+00 -0.287798E-01  0.306338E+04
 458.0  62.5 0.85  0.425 -145.0 -1.000000  0.000000 -0.492047E+00 -0.106233E+01  0.606870E+00 -0.271836E-01  0.306338E+04
 458.0  62.5 0.85  0.475 -145.0 -1.000000  0.000000 -0.467316E+00 -0.105647E+01  0.590210E+00 -0.254824E-01  0.306338E+04
 458.0  62.5 0.85  0.525 -145.0 -1.000000  0.000000 -0.441033E+00 -0.105032E+01  0.573935E+00 -0.236738E-01  0.306338E+04
 458.0  62.5 0.85  0.575 -145.0 -1.000000  0.000000 -0.413134E+00 -0.104393E+01  0.558113E+00 -0.217532E-01  0.306338E+04
 458.0  62.5 0.85  0.625 -145.0 -1.000000  0.000000 -0.383517E+00 -0.103733E+01  0.542838E+00 -0.197129E-01  0.306338E+04
 458.0  62.5 0.85  0.675 -145.0 -1.000000  0.000000 -0.352022E+00 -0.103058E+01  0.528243E+00 -0.175414E-01  0.306338E+04
 458.0  62.5 0.85  0.725 -145.0 -1.000000  0.000000 -0.318400E+00 -0.102377E+01  0.514529E+00 -0.152205E-01  0.306338E+04
 458.0  62.5 0.85  0.775 -145.0 -1.000000  0.000000 -0.282256E+00 -0.101704E+01  0.502033E+00 -0.127213E-01  0.306338E+04
 458.0  62.5 0.85  0.825 -145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.491362E+00 -0.999509E-02  0.306338E+04
 458.0  62.5 0.85  0.875 -145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.483758E+00 -0.695135E-02  0.306338E+04
 458.0  62.5 0.85  0.925 -145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.482357E+00 -0.338673E-02  0.306338E+04
 458.0  62.5 0.85  0.975 -145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.499933E+00  0.141105E-02  0.306338E+04
 458.0  62.5 0.85 -0.975 -135.0 -1.000000  0.000000 -0.128678E+00 -0.986156E+00  0.610444E+00 -0.211816E-02  0.306338E+04
 458.0  62.5 0.85 -0.925 -135.0 -1.000000  0.000000 -0.246502E+00 -0.971465E+00  0.718581E+00 -0.105232E-01  0.306338E+04
 458.0  62.5 0.85 -0.875 -135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.791732E+00 -0.165615E-01  0.306338E+04
 458.0  62.5 0.85 -0.825 -135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.843839E+00 -0.213855E-01  0.306338E+04
 458.0  62.5 0.85 -0.775 -135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.880986E+00 -0.253660E-01  0.306338E+04
 458.0  62.5 0.85 -0.725 -135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.906835E+00 -0.286913E-01  0.306338E+04
 458.0  62.5 0.85 -0.675 -135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.923884E+00 -0.314777E-01  0.306338E+04
 458.0  62.5 0.85 -0.625 -135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.933955E+00 -0.338056E-01  0.306338E+04
 458.0  62.5 0.85 -0.575 -135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.938425E+00 -0.357349E-01  0.306338E+04
 458.0  62.5 0.85 -0.525 -135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.938368E+00 -0.373124E-01  0.306338E+04
 458.0  62.5 0.85 -0.475 -135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.934635E+00 -0.385755E-01  0.306338E+04
 458.0  62.5 0.85 -0.425 -135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.927906E+00 -0.395554E-01  0.306338E+04
 458.0  62.5 0.85 -0.375 -135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.918735E+00 -0.402780E-01  0.306338E+04
 458.0  62.5 0.85 -0.325 -135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.907575E+00 -0.407657E-01  0.306338E+04
 458.0  62.5 0.85 -0.275 -135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.894798E+00 -0.410374E-01  0.306338E+04
 458.0  62.5 0.85 -0.225 -135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.880712E+00 -0.411097E-01  0.306338E+04
 458.0  62.5 0.85 -0.175 -135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.865574E+00 -0.409970E-01  0.306338E+04
 458.0  62.5 0.85 -0.125 -135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.849595E+00 -0.407120E-01  0.306338E+04
 458.0  62.5 0.85 -0.075 -135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.832955E+00 -0.402656E-01  0.306338E+04
 458.0  62.5 0.85 -0.025 -135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.815803E+00 -0.396675E-01  0.306338E+04
 458.0  62.5 0.85  0.025 -135.0 -1.000000  0.000000 -0.650081E+00 -0.976054E+00  0.798264E+00 -0.389262E-01  0.306338E+04
 458.0  62.5 0.85  0.075 -135.0 -1.000000  0.000000 -0.637560E+00 -0.975350E+00  0.780443E+00 -0.380489E-01  0.306338E+04
 458.0  62.5 0.85  0.125 -135.0 -1.000000  0.000000 -0.623191E+00 -0.974564E+00  0.762428E+00 -0.370420E-01  0.306338E+04
 458.0  62.5 0.85  0.175 -135.0 -1.000000  0.000000 -0.607051E+00 -0.973711E+00  0.744295E+00 -0.359109E-01  0.306338E+04
 458.0  62.5 0.85  0.225 -135.0 -1.000000  0.000000 -0.589205E+00 -0.972809E+00  0.726106E+00 -0.346599E-01  0.306338E+04
 458.0  62.5 0.85  0.275 -135.0 -1.000000  0.000000 -0.569704E+00 -0.971876E+00  0.707914E+00 -0.332924E-01  0.306338E+04
 458.0  62.5 0.85  0.325 -135.0 -1.000000  0.000000 -0.548585E+00 -0.970934E+00  0.689768E+00 -0.318110E-01  0.306338E+04
 458.0  62.5 0.85  0.375 -135.0 -1.000000  0.000000 -0.525871E+00 -0.970009E+00  0.671707E+00 -0.302172E-01  0.306338E+04
 458.0  62.5 0.85  0.425 -135.0 -1.000000  0.000000 -0.501569E+00 -0.969132E+00  0.653771E+00 -0.285111E-01  0.306338E+04
 458.0  62.5 0.85  0.475 -135.0 -1.000000  0.000000 -0.475667E+00 -0.968338E+00  0.635997E+00 -0.266917E-01  0.306338E+04
 458.0  62.5 0.85  0.525 -135.0 -1.000000  0.000000 -0.448133E+00 -0.967676E+00  0.618426E+00 -0.247564E-01  0.306338E+04
 458.0  62.5 0.85  0.575 -135.0 -1.000000  0.000000 -0.418901E+00 -0.967205E+00  0.601106E+00 -0.227001E-01  0.306338E+04
 458.0  62.5 0.85  0.625 -135.0 -1.000000  0.000000 -0.387868E+00 -0.967003E+00  0.584104E+00 -0.205150E-01  0.306338E+04
 458.0  62.5 0.85  0.675 -135.0 -1.000000  0.000000 -0.354877E+00 -0.967176E+00  0.567514E+00 -0.181893E-01  0.306338E+04
 458.0  62.5 0.85  0.725 -135.0 -1.000000  0.000000 -0.319683E+00 -0.967876E+00  0.551489E+00 -0.157047E-01  0.306338E+04
 458.0  62.5 0.85  0.775 -135.0 -1.000000  0.000000 -0.281900E+00 -0.969326E+00  0.536288E+00 -0.130324E-01  0.306338E+04
 458.0  62.5 0.85  0.825 -135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.522399E+00 -0.101249E-01  0.306338E+04
 458.0  62.5 0.85  0.875 -135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.510849E+00 -0.689542E-02  0.306338E+04
 458.0  62.5 0.85  0.925 -135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.504294E+00 -0.315312E-02  0.306338E+04
 458.0  62.5 0.85  0.975 -135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.513740E+00  0.175080E-02  0.306338E+04
 458.0  62.5 0.85 -0.975 -125.0 -1.000000  0.000000 -0.121339E+00 -0.970451E+00  0.610527E+00 -0.171172E-02  0.306338E+04
 458.0  62.5 0.85 -0.925 -125.0 -1.000000  0.000000 -0.243247E+00 -0.926132E+00  0.727223E+00 -0.106133E-01  0.306338E+04
 458.0  62.5 0.85 -0.875 -125.0 -1.000000  0.000000 -0.333305E+00 -0.899294E+00  0.808808E+00 -0.171477E-01  0.306338E+04
 458.0  62.5 0.85 -0.825 -125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.868497E+00 -0.223987E-01  0.306338E+04
 458.0  62.5 0.85 -0.775 -125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.912343E+00 -0.267395E-01  0.306338E+04
 458.0  62.5 0.85 -0.725 -125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.944080E+00 -0.303669E-01  0.306338E+04
 458.0  62.5 0.85 -0.675 -125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.966294E+00 -0.334056E-01  0.306338E+04
 458.0  62.5 0.85 -0.625 -125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.980889E+00 -0.359431E-01  0.306338E+04
 458.0  62.5 0.85 -0.575 -125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.989317E+00 -0.380451E-01  0.306338E+04
 458.0  62.5 0.85 -0.525 -125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.992714E+00 -0.397628E-01  0.306338E+04
 458.0  62.5 0.85 -0.475 -125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.991985E+00 -0.411376E-01  0.306338E+04
 458.0  62.5 0.85 -0.425 -125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.987857E+00 -0.422037E-01  0.306338E+04
 458.0  62.5 0.85 -0.375 -125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.980923E+00 -0.429898E-01  0.306338E+04
 458.0  62.5 0.85 -0.325 -125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.971668E+00 -0.435200E-01  0.306338E+04
 458.0  62.5 0.85 -0.275 -125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.960494E+00 -0.438155E-01  0.306338E+04
 458.0  62.5 0.85 -0.225 -125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.947732E+00 -0.438941E-01  0.306338E+04
 458.0  62.5 0.85 -0.175 -125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.933658E+00 -0.437716E-01  0.306338E+04
 458.0  62.5 0.85 -0.125 -125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.918502E+00 -0.434616E-01  0.306338E+04
 458.0  62.5 0.85 -0.075 -125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.902457E+00 -0.429762E-01  0.306338E+04
 458.0  62.5 0.85 -0.025 -125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.885682E+00 -0.423257E-01  0.306338E+04
 458.0  62.5 0.85  0.025 -125.0 -1.000000  0.000000 -0.671926E+00 -0.826484E+00  0.868310E+00 -0.415192E-01  0.306338E+04
 458.0  62.5 0.85  0.075 -125.0 -1.000000  0.000000 -0.658605E+00 -0.828762E+00  0.850454E+00 -0.405645E-01  0.306338E+04
 458.0  62.5 0.85  0.125 -125.0 -1.000000  0.000000 -0.643315E+00 -0.831423E+00  0.832205E+00 -0.394685E-01  0.306338E+04
 458.0  62.5 0.85  0.175 -125.0 -1.000000  0.000000 -0.626138E+00 -0.834471E+00  0.813640E+00 -0.382367E-01  0.306338E+04
 458.0  62.5 0.85  0.225 -125.0 -1.000000  0.000000 -0.607141E+00 -0.837919E+00  0.794821E+00 -0.368740E-01  0.306338E+04
 458.0  62.5 0.85  0.275 -125.0 -1.000000  0.000000 -0.586378E+00 -0.841783E+00  0.775798E+00 -0.353839E-01  0.306338E+04
 458.0  62.5 0.85  0.325 -125.0 -1.000000  0.000000 -0.563890E+00 -0.846088E+00  0.756614E+00 -0.337690E-01  0.306338E+04
 458.0  62.5 0.85  0.375 -125.0 -1.000000  0.000000 -0.539701E+00 -0.850865E+00  0.737300E+00 -0.320311E-01  0.306338E+04
 458.0  62.5 0.85  0.425 -125.0 -1.000000  0.000000 -0.513820E+00 -0.856154E+00  0.717883E+00 -0.301703E-01  0.306338E+04
 458.0  62.5 0.85  0.475 -125.0 -1.000000  0.000000 -0.486237E+00 -0.862006E+00  0.698385E+00 -0.281857E-01  0.306338E+04
 458.0  62.5 0.85  0.525 -125.0 -1.000000  0.000000 -0.456921E+00 -0.868488E+00  0.678827E+00 -0.260745E-01  0.306338E+04
 458.0  62.5 0.85  0.575 -125.0 -1.000000  0.000000 -0.425812E+00 -0.875684E+00  0.659230E+00 -0.238319E-01  0.306338E+04
 458.0  62.5 0.85  0.625 -125.0 -1.000000  0.000000 -0.392811E+00 -0.883706E+00  0.639626E+00 -0.214502E-01  0.306338E+04
 458.0  62.5 0.85  0.675 -125.0 -1.000000  0.000000 -0.357768E+00 -0.892700E+00  0.620062E+00 -0.189178E-01  0.306338E+04
 458.0  62.5 0.85  0.725 -125.0 -1.000000  0.000000 -0.320454E+00 -0.902869E+00  0.600626E+00 -0.162171E-01  0.306338E+04
 458.0  62.5 0.85  0.775 -125.0 -1.000000  0.000000 -0.280512E+00 -0.914503E+00  0.581484E+00 -0.133209E-01  0.306338E+04
 458.0  62.5 0.85  0.825 -125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.562973E+00 -0.101849E-01  0.306338E+04
 458.0  62.5 0.85  0.875 -125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.545857E+00 -0.672978E-02  0.306338E+04
 458.0  62.5 0.85  0.925 -125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.532207E+00 -0.278592E-02  0.306338E+04
 458.0  62.5 0.85  0.975 -125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.530879E+00  0.220506E-02  0.306338E+04
 458.0  62.5 0.85 -0.975 -115.0 -1.000000  0.000000 -0.111558E+00 -0.955839E+00  0.610137E+00 -0.112554E-02  0.306338E+04
 458.0  62.5 0.85 -0.925 -115.0 -1.000000  0.000000 -0.237709E+00 -0.878816E+00  0.737374E+00 -0.105565E-01  0.306338E+04
 458.0  62.5 0.85 -0.875 -115.0 -1.000000  0.000000 -0.333699E+00 -0.824845E+00  0.830092E+00 -0.177000E-01  0.306338E+04
 458.0  62.5 0.85 -0.825 -115.0 -1.000000  0.000000 -0.411967E+00 -0.783538E+00  0.900139E+00 -0.235056E-01  0.306338E+04
 458.0  62.5 0.85 -0.775 -115.0 -1.000000  0.000000 -0.477169E+00 -0.750783E+00  0.953336E+00 -0.283304E-01  0.306338E+04
 458.0  62.5 0.85 -0.725 -115.0 -1.000000  0.000000 -0.531905E+00 -0.724340E+00  0.993414E+00 -0.323733E-01  0.306338E+04
 458.0  62.5 0.85 -0.675 -115.0 -1.000000  0.000000 -0.577893E+00 -0.702811E+00  0.102302E+01 -0.357652E-01  0.306338E+04
 458.0  62.5 0.85 -0.625 -115.0 -1.000000  0.000000 -0.616370E+00 -0.685247E+00  0.104415E+01 -0.386000E-01  0.306338E+04
 458.0  62.5 0.85 -0.575 -115.0 -1.000000  0.000000 -0.648286E+00 -0.670974E+00  0.105831E+01 -0.409492E-01  0.306338E+04
 458.0  62.5 0.85 -0.525 -115.0 -1.000000  0.000000 -0.674390E+00 -0.659489E+00  0.106674E+01 -0.428694E-01  0.306338E+04
 458.0  62.5 0.85 -0.475 -115.0 -1.000000  0.000000 -0.695298E+00 -0.650410E+00  0.107039E+01 -0.444064E-01  0.306338E+04
 458.0  62.5 0.85 -0.425 -115.0 -1.000000  0.000000 -0.711517E+00 -0.643437E+00  0.107006E+01 -0.455984E-01  0.306338E+04
 458.0  62.5 0.85 -0.375 -115.0 -1.000000  0.000000 -0.723479E+00 -0.638333E+00  0.106639E+01 -0.464772E-01  0.306338E+04
 458.0  62.5 0.85 -0.325 -115.0 -1.000000  0.000000 -0.731551E+00 -0.634907E+00  0.105990E+01 -0.470700E-01  0.306338E+04
 458.0  62.5 0.85 -0.275 -115.0 -1.000000  0.000000 -0.736049E+00 -0.633005E+00  0.105104E+01 -0.474003E-01  0.306338E+04
 458.0  62.5 0.85 -0.225 -115.0 -1.000000  0.000000 -0.737246E+00 -0.632499E+00  0.104018E+01 -0.474882E-01  0.306338E+04
 458.0  62.5 0.85 -0.175 -115.0 -1.000000  0.000000 -0.735381E+00 -0.633287E+00  0.102761E+01 -0.473513E-01  0.306338E+04
 458.0  62.5 0.85 -0.125 -115.0 -1.000000  0.000000 -0.730662E+00 -0.635284E+00  0.101360E+01 -0.470047E-01  0.306338E+04
 458.0  62.5 0.85 -0.075 -115.0 -1.000000  0.000000 -0.723273E+00 -0.638421E+00  0.998344E+00 -0.464620E-01  0.306338E+04
 458.0  62.5 0.85 -0.025 -115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.982028E+00 -0.457347E-01  0.306338E+04
 458.0  62.5 0.85  0.025 -115.0 -1.000000  0.000000 -0.701101E+00 -0.647908E+00  0.964797E+00 -0.448330E-01  0.306338E+04
 458.0  62.5 0.85  0.075 -115.0 -1.000000  0.000000 -0.686580E+00 -0.654183E+00  0.946770E+00 -0.437657E-01  0.306338E+04
 458.0  62.5 0.85  0.125 -115.0 -1.000000  0.000000 -0.669916E+00 -0.661446E+00  0.928045E+00 -0.425403E-01  0.306338E+04
 458.0  62.5 0.85  0.175 -115.0 -1.000000  0.000000 -0.651197E+00 -0.669685E+00  0.908703E+00 -0.411634E-01  0.306338E+04
 458.0  62.5 0.85  0.225 -115.0 -1.000000  0.000000 -0.630500E+00 -0.678896E+00  0.888806E+00 -0.396402E-01  0.306338E+04
 458.0  62.5 0.85  0.275 -115.0 -1.000000  0.000000 -0.607885E+00 -0.689087E+00  0.868400E+00 -0.379751E-01  0.306338E+04
 458.0  62.5 0.85  0.325 -115.0 -1.000000  0.000000 -0.583401E+00 -0.700272E+00  0.847521E+00 -0.361711E-01  0.306338E+04
 458.0  62.5 0.85  0.375 -115.0 -1.000000  0.000000 -0.557078E+00 -0.712481E+00  0.826192E+00 -0.342305E-01  0.306338E+04
 458.0  62.5 0.85  0.425 -115.0 -1.000000  0.000000 -0.528934E+00 -0.725752E+00  0.804424E+00 -0.321540E-01  0.306338E+04
 458.0  62.5 0.85  0.475 -115.0 -1.000000  0.000000 -0.498968E+00 -0.740142E+00  0.782221E+00 -0.299413E-01  0.306338E+04
 458.0  62.5 0.85  0.525 -115.0 -1.000000  0.000000 -0.467156E+00 -0.755722E+00  0.759578E+00 -0.275901E-01  0.306338E+04
 458.0  62.5 0.85  0.575 -115.0 -1.000000  0.000000 -0.433452E+00 -0.772587E+00  0.736487E+00 -0.250966E-01  0.306338E+04
 458.0  62.5 0.85  0.625 -115.0 -1.000000  0.000000 -0.397773E+00 -0.790862E+00  0.712936E+00 -0.224540E-01  0.306338E+04
 458.0  62.5 0.85  0.675 -115.0 -1.000000  0.000000 -0.359993E+00 -0.810712E+00  0.688918E+00 -0.196522E-01  0.306338E+04
 458.0  62.5 0.85  0.725 -115.0 -1.000000  0.000000 -0.319918E+00 -0.832360E+00  0.664445E+00 -0.166760E-01  0.306338E+04
 458.0  62.5 0.85  0.775 -115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.639575E+00 -0.135021E-01  0.306338E+04
 458.0  62.5 0.85  0.825 -115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.614478E+00 -0.100927E-01  0.306338E+04
 458.0  62.5 0.85  0.875 -115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.589619E+00 -0.638222E-02  0.306338E+04
 458.0  62.5 0.85  0.925 -115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.566403E+00 -0.223329E-02  0.306338E+04
 458.0  62.5 0.85  0.975 -115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.551225E+00  0.279020E-02  0.306338E+04
 458.0  62.5 0.85 -0.975 -105.0 -1.000000  0.000000 -0.988125E-01 -0.944500E+00  0.608986E+00 -0.307376E-03  0.306338E+04
 458.0  62.5 0.85 -0.925 -105.0 -1.000000  0.000000 -0.228688E+00 -0.833855E+00  0.748745E+00 -0.102377E-01  0.306338E+04
 458.0  62.5 0.85 -0.875 -105.0 -1.000000  0.000000 -0.331764E+00 -0.749064E+00  0.855908E+00 -0.180976E-01  0.306338E+04
 458.0  62.5 0.85 -0.825 -105.0 -1.000000  0.000000 -0.417343E+00 -0.680812E+00  0.940024E+00 -0.246082E-01  0.306338E+04
 458.0  62.5 0.85 -0.775 -105.0 -1.000000  0.000000 -0.489363E+00 -0.624802E+00  0.100631E+01 -0.300772E-01  0.306338E+04
 458.0  62.5 0.85 -0.725 -105.0 -1.000000  0.000000 -0.550211E+00 -0.578442E+00  0.105831E+01 -0.346910E-01  0.306338E+04
 458.0  62.5 0.85 -0.675 -105.0 -1.000000  0.000000 -0.601553E+00 -0.539975E+00  0.109867E+01 -0.385795E-01  0.306338E+04
 458.0  62.5 0.85 -0.625 -105.0 -1.000000  0.000000 -0.644639E+00 -0.508134E+00  0.112940E+01 -0.418396E-01  0.306338E+04
 458.0  62.5 0.85 -0.575 -105.0 -1.000000  0.000000 -0.680453E+00 -0.481961E+00  0.115209E+01 -0.445474E-01  0.306338E+04
 458.0  62.5 0.85 -0.525 -105.0 -1.000000  0.000000 -0.709793E+00 -0.460713E+00  0.116803E+01 -0.467643E-01  0.306338E+04
 458.0  62.5 0.85 -0.475 -105.0 -1.000000  0.000000 -0.733318E+00 -0.443799E+00  0.117827E+01 -0.485410E-01  0.306338E+04
 458.0  62.5 0.85 -0.425 -105.0 -1.000000  0.000000 -0.751584E+00 -0.430739E+00  0.118366E+01 -0.499200E-01  0.306338E+04
 458.0  62.5 0.85 -0.375 -105.0 -1.000000  0.000000 -0.765063E+00 -0.421143E+00  0.118490E+01 -0.509373E-01  0.306338E+04
 458.0  62.5 0.85 -0.325 -105.0 -1.000000  0.000000 -0.774162E+00 -0.414685E+00  0.118258E+01 -0.516239E-01  0.306338E+04
 458.0  62.5 0.85 -0.275 -105.0 -1.000000  0.000000 -0.779234E+00 -0.411092E+00  0.117720E+01 -0.520066E-01  0.306338E+04
 458.0  62.5 0.85 -0.225 -105.0 -1.000000  0.000000 -0.780583E+00 -0.410136E+00  0.116916E+01 -0.521084E-01  0.306338E+04
 458.0  62.5 0.85 -0.175 -105.0 -1.000000  0.000000 -0.778480E+00 -0.411625E+00  0.115880E+01 -0.519497E-01  0.306338E+04
 458.0  62.5 0.85 -0.125 -105.0 -1.000000  0.000000 -0.773160E+00 -0.415395E+00  0.114641E+01 -0.515483E-01  0.306338E+04
 458.0  62.5 0.85 -0.075 -105.0 -1.000000  0.000000 -0.764831E+00 -0.421308E+00  0.113223E+01 -0.509198E-01  0.306338E+04
 458.0  62.5 0.85 -0.025 -105.0 -1.000000  0.000000 -0.753674E+00 -0.429249E+00  0.111646E+01 -0.500778E-01  0.306338E+04
 458.0  62.5 0.85  0.025 -105.0 -1.000000  0.000000 -0.739852E+00 -0.439119E+00  0.109927E+01 -0.490344E-01  0.306338E+04
 458.0  62.5 0.85  0.075 -105.0 -1.000000  0.000000 -0.723506E+00 -0.450840E+00  0.108079E+01 -0.478001E-01  0.306338E+04
 458.0  62.5 0.85  0.125 -105.0 -1.000000  0.000000 -0.704761E+00 -0.464345E+00  0.106112E+01 -0.463842E-01  0.306338E+04
 458.0  62.5 0.85  0.175 -105.0 -1.000000  0.000000 -0.683723E+00 -0.479584E+00  0.104036E+01 -0.447945E-01  0.306338E+04
 458.0  62.5 0.85  0.225 -105.0 -1.000000  0.000000 -0.660486E+00 -0.496520E+00  0.101857E+01 -0.430380E-01  0.306338E+04
 458.0  62.5 0.85  0.275 -105.0 -1.000000  0.000000 -0.635128E+00 -0.515129E+00  0.995792E+00 -0.411202E-01  0.306338E+04
 458.0  62.5 0.85  0.325 -105.0 -1.000000  0.000000 -0.607713E+00 -0.535398E+00  0.972063E+00 -0.390458E-01  0.306338E+04
 458.0  62.5 0.85  0.375 -105.0 -1.000000  0.000000 -0.578292E+00 -0.557331E+00  0.947393E+00 -0.368183E-01  0.306338E+04
 458.0  62.5 0.85  0.425 -105.0 -1.000000  0.000000 -0.546901E+00 -0.580942E+00  0.921781E+00 -0.344402E-01  0.306338E+04
 458.0  62.5 0.85  0.475 -105.0 -1.000000  0.000000 -0.513558E+00 -0.606265E+00  0.895212E+00 -0.319126E-01  0.306338E+04
 458.0  62.5 0.85  0.525 -105.0 -1.000000  0.000000 -0.478268E+00 -0.633349E+00  0.867657E+00 -0.292353E-01  0.306338E+04
 458.0  62.5 0.85  0.575 -105.0 -1.000000  0.000000 -0.441012E+00 -0.662265E+00  0.839073E+00 -0.264065E-01  0.306338E+04
 458.0  62.5 0.85  0.625 -105.0 -1.000000  0.000000 -0.401745E+00 -0.693112E+00  0.809408E+00 -0.234225E-01  0.306338E+04
 458.0  62.5 0.85  0.675 -105.0 -1.000000  0.000000 -0.360390E+00 -0.726023E+00  0.778600E+00 -0.202768E-01  0.306338E+04
 458.0  62.5 0.85  0.725 -105.0 -1.000000  0.000000 -0.316819E+00 -0.761181E+00  0.746588E+00 -0.169593E-01  0.306338E+04
 458.0  62.5 0.85  0.775 -105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.713322E+00 -0.134539E-01  0.306338E+04
 458.0  62.5 0.85  0.825 -105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.678803E+00 -0.973509E-02  0.306338E+04
 458.0  62.5 0.85  0.875 -105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.643193E+00 -0.575845E-02  0.306338E+04
 458.0  62.5 0.85  0.925 -105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.607205E+00 -0.143300E-02  0.306338E+04
 458.0  62.5 0.85  0.975 -105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.574581E+00  0.352178E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  -95.0 -1.000000  0.000000 -0.825388E-01 -0.938791E+00  0.606748E+00  0.799018E-03  0.306338E+04
 458.0  62.5 0.85 -0.925  -95.0 -1.000000  0.000000 -0.214511E+00 -0.796735E+00  0.760835E+00 -0.950035E-02  0.306338E+04
 458.0  62.5 0.85 -0.875  -95.0 -1.000000  0.000000 -0.325554E+00 -0.678503E+00  0.886480E+00 -0.181572E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  -95.0 -1.000000  0.000000 -0.420402E+00 -0.578608E+00  0.989688E+00 -0.255438E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  -95.0 -1.000000  0.000000 -0.501643E+00 -0.493831E+00  0.107446E+01 -0.318652E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  -95.0 -1.000000  0.000000 -0.571118E+00 -0.421891E+00  0.114383E+01 -0.372671E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -95.0 -1.000000  0.000000 -0.630254E+00 -0.361051E+00  0.120019E+01 -0.418624E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  -95.0 -1.000000  0.000000 -0.680206E+00 -0.309933E+00  0.124547E+01 -0.457421E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -95.0 -1.000000  0.000000 -0.721934E+00 -0.267420E+00  0.128128E+01 -0.489816E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -95.0 -1.000000  0.000000 -0.756248E+00 -0.232587E+00  0.130892E+01 -0.516447E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  -95.0 -1.000000  0.000000 -0.783841E+00 -0.204657E+00  0.132949E+01 -0.537857E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  -95.0 -1.000000  0.000000 -0.805312E+00 -0.182974E+00  0.134390E+01 -0.554512E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  -95.0 -1.000000  0.000000 -0.821182E+00 -0.166975E+00  0.135292E+01 -0.566821E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  -95.0 -1.000000  0.000000 -0.831907E+00 -0.156176E+00  0.135721E+01 -0.575139E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  -95.0 -1.000000  0.000000 -0.837888E+00 -0.150158E+00  0.135732E+01 -0.579777E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  -95.0 -1.000000  0.000000 -0.839480E+00 -0.148556E+00  0.135371E+01 -0.581012E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  -95.0 -1.000000  0.000000 -0.836999E+00 -0.151051E+00  0.134677E+01 -0.579088E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  -95.0 -1.000000  0.000000 -0.830725E+00 -0.157365E+00  0.133683E+01 -0.574222E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  -95.0 -1.000000  0.000000 -0.820908E+00 -0.167251E+00  0.132418E+01 -0.566609E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  -95.0 -1.000000  0.000000 -0.807772E+00 -0.180492E+00  0.130906E+01 -0.556420E-01  0.306338E+04
 458.0  62.5 0.85  0.025  -95.0 -1.000000  0.000000 -0.791517E+00 -0.196900E+00  0.129165E+01 -0.543812E-01  0.306338E+04
 458.0  62.5 0.85  0.075  -95.0 -1.000000  0.000000 -0.772325E+00 -0.216305E+00  0.127212E+01 -0.528922E-01  0.306338E+04
 458.0  62.5 0.85  0.125  -95.0 -1.000000  0.000000 -0.750355E+00 -0.238561E+00  0.125059E+01 -0.511874E-01  0.306338E+04
 458.0  62.5 0.85  0.175  -95.0 -1.000000  0.000000 -0.725753E+00 -0.263538E+00  0.122718E+01 -0.492781E-01  0.306338E+04
 458.0  62.5 0.85  0.225  -95.0 -1.000000  0.000000 -0.698648E+00 -0.291123E+00  0.120195E+01 -0.471740E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -95.0 -1.000000  0.000000 -0.669156E+00 -0.321220E+00  0.117496E+01 -0.448840E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -95.0 -1.000000  0.000000 -0.637379E+00 -0.353744E+00  0.114625E+01 -0.424159E-01  0.306338E+04
 458.0  62.5 0.85  0.375  -95.0 -1.000000  0.000000 -0.603408E+00 -0.388627E+00  0.111583E+01 -0.397766E-01  0.306338E+04
 458.0  62.5 0.85  0.425  -95.0 -1.000000  0.000000 -0.567321E+00 -0.425810E+00  0.108370E+01 -0.369720E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -95.0 -1.000000  0.000000 -0.529184E+00 -0.465252E+00  0.104982E+01 -0.340071E-01  0.306338E+04
 458.0  62.5 0.85  0.525  -95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.101417E+01 -0.308860E-01  0.306338E+04
 458.0  62.5 0.85  0.575  -95.0 -1.000000  0.000000 -0.446972E+00 -0.550803E+00  0.976680E+00 -0.276118E-01  0.306338E+04
 458.0  62.5 0.85  0.625  -95.0 -1.000000  0.000000 -0.402966E+00 -0.596896E+00  0.937273E+00 -0.241865E-01  0.306338E+04
 458.0  62.5 0.85  0.675  -95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.895859E+00 -0.206108E-01  0.306338E+04
 458.0  62.5 0.85  0.725  -95.0 -1.000000  0.000000 -0.309213E+00 -0.695816E+00  0.852327E+00 -0.168839E-01  0.306338E+04
 458.0  62.5 0.85  0.775  -95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.806557E+00 -0.130022E-01  0.306338E+04
 458.0  62.5 0.85  0.825  -95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.758426E+00 -0.895895E-02  0.306338E+04
 458.0  62.5 0.85  0.875  -95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.707848E+00 -0.474003E-02  0.306338E+04
 458.0  62.5 0.85  0.925  -95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.654898E+00 -0.315107E-03  0.306338E+04
 458.0  62.5 0.85  0.975  -95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.600646E+00  0.441155E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  -85.0 -1.000000  0.000000 -0.622076E-01 -0.941055E+00  0.603084E+00  0.224745E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  -85.0 -1.000000  0.000000 -0.192927E+00 -0.774265E+00  0.772864E+00 -0.813789E-02  0.306338E+04
 458.0  62.5 0.85 -0.875  -85.0 -1.000000  0.000000 -0.312036E+00 -0.622126E+00  0.921785E+00 -0.176020E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  -85.0 -1.000000  0.000000 -0.418187E+00 -0.486093E+00  0.105091E+01 -0.260396E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  -85.0 -1.000000  0.000000 -0.511736E+00 -0.365874E+00  0.116212E+01 -0.334779E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  -85.0 -1.000000  0.000000 -0.593408E+00 -0.260682E+00  0.125731E+01 -0.399734E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -85.0 -1.000000  0.000000 -0.664024E+00 -0.169573E+00  0.133823E+01 -0.455908E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  -85.0 -1.000000  0.000000 -0.724401E+00 -0.915693E-01  0.140644E+01 -0.503945E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -85.0 -1.000000  0.000000 -0.775318E+00 -0.257199E-01  0.146331E+01 -0.544459E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -85.0 -1.000000  0.000000 -0.817501E+00  0.288771E-01  0.151004E+01 -0.578027E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  -85.0 -1.000000  0.000000 -0.851619E+00  0.730622E-01  0.154769E+01 -0.605179E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  -85.0 -1.000000  0.000000 -0.878285E+00  0.107612E+00  0.157718E+01 -0.626402E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  -85.0 -1.000000  0.000000 -0.898060E+00  0.133241E+00  0.159930E+01 -0.642140E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  -85.0 -1.000000  0.000000 -0.911454E+00  0.150605E+00  0.161475E+01 -0.652801E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  -85.0 -1.000000  0.000000 -0.918934E+00  0.160304E+00  0.162413E+01 -0.658755E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  -85.0 -1.000000  0.000000 -0.920927E+00  0.162888E+00  0.162796E+01 -0.660341E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  -85.0 -1.000000  0.000000 -0.917823E+00  0.158862E+00  0.162670E+01 -0.657870E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  -85.0 -1.000000  0.000000 -0.909977E+00  0.148690E+00  0.162075E+01 -0.651625E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  -85.0 -1.000000  0.000000 -0.897718E+00  0.132798E+00  0.161043E+01 -0.641868E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  -85.0 -1.000000  0.000000 -0.881347E+00  0.111579E+00  0.159604E+01 -0.628838E-01  0.306338E+04
 458.0  62.5 0.85  0.025  -85.0 -1.000000  0.000000 -0.861141E+00  0.853980E-01  0.157783E+01 -0.612757E-01  0.306338E+04
 458.0  62.5 0.85  0.075  -85.0 -1.000000  0.000000 -0.837359E+00  0.545911E-01  0.155601E+01 -0.593830E-01  0.306338E+04
 458.0  62.5 0.85  0.125  -85.0 -1.000000  0.000000 -0.810237E+00  0.194729E-01  0.153075E+01 -0.572247E-01  0.306338E+04
 458.0  62.5 0.85  0.175  -85.0 -1.000000  0.000000 -0.779999E+00 -0.196632E-01  0.150220E+01 -0.548184E-01  0.306338E+04
 458.0  62.5 0.85  0.225  -85.0 -1.000000  0.000000 -0.746851E+00 -0.625421E-01  0.147048E+01 -0.521808E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -85.0 -1.000000  0.000000 -0.710989E+00 -0.108904E+00  0.143568E+01 -0.493274E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -85.0 -1.000000  0.000000 -0.672596E+00 -0.158503E+00  0.139786E+01 -0.462728E-01  0.306338E+04
 458.0  62.5 0.85  0.375  -85.0 -1.000000  0.000000 -0.631846E+00 -0.211105E+00  0.135709E+01 -0.430310E-01  0.306338E+04
 458.0  62.5 0.85  0.425  -85.0 -1.000000  0.000000 -0.588906E+00 -0.266485E+00  0.131339E+01 -0.396154E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.126677E+01 -0.360388E-01  0.306338E+04
 458.0  62.5 0.85  0.525  -85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.121723E+01 -0.323136E-01  0.306338E+04
 458.0  62.5 0.85  0.575  -85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.116475E+01 -0.284524E-01  0.306338E+04
 458.0  62.5 0.85  0.625  -85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.110930E+01 -0.244674E-01  0.306338E+04
 458.0  62.5 0.85  0.675  -85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.105082E+01 -0.203716E-01  0.306338E+04
 458.0  62.5 0.85  0.725  -85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.989262E+00 -0.161786E-01  0.306338E+04
 458.0  62.5 0.85  0.775  -85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.924528E+00 -0.119034E-01  0.306338E+04
 458.0  62.5 0.85  0.825  -85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.856502E+00 -0.756435E-02  0.306338E+04
 458.0  62.5 0.85  0.875  -85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.784998E+00 -0.318587E-02  0.306338E+04
 458.0  62.5 0.85  0.925  -85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.709631E+00  0.119174E-02  0.306338E+04
 458.0  62.5 0.85  0.975  -85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.628982E+00  0.546338E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  -75.0 -1.000000  0.000000 -0.374496E-01 -0.953313E+00  0.597700E+00  0.407821E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  -75.0 -1.000000  0.000000 -0.161063E+00 -0.774599E+00  0.783716E+00 -0.589047E-02  0.306338E+04
 458.0  62.5 0.85 -0.875  -75.0 -1.000000  0.000000 -0.286590E+00 -0.592298E+00  0.961348E+00 -0.160193E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  -75.0 -1.000000  0.000000 -0.405569E+00 -0.417087E+00  0.112557E+01 -0.256368E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  -75.0 -1.000000  0.000000 -0.515097E+00 -0.253789E+00  0.127505E+01 -0.345044E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  -75.0 -1.000000  0.000000 -0.613939E+00 -0.104928E+00  0.140961E+01 -0.425174E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -75.0 -1.000000  0.000000 -0.701643E+00  0.282355E-01  0.152954E+01 -0.496351E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  -75.0 -1.000000  0.000000 -0.778187E+00  0.145211E+00  0.163539E+01 -0.558524E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -75.0 -1.000000  0.000000 -0.843804E+00  0.246006E+00  0.172781E+01 -0.611858E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -75.0 -1.000000  0.000000 -0.898877E+00  0.330951E+00  0.180752E+01 -0.656646E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  -75.0 -1.000000  0.000000 -0.943878E+00  0.400584E+00  0.187523E+01 -0.693259E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  -75.0 -1.000000  0.000000 -0.979329E+00  0.455573E+00  0.193162E+01 -0.722111E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  -75.0 -1.000000  0.000000 -0.100577E+01  0.496665E+00  0.197736E+01 -0.743638E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  -75.0 -1.000000  0.000000 -0.102376E+01  0.524649E+00  0.201309E+01 -0.758282E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  -75.0 -1.000000  0.000000 -0.103383E+01  0.540330E+00  0.203938E+01 -0.766482E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  -75.0 -1.000000  0.000000 -0.103651E+01  0.544515E+00  0.205678E+01 -0.768670E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  -75.0 -1.000000  0.000000 -0.103233E+01  0.537998E+00  0.206579E+01 -0.765262E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  -75.0 -1.000000  0.000000 -0.102177E+01  0.521557E+00  0.206686E+01 -0.756665E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  -75.0 -1.000000  0.000000 -0.100531E+01  0.495952E+00  0.206042E+01 -0.743265E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  -75.0 -1.000000  0.000000 -0.983414E+00  0.461917E+00  0.204684E+01 -0.725437E-01  0.306338E+04
 458.0  62.5 0.85  0.025  -75.0 -1.000000  0.000000 -0.956510E+00  0.420163E+00  0.202646E+01 -0.703539E-01  0.306338E+04
 458.0  62.5 0.85  0.075  -75.0 -1.000000  0.000000 -0.925020E+00  0.371379E+00  0.199961E+01 -0.677914E-01  0.306338E+04
 458.0  62.5 0.85  0.125  -75.0 -1.000000  0.000000 -0.889349E+00  0.316233E+00  0.196657E+01 -0.648896E-01  0.306338E+04
 458.0  62.5 0.85  0.175  -75.0 -1.000000  0.000000 -0.849884E+00  0.255369E+00  0.192760E+01 -0.616802E-01  0.306338E+04
 458.0  62.5 0.85  0.225  -75.0 -1.000000  0.000000 -0.807002E+00  0.189416E+00  0.188294E+01 -0.581941E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -75.0 -1.000000  0.000000 -0.761064E+00  0.118985E+00  0.183281E+01 -0.544612E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -75.0 -1.000000  0.000000 -0.712425E+00  0.446716E-01  0.177743E+01 -0.505106E-01  0.306338E+04
 458.0  62.5 0.85  0.375  -75.0 -1.000000  0.000000 -0.661429E+00 -0.329409E-01  0.171700E+01 -0.463707E-01  0.306338E+04
 458.0  62.5 0.85  0.425  -75.0 -1.000000  0.000000 -0.608417E+00 -0.113279E+00  0.165169E+01 -0.420695E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.158172E+01 -0.376348E-01  0.306338E+04
 458.0  62.5 0.85  0.525  -75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.150724E+01 -0.330940E-01  0.306338E+04
 458.0  62.5 0.85  0.575  -75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.142847E+01 -0.284753E-01  0.306338E+04
 458.0  62.5 0.85  0.625  -75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.134559E+01 -0.238075E-01  0.306338E+04
 458.0  62.5 0.85  0.675  -75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.125880E+01 -0.191207E-01  0.306338E+04
 458.0  62.5 0.85  0.725  -75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.116829E+01 -0.144479E-01  0.306338E+04
 458.0  62.5 0.85  0.775  -75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.107426E+01 -0.982661E-02  0.306338E+04
 458.0  62.5 0.85  0.825  -75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.976837E+00 -0.530314E-02  0.306338E+04
 458.0  62.5 0.85  0.875  -75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.876020E+00 -0.941592E-03  0.306338E+04
 458.0  62.5 0.85  0.925  -75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.771253E+00  0.314839E-02  0.306338E+04
 458.0  62.5 0.85  0.975  -75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.658966E+00  0.666848E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  -65.0 -1.000000  0.000000 -0.824708E-02 -0.976822E+00  0.590438E+00  0.630140E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  -65.0 -1.000000  0.000000 -0.115588E+00 -0.806831E+00  0.791958E+00 -0.245932E-02  0.306338E+04
 458.0  62.5 0.85 -0.875  -65.0 -1.000000  0.000000 -0.242469E+00 -0.605852E+00  0.100398E+01 -0.128151E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  -65.0 -1.000000  0.000000 -0.373827E+00 -0.392962E+00  0.121541E+01 -0.235703E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  -65.0 -1.000000  0.000000 -0.502874E+00 -0.179513E+00  0.142088E+01 -0.341666E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  -65.0 -1.000000  0.000000 -0.625415E+00  0.265093E-01  0.161693E+01 -0.442521E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -65.0 -1.000000  0.000000 -0.738668E+00  0.219374E+00  0.180117E+01 -0.535905E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  -65.0 -1.000000  0.000000 -0.840806E+00  0.395065E+00  0.197187E+01 -0.620248E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -65.0 -1.000000  0.000000 -0.930702E+00  0.550916E+00  0.212783E+01 -0.694568E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -65.0 -1.000000  0.000000 -0.100776E+01  0.685323E+00  0.226826E+01 -0.758329E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  -65.0 -1.000000  0.000000 -0.107177E+01  0.797514E+00  0.239267E+01 -0.811339E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  -65.0 -1.000000  0.000000 -0.112285E+01  0.887352E+00  0.250085E+01 -0.853658E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  -65.0 -1.000000  0.000000 -0.116132E+01  0.955182E+00  0.259278E+01 -0.885539E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  -65.0 -1.000000  0.000000 -0.118766E+01  0.100171E+01  0.266859E+01 -0.907374E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  -65.0 -1.000000  0.000000 -0.120246E+01  0.102790E+01  0.272855E+01 -0.919653E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  -65.0 -1.000000  0.000000 -0.120642E+01  0.103490E+01  0.277302E+01 -0.922934E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  -65.0 -1.000000  0.000000 -0.120026E+01  0.102400E+01  0.280242E+01 -0.917824E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  -65.0 -1.000000  0.000000 -0.118474E+01  0.996556E+00  0.281721E+01 -0.904957E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  -65.0 -1.000000  0.000000 -0.116065E+01  0.954001E+00  0.281790E+01 -0.884984E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  -65.0 -1.000000  0.000000 -0.112878E+01  0.897786E+00  0.280501E+01 -0.858566E-01  0.306338E+04
 458.0  62.5 0.85  0.025  -65.0 -1.000000  0.000000 -0.108991E+01  0.829378E+00  0.277910E+01 -0.826361E-01  0.306338E+04
 458.0  62.5 0.85  0.075  -65.0 -1.000000  0.000000 -0.104483E+01  0.750244E+00  0.274072E+01 -0.789026E-01  0.306338E+04
 458.0  62.5 0.85  0.125  -65.0 -1.000000  0.000000 -0.994323E+00  0.661838E+00  0.269045E+01 -0.747209E-01  0.306338E+04
 458.0  62.5 0.85  0.175  -65.0 -1.000000  0.000000 -0.939138E+00  0.565595E+00  0.262890E+01 -0.701546E-01  0.306338E+04
 458.0  62.5 0.85  0.225  -65.0 -1.000000  0.000000 -0.880021E+00  0.462919E+00  0.255666E+01 -0.652659E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -65.0 -1.000000  0.000000 -0.817699E+00  0.355182E+00  0.247440E+01 -0.601157E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -65.0 -1.000000  0.000000 -0.752873E+00  0.243714E+00  0.238278E+01 -0.547629E-01  0.306338E+04
 458.0  62.5 0.85  0.375  -65.0 -1.000000  0.000000 -0.686228E+00  0.129800E+00  0.228249E+01 -0.492646E-01  0.306338E+04
 458.0  62.5 0.85  0.425  -65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.217429E+01 -0.436762E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.205894E+01 -0.380509E-01  0.306338E+04
 458.0  62.5 0.85  0.525  -65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.193726E+01 -0.324404E-01  0.306338E+04
 458.0  62.5 0.85  0.575  -65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.181011E+01 -0.268947E-01  0.306338E+04
 458.0  62.5 0.85  0.625  -65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.167837E+01 -0.214629E-01  0.306338E+04
 458.0  62.5 0.85  0.675  -65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.154295E+01 -0.161938E-01  0.306338E+04
 458.0  62.5 0.85  0.725  -65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.140478E+01 -0.111379E-01  0.306338E+04
 458.0  62.5 0.85  0.775  -65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.126473E+01 -0.634991E-02  0.306338E+04
 458.0  62.5 0.85  0.825  -65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.112359E+01 -0.189530E-02  0.306338E+04
 458.0  62.5 0.85  0.875  -65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.981860E+00  0.213587E-02  0.306338E+04
 458.0  62.5 0.85  0.925  -65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.839072E+00  0.558557E-02  0.306338E+04
 458.0  62.5 0.85  0.975  -65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.689761E+00  0.800020E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  -55.0 -1.000000  0.000000  0.248136E-01 -0.101151E+01  0.581382E+00  0.887516E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  -55.0 -1.000000  0.000000 -0.533317E-01 -0.879622E+00  0.796028E+00  0.243998E-02  0.306338E+04
 458.0  62.5 0.85 -0.875  -55.0 -1.000000  0.000000 -0.170552E+00 -0.684526E+00  0.104753E+01 -0.719369E-02  0.306338E+04
 458.0  62.5 0.85 -0.825  -55.0 -1.000000  0.000000 -0.308698E+00 -0.446698E+00  0.132147E+01 -0.186028E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  -55.0 -1.000000  0.000000 -0.458229E+00 -0.181748E+00  0.160927E+01 -0.310052E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  -55.0 -1.000000  0.000000 -0.611651E+00  0.960984E-01  0.190375E+01 -0.437726E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -55.0 -1.000000  0.000000 -0.762632E+00  0.374015E+00  0.219834E+01 -0.563685E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  -55.0 -1.000000  0.000000 -0.905896E+00  0.640961E+00  0.248699E+01 -0.683435E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -55.0 -1.000000  0.000000 -0.103725E+01  0.887953E+00  0.276423E+01 -0.793384E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -55.0 -1.000000  0.000000 -0.115355E+01  0.110815E+01  0.302525E+01 -0.890841E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  -55.0 -1.000000  0.000000 -0.125265E+01  0.129674E+01  0.326600E+01 -0.973951E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  -55.0 -1.000000  0.000000 -0.133326E+01  0.145074E+01  0.348320E+01 -0.104160E+00  0.306338E+04
 458.0  62.5 0.85 -0.375  -55.0 -1.000000  0.000000 -0.139484E+01  0.156868E+01  0.367431E+01 -0.109330E+00  0.306338E+04
 458.0  62.5 0.85 -0.325  -55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.383751E+01 -0.112905E+00  0.306338E+04
 458.0  62.5 0.85 -0.275  -55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.397161E+01 -0.114928E+00  0.306338E+04
 458.0  62.5 0.85 -0.225  -55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.407596E+01 -0.115470E+00  0.306338E+04
 458.0  62.5 0.85 -0.175  -55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.415037E+01 -0.114626E+00  0.306338E+04
 458.0  62.5 0.85 -0.125  -55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.419503E+01 -0.112508E+00  0.306338E+04
 458.0  62.5 0.85 -0.075  -55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.421044E+01 -0.109239E+00  0.306338E+04
 458.0  62.5 0.85 -0.025  -55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.419737E+01 -0.104952E+00  0.306338E+04
 458.0  62.5 0.85  0.025  -55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.415683E+01 -0.997836E-01  0.306338E+04
 458.0  62.5 0.85  0.075  -55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.409002E+01 -0.938744E-01  0.306338E+04
 458.0  62.5 0.85  0.125  -55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.399836E+01 -0.873643E-01  0.306338E+04
 458.0  62.5 0.85  0.175  -55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.388346E+01 -0.803912E-01  0.306338E+04
 458.0  62.5 0.85  0.225  -55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.374713E+01 -0.730888E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.359137E+01 -0.655850E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.341838E+01 -0.579999E-01  0.306338E+04
 458.0  62.5 0.85  0.375  -55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.323053E+01 -0.504444E-01  0.306338E+04
 458.0  62.5 0.85  0.425  -55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.303034E+01 -0.430196E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.282044E+01 -0.358157E-01  0.306338E+04
 458.0  62.5 0.85  0.525  -55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.260356E+01 -0.289118E-01  0.306338E+04
 458.0  62.5 0.85  0.575  -55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.238241E+01 -0.223765E-01  0.306338E+04
 458.0  62.5 0.85  0.625  -55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.215967E+01 -0.162687E-01  0.306338E+04
 458.0  62.5 0.85  0.675  -55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.193790E+01 -0.106394E-01  0.306338E+04
 458.0  62.5 0.85  0.725  -55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.171944E+01 -0.553400E-02  0.306338E+04
 458.0  62.5 0.85  0.775  -55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.150637E+01 -0.997575E-03  0.306338E+04
 458.0  62.5 0.85  0.825  -55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.130034E+01  0.291691E-02  0.306338E+04
 458.0  62.5 0.85  0.875  -55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.110228E+01  0.612935E-02  0.306338E+04
 458.0  62.5 0.85  0.925  -55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.911518E+00  0.847593E-02  0.306338E+04
 458.0  62.5 0.85  0.975  -55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.720287E+00  0.940966E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  -45.0 -1.000000  0.000000  0.602760E-01 -0.105536E+01  0.570978E+00  0.116827E-01  0.306338E+04
 458.0  62.5 0.85 -0.925  -45.0 -1.000000  0.000000  0.272700E-01 -0.998077E+00  0.794667E+00  0.895361E-02  0.306338E+04
 458.0  62.5 0.85 -0.875  -45.0 -1.000000  0.000000 -0.604018E-01 -0.852663E+00  0.108882E+01  0.175190E-02  0.306338E+04
 458.0  62.5 0.85 -0.825  -45.0 -1.000000  0.000000 -0.188603E+00 -0.626547E+00  0.144310E+01 -0.887400E-02  0.306338E+04
 458.0  62.5 0.85 -0.775  -45.0 -1.000000  0.000000 -0.350332E+00 -0.328578E+00  0.185145E+01 -0.223685E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  -45.0 -1.000000  0.000000 -0.537742E+00  0.269253E-01  0.230656E+01 -0.380778E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -45.0 -1.000000  0.000000 -0.741320E+00  0.420787E+00  0.279868E+01 -0.551965E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  -45.0 -1.000000  0.000000 -0.950530E+00  0.831062E+00  0.331565E+01 -0.728276E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -45.0 -1.000000  0.000000 -0.115488E+01  0.123560E+01  0.384354E+01 -0.900757E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.436753E+01 -0.106135E+00  0.306338E+04
 458.0  62.5 0.85 -0.475  -45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.487303E+01 -0.120349E+00  0.306338E+04
 458.0  62.5 0.85 -0.425  -45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.534658E+01 -0.132239E+00  0.306338E+04
 458.0  62.5 0.85 -0.375  -45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.577665E+01 -0.141502E+00  0.306338E+04
 458.0  62.5 0.85 -0.325  -45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.615396E+01 -0.147993E+00  0.306338E+04
 458.0  62.5 0.85 -0.275  -45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.647162E+01 -0.151694E+00  0.306338E+04
 458.0  62.5 0.85 -0.225  -45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.672496E+01 -0.152689E+00  0.306338E+04
 458.0  62.5 0.85 -0.175  -45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.691121E+01 -0.151140E+00  0.306338E+04
 458.0  62.5 0.85 -0.125  -45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.702923E+01 -0.147269E+00  0.306338E+04
 458.0  62.5 0.85 -0.075  -45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.707911E+01 -0.141339E+00  0.306338E+04
 458.0  62.5 0.85 -0.025  -45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.706202E+01 -0.133648E+00  0.306338E+04
 458.0  62.5 0.85  0.025  -45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.698002E+01 -0.124515E+00  0.306338E+04
 458.0  62.5 0.85  0.075  -45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.683606E+01 -0.114272E+00  0.306338E+04
 458.0  62.5 0.85  0.125  -45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.663400E+01 -0.103251E+00  0.306338E+04
 458.0  62.5 0.85  0.175  -45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.637865E+01 -0.917769E-01  0.306338E+04
 458.0  62.5 0.85  0.225  -45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.607579E+01 -0.801531E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.573221E+01 -0.686555E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.535556E+01 -0.575234E-01  0.306338E+04
 458.0  62.5 0.85  0.375  -45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.495414E+01 -0.469546E-01  0.306338E+04
 458.0  62.5 0.85  0.425  -45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.453666E+01 -0.371038E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.411180E+01 -0.280825E-01  0.306338E+04
 458.0  62.5 0.85  0.525  -45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.368791E+01 -0.199627E-01  0.306338E+04
 458.0  62.5 0.85  0.575  -45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.327258E+01 -0.127819E-01  0.306338E+04
 458.0  62.5 0.85  0.625  -45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.287236E+01 -0.654937E-02  0.306338E+04
 458.0  62.5 0.85  0.675  -45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.249256E+01 -0.125366E-02  0.306338E+04
 458.0  62.5 0.85  0.725  -45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.213710E+01  0.312887E-02  0.306338E+04
 458.0  62.5 0.85  0.775  -45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.180851E+01  0.662454E-02  0.306338E+04
 458.0  62.5 0.85  0.825  -45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.150786E+01  0.924888E-02  0.306338E+04
 458.0  62.5 0.85  0.875  -45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.123461E+01  0.109821E-01  0.306338E+04
 458.0  62.5 0.85  0.925  -45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.985755E+00  0.117013E-01  0.306338E+04
 458.0  62.5 0.85  0.975  -45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.749229E+00  0.108239E-01  0.306338E+04
 458.0  62.5 0.85 -0.975  -35.0 -1.000000  0.000000  0.956385E-01 -0.110402E+01  0.560099E+00  0.145171E-01  0.306338E+04
 458.0  62.5 0.85 -0.925  -35.0 -1.000000  0.000000  0.123622E+00 -0.115829E+01  0.787642E+00  0.168711E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  -35.0 -1.000000  0.000000  0.952329E-01 -0.112759E+01  0.112407E+01  0.146547E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  -35.0 -1.000000  0.000000  0.135263E-01 -0.992091E+00  0.157620E+01  0.794308E-02  0.306338E+04
 458.0  62.5 0.85 -0.775  -35.0 -1.000000  0.000000 -0.127506E+00 -0.731919E+00  0.215669E+01 -0.382685E-02  0.306338E+04
 458.0  62.5 0.85 -0.725  -35.0 -1.000000  0.000000 -0.331232E+00 -0.337094E+00  0.287540E+01 -0.209627E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -35.0 -1.000000  0.000000 -0.593973E+00  0.185880E+00  0.373471E+01 -0.431596E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  -35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.472558E+01 -0.693518E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.582524E+01 -0.978067E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.699731E+01 -0.126434E+00  0.306338E+04
 458.0  62.5 0.85 -0.475  -35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.819509E+01 -0.153185E+00  0.306338E+04
 458.0  62.5 0.85 -0.425  -35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.936739E+01 -0.176372E+00  0.306338E+04
 458.0  62.5 0.85 -0.375  -35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.104653E+02 -0.194832E+00  0.306338E+04
 458.0  62.5 0.85 -0.325  -35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.114477E+02 -0.207924E+00  0.306338E+04
 458.0  62.5 0.85 -0.275  -35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.122846E+02 -0.215434E+00  0.306338E+04
 458.0  62.5 0.85 -0.225  -35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.129569E+02 -0.217458E+00  0.306338E+04
 458.0  62.5 0.85 -0.175  -35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.134548E+02 -0.214309E+00  0.306338E+04
 458.0  62.5 0.85 -0.125  -35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.137749E+02 -0.206458E+00  0.306338E+04
 458.0  62.5 0.85 -0.075  -35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.139171E+02 -0.194504E+00  0.306338E+04
 458.0  62.5 0.85 -0.025  -35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.138835E+02 -0.179160E+00  0.306338E+04
 458.0  62.5 0.85  0.025  -35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.136776E+02 -0.161236E+00  0.306338E+04
 458.0  62.5 0.85  0.075  -35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.133047E+02 -0.141605E+00  0.306338E+04
 458.0  62.5 0.85  0.125  -35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.127734E+02 -0.121160E+00  0.306338E+04
 458.0  62.5 0.85  0.175  -35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.120975E+02 -0.100749E+00  0.306338E+04
 458.0  62.5 0.85  0.225  -35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.112966E+02 -0.811199E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.103967E+02 -0.628730E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.942915E+01 -0.464328E-01  0.306338E+04
 458.0  62.5 0.85  0.375  -35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.842788E+01 -0.320471E-01  0.306338E+04
 458.0  62.5 0.85  0.425  -35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.742669E+01 -0.198053E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.645598E+01 -0.966935E-02  0.306338E+04
 458.0  62.5 0.85  0.525  -35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.554037E+01 -0.151054E-02  0.306338E+04
 458.0  62.5 0.85  0.575  -35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.469745E+01  0.485553E-02  0.306338E+04
 458.0  62.5 0.85  0.625  -35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.393760E+01  0.963876E-02  0.306338E+04
 458.0  62.5 0.85  0.675  -35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.326480E+01  0.130510E-01  0.306338E+04
 458.0  62.5 0.85  0.725  -35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.267791E+01  0.152889E-01  0.306338E+04
 458.0  62.5 0.85  0.775  -35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.217204E+01  0.165201E-01  0.306338E+04
 458.0  62.5 0.85  0.825  -35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.173979E+01  0.168698E-01  0.306338E+04
 458.0  62.5 0.85  0.875  -35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.137202E+01  0.163973E-01  0.306338E+04
 458.0  62.5 0.85  0.925  -35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.105737E+01  0.150259E-01  0.306338E+04
 458.0  62.5 0.85  0.975  -35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.775089E+00  0.121483E-01  0.306338E+04
 458.0  62.5 0.85 -0.975  -25.0 -1.000000  0.000000  0.127433E+00 -0.115095E+01  0.550006E+00  0.170880E-01  0.306338E+04
 458.0  62.5 0.85 -0.925  -25.0 -1.000000  0.000000  0.225804E+00 -0.134058E+01  0.776530E+00  0.253551E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  -25.0 -1.000000  0.000000  0.289578E+00 -0.149663E+01  0.115003E+01  0.309479E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  -25.0 -1.000000  0.000000  0.314696E+00 -0.158124E+01  0.171046E+01  0.333138E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  -25.0 -1.000000  0.000000  0.277094E+00 -0.153540E+01  0.251987E+01  0.303415E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  -25.0 -1.000000  0.000000  0.142798E+00 -0.128389E+01  0.365587E+01  0.191072E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.520407E+01 -0.342839E-02  0.306338E+04
 458.0  62.5 0.85 -0.625  -25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.724178E+01 -0.391248E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.980969E+01 -0.870718E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.128752E+02 -0.142839E+00  0.306338E+04
 458.0  62.5 0.85 -0.475  -25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.163038E+02 -0.199608E+00  0.306338E+04
 458.0  62.5 0.85 -0.425  -25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.198640E+02 -0.250675E+00  0.306338E+04
 458.0  62.5 0.85 -0.375  -25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.232789E+02 -0.291478E+00  0.306338E+04
 458.0  62.5 0.85 -0.325  -25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.263051E+02 -0.320029E+00  0.306338E+04
 458.0  62.5 0.85 -0.275  -25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.287938E+02 -0.336140E+00  0.306338E+04
 458.0  62.5 0.85 -0.225  -25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.307017E+02 -0.340441E+00  0.306338E+04
 458.0  62.5 0.85 -0.175  -25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.320591E+02 -0.333742E+00  0.306338E+04
 458.0  62.5 0.85 -0.125  -25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.329222E+02 -0.316857E+00  0.306338E+04
 458.0  62.5 0.85 -0.075  -25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.333354E+02 -0.290757E+00  0.306338E+04
 458.0  62.5 0.85 -0.025  -25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.333105E+02 -0.256853E+00  0.306338E+04
 458.0  62.5 0.85  0.025  -25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.328240E+02 -0.217231E+00  0.306338E+04
 458.0  62.5 0.85  0.075  -25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.318296E+02 -0.174628E+00  0.306338E+04
 458.0  62.5 0.85  0.125  -25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.302850E+02 -0.132103E+00  0.306338E+04
 458.0  62.5 0.85  0.175  -25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.281847E+02 -0.924931E-01  0.306338E+04
 458.0  62.5 0.85  0.225  -25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.255900E+02 -0.579083E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.226370E+02 -0.294750E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.195169E+02 -0.738779E-02  0.306338E+04
 458.0  62.5 0.85  0.375  -25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.164321E+02  0.883738E-02  0.306338E+04
 458.0  62.5 0.85  0.425  -25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.135531E+02  0.200560E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.109915E+02  0.272411E-01  0.306338E+04
 458.0  62.5 0.85  0.525  -25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.879682E+01  0.313190E-01  0.306338E+04
 458.0  62.5 0.85  0.575  -25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.696980E+01  0.330876E-01  0.306338E+04
 458.0  62.5 0.85  0.625  -25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.548016E+01  0.331902E-01  0.306338E+04
 458.0  62.5 0.85  0.675  -25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.428291E+01  0.321208E-01  0.306338E+04
 458.0  62.5 0.85  0.725  -25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.332949E+01  0.302417E-01  0.306338E+04
 458.0  62.5 0.85  0.775  -25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.257408E+01  0.278042E-01  0.306338E+04
 458.0  62.5 0.85  0.825  -25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.197637E+01  0.249609E-01  0.306338E+04
 458.0  62.5 0.85  0.875  -25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.150189E+01  0.217621E-01  0.306338E+04
 458.0  62.5 0.85  0.925  -25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.112036E+01  0.180961E-01  0.306338E+04
 458.0  62.5 0.85  0.975  -25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.796302E+00  0.132756E-01  0.306338E+04
 458.0  62.5 0.85 -0.975  -15.0 -1.000000  0.000000  0.151708E+00 -0.118841E+01  0.542149E+00  0.190622E-01  0.306338E+04
 458.0  62.5 0.85 -0.925  -15.0 -1.000000  0.000000  0.315121E+00 -0.150640E+01  0.764942E+00  0.328164E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  -15.0 -1.000000  0.000000  0.486173E+00 -0.188387E+01  0.116558E+01  0.475279E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  -15.0 -1.000000  0.000000  0.676418E+00 -0.231397E+01  0.182617E+01  0.639626E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  -15.0 -1.000000  0.000000  0.874092E+00 -0.276314E+01  0.289157E+01  0.810550E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  -15.0 -1.000000  0.000000  0.103901E+01 -0.314270E+01  0.459657E+01  0.953490E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  -15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.731364E+01  0.989318E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  -15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.116125E+02  0.769880E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  -15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.182910E+02 -0.184424E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  -15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.282454E+02 -0.132980E+00  0.306338E+04
 458.0  62.5 0.85 -0.475  -15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.419166E+02 -0.251113E+00  0.306338E+04
 458.0  62.5 0.85 -0.425  -15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.582268E+02 -0.371623E+00  0.306338E+04
 458.0  62.5 0.85 -0.375  -15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.740227E+02 -0.493211E+00  0.306338E+04
 458.0  62.5 0.85 -0.325  -15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.857547E+02 -0.551958E+00  0.306338E+04
 458.0  62.5 0.85 -0.275  -15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.921877E+02 -0.577598E+00  0.306338E+04
 458.0  62.5 0.85 -0.225  -15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.946666E+02 -0.583801E+00  0.306338E+04
 458.0  62.5 0.85 -0.175  -15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.953073E+02 -0.574021E+00  0.306338E+04
 458.0  62.5 0.85 -0.125  -15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.956963E+02 -0.546470E+00  0.306338E+04
 458.0  62.5 0.85 -0.075  -15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.966393E+02 -0.479509E+00  0.306338E+04
 458.0  62.5 0.85 -0.025  -15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.982833E+02 -0.388663E+00  0.306338E+04
 458.0  62.5 0.85  0.025  -15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.100170E+03 -0.297284E+00  0.306338E+04
 458.0  62.5 0.85  0.075  -15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.101164E+03 -0.206043E+00  0.306338E+04
 458.0  62.5 0.85  0.125  -15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.994734E+02 -0.115469E+00  0.306338E+04
 458.0  62.5 0.85  0.175  -15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.932385E+02 -0.260262E-01  0.306338E+04
 458.0  62.5 0.85  0.225  -15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.818651E+02  0.553607E-01  0.306338E+04
 458.0  62.5 0.85  0.275  -15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.669941E+02  0.855395E-01  0.306338E+04
 458.0  62.5 0.85  0.325  -15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.516162E+02  0.979006E-01  0.306338E+04
 458.0  62.5 0.85  0.375  -15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.381554E+02  0.993258E-01  0.306338E+04
 458.0  62.5 0.85  0.425  -15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.275797E+02  0.946969E-01  0.306338E+04
 458.0  62.5 0.85  0.475  -15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.197719E+02  0.870845E-01  0.306338E+04
 458.0  62.5 0.85  0.525  -15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.141822E+02  0.782859E-01  0.306338E+04
 458.0  62.5 0.85  0.575  -15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.102250E+02  0.692965E-01  0.306338E+04
 458.0  62.5 0.85  0.625  -15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.742323E+01  0.606339E-01  0.306338E+04
 458.0  62.5 0.85  0.675  -15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.542711E+01  0.525383E-01  0.306338E+04
 458.0  62.5 0.85  0.725  -15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.399163E+01  0.450903E-01  0.306338E+04
 458.0  62.5 0.85  0.775  -15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.294792E+01  0.382770E-01  0.306338E+04
 458.0  62.5 0.85  0.825  -15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.217975E+01  0.320213E-01  0.306338E+04
 458.0  62.5 0.85  0.875  -15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.160605E+01  0.261817E-01  0.306338E+04
 458.0  62.5 0.85  0.925  -15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.116786E+01  0.204871E-01  0.306338E+04
 458.0  62.5 0.85  0.975  -15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.811413E+00  0.141000E-01  0.306338E+04
 458.0  62.5 0.85 -0.975   -5.0 -1.000000  0.000000  0.164909E+00 -0.120928E+01  0.537832E+00  0.201394E-01  0.306338E+04
 458.0  62.5 0.85 -0.925   -5.0 -1.000000  0.000000  0.368265E+00 -0.160710E+01  0.757488E+00  0.372703E-01  0.306338E+04
 458.0  62.5 0.85 -0.875   -5.0 -1.000000  0.000000  0.616109E+00 -0.214426E+01  0.117225E+01  0.585176E-01  0.306338E+04
 458.0  62.5 0.85 -0.825   -5.0 -1.000000  0.000000  0.950197E+00 -0.287685E+01  0.189551E+01  0.872183E-01  0.306338E+04
 458.0  62.5 0.85 -0.775   -5.0 -1.000000  0.000000  0.141592E+01 -0.389201E+01  0.314750E+01  0.127185E+00  0.306338E+04
 458.0  62.5 0.85 -0.725   -5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.534687E+01  0.184292E+00  0.306338E+04
 458.0  62.5 0.85 -0.675   -5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.932874E+01  0.203817E+00  0.306338E+04
 458.0  62.5 0.85 -0.625   -5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.168774E+02  0.961333E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   -5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.321506E+02 -0.195533E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   -5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.658957E+02 -0.142172E+00  0.306338E+04
 458.0  62.5 0.85 -0.475   -5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.148787E+03 -0.271109E+00  0.306338E+04
 458.0  62.5 0.85 -0.425   -5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.363035E+03 -0.406186E+00  0.306338E+04
 458.0  62.5 0.85 -0.375   -5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.721526E+03 -0.547704E+00  0.306338E+04
 458.0  62.5 0.85 -0.325   -5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.707490E+03 -0.696556E+00  0.306338E+04
 458.0  62.5 0.85 -0.275   -5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.482202E+03 -0.854428E+00  0.306338E+04
 458.0  62.5 0.85 -0.225   -5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.346214E+03 -0.920908E+00  0.306338E+04
 458.0  62.5 0.85 -0.175   -5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.280296E+03 -0.789694E+00  0.306338E+04
 458.0  62.5 0.85 -0.125   -5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.253011E+03 -0.669076E+00  0.306338E+04
 458.0  62.5 0.85 -0.075   -5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.251405E+03 -0.555574E+00  0.306338E+04
 458.0  62.5 0.85 -0.025   -5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.273851E+03 -0.447084E+00  0.306338E+04
 458.0  62.5 0.85  0.025   -5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.328432E+03 -0.342360E+00  0.306338E+04
 458.0  62.5 0.85  0.075   -5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.437471E+03 -0.240700E+00  0.306338E+04
 458.0  62.5 0.85  0.125   -5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.639498E+03 -0.141756E+00  0.306338E+04
 458.0  62.5 0.85  0.175   -5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.882041E+03 -0.454197E-01  0.306338E+04
 458.0  62.5 0.85  0.225   -5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.752484E+03  0.482429E-01  0.306338E+04
 458.0  62.5 0.85  0.275   -5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.388178E+03  0.139034E+00  0.306338E+04
 458.0  62.5 0.85  0.325   -5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.184573E+03  0.226647E+00  0.306338E+04
 458.0  62.5 0.85  0.375   -5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.948592E+02  0.224174E+00  0.306338E+04
 458.0  62.5 0.85  0.425   -5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.531348E+02  0.180300E+00  0.306338E+04
 458.0  62.5 0.85  0.475   -5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.318872E+02  0.146327E+00  0.306338E+04
 458.0  62.5 0.85  0.525   -5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.201697E+02  0.119580E+00  0.306338E+04
 458.0  62.5 0.85  0.575   -5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.132806E+02  0.981935E-01  0.306338E+04
 458.0  62.5 0.85  0.625   -5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.901822E+01  0.808512E-01  0.306338E+04
 458.0  62.5 0.85  0.675   -5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.627068E+01  0.666049E-01  0.306338E+04
 458.0  62.5 0.85  0.725   -5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.443908E+01  0.547552E-01  0.306338E+04
 458.0  62.5 0.85  0.775   -5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.318313E+01  0.447680E-01  0.306338E+04
 458.0  62.5 0.85  0.825   -5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.230033E+01  0.362133E-01  0.306338E+04
 458.0  62.5 0.85  0.875   -5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.166480E+01  0.287060E-01  0.306338E+04
 458.0  62.5 0.85  0.925   -5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.119353E+01  0.218035E-01  0.306338E+04
 458.0  62.5 0.85  0.975   -5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.819282E+00  0.145362E-01  0.306338E+04
 458.0  62.5 0.85 -0.975    5.0  0.583666  0.023694  0.164909E+00 -0.120928E+01  0.537832E+00  0.201394E-01  0.306338E+04
 458.0  62.5 0.85 -0.925    5.0  0.966785  0.056784  0.368265E+00 -0.160710E+01  0.757488E+00  0.372703E-01  0.306338E+04
 458.0  62.5 0.85 -0.875    5.0  1.575150  0.167781  0.616109E+00 -0.214426E+01  0.117225E+01  0.585176E-01  0.306338E+04
 458.0  62.5 0.85 -0.825    5.0 -1.000000  0.000000  0.950197E+00 -0.287685E+01  0.189551E+01  0.872183E-01  0.306338E+04
 458.0  62.5 0.85 -0.775    5.0 -1.000000  0.000000  0.141592E+01 -0.389201E+01  0.314750E+01  0.127185E+00  0.306338E+04
 458.0  62.5 0.85 -0.725    5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.534687E+01  0.184292E+00  0.306338E+04
 458.0  62.5 0.85 -0.675    5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.932874E+01  0.203817E+00  0.306338E+04
 458.0  62.5 0.85 -0.625    5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.168774E+02  0.961333E-01  0.306338E+04
 458.0  62.5 0.85 -0.575    5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.321506E+02 -0.195533E-01  0.306338E+04
 458.0  62.5 0.85 -0.525    5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.658957E+02 -0.142172E+00  0.306338E+04
 458.0  62.5 0.85 -0.475    5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.148787E+03 -0.271109E+00  0.306338E+04
 458.0  62.5 0.85 -0.425    5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.363035E+03 -0.406186E+00  0.306338E+04
 458.0  62.5 0.85 -0.375    5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.721526E+03 -0.547704E+00  0.306338E+04
 458.0  62.5 0.85 -0.325    5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.707490E+03 -0.696556E+00  0.306338E+04
 458.0  62.5 0.85 -0.275    5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.482202E+03 -0.854428E+00  0.306338E+04
 458.0  62.5 0.85 -0.225    5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.346214E+03 -0.920908E+00  0.306338E+04
 458.0  62.5 0.85 -0.175    5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.280296E+03 -0.789694E+00  0.306338E+04
 458.0  62.5 0.85 -0.125    5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.253011E+03 -0.669076E+00  0.306338E+04
 458.0  62.5 0.85 -0.075    5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.251405E+03 -0.555574E+00  0.306338E+04
 458.0  62.5 0.85 -0.025    5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.273851E+03 -0.447084E+00  0.306338E+04
 458.0  62.5 0.85  0.025    5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.328432E+03 -0.342360E+00  0.306338E+04
 458.0  62.5 0.85  0.075    5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.437471E+03 -0.240700E+00  0.306338E+04
 458.0  62.5 0.85  0.125    5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.639498E+03 -0.141756E+00  0.306338E+04
 458.0  62.5 0.85  0.175    5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.882041E+03 -0.454197E-01  0.306338E+04
 458.0  62.5 0.85  0.225    5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.752484E+03  0.482429E-01  0.306338E+04
 458.0  62.5 0.85  0.275    5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.388178E+03  0.139034E+00  0.306338E+04
 458.0  62.5 0.85  0.325    5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.184573E+03  0.226647E+00  0.306338E+04
 458.0  62.5 0.85  0.375    5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.948592E+02  0.224174E+00  0.306338E+04
 458.0  62.5 0.85  0.425    5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.531348E+02  0.180300E+00  0.306338E+04
 458.0  62.5 0.85  0.475    5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.318872E+02  0.146327E+00  0.306338E+04
 458.0  62.5 0.85  0.525    5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.201697E+02  0.119580E+00  0.306338E+04
 458.0  62.5 0.85  0.575    5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.132806E+02  0.981935E-01  0.306338E+04
 458.0  62.5 0.85  0.625    5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.901822E+01  0.808512E-01  0.306338E+04
 458.0  62.5 0.85  0.675    5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.627068E+01  0.666049E-01  0.306338E+04
 458.0  62.5 0.85  0.725    5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.443908E+01  0.547552E-01  0.306338E+04
 458.0  62.5 0.85  0.775    5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.318313E+01  0.447680E-01  0.306338E+04
 458.0  62.5 0.85  0.825    5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.230033E+01  0.362133E-01  0.306338E+04
 458.0  62.5 0.85  0.875    5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.166480E+01  0.287060E-01  0.306338E+04
 458.0  62.5 0.85  0.925    5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.119353E+01  0.218035E-01  0.306338E+04
 458.0  62.5 0.85  0.975    5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.819282E+00  0.145362E-01  0.306338E+04
 458.0  62.5 0.85 -0.975   15.0  0.588947  0.024298  0.151708E+00 -0.118841E+01  0.542149E+00  0.190622E-01  0.306338E+04
 458.0  62.5 0.85 -0.925   15.0  0.831105  0.048287  0.315121E+00 -0.150640E+01  0.764942E+00  0.328164E-01  0.306338E+04
 458.0  62.5 0.85 -0.875   15.0  1.536530  0.153687  0.486173E+00 -0.188387E+01  0.116558E+01  0.475279E-01  0.306338E+04
 458.0  62.5 0.85 -0.825   15.0 -1.000000  0.000000  0.676418E+00 -0.231397E+01  0.182617E+01  0.639626E-01  0.306338E+04
 458.0  62.5 0.85 -0.775   15.0 -1.000000  0.000000  0.874092E+00 -0.276314E+01  0.289157E+01  0.810550E-01  0.306338E+04
 458.0  62.5 0.85 -0.725   15.0 -1.000000  0.000000  0.103901E+01 -0.314270E+01  0.459657E+01  0.953490E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.731364E+01  0.989318E-01  0.306338E+04
 458.0  62.5 0.85 -0.625   15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.116125E+02  0.769880E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.182910E+02 -0.184424E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.282454E+02 -0.132980E+00  0.306338E+04
 458.0  62.5 0.85 -0.475   15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.419166E+02 -0.251113E+00  0.306338E+04
 458.0  62.5 0.85 -0.425   15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.582268E+02 -0.371623E+00  0.306338E+04
 458.0  62.5 0.85 -0.375   15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.740227E+02 -0.493211E+00  0.306338E+04
 458.0  62.5 0.85 -0.325   15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.857547E+02 -0.551958E+00  0.306338E+04
 458.0  62.5 0.85 -0.275   15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.921877E+02 -0.577598E+00  0.306338E+04
 458.0  62.5 0.85 -0.225   15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.946666E+02 -0.583801E+00  0.306338E+04
 458.0  62.5 0.85 -0.175   15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.953073E+02 -0.574021E+00  0.306338E+04
 458.0  62.5 0.85 -0.125   15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.956963E+02 -0.546470E+00  0.306338E+04
 458.0  62.5 0.85 -0.075   15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.966393E+02 -0.479509E+00  0.306338E+04
 458.0  62.5 0.85 -0.025   15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.982833E+02 -0.388663E+00  0.306338E+04
 458.0  62.5 0.85  0.025   15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.100170E+03 -0.297284E+00  0.306338E+04
 458.0  62.5 0.85  0.075   15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.101164E+03 -0.206043E+00  0.306338E+04
 458.0  62.5 0.85  0.125   15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.994734E+02 -0.115469E+00  0.306338E+04
 458.0  62.5 0.85  0.175   15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.932385E+02 -0.260262E-01  0.306338E+04
 458.0  62.5 0.85  0.225   15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.818651E+02  0.553607E-01  0.306338E+04
 458.0  62.5 0.85  0.275   15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.669941E+02  0.855395E-01  0.306338E+04
 458.0  62.5 0.85  0.325   15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.516162E+02  0.979006E-01  0.306338E+04
 458.0  62.5 0.85  0.375   15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.381554E+02  0.993258E-01  0.306338E+04
 458.0  62.5 0.85  0.425   15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.275797E+02  0.946969E-01  0.306338E+04
 458.0  62.5 0.85  0.475   15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.197719E+02  0.870845E-01  0.306338E+04
 458.0  62.5 0.85  0.525   15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.141822E+02  0.782859E-01  0.306338E+04
 458.0  62.5 0.85  0.575   15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.102250E+02  0.692965E-01  0.306338E+04
 458.0  62.5 0.85  0.625   15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.742323E+01  0.606339E-01  0.306338E+04
 458.0  62.5 0.85  0.675   15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.542711E+01  0.525383E-01  0.306338E+04
 458.0  62.5 0.85  0.725   15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.399163E+01  0.450903E-01  0.306338E+04
 458.0  62.5 0.85  0.775   15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.294792E+01  0.382770E-01  0.306338E+04
 458.0  62.5 0.85  0.825   15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.217975E+01  0.320213E-01  0.306338E+04
 458.0  62.5 0.85  0.875   15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.160605E+01  0.261817E-01  0.306338E+04
 458.0  62.5 0.85  0.925   15.0  1.566340  0.391263  0.169017E+00 -0.121755E+01  0.116786E+01  0.204871E-01  0.306338E+04
 458.0  62.5 0.85  0.975   15.0  1.139980  0.240242  0.901277E-01 -0.109993E+01  0.811413E+00  0.141000E-01  0.306338E+04
 458.0  62.5 0.85 -0.975   25.0  0.666267  0.025674  0.127433E+00 -0.115095E+01  0.550006E+00  0.170880E-01  0.306338E+04
 458.0  62.5 0.85 -0.925   25.0  0.934343  0.047976  0.225804E+00 -0.134058E+01  0.776530E+00  0.253551E-01  0.306338E+04
 458.0  62.5 0.85 -0.875   25.0  1.513380  0.122302  0.289578E+00 -0.149663E+01  0.115003E+01  0.309479E-01  0.306338E+04
 458.0  62.5 0.85 -0.825   25.0  1.420630  0.205869  0.314696E+00 -0.158124E+01  0.171046E+01  0.333138E-01  0.306338E+04
 458.0  62.5 0.85 -0.775   25.0 -1.000000  0.000000  0.277094E+00 -0.153540E+01  0.251987E+01  0.303415E-01  0.306338E+04
 458.0  62.5 0.85 -0.725   25.0 -1.000000  0.000000  0.142798E+00 -0.128389E+01  0.365587E+01  0.191072E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.520407E+01 -0.342839E-02  0.306338E+04
 458.0  62.5 0.85 -0.625   25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.724178E+01 -0.391248E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.980969E+01 -0.870718E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.128752E+02 -0.142839E+00  0.306338E+04
 458.0  62.5 0.85 -0.475   25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.163038E+02 -0.199608E+00  0.306338E+04
 458.0  62.5 0.85 -0.425   25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.198640E+02 -0.250675E+00  0.306338E+04
 458.0  62.5 0.85 -0.375   25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.232789E+02 -0.291478E+00  0.306338E+04
 458.0  62.5 0.85 -0.325   25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.263051E+02 -0.320029E+00  0.306338E+04
 458.0  62.5 0.85 -0.275   25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.287938E+02 -0.336140E+00  0.306338E+04
 458.0  62.5 0.85 -0.225   25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.307017E+02 -0.340441E+00  0.306338E+04
 458.0  62.5 0.85 -0.175   25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.320591E+02 -0.333742E+00  0.306338E+04
 458.0  62.5 0.85 -0.125   25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.329222E+02 -0.316857E+00  0.306338E+04
 458.0  62.5 0.85 -0.075   25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.333354E+02 -0.290757E+00  0.306338E+04
 458.0  62.5 0.85 -0.025   25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.333105E+02 -0.256853E+00  0.306338E+04
 458.0  62.5 0.85  0.025   25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.328240E+02 -0.217231E+00  0.306338E+04
 458.0  62.5 0.85  0.075   25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.318296E+02 -0.174628E+00  0.306338E+04
 458.0  62.5 0.85  0.125   25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.302850E+02 -0.132103E+00  0.306338E+04
 458.0  62.5 0.85  0.175   25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.281847E+02 -0.924931E-01  0.306338E+04
 458.0  62.5 0.85  0.225   25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.255900E+02 -0.579083E-01  0.306338E+04
 458.0  62.5 0.85  0.275   25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.226370E+02 -0.294750E-01  0.306338E+04
 458.0  62.5 0.85  0.325   25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.195169E+02 -0.738779E-02  0.306338E+04
 458.0  62.5 0.85  0.375   25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.164321E+02  0.883738E-02  0.306338E+04
 458.0  62.5 0.85  0.425   25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.135531E+02  0.200560E-01  0.306338E+04
 458.0  62.5 0.85  0.475   25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.109915E+02  0.272411E-01  0.306338E+04
 458.0  62.5 0.85  0.525   25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.879682E+01  0.313190E-01  0.306338E+04
 458.0  62.5 0.85  0.575   25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.696980E+01  0.330876E-01  0.306338E+04
 458.0  62.5 0.85  0.625   25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.548016E+01  0.331902E-01  0.306338E+04
 458.0  62.5 0.85  0.675   25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.428291E+01  0.321208E-01  0.306338E+04
 458.0  62.5 0.85  0.725   25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.332949E+01  0.302417E-01  0.306338E+04
 458.0  62.5 0.85  0.775   25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.257408E+01  0.278042E-01  0.306338E+04
 458.0  62.5 0.85  0.825   25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.197637E+01  0.249609E-01  0.306338E+04
 458.0  62.5 0.85  0.875   25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.150189E+01  0.217621E-01  0.306338E+04
 458.0  62.5 0.85  0.925   25.0  1.432690  0.323751  0.139756E+00 -0.117080E+01  0.112036E+01  0.180961E-01  0.306338E+04
 458.0  62.5 0.85  0.975   25.0  0.961317  0.155135  0.797414E-01 -0.108678E+01  0.796302E+00  0.132756E-01  0.306338E+04
 458.0  62.5 0.85 -0.975   35.0  0.610555  0.023309  0.956385E-01 -0.110402E+01  0.560099E+00  0.145171E-01  0.306338E+04
 458.0  62.5 0.85 -0.925   35.0  0.863522  0.038024  0.123622E+00 -0.115829E+01  0.787642E+00  0.168711E-01  0.306338E+04
 458.0  62.5 0.85 -0.875   35.0  1.331350  0.079240  0.952329E-01 -0.112759E+01  0.112407E+01  0.146547E-01  0.306338E+04
 458.0  62.5 0.85 -0.825   35.0  1.705470  0.161762  0.135263E-01 -0.992091E+00  0.157620E+01  0.794308E-02  0.306338E+04
 458.0  62.5 0.85 -0.775   35.0  2.123670  0.431275 -0.127506E+00 -0.731919E+00  0.215669E+01 -0.382685E-02  0.306338E+04
 458.0  62.5 0.85 -0.725   35.0 -1.000000  0.000000 -0.331232E+00 -0.337094E+00  0.287540E+01 -0.209627E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   35.0 -1.000000  0.000000 -0.593973E+00  0.185880E+00  0.373471E+01 -0.431596E-01  0.306338E+04
 458.0  62.5 0.85 -0.625   35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.472558E+01 -0.693518E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.582524E+01 -0.978067E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.699731E+01 -0.126434E+00  0.306338E+04
 458.0  62.5 0.85 -0.475   35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.819509E+01 -0.153185E+00  0.306338E+04
 458.0  62.5 0.85 -0.425   35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.936739E+01 -0.176372E+00  0.306338E+04
 458.0  62.5 0.85 -0.375   35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.104653E+02 -0.194832E+00  0.306338E+04
 458.0  62.5 0.85 -0.325   35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.114477E+02 -0.207924E+00  0.306338E+04
 458.0  62.5 0.85 -0.275   35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.122846E+02 -0.215434E+00  0.306338E+04
 458.0  62.5 0.85 -0.225   35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.129569E+02 -0.217458E+00  0.306338E+04
 458.0  62.5 0.85 -0.175   35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.134548E+02 -0.214309E+00  0.306338E+04
 458.0  62.5 0.85 -0.125   35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.137749E+02 -0.206458E+00  0.306338E+04
 458.0  62.5 0.85 -0.075   35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.139171E+02 -0.194504E+00  0.306338E+04
 458.0  62.5 0.85 -0.025   35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.138835E+02 -0.179160E+00  0.306338E+04
 458.0  62.5 0.85  0.025   35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.136776E+02 -0.161236E+00  0.306338E+04
 458.0  62.5 0.85  0.075   35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.133047E+02 -0.141605E+00  0.306338E+04
 458.0  62.5 0.85  0.125   35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.127734E+02 -0.121160E+00  0.306338E+04
 458.0  62.5 0.85  0.175   35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.120975E+02 -0.100749E+00  0.306338E+04
 458.0  62.5 0.85  0.225   35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.112966E+02 -0.811199E-01  0.306338E+04
 458.0  62.5 0.85  0.275   35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.103967E+02 -0.628730E-01  0.306338E+04
 458.0  62.5 0.85  0.325   35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.942915E+01 -0.464328E-01  0.306338E+04
 458.0  62.5 0.85  0.375   35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.842788E+01 -0.320471E-01  0.306338E+04
 458.0  62.5 0.85  0.425   35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.742669E+01 -0.198053E-01  0.306338E+04
 458.0  62.5 0.85  0.475   35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.645598E+01 -0.966935E-02  0.306338E+04
 458.0  62.5 0.85  0.525   35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.554037E+01 -0.151054E-02  0.306338E+04
 458.0  62.5 0.85  0.575   35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.469745E+01  0.485553E-02  0.306338E+04
 458.0  62.5 0.85  0.625   35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.393760E+01  0.963876E-02  0.306338E+04
 458.0  62.5 0.85  0.675   35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.326480E+01  0.130510E-01  0.306338E+04
 458.0  62.5 0.85  0.725   35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.267791E+01  0.152889E-01  0.306338E+04
 458.0  62.5 0.85  0.775   35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.217204E+01  0.165201E-01  0.306338E+04
 458.0  62.5 0.85  0.825   35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.173979E+01  0.168698E-01  0.306338E+04
 458.0  62.5 0.85  0.875   35.0  2.077980  0.498960  0.118544E+00 -0.114181E+01  0.137202E+01  0.163973E-01  0.306338E+04
 458.0  62.5 0.85  0.925   35.0  2.046620  0.371158  0.101960E+00 -0.111301E+01  0.105737E+01  0.150259E-01  0.306338E+04
 458.0  62.5 0.85  0.975   35.0  1.009780  0.203629  0.654713E-01 -0.106949E+01  0.775089E+00  0.121483E-01  0.306338E+04
 458.0  62.5 0.85 -0.975   45.0  0.620359  0.022352  0.602760E-01 -0.105536E+01  0.570978E+00  0.116827E-01  0.306338E+04
 458.0  62.5 0.85 -0.925   45.0  0.864681  0.034082  0.272700E-01 -0.998077E+00  0.794667E+00  0.895361E-02  0.306338E+04
 458.0  62.5 0.85 -0.875   45.0  1.185390  0.052263 -0.604018E-01 -0.852663E+00  0.108882E+01  0.175190E-02  0.306338E+04
 458.0  62.5 0.85 -0.825   45.0  1.567260  0.088110 -0.188603E+00 -0.626547E+00  0.144310E+01 -0.887400E-02  0.306338E+04
 458.0  62.5 0.85 -0.775   45.0  1.972430  0.146509 -0.350332E+00 -0.328578E+00  0.185145E+01 -0.223685E-01  0.306338E+04
 458.0  62.5 0.85 -0.725   45.0  2.227830  0.214201 -0.537742E+00  0.269253E-01  0.230656E+01 -0.380778E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   45.0  2.185420  0.376893 -0.741320E+00  0.420787E+00  0.279868E+01 -0.551965E-01  0.306338E+04
 458.0  62.5 0.85 -0.625   45.0 -1.000000  0.000000 -0.950530E+00  0.831062E+00  0.331565E+01 -0.728276E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   45.0 -1.000000  0.000000 -0.115488E+01  0.123560E+01  0.384354E+01 -0.900757E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.436753E+01 -0.106135E+00  0.306338E+04
 458.0  62.5 0.85 -0.475   45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.487303E+01 -0.120349E+00  0.306338E+04
 458.0  62.5 0.85 -0.425   45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.534658E+01 -0.132239E+00  0.306338E+04
 458.0  62.5 0.85 -0.375   45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.577665E+01 -0.141502E+00  0.306338E+04
 458.0  62.5 0.85 -0.325   45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.615396E+01 -0.147993E+00  0.306338E+04
 458.0  62.5 0.85 -0.275   45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.647162E+01 -0.151694E+00  0.306338E+04
 458.0  62.5 0.85 -0.225   45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.672496E+01 -0.152689E+00  0.306338E+04
 458.0  62.5 0.85 -0.175   45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.691121E+01 -0.151140E+00  0.306338E+04
 458.0  62.5 0.85 -0.125   45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.702923E+01 -0.147269E+00  0.306338E+04
 458.0  62.5 0.85 -0.075   45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.707911E+01 -0.141339E+00  0.306338E+04
 458.0  62.5 0.85 -0.025   45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.706202E+01 -0.133648E+00  0.306338E+04
 458.0  62.5 0.85  0.025   45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.698002E+01 -0.124515E+00  0.306338E+04
 458.0  62.5 0.85  0.075   45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.683606E+01 -0.114272E+00  0.306338E+04
 458.0  62.5 0.85  0.125   45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.663400E+01 -0.103251E+00  0.306338E+04
 458.0  62.5 0.85  0.175   45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.637865E+01 -0.917769E-01  0.306338E+04
 458.0  62.5 0.85  0.225   45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.607579E+01 -0.801531E-01  0.306338E+04
 458.0  62.5 0.85  0.275   45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.573221E+01 -0.686555E-01  0.306338E+04
 458.0  62.5 0.85  0.325   45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.535556E+01 -0.575234E-01  0.306338E+04
 458.0  62.5 0.85  0.375   45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.495414E+01 -0.469546E-01  0.306338E+04
 458.0  62.5 0.85  0.425   45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.453666E+01 -0.371038E-01  0.306338E+04
 458.0  62.5 0.85  0.475   45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.411180E+01 -0.280825E-01  0.306338E+04
 458.0  62.5 0.85  0.525   45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.368791E+01 -0.199627E-01  0.306338E+04
 458.0  62.5 0.85  0.575   45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.327258E+01 -0.127819E-01  0.306338E+04
 458.0  62.5 0.85  0.625   45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.287236E+01 -0.654937E-02  0.306338E+04
 458.0  62.5 0.85  0.675   45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.249256E+01 -0.125366E-02  0.306338E+04
 458.0  62.5 0.85  0.725   45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.213710E+01  0.312887E-02  0.306338E+04
 458.0  62.5 0.85  0.775   45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.180851E+01  0.662454E-02  0.306338E+04
 458.0  62.5 0.85  0.825   45.0  1.964380  0.452178  0.308834E-01 -0.100385E+01  0.150786E+01  0.924888E-02  0.306338E+04
 458.0  62.5 0.85  0.875   45.0  1.344090  0.217295  0.520921E-01 -0.103775E+01  0.123461E+01  0.109821E-01  0.306338E+04
 458.0  62.5 0.85  0.925   45.0  0.901008  0.144603  0.606601E-01 -0.105415E+01  0.985755E+00  0.117013E-01  0.306338E+04
 458.0  62.5 0.85  0.975   45.0  0.645588  0.108013  0.485868E-01 -0.105035E+01  0.749229E+00  0.108239E-01  0.306338E+04
 458.0  62.5 0.85 -0.975   55.0  0.627721  0.021897  0.248136E-01 -0.101151E+01  0.581382E+00  0.887516E-02  0.306338E+04
 458.0  62.5 0.85 -0.925   55.0  0.890562  0.031139 -0.533317E-01 -0.879622E+00  0.796028E+00  0.243998E-02  0.306338E+04
 458.0  62.5 0.85 -0.875   55.0  1.118390  0.042199 -0.170552E+00 -0.684526E+00  0.104753E+01 -0.719369E-02  0.306338E+04
 458.0  62.5 0.85 -0.825   55.0  1.358110  0.056293 -0.308698E+00 -0.446698E+00  0.132147E+01 -0.186028E-01  0.306338E+04
 458.0  62.5 0.85 -0.775   55.0  1.700260  0.079469 -0.458229E+00 -0.181748E+00  0.160927E+01 -0.310052E-01  0.306338E+04
 458.0  62.5 0.85 -0.725   55.0  2.084840  0.122191 -0.611651E+00  0.960984E-01  0.190375E+01 -0.437726E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   55.0  2.399170  0.165354 -0.762632E+00  0.374015E+00  0.219834E+01 -0.563685E-01  0.306338E+04
 458.0  62.5 0.85 -0.625   55.0  2.750460  0.207263 -0.905896E+00  0.640961E+00  0.248699E+01 -0.683435E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   55.0  2.482660  0.281012 -0.103725E+01  0.887953E+00  0.276423E+01 -0.793384E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   55.0  3.499560  0.417740 -0.115355E+01  0.110815E+01  0.302525E+01 -0.890841E-01  0.306338E+04
 458.0  62.5 0.85 -0.475   55.0  3.265060  0.433383 -0.125265E+01  0.129674E+01  0.326600E+01 -0.973951E-01  0.306338E+04
 458.0  62.5 0.85 -0.425   55.0  2.244960  0.392361 -0.133326E+01  0.145074E+01  0.348320E+01 -0.104160E+00  0.306338E+04
 458.0  62.5 0.85 -0.375   55.0 -1.000000  0.000000 -0.139484E+01  0.156868E+01  0.367431E+01 -0.109330E+00  0.306338E+04
 458.0  62.5 0.85 -0.325   55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.383751E+01 -0.112905E+00  0.306338E+04
 458.0  62.5 0.85 -0.275   55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.397161E+01 -0.114928E+00  0.306338E+04
 458.0  62.5 0.85 -0.225   55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.407596E+01 -0.115470E+00  0.306338E+04
 458.0  62.5 0.85 -0.175   55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.415037E+01 -0.114626E+00  0.306338E+04
 458.0  62.5 0.85 -0.125   55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.419503E+01 -0.112508E+00  0.306338E+04
 458.0  62.5 0.85 -0.075   55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.421044E+01 -0.109239E+00  0.306338E+04
 458.0  62.5 0.85 -0.025   55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.419737E+01 -0.104952E+00  0.306338E+04
 458.0  62.5 0.85  0.025   55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.415683E+01 -0.997836E-01  0.306338E+04
 458.0  62.5 0.85  0.075   55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.409002E+01 -0.938744E-01  0.306338E+04
 458.0  62.5 0.85  0.125   55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.399836E+01 -0.873643E-01  0.306338E+04
 458.0  62.5 0.85  0.175   55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.388346E+01 -0.803912E-01  0.306338E+04
 458.0  62.5 0.85  0.225   55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.374713E+01 -0.730888E-01  0.306338E+04
 458.0  62.5 0.85  0.275   55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.359137E+01 -0.655850E-01  0.306338E+04
 458.0  62.5 0.85  0.325   55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.341838E+01 -0.579999E-01  0.306338E+04
 458.0  62.5 0.85  0.375   55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.323053E+01 -0.504444E-01  0.306338E+04
 458.0  62.5 0.85  0.425   55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.303034E+01 -0.430196E-01  0.306338E+04
 458.0  62.5 0.85  0.475   55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.282044E+01 -0.358157E-01  0.306338E+04
 458.0  62.5 0.85  0.525   55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.260356E+01 -0.289118E-01  0.306338E+04
 458.0  62.5 0.85  0.575   55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.238241E+01 -0.223765E-01  0.306338E+04
 458.0  62.5 0.85  0.625   55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.215967E+01 -0.162687E-01  0.306338E+04
 458.0  62.5 0.85  0.675   55.0  2.244170  0.365159 -0.212345E+00 -0.613412E+00  0.193790E+01 -0.106394E-01  0.306338E+04
 458.0  62.5 0.85  0.725   55.0  1.686390  0.252553 -0.150397E+00 -0.718535E+00  0.171944E+01 -0.553400E-02  0.306338E+04
 458.0  62.5 0.85  0.775   55.0  1.465710  0.209103 -0.952216E-01 -0.810631E+00  0.150637E+01 -0.997575E-03  0.306338E+04
 458.0  62.5 0.85  0.825   55.0  1.277860  0.165953 -0.475160E-01 -0.889154E+00  0.130034E+01  0.291691E-02  0.306338E+04
 458.0  62.5 0.85  0.875   55.0  1.183010  0.155115 -0.835131E-02 -0.953446E+00  0.110228E+01  0.612935E-02  0.306338E+04
 458.0  62.5 0.85  0.925   55.0  0.983475  0.132257  0.200708E-01 -0.100227E+01  0.911518E+00  0.847593E-02  0.306338E+04
 458.0  62.5 0.85  0.975   55.0  0.834863  0.121845  0.303879E-01 -0.103163E+01  0.720287E+00  0.940966E-02  0.306338E+04
 458.0  62.5 0.85 -0.975   65.0  0.632351  0.021675 -0.824708E-02 -0.976822E+00  0.590438E+00  0.630140E-02  0.306338E+04
 458.0  62.5 0.85 -0.925   65.0  0.803698  0.026714 -0.115588E+00 -0.806831E+00  0.791958E+00 -0.245932E-02  0.306338E+04
 458.0  62.5 0.85 -0.875   65.0  1.091500  0.035704 -0.242469E+00 -0.605852E+00  0.100398E+01 -0.128151E-01  0.306338E+04
 458.0  62.5 0.85 -0.825   65.0  1.261150  0.043700 -0.373827E+00 -0.392962E+00  0.121541E+01 -0.235703E-01  0.306338E+04
 458.0  62.5 0.85 -0.775   65.0  1.362380  0.049897 -0.502874E+00 -0.179513E+00  0.142088E+01 -0.341666E-01  0.306338E+04
 458.0  62.5 0.85 -0.725   65.0  1.607250  0.061728 -0.625415E+00  0.265093E-01  0.161693E+01 -0.442521E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   65.0  1.785810  0.075429 -0.738668E+00  0.219374E+00  0.180117E+01 -0.535905E-01  0.306338E+04
 458.0  62.5 0.85 -0.625   65.0  1.848650  0.087467 -0.840806E+00  0.395065E+00  0.197187E+01 -0.620248E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   65.0  2.304100  0.125757 -0.930702E+00  0.550916E+00  0.212783E+01 -0.694568E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   65.0  2.254520  0.132720 -0.100776E+01  0.685323E+00  0.226826E+01 -0.758329E-01  0.306338E+04
 458.0  62.5 0.85 -0.475   65.0  2.092390  0.135474 -0.107177E+01  0.797514E+00  0.239267E+01 -0.811339E-01  0.306338E+04
 458.0  62.5 0.85 -0.425   65.0  2.462390  0.194045 -0.112285E+01  0.887352E+00  0.250085E+01 -0.853658E-01  0.306338E+04
 458.0  62.5 0.85 -0.375   65.0  2.089000  0.175164 -0.116132E+01  0.955182E+00  0.259278E+01 -0.885539E-01  0.306338E+04
 458.0  62.5 0.85 -0.325   65.0  2.464220  0.209046 -0.118766E+01  0.100171E+01  0.266859E+01 -0.907374E-01  0.306338E+04
 458.0  62.5 0.85 -0.275   65.0  2.727550  0.230620 -0.120246E+01  0.102790E+01  0.272855E+01 -0.919653E-01  0.306338E+04
 458.0  62.5 0.85 -0.225   65.0  2.471120  0.213240 -0.120642E+01  0.103490E+01  0.277302E+01 -0.922934E-01  0.306338E+04
 458.0  62.5 0.85 -0.175   65.0  2.895200  0.265052 -0.120026E+01  0.102400E+01  0.280242E+01 -0.917824E-01  0.306338E+04
 458.0  62.5 0.85 -0.125   65.0  2.096350  0.210017 -0.118474E+01  0.996556E+00  0.281721E+01 -0.904957E-01  0.306338E+04
 458.0  62.5 0.85 -0.075   65.0  2.606760  0.263741 -0.116065E+01  0.954001E+00  0.281790E+01 -0.884984E-01  0.306338E+04
 458.0  62.5 0.85 -0.025   65.0  2.774300  0.290198 -0.112878E+01  0.897786E+00  0.280501E+01 -0.858566E-01  0.306338E+04
 458.0  62.5 0.85  0.025   65.0  2.707370  0.294591 -0.108991E+01  0.829378E+00  0.277910E+01 -0.826361E-01  0.306338E+04
 458.0  62.5 0.85  0.075   65.0  2.280240  0.265679 -0.104483E+01  0.750244E+00  0.274072E+01 -0.789026E-01  0.306338E+04
 458.0  62.5 0.85  0.125   65.0  2.423810  0.271235 -0.994323E+00  0.661838E+00  0.269045E+01 -0.747209E-01  0.306338E+04
 458.0  62.5 0.85  0.175   65.0  2.841440  0.365943 -0.939138E+00  0.565595E+00  0.262890E+01 -0.701546E-01  0.306338E+04
 458.0  62.5 0.85  0.225   65.0  2.453540  0.276146 -0.880021E+00  0.462919E+00  0.255666E+01 -0.652659E-01  0.306338E+04
 458.0  62.5 0.85  0.275   65.0  2.833790  0.337904 -0.817699E+00  0.355182E+00  0.247440E+01 -0.601157E-01  0.306338E+04
 458.0  62.5 0.85  0.325   65.0  2.115590  0.232093 -0.752873E+00  0.243714E+00  0.238278E+01 -0.547629E-01  0.306338E+04
 458.0  62.5 0.85  0.375   65.0  2.394900  0.251896 -0.686228E+00  0.129800E+00  0.228249E+01 -0.492646E-01  0.306338E+04
 458.0  62.5 0.85  0.425   65.0  1.916500  0.207717 -0.618425E+00  0.146779E-01  0.217429E+01 -0.436762E-01  0.306338E+04
 458.0  62.5 0.85  0.475   65.0  2.448740  0.231363 -0.550100E+00 -0.100469E+00  0.205894E+01 -0.380509E-01  0.306338E+04
 458.0  62.5 0.85  0.525   65.0  1.899780  0.175079 -0.481875E+00 -0.214508E+00  0.193726E+01 -0.324404E-01  0.306338E+04
 458.0  62.5 0.85  0.575   65.0  1.585310  0.155005 -0.414351E+00 -0.326360E+00  0.181011E+01 -0.268947E-01  0.306338E+04
 458.0  62.5 0.85  0.625   65.0  1.610480  0.151637 -0.348120E+00 -0.434995E+00  0.167837E+01 -0.214629E-01  0.306338E+04
 458.0  62.5 0.85  0.675   65.0  1.915730  0.179903 -0.283779E+00 -0.539420E+00  0.154295E+01 -0.161938E-01  0.306338E+04
 458.0  62.5 0.85  0.725   65.0  1.265190  0.142752 -0.221946E+00 -0.638670E+00  0.140478E+01 -0.111379E-01  0.306338E+04
 458.0  62.5 0.85  0.775   65.0  1.261920  0.134958 -0.163301E+00 -0.731769E+00  0.126473E+01 -0.634991E-02  0.306338E+04
 458.0  62.5 0.85  0.825   65.0  1.135810  0.130949 -0.108668E+00 -0.817679E+00  0.112359E+01 -0.189530E-02  0.306338E+04
 458.0  62.5 0.85  0.875   65.0  1.093030  0.126419 -0.592014E-01 -0.895155E+00  0.981860E+00  0.213587E-02  0.306338E+04
 458.0  62.5 0.85  0.925   65.0  0.937154  0.125404 -0.169623E-01 -0.962378E+00  0.839072E+00  0.558557E-02  0.306338E+04
 458.0  62.5 0.85  0.975   65.0  0.655283  0.110636  0.120312E-01 -0.101515E+01  0.689761E+00  0.800020E-02  0.306338E+04
 458.0  62.5 0.85 -0.975   75.0  0.611437  0.020545 -0.374496E-01 -0.953313E+00  0.597700E+00  0.407821E-02  0.306338E+04
 458.0  62.5 0.85 -0.925   75.0  0.813274  0.025799 -0.161063E+00 -0.774599E+00  0.783716E+00 -0.589047E-02  0.306338E+04
 458.0  62.5 0.85 -0.875   75.0  0.954884  0.029737 -0.286590E+00 -0.592298E+00  0.961348E+00 -0.160193E-01  0.306338E+04
 458.0  62.5 0.85 -0.825   75.0  1.105770  0.033912 -0.405569E+00 -0.417087E+00  0.112557E+01 -0.256368E-01  0.306338E+04
 458.0  62.5 0.85 -0.775   75.0  1.232350  0.039229 -0.515097E+00 -0.253789E+00  0.127505E+01 -0.345044E-01  0.306338E+04
 458.0  62.5 0.85 -0.725   75.0  1.332310  0.043641 -0.613939E+00 -0.104928E+00  0.140961E+01 -0.425174E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   75.0  1.450230  0.049418 -0.701643E+00  0.282355E-01  0.152954E+01 -0.496351E-01  0.306338E+04
 458.0  62.5 0.85 -0.625   75.0  1.548170  0.055452 -0.778187E+00  0.145211E+00  0.163539E+01 -0.558524E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   75.0  1.549980  0.058650 -0.843804E+00  0.246006E+00  0.172781E+01 -0.611858E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   75.0  1.690970  0.070275 -0.898877E+00  0.330951E+00  0.180752E+01 -0.656646E-01  0.306338E+04
 458.0  62.5 0.85 -0.475   75.0  1.866690  0.082478 -0.943878E+00  0.400584E+00  0.187523E+01 -0.693259E-01  0.306338E+04
 458.0  62.5 0.85 -0.425   75.0  2.002390  0.095022 -0.979329E+00  0.455573E+00  0.193162E+01 -0.722111E-01  0.306338E+04
 458.0  62.5 0.85 -0.375   75.0  1.860230  0.098355 -0.100577E+01  0.496665E+00  0.197736E+01 -0.743638E-01  0.306338E+04
 458.0  62.5 0.85 -0.325   75.0  1.883980  0.100860 -0.102376E+01  0.524649E+00  0.201309E+01 -0.758282E-01  0.306338E+04
 458.0  62.5 0.85 -0.275   75.0  2.049560  0.108325 -0.103383E+01  0.540330E+00  0.203938E+01 -0.766482E-01  0.306338E+04
 458.0  62.5 0.85 -0.225   75.0  2.119820  0.116873 -0.103651E+01  0.544515E+00  0.205678E+01 -0.768670E-01  0.306338E+04
 458.0  62.5 0.85 -0.175   75.0  2.106670  0.114489 -0.103233E+01  0.537998E+00  0.206579E+01 -0.765262E-01  0.306338E+04
 458.0  62.5 0.85 -0.125   75.0  2.075620  0.117870 -0.102177E+01  0.521557E+00  0.206686E+01 -0.756665E-01  0.306338E+04
 458.0  62.5 0.85 -0.075   75.0  2.139640  0.125495 -0.100531E+01  0.495952E+00  0.206042E+01 -0.743265E-01  0.306338E+04
 458.0  62.5 0.85 -0.025   75.0  1.852470  0.116216 -0.983414E+00  0.461917E+00  0.204684E+01 -0.725437E-01  0.306338E+04
 458.0  62.5 0.85  0.025   75.0  1.835860  0.115826 -0.956510E+00  0.420163E+00  0.202646E+01 -0.703539E-01  0.306338E+04
 458.0  62.5 0.85  0.075   75.0  1.931200  0.122301 -0.925020E+00  0.371379E+00  0.199961E+01 -0.677914E-01  0.306338E+04
 458.0  62.5 0.85  0.125   75.0  2.110290  0.128200 -0.889349E+00  0.316233E+00  0.196657E+01 -0.648896E-01  0.306338E+04
 458.0  62.5 0.85  0.175   75.0  1.922730  0.123483 -0.849884E+00  0.255369E+00  0.192760E+01 -0.616802E-01  0.306338E+04
 458.0  62.5 0.85  0.225   75.0  1.851340  0.117683 -0.807002E+00  0.189416E+00  0.188294E+01 -0.581941E-01  0.306338E+04
 458.0  62.5 0.85  0.275   75.0  1.952600  0.120270 -0.761064E+00  0.118985E+00  0.183281E+01 -0.544612E-01  0.306338E+04
 458.0  62.5 0.85  0.325   75.0  1.961390  0.121070 -0.712425E+00  0.446716E-01  0.177743E+01 -0.505106E-01  0.306338E+04
 458.0  62.5 0.85  0.375   75.0  1.719090  0.108043 -0.661429E+00 -0.329409E-01  0.171700E+01 -0.463707E-01  0.306338E+04
 458.0  62.5 0.85  0.425   75.0  1.701570  0.108840 -0.608417E+00 -0.113279E+00  0.165169E+01 -0.420695E-01  0.306338E+04
 458.0  62.5 0.85  0.475   75.0  1.627280  0.104703 -0.553724E+00 -0.195775E+00  0.158172E+01 -0.376348E-01  0.306338E+04
 458.0  62.5 0.85  0.525   75.0  1.606100  0.108059 -0.497687E+00 -0.279866E+00  0.150724E+01 -0.330940E-01  0.306338E+04
 458.0  62.5 0.85  0.575   75.0  1.624650  0.110926 -0.440647E+00 -0.364989E+00  0.142847E+01 -0.284753E-01  0.306338E+04
 458.0  62.5 0.85  0.625   75.0  1.276860  0.098766 -0.382954E+00 -0.450570E+00  0.134559E+01 -0.238075E-01  0.306338E+04
 458.0  62.5 0.85  0.675   75.0  1.367640  0.111110 -0.324980E+00 -0.536023E+00  0.125880E+01 -0.191207E-01  0.306338E+04
 458.0  62.5 0.85  0.725   75.0  1.280480  0.101108 -0.267130E+00 -0.620728E+00  0.116829E+01 -0.144479E-01  0.306338E+04
 458.0  62.5 0.85  0.775   75.0  1.211960  0.114963 -0.209869E+00 -0.704013E+00  0.107426E+01 -0.982661E-02  0.306338E+04
 458.0  62.5 0.85  0.825   75.0  1.072960  0.111843 -0.153778E+00 -0.785109E+00  0.976837E+00 -0.530314E-02  0.306338E+04
 458.0  62.5 0.85  0.875   75.0  0.822280  0.105785 -0.996691E-01 -0.863052E+00  0.876020E+00 -0.941592E-03  0.306338E+04
 458.0  62.5 0.85  0.925   75.0  0.994042  0.116594 -0.489579E-01 -0.936427E+00  0.771253E+00  0.314839E-02  0.306338E+04
 458.0  62.5 0.85  0.975   75.0  0.643016  0.099247 -0.557206E-02 -0.100217E+01  0.658966E+00  0.666848E-02  0.306338E+04
 458.0  62.5 0.85 -0.975   85.0  0.658350  0.021376 -0.622076E-01 -0.941055E+00  0.603084E+00  0.224745E-02  0.306338E+04
 458.0  62.5 0.85 -0.925   85.0  0.801856  0.024105 -0.192927E+00 -0.774265E+00  0.772864E+00 -0.813789E-02  0.306338E+04
 458.0  62.5 0.85 -0.875   85.0  0.957343  0.028258 -0.312036E+00 -0.622126E+00  0.921785E+00 -0.176020E-01  0.306338E+04
 458.0  62.5 0.85 -0.825   85.0  1.054320  0.031417 -0.418187E+00 -0.486093E+00  0.105091E+01 -0.260396E-01  0.306338E+04
 458.0  62.5 0.85 -0.775   85.0  1.172530  0.034317 -0.511736E+00 -0.365874E+00  0.116212E+01 -0.334779E-01  0.306338E+04
 458.0  62.5 0.85 -0.725   85.0  1.243790  0.036671 -0.593408E+00 -0.260682E+00  0.125731E+01 -0.399734E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   85.0  1.284410  0.040111 -0.664024E+00 -0.169573E+00  0.133823E+01 -0.455908E-01  0.306338E+04
 458.0  62.5 0.85 -0.625   85.0  1.363990  0.044105 -0.724401E+00 -0.915693E-01  0.140644E+01 -0.503945E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   85.0  1.387360  0.046662 -0.775318E+00 -0.257199E-01  0.146331E+01 -0.544459E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   85.0  1.490140  0.051865 -0.817501E+00  0.288771E-01  0.151004E+01 -0.578027E-01  0.306338E+04
 458.0  62.5 0.85 -0.475   85.0  1.512400  0.057682 -0.851619E+00  0.730622E-01  0.154769E+01 -0.605179E-01  0.306338E+04
 458.0  62.5 0.85 -0.425   85.0  1.451340  0.057866 -0.878285E+00  0.107612E+00  0.157718E+01 -0.626402E-01  0.306338E+04
 458.0  62.5 0.85 -0.375   85.0  1.616400  0.069074 -0.898060E+00  0.133241E+00  0.159930E+01 -0.642140E-01  0.306338E+04
 458.0  62.5 0.85 -0.325   85.0  1.568890  0.067466 -0.911454E+00  0.150605E+00  0.161475E+01 -0.652801E-01  0.306338E+04
 458.0  62.5 0.85 -0.275   85.0  1.593090  0.066378 -0.918934E+00  0.160304E+00  0.162413E+01 -0.658755E-01  0.306338E+04
 458.0  62.5 0.85 -0.225   85.0  1.501630  0.064086 -0.920927E+00  0.162888E+00  0.162796E+01 -0.660341E-01  0.306338E+04
 458.0  62.5 0.85 -0.175   85.0  1.613020  0.067710 -0.917823E+00  0.158862E+00  0.162670E+01 -0.657870E-01  0.306338E+04
 458.0  62.5 0.85 -0.125   85.0  1.564240  0.067131 -0.909977E+00  0.148690E+00  0.162075E+01 -0.651625E-01  0.306338E+04
 458.0  62.5 0.85 -0.075   85.0  1.591560  0.070144 -0.897718E+00  0.132798E+00  0.161043E+01 -0.641868E-01  0.306338E+04
 458.0  62.5 0.85 -0.025   85.0  1.632520  0.071063 -0.881347E+00  0.111579E+00  0.159604E+01 -0.628838E-01  0.306338E+04
 458.0  62.5 0.85  0.025   85.0  1.337020  0.061219 -0.861141E+00  0.853980E-01  0.157783E+01 -0.612757E-01  0.306338E+04
 458.0  62.5 0.85  0.075   85.0  1.389140  0.063024 -0.837359E+00  0.545911E-01  0.155601E+01 -0.593830E-01  0.306338E+04
 458.0  62.5 0.85  0.125   85.0  1.454450  0.066598 -0.810237E+00  0.194729E-01  0.153075E+01 -0.572247E-01  0.306338E+04
 458.0  62.5 0.85  0.175   85.0  1.555550  0.070593 -0.779999E+00 -0.196632E-01  0.150220E+01 -0.548184E-01  0.306338E+04
 458.0  62.5 0.85  0.225   85.0  1.352870  0.062165 -0.746851E+00 -0.625421E-01  0.147048E+01 -0.521808E-01  0.306338E+04
 458.0  62.5 0.85  0.275   85.0  1.481370  0.069688 -0.710989E+00 -0.108904E+00  0.143568E+01 -0.493274E-01  0.306338E+04
 458.0  62.5 0.85  0.325   85.0  1.237650  0.060941 -0.672596E+00 -0.158503E+00  0.139786E+01 -0.462728E-01  0.306338E+04
 458.0  62.5 0.85  0.375   85.0  1.290770  0.066871 -0.631846E+00 -0.211105E+00  0.135709E+01 -0.430310E-01  0.306338E+04
 458.0  62.5 0.85  0.425   85.0  1.254130  0.067658 -0.588906E+00 -0.266485E+00  0.131339E+01 -0.396154E-01  0.306338E+04
 458.0  62.5 0.85  0.475   85.0  1.298160  0.071736 -0.543937E+00 -0.324423E+00  0.126677E+01 -0.360388E-01  0.306338E+04
 458.0  62.5 0.85  0.525   85.0  1.200350  0.070940 -0.497095E+00 -0.384708E+00  0.121723E+01 -0.323136E-01  0.306338E+04
 458.0  62.5 0.85  0.575   85.0  1.002870  0.068152 -0.448535E+00 -0.447127E+00  0.116475E+01 -0.284524E-01  0.306338E+04
 458.0  62.5 0.85  0.625   85.0  0.973039  0.072445 -0.398411E+00 -0.511469E+00  0.110930E+01 -0.244674E-01  0.306338E+04
 458.0  62.5 0.85  0.675   85.0  0.965202  0.073692 -0.346884E+00 -0.577515E+00  0.105082E+01 -0.203716E-01  0.306338E+04
 458.0  62.5 0.85  0.725   85.0  1.114240  0.090192 -0.294124E+00 -0.645037E+00  0.989262E+00 -0.161786E-01  0.306338E+04
 458.0  62.5 0.85  0.775   85.0  1.005820  0.087863 -0.240322E+00 -0.713785E+00  0.924528E+00 -0.119034E-01  0.306338E+04
 458.0  62.5 0.85  0.825   85.0  0.812718  0.088457 -0.185707E+00 -0.783472E+00  0.856502E+00 -0.756435E-02  0.306338E+04
 458.0  62.5 0.85  0.875   85.0  0.766487  0.090818 -0.130590E+00 -0.853736E+00  0.784998E+00 -0.318587E-02  0.306338E+04
 458.0  62.5 0.85  0.925   85.0  0.570917  0.084072 -0.754908E-01 -0.924050E+00  0.709631E+00  0.119174E-02  0.306338E+04
 458.0  62.5 0.85  0.975   85.0  0.846175  0.160585 -0.217886E-01 -0.993298E+00  0.628982E+00  0.546338E-02  0.306338E+04
 458.0  62.5 0.85 -0.975   95.0  0.651077  0.020892 -0.825388E-01 -0.938791E+00  0.606748E+00  0.799018E-03  0.306338E+04
 458.0  62.5 0.85 -0.925   95.0  0.786966  0.023681 -0.214511E+00 -0.796735E+00  0.760835E+00 -0.950035E-02  0.306338E+04
 458.0  62.5 0.85 -0.875   95.0  0.948645  0.028228 -0.325554E+00 -0.678503E+00  0.886480E+00 -0.181572E-01  0.306338E+04
 458.0  62.5 0.85 -0.825   95.0  0.966568  0.028987 -0.420402E+00 -0.578608E+00  0.989688E+00 -0.255438E-01  0.306338E+04
 458.0  62.5 0.85 -0.775   95.0  1.139510  0.033894 -0.501643E+00 -0.493831E+00  0.107446E+01 -0.318652E-01  0.306338E+04
 458.0  62.5 0.85 -0.725   95.0  1.077420  0.032384 -0.571118E+00 -0.421891E+00  0.114383E+01 -0.372671E-01  0.306338E+04
 458.0  62.5 0.85 -0.675   95.0  1.153760  0.036303 -0.630254E+00 -0.361051E+00  0.120019E+01 -0.418624E-01  0.306338E+04
 458.0  62.5 0.85 -0.625   95.0  1.243630  0.039377 -0.680206E+00 -0.309933E+00  0.124547E+01 -0.457421E-01  0.306338E+04
 458.0  62.5 0.85 -0.575   95.0  1.239180  0.040405 -0.721934E+00 -0.267420E+00  0.128128E+01 -0.489816E-01  0.306338E+04
 458.0  62.5 0.85 -0.525   95.0  1.293310  0.043715 -0.756248E+00 -0.232587E+00  0.130892E+01 -0.516447E-01  0.306338E+04
 458.0  62.5 0.85 -0.475   95.0  1.144170  0.043011 -0.783841E+00 -0.204657E+00  0.132949E+01 -0.537857E-01  0.306338E+04
 458.0  62.5 0.85 -0.425   95.0  1.228510  0.046945 -0.805312E+00 -0.182974E+00  0.134390E+01 -0.554512E-01  0.306338E+04
 458.0  62.5 0.85 -0.375   95.0  1.270020  0.051717 -0.821182E+00 -0.166975E+00  0.135292E+01 -0.566821E-01  0.306338E+04
 458.0  62.5 0.85 -0.325   95.0  1.416280  0.055324 -0.831907E+00 -0.156176E+00  0.135721E+01 -0.575139E-01  0.306338E+04
 458.0  62.5 0.85 -0.275   95.0  1.305800  0.051029 -0.837888E+00 -0.150158E+00  0.135732E+01 -0.579777E-01  0.306338E+04
 458.0  62.5 0.85 -0.225   95.0  1.332630  0.051910 -0.839480E+00 -0.148556E+00  0.135371E+01 -0.581012E-01  0.306338E+04
 458.0  62.5 0.85 -0.175   95.0  1.310130  0.051463 -0.836999E+00 -0.151051E+00  0.134677E+01 -0.579088E-01  0.306338E+04
 458.0  62.5 0.85 -0.125   95.0  1.233800  0.049778 -0.830725E+00 -0.157365E+00  0.133683E+01 -0.574222E-01  0.306338E+04
 458.0  62.5 0.85 -0.075   95.0  1.261100  0.050331 -0.820908E+00 -0.167251E+00  0.132418E+01 -0.566609E-01  0.306338E+04
 458.0  62.5 0.85 -0.025   95.0  1.307830  0.051505 -0.807772E+00 -0.180492E+00  0.130906E+01 -0.556420E-01  0.306338E+04
 458.0  62.5 0.85  0.025   95.0  1.335090  0.053291 -0.791517E+00 -0.196900E+00  0.129165E+01 -0.543812E-01  0.306338E+04
 458.0  62.5 0.85  0.075   95.0  1.192730  0.048198 -0.772325E+00 -0.216305E+00  0.127212E+01 -0.528922E-01  0.306338E+04
 458.0  62.5 0.85  0.125   95.0  1.235040  0.050725 -0.750355E+00 -0.238561E+00  0.125059E+01 -0.511874E-01  0.306338E+04
 458.0  62.5 0.85  0.175   95.0  1.212090  0.049700 -0.725753E+00 -0.263538E+00  0.122718E+01 -0.492781E-01  0.306338E+04
 458.0  62.5 0.85  0.225   95.0  1.159700  0.049217 -0.698648E+00 -0.291123E+00  0.120195E+01 -0.471740E-01  0.306338E+04
 458.0  62.5 0.85  0.275   95.0  1.100290  0.049173 -0.669156E+00 -0.321220E+00  0.117496E+01 -0.448840E-01  0.306338E+04
 458.0  62.5 0.85  0.325   95.0  1.132700  0.051912 -0.637379E+00 -0.353744E+00  0.114625E+01 -0.424159E-01  0.306338E+04
 458.0  62.5 0.85  0.375   95.0  1.051440  0.050819 -0.603408E+00 -0.388627E+00  0.111583E+01 -0.397766E-01  0.306338E+04
 458.0  62.5 0.85  0.425   95.0  1.071940  0.054631 -0.567321E+00 -0.425810E+00  0.108370E+01 -0.369720E-01  0.306338E+04
 458.0  62.5 0.85  0.475   95.0  1.033690  0.056407 -0.529184E+00 -0.465252E+00  0.104982E+01 -0.340071E-01  0.306338E+04
 458.0  62.5 0.85  0.525   95.0  1.006290  0.059266 -0.489054E+00 -0.506922E+00  0.101417E+01 -0.308860E-01  0.306338E+04
 458.0  62.5 0.85  0.575   95.0  1.028430  0.065455 -0.446972E+00 -0.550803E+00  0.976680E+00 -0.276118E-01  0.306338E+04
 458.0  62.5 0.85  0.625   95.0  0.965560  0.068466 -0.402966E+00 -0.596896E+00  0.937273E+00 -0.241865E-01  0.306338E+04
 458.0  62.5 0.85  0.675   95.0  0.977166  0.073612 -0.357050E+00 -0.645220E+00  0.895859E+00 -0.206108E-01  0.306338E+04
 458.0  62.5 0.85  0.725   95.0  0.798204  0.075893 -0.309213E+00 -0.695816E+00  0.852327E+00 -0.168839E-01  0.306338E+04
 458.0  62.5 0.85  0.775   95.0  0.904096  0.086411 -0.259416E+00 -0.748758E+00  0.806557E+00 -0.130022E-01  0.306338E+04
 458.0  62.5 0.85  0.825   95.0  0.850066  0.088249 -0.207571E+00 -0.804169E+00  0.758426E+00 -0.895895E-02  0.306338E+04
 458.0  62.5 0.85  0.875   95.0  0.770301  0.091815 -0.153500E+00 -0.862253E+00  0.707848E+00 -0.474003E-02  0.306338E+04
 458.0  62.5 0.85  0.925   95.0  0.797558  0.101698 -0.968111E-01 -0.923388E+00  0.654898E+00 -0.315107E-03  0.306338E+04
 458.0  62.5 0.85  0.975   95.0  0.794500  0.170915 -0.362424E-01 -0.988550E+00  0.600646E+00  0.441155E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  105.0  0.652515  0.020779 -0.988125E-01 -0.944500E+00  0.608986E+00 -0.307376E-03  0.306338E+04
 458.0  62.5 0.85 -0.925  105.0  0.712642  0.022276 -0.228688E+00 -0.833855E+00  0.748745E+00 -0.102377E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  105.0  0.852091  0.025702 -0.331764E+00 -0.749064E+00  0.855908E+00 -0.180976E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  105.0  0.917737  0.027696 -0.417343E+00 -0.680812E+00  0.940024E+00 -0.246082E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  105.0  0.986529  0.029405 -0.489363E+00 -0.624802E+00  0.100631E+01 -0.300772E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  105.0  1.087960  0.033161 -0.550211E+00 -0.578442E+00  0.105831E+01 -0.346910E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  105.0  1.018150  0.032109 -0.601553E+00 -0.539975E+00  0.109867E+01 -0.385795E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  105.0  1.124840  0.035717 -0.644639E+00 -0.508134E+00  0.112940E+01 -0.418396E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  105.0  1.060390  0.035944 -0.680453E+00 -0.481961E+00  0.115209E+01 -0.445474E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  105.0  1.190220  0.041131 -0.709793E+00 -0.460713E+00  0.116803E+01 -0.467643E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  105.0  1.136340  0.042681 -0.733318E+00 -0.443799E+00  0.117827E+01 -0.485410E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  105.0  1.115400  0.044419 -0.751584E+00 -0.430739E+00  0.118366E+01 -0.499200E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  105.0  1.085780  0.045423 -0.765063E+00 -0.421143E+00  0.118490E+01 -0.509373E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  105.0  1.139620  0.046072 -0.774162E+00 -0.414685E+00  0.118258E+01 -0.516239E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  105.0  1.183380  0.047236 -0.779234E+00 -0.411092E+00  0.117720E+01 -0.520066E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  105.0  1.152380  0.046414 -0.780583E+00 -0.410136E+00  0.116916E+01 -0.521084E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  105.0  1.157700  0.046032 -0.778480E+00 -0.411625E+00  0.115880E+01 -0.519497E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  105.0  1.070690  0.043929 -0.773160E+00 -0.415395E+00  0.114641E+01 -0.515483E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  105.0  1.069120  0.043844 -0.764831E+00 -0.421308E+00  0.113223E+01 -0.509198E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  105.0  1.116900  0.045176 -0.753674E+00 -0.429249E+00  0.111646E+01 -0.500778E-01  0.306338E+04
 458.0  62.5 0.85  0.025  105.0  1.119580  0.045634 -0.739852E+00 -0.439119E+00  0.109927E+01 -0.490344E-01  0.306338E+04
 458.0  62.5 0.85  0.075  105.0  1.046280  0.044822 -0.723506E+00 -0.450840E+00  0.108079E+01 -0.478001E-01  0.306338E+04
 458.0  62.5 0.85  0.125  105.0  0.928550  0.039661 -0.704761E+00 -0.464345E+00  0.106112E+01 -0.463842E-01  0.306338E+04
 458.0  62.5 0.85  0.175  105.0  1.026670  0.043227 -0.683723E+00 -0.479584E+00  0.104036E+01 -0.447945E-01  0.306338E+04
 458.0  62.5 0.85  0.225  105.0  1.049280  0.044223 -0.660486E+00 -0.496520E+00  0.101857E+01 -0.430380E-01  0.306338E+04
 458.0  62.5 0.85  0.275  105.0  0.977419  0.043758 -0.635128E+00 -0.515129E+00  0.995792E+00 -0.411202E-01  0.306338E+04
 458.0  62.5 0.85  0.325  105.0  0.947616  0.044394 -0.607713E+00 -0.535398E+00  0.972063E+00 -0.390458E-01  0.306338E+04
 458.0  62.5 0.85  0.375  105.0  0.959705  0.047393 -0.578292E+00 -0.557331E+00  0.947393E+00 -0.368183E-01  0.306338E+04
 458.0  62.5 0.85  0.425  105.0  0.940763  0.048999 -0.546901E+00 -0.580942E+00  0.921781E+00 -0.344402E-01  0.306338E+04
 458.0  62.5 0.85  0.475  105.0  0.841866  0.048143 -0.513558E+00 -0.606265E+00  0.895212E+00 -0.319126E-01  0.306338E+04
 458.0  62.5 0.85  0.525  105.0  0.965096  0.056860 -0.478268E+00 -0.633349E+00  0.867657E+00 -0.292353E-01  0.306338E+04
 458.0  62.5 0.85  0.575  105.0  0.713311  0.051055 -0.441012E+00 -0.662265E+00  0.839073E+00 -0.264065E-01  0.306338E+04
 458.0  62.5 0.85  0.625  105.0  0.825298  0.062025 -0.401745E+00 -0.693112E+00  0.809408E+00 -0.234225E-01  0.306338E+04
 458.0  62.5 0.85  0.675  105.0  0.710413  0.061446 -0.360390E+00 -0.726023E+00  0.778600E+00 -0.202768E-01  0.306338E+04
 458.0  62.5 0.85  0.725  105.0  0.732497  0.068541 -0.316819E+00 -0.761181E+00  0.746588E+00 -0.169593E-01  0.306338E+04
 458.0  62.5 0.85  0.775  105.0  0.637645  0.069377 -0.270833E+00 -0.798839E+00  0.713322E+00 -0.134539E-01  0.306338E+04
 458.0  62.5 0.85  0.825  105.0  0.687045  0.077856 -0.222106E+00 -0.839366E+00  0.678803E+00 -0.973509E-02  0.306338E+04
 458.0  62.5 0.85  0.875  105.0  0.724888  0.087230 -0.170063E+00 -0.883342E+00  0.643193E+00 -0.575845E-02  0.306338E+04
 458.0  62.5 0.85  0.925  105.0  0.579302  0.087158 -0.113520E+00 -0.931815E+00  0.607205E+00 -0.143300E-02  0.306338E+04
 458.0  62.5 0.85  0.975  105.0  0.544939  0.131952 -0.487654E-01 -0.987498E+00  0.574581E+00  0.352178E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  115.0  0.650978  0.021547 -0.111558E+00 -0.955839E+00  0.610137E+00 -0.112554E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  115.0  0.735030  0.022474 -0.237709E+00 -0.878816E+00  0.737374E+00 -0.105565E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  115.0  0.841352  0.025200 -0.333699E+00 -0.824845E+00  0.830092E+00 -0.177000E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  115.0  0.912835  0.027254 -0.411967E+00 -0.783538E+00  0.900139E+00 -0.235056E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  115.0  0.907217  0.027702 -0.477169E+00 -0.750783E+00  0.953336E+00 -0.283304E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  115.0  1.031350  0.031599 -0.531905E+00 -0.724340E+00  0.993414E+00 -0.323733E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  115.0  1.001280  0.032618 -0.577893E+00 -0.702811E+00  0.102302E+01 -0.357652E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  115.0  1.034280  0.034174 -0.616370E+00 -0.685247E+00  0.104415E+01 -0.386000E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  115.0  1.058770  0.036240 -0.648286E+00 -0.670974E+00  0.105831E+01 -0.409492E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  115.0  0.966290  0.034997 -0.674390E+00 -0.659489E+00  0.106674E+01 -0.428694E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  115.0  1.045000  0.040913 -0.695298E+00 -0.650410E+00  0.107039E+01 -0.444064E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  115.0  1.033140  0.042344 -0.711517E+00 -0.643437E+00  0.107006E+01 -0.455984E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  115.0  1.053280  0.045691 -0.723479E+00 -0.638333E+00  0.106639E+01 -0.464772E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  115.0  0.989806  0.042073 -0.731551E+00 -0.634907E+00  0.105990E+01 -0.470700E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  115.0  0.989534  0.041876 -0.736049E+00 -0.633005E+00  0.105104E+01 -0.474003E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  115.0  1.039070  0.042802 -0.737246E+00 -0.632499E+00  0.104018E+01 -0.474882E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  115.0  0.996187  0.041850 -0.735381E+00 -0.633287E+00  0.102761E+01 -0.473513E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  115.0  0.993565  0.042587 -0.730662E+00 -0.635284E+00  0.101360E+01 -0.470047E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  115.0  1.024330  0.042855 -0.723273E+00 -0.638421E+00  0.998344E+00 -0.464620E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  115.0  0.883542  0.040474 -0.713373E+00 -0.642643E+00  0.982028E+00 -0.457347E-01  0.306338E+04
 458.0  62.5 0.85  0.025  115.0  0.982669  0.043192 -0.701101E+00 -0.647908E+00  0.964797E+00 -0.448330E-01  0.306338E+04
 458.0  62.5 0.85  0.075  115.0  0.949861  0.040863 -0.686580E+00 -0.654183E+00  0.946770E+00 -0.437657E-01  0.306338E+04
 458.0  62.5 0.85  0.125  115.0  0.839700  0.038856 -0.669916E+00 -0.661446E+00  0.928045E+00 -0.425403E-01  0.306338E+04
 458.0  62.5 0.85  0.175  115.0  0.853669  0.039284 -0.651197E+00 -0.669685E+00  0.908703E+00 -0.411634E-01  0.306338E+04
 458.0  62.5 0.85  0.225  115.0  0.818389  0.037949 -0.630500E+00 -0.678896E+00  0.888806E+00 -0.396402E-01  0.306338E+04
 458.0  62.5 0.85  0.275  115.0  0.820952  0.039815 -0.607885E+00 -0.689087E+00  0.868400E+00 -0.379751E-01  0.306338E+04
 458.0  62.5 0.85  0.325  115.0  0.840543  0.042382 -0.583401E+00 -0.700272E+00  0.847521E+00 -0.361711E-01  0.306338E+04
 458.0  62.5 0.85  0.375  115.0  0.863083  0.044475 -0.557078E+00 -0.712481E+00  0.826192E+00 -0.342305E-01  0.306338E+04
 458.0  62.5 0.85  0.425  115.0  0.829713  0.046528 -0.528934E+00 -0.725752E+00  0.804424E+00 -0.321540E-01  0.306338E+04
 458.0  62.5 0.85  0.475  115.0  0.793876  0.047931 -0.498968E+00 -0.740142E+00  0.782221E+00 -0.299413E-01  0.306338E+04
 458.0  62.5 0.85  0.525  115.0  0.705933  0.046611 -0.467156E+00 -0.755722E+00  0.759578E+00 -0.275901E-01  0.306338E+04
 458.0  62.5 0.85  0.575  115.0  0.757408  0.054532 -0.433452E+00 -0.772587E+00  0.736487E+00 -0.250966E-01  0.306338E+04
 458.0  62.5 0.85  0.625  115.0  0.705020  0.058192 -0.397773E+00 -0.790862E+00  0.712936E+00 -0.224540E-01  0.306338E+04
 458.0  62.5 0.85  0.675  115.0  0.735747  0.059696 -0.359993E+00 -0.810712E+00  0.688918E+00 -0.196522E-01  0.306338E+04
 458.0  62.5 0.85  0.725  115.0  0.677427  0.060103 -0.319918E+00 -0.832360E+00  0.664445E+00 -0.166760E-01  0.306338E+04
 458.0  62.5 0.85  0.775  115.0  0.542525  0.064724 -0.277245E+00 -0.856118E+00  0.639575E+00 -0.135021E-01  0.306338E+04
 458.0  62.5 0.85  0.825  115.0  0.621817  0.072567 -0.231490E+00 -0.882449E+00  0.614478E+00 -0.100927E-01  0.306338E+04
 458.0  62.5 0.85  0.875  115.0  0.652233  0.081017 -0.181792E+00 -0.912096E+00  0.589619E+00 -0.638222E-02  0.306338E+04
 458.0  62.5 0.85  0.925  115.0  0.637771  0.086732 -0.126343E+00 -0.946463E+00  0.566403E+00 -0.223329E-02  0.306338E+04
 458.0  62.5 0.85  0.975  115.0  0.922506  0.166624 -0.593395E-01 -0.989406E+00  0.551225E+00  0.279020E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  125.0  0.634588  0.020804 -0.121339E+00 -0.970451E+00  0.610527E+00 -0.171172E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  125.0  0.735170  0.022295 -0.243247E+00 -0.926132E+00  0.727223E+00 -0.106133E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  125.0  0.823235  0.024858 -0.333305E+00 -0.899294E+00  0.808808E+00 -0.171477E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  125.0  0.832738  0.025131 -0.405949E+00 -0.880462E+00  0.868497E+00 -0.223987E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  125.0  0.925717  0.027579 -0.466153E+00 -0.866417E+00  0.912343E+00 -0.267395E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  125.0  0.898660  0.027946 -0.516553E+00 -0.855586E+00  0.944080E+00 -0.303669E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  125.0  0.943220  0.030390 -0.558830E+00 -0.847075E+00  0.966294E+00 -0.334056E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  125.0  0.983477  0.033216 -0.594170E+00 -0.840321E+00  0.980889E+00 -0.359431E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  125.0  0.943396  0.033310 -0.623466E+00 -0.834951E+00  0.989317E+00 -0.380451E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  125.0  1.016850  0.036723 -0.647420E+00 -0.830704E+00  0.992714E+00 -0.397628E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  125.0  0.954472  0.038598 -0.666602E+00 -0.827390E+00  0.991985E+00 -0.411376E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  125.0  1.009690  0.043106 -0.681481E+00 -0.824872E+00  0.987857E+00 -0.422037E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  125.0  0.979182  0.044000 -0.692454E+00 -0.823042E+00  0.980923E+00 -0.429898E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  125.0  0.949695  0.042125 -0.699858E+00 -0.821820E+00  0.971668E+00 -0.435200E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  125.0  0.968318  0.042668 -0.703983E+00 -0.821144E+00  0.960494E+00 -0.438155E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  125.0  0.894114  0.039925 -0.705081E+00 -0.820965E+00  0.947732E+00 -0.438941E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  125.0  0.957972  0.041589 -0.703370E+00 -0.821244E+00  0.933658E+00 -0.437716E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  125.0  0.878282  0.039526 -0.699043E+00 -0.821954E+00  0.918502E+00 -0.434616E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  125.0  0.919123  0.041318 -0.692265E+00 -0.823073E+00  0.902457E+00 -0.429762E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  125.0  0.849764  0.039692 -0.683183E+00 -0.824586E+00  0.885682E+00 -0.423257E-01  0.306338E+04
 458.0  62.5 0.85  0.025  125.0  0.874588  0.040300 -0.671926E+00 -0.826484E+00  0.868310E+00 -0.415192E-01  0.306338E+04
 458.0  62.5 0.85  0.075  125.0  0.808350  0.037919 -0.658605E+00 -0.828762E+00  0.850454E+00 -0.405645E-01  0.306338E+04
 458.0  62.5 0.85  0.125  125.0  0.769636  0.037463 -0.643315E+00 -0.831423E+00  0.832205E+00 -0.394685E-01  0.306338E+04
 458.0  62.5 0.85  0.175  125.0  0.790234  0.037895 -0.626138E+00 -0.834471E+00  0.813640E+00 -0.382367E-01  0.306338E+04
 458.0  62.5 0.85  0.225  125.0  0.692110  0.036559 -0.607141E+00 -0.837919E+00  0.794821E+00 -0.368740E-01  0.306338E+04
 458.0  62.5 0.85  0.275  125.0  0.773758  0.039132 -0.586378E+00 -0.841783E+00  0.775798E+00 -0.353839E-01  0.306338E+04
 458.0  62.5 0.85  0.325  125.0  0.713903  0.038408 -0.563890E+00 -0.846088E+00  0.756614E+00 -0.337690E-01  0.306338E+04
 458.0  62.5 0.85  0.375  125.0  0.724661  0.040874 -0.539701E+00 -0.850865E+00  0.737300E+00 -0.320311E-01  0.306338E+04
 458.0  62.5 0.85  0.425  125.0  0.644372  0.039230 -0.513820E+00 -0.856154E+00  0.717883E+00 -0.301703E-01  0.306338E+04
 458.0  62.5 0.85  0.475  125.0  0.630284  0.042169 -0.486237E+00 -0.862006E+00  0.698385E+00 -0.281857E-01  0.306338E+04
 458.0  62.5 0.85  0.525  125.0  0.749725  0.048156 -0.456921E+00 -0.868488E+00  0.678827E+00 -0.260745E-01  0.306338E+04
 458.0  62.5 0.85  0.575  125.0  0.580353  0.047467 -0.425812E+00 -0.875684E+00  0.659230E+00 -0.238319E-01  0.306338E+04
 458.0  62.5 0.85  0.625  125.0  0.611535  0.050623 -0.392811E+00 -0.883706E+00  0.639626E+00 -0.214502E-01  0.306338E+04
 458.0  62.5 0.85  0.675  125.0  0.644401  0.057790 -0.357768E+00 -0.892700E+00  0.620062E+00 -0.189178E-01  0.306338E+04
 458.0  62.5 0.85  0.725  125.0  0.663648  0.059878 -0.320454E+00 -0.902869E+00  0.600626E+00 -0.162171E-01  0.306338E+04
 458.0  62.5 0.85  0.775  125.0  0.589102  0.063740 -0.280512E+00 -0.914503E+00  0.581484E+00 -0.133209E-01  0.306338E+04
 458.0  62.5 0.85  0.825  125.0  0.610261  0.070391 -0.237357E+00 -0.928043E+00  0.562973E+00 -0.101849E-01  0.306338E+04
 458.0  62.5 0.85  0.875  125.0  0.536370  0.071705 -0.189939E+00 -0.944234E+00  0.545857E+00 -0.672978E-02  0.306338E+04
 458.0  62.5 0.85  0.925  125.0  0.759165  0.102616 -0.135995E+00 -0.964549E+00  0.532207E+00 -0.278592E-02  0.306338E+04
 458.0  62.5 0.85  0.975  125.0  0.963401  0.174393 -0.680412E-01 -0.993374E+00  0.530879E+00  0.220506E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  135.0  0.650106  0.021231 -0.128678E+00 -0.986156E+00  0.610444E+00 -0.211816E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  135.0  0.702590  0.021562 -0.246502E+00 -0.971465E+00  0.718581E+00 -0.105232E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  135.0  0.780094  0.022962 -0.331813E+00 -0.967570E+00  0.791732E+00 -0.165615E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  135.0  0.822252  0.024116 -0.400226E+00 -0.967044E+00  0.843839E+00 -0.213855E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  135.0  0.883578  0.026472 -0.456804E+00 -0.967863E+00  0.880986E+00 -0.253660E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  135.0  0.936624  0.028426 -0.504135E+00 -0.969218E+00  0.906835E+00 -0.286913E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  135.0  0.932940  0.029912 -0.543833E+00 -0.970733E+00  0.923884E+00 -0.314777E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  135.0  0.856754  0.029088 -0.577022E+00 -0.972219E+00  0.933955E+00 -0.338056E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  135.0  0.906973  0.032007 -0.604541E+00 -0.973581E+00  0.938425E+00 -0.357349E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  135.0  0.921579  0.034522 -0.627049E+00 -0.974772E+00  0.938368E+00 -0.373124E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  135.0  0.943460  0.037858 -0.645076E+00 -0.975771E+00  0.934635E+00 -0.385755E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  135.0  0.850880  0.039736 -0.659063E+00 -0.976570E+00  0.927906E+00 -0.395554E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  135.0  0.866396  0.042525 -0.669380E+00 -0.977173E+00  0.918735E+00 -0.402780E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  135.0  0.840477  0.041096 -0.676342E+00 -0.977586E+00  0.907575E+00 -0.407657E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  135.0  0.777168  0.039283 -0.680221E+00 -0.977818E+00  0.894798E+00 -0.410374E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  135.0  0.865174  0.042212 -0.681254E+00 -0.977880E+00  0.880712E+00 -0.411097E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  135.0  0.831761  0.040715 -0.679645E+00 -0.977783E+00  0.865574E+00 -0.409970E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  135.0  0.815905  0.040686 -0.675575E+00 -0.977540E+00  0.849595E+00 -0.407120E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  135.0  0.807629  0.042115 -0.669202E+00 -0.977163E+00  0.832955E+00 -0.402656E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  135.0  0.879701  0.044769 -0.660663E+00 -0.976663E+00  0.815803E+00 -0.396675E-01  0.306338E+04
 458.0  62.5 0.85  0.025  135.0  0.848917  0.043356 -0.650081E+00 -0.976054E+00  0.798264E+00 -0.389262E-01  0.306338E+04
 458.0  62.5 0.85  0.075  135.0  0.848705  0.043729 -0.637560E+00 -0.975350E+00  0.780443E+00 -0.380489E-01  0.306338E+04
 458.0  62.5 0.85  0.125  135.0  0.674589  0.037450 -0.623191E+00 -0.974564E+00  0.762428E+00 -0.370420E-01  0.306338E+04
 458.0  62.5 0.85  0.175  135.0  0.757758  0.041162 -0.607051E+00 -0.973711E+00  0.744295E+00 -0.359109E-01  0.306338E+04
 458.0  62.5 0.85  0.225  135.0  0.705048  0.039884 -0.589205E+00 -0.972809E+00  0.726106E+00 -0.346599E-01  0.306338E+04
 458.0  62.5 0.85  0.275  135.0  0.604888  0.037633 -0.569704E+00 -0.971876E+00  0.707914E+00 -0.332924E-01  0.306338E+04
 458.0  62.5 0.85  0.325  135.0  0.732200  0.042813 -0.548585E+00 -0.970934E+00  0.689768E+00 -0.318110E-01  0.306338E+04
 458.0  62.5 0.85  0.375  135.0  0.604272  0.039286 -0.525871E+00 -0.970009E+00  0.671707E+00 -0.302172E-01  0.306338E+04
 458.0  62.5 0.85  0.425  135.0  0.687497  0.043344 -0.501569E+00 -0.969132E+00  0.653771E+00 -0.285111E-01  0.306338E+04
 458.0  62.5 0.85  0.475  135.0  0.623779  0.042462 -0.475667E+00 -0.968338E+00  0.635997E+00 -0.266917E-01  0.306338E+04
 458.0  62.5 0.85  0.525  135.0  0.621989  0.044661 -0.448133E+00 -0.967676E+00  0.618426E+00 -0.247564E-01  0.306338E+04
 458.0  62.5 0.85  0.575  135.0  0.640175  0.048713 -0.418901E+00 -0.967205E+00  0.601106E+00 -0.227001E-01  0.306338E+04
 458.0  62.5 0.85  0.625  135.0  0.576045  0.048427 -0.387868E+00 -0.967003E+00  0.584104E+00 -0.205150E-01  0.306338E+04
 458.0  62.5 0.85  0.675  135.0  0.619384  0.057746 -0.354877E+00 -0.967176E+00  0.567514E+00 -0.181893E-01  0.306338E+04
 458.0  62.5 0.85  0.725  135.0  0.610866  0.062482 -0.319683E+00 -0.967876E+00  0.551489E+00 -0.157047E-01  0.306338E+04
 458.0  62.5 0.85  0.775  135.0  0.501525  0.057800 -0.281900E+00 -0.969326E+00  0.536288E+00 -0.130324E-01  0.306338E+04
 458.0  62.5 0.85  0.825  135.0  0.564964  0.069112 -0.240891E+00 -0.971882E+00  0.522399E+00 -0.101249E-01  0.306338E+04
 458.0  62.5 0.85  0.875  135.0  0.482967  0.065284 -0.195484E+00 -0.976178E+00  0.510849E+00 -0.689542E-02  0.306338E+04
 458.0  62.5 0.85  0.925  135.0  0.529695  0.079042 -0.143108E+00 -0.983564E+00  0.504294E+00 -0.315312E-02  0.306338E+04
 458.0  62.5 0.85  0.975  135.0  0.658351  0.139327 -0.749965E-01 -0.998455E+00  0.513740E+00  0.175080E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  145.0  0.619024  0.020464 -0.134022E+00 -0.100106E+01  0.610120E+00 -0.238965E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  145.0  0.739898  0.022585 -0.248314E+00 -0.101145E+01  0.711601E+00 -0.103692E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  145.0  0.780446  0.023078 -0.329992E+00 -0.102607E+01  0.778528E+00 -0.160210E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  145.0  0.815743  0.023549 -0.395311E+00 -0.103993E+01  0.825178E+00 -0.205256E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  145.0  0.826156  0.024254 -0.449309E+00 -0.105225E+01  0.857575E+00 -0.242434E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  145.0  0.930650  0.027979 -0.494497E+00 -0.106291E+01  0.879288E+00 -0.273521E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  145.0  0.862623  0.028189 -0.532419E+00 -0.107202E+01  0.892733E+00 -0.299598E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  145.0  0.916324  0.030660 -0.564141E+00 -0.107970E+01  0.899658E+00 -0.321407E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  145.0  0.897075  0.032362 -0.590459E+00 -0.108610E+01  0.901385E+00 -0.339500E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  145.0  0.865795  0.034677 -0.611994E+00 -0.109134E+01  0.898937E+00 -0.354303E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  145.0  0.927025  0.041419 -0.629249E+00 -0.109554E+01  0.893123E+00 -0.366165E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  145.0  0.913247  0.046257 -0.642642E+00 -0.109880E+01  0.884592E+00 -0.375372E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  145.0  0.748426  0.044770 -0.652522E+00 -0.110120E+01  0.873869E+00 -0.382164E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  145.0  0.868591  0.047896 -0.659191E+00 -0.110282E+01  0.861382E+00 -0.386749E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  145.0  0.795592  0.045898 -0.662908E+00 -0.110372E+01  0.847484E+00 -0.389304E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  145.0  0.825423  0.047390 -0.663897E+00 -0.110396E+01  0.832465E+00 -0.389984E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  145.0  0.758172  0.045072 -0.662356E+00 -0.110359E+01  0.816567E+00 -0.388924E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  145.0  0.864733  0.051538 -0.658457E+00 -0.110264E+01  0.799992E+00 -0.386244E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  145.0  0.809493  0.048776 -0.652352E+00 -0.110116E+01  0.782909E+00 -0.382047E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  145.0  0.707086  0.046684 -0.644174E+00 -0.109917E+01  0.765459E+00 -0.376425E-01  0.306338E+04
 458.0  62.5 0.85  0.025  145.0  0.775229  0.049440 -0.634041E+00 -0.109671E+01  0.747761E+00 -0.369459E-01  0.306338E+04
 458.0  62.5 0.85  0.075  145.0  0.862601  0.051535 -0.622054E+00 -0.109379E+01  0.729917E+00 -0.361219E-01  0.306338E+04
 458.0  62.5 0.85  0.125  145.0  0.788505  0.050596 -0.608302E+00 -0.109044E+01  0.712013E+00 -0.351765E-01  0.306338E+04
 458.0  62.5 0.85  0.175  145.0  0.641149  0.044082 -0.592860E+00 -0.108668E+01  0.694121E+00 -0.341150E-01  0.306338E+04
 458.0  62.5 0.85  0.225  145.0  0.652894  0.045117 -0.575791E+00 -0.108253E+01  0.676306E+00 -0.329416E-01  0.306338E+04
 458.0  62.5 0.85  0.275  145.0  0.623405  0.043569 -0.557145E+00 -0.107800E+01  0.658624E+00 -0.316598E-01  0.306338E+04
 458.0  62.5 0.85  0.325  145.0  0.634230  0.044339 -0.536959E+00 -0.107311E+01  0.641126E+00 -0.302720E-01  0.306338E+04
 458.0  62.5 0.85  0.375  145.0  0.630571  0.046796 -0.515257E+00 -0.106788E+01  0.623859E+00 -0.287798E-01  0.306338E+04
 458.0  62.5 0.85  0.425  145.0  0.640617  0.046224 -0.492047E+00 -0.106233E+01  0.606870E+00 -0.271836E-01  0.306338E+04
 458.0  62.5 0.85  0.475  145.0  0.614292  0.047288 -0.467316E+00 -0.105647E+01  0.590210E+00 -0.254824E-01  0.306338E+04
 458.0  62.5 0.85  0.525  145.0  0.613664  0.049598 -0.441033E+00 -0.105032E+01  0.573935E+00 -0.236738E-01  0.306338E+04
 458.0  62.5 0.85  0.575  145.0  0.462445  0.043450 -0.413134E+00 -0.104393E+01  0.558113E+00 -0.217532E-01  0.306338E+04
 458.0  62.5 0.85  0.625  145.0  0.565835  0.047971 -0.383517E+00 -0.103733E+01  0.542838E+00 -0.197129E-01  0.306338E+04
 458.0  62.5 0.85  0.675  145.0  0.565925  0.054501 -0.352022E+00 -0.103058E+01  0.528243E+00 -0.175414E-01  0.306338E+04
 458.0  62.5 0.85  0.725  145.0  0.529170  0.055977 -0.318400E+00 -0.102377E+01  0.514529E+00 -0.152205E-01  0.306338E+04
 458.0  62.5 0.85  0.775  145.0  0.473470  0.055459 -0.282256E+00 -0.101704E+01  0.502033E+00 -0.127213E-01  0.306338E+04
 458.0  62.5 0.85  0.825  145.0  0.490027  0.061393 -0.242923E+00 -0.101064E+01  0.491362E+00 -0.999509E-02  0.306338E+04
 458.0  62.5 0.85  0.875  145.0  0.588155  0.073432 -0.199164E+00 -0.100504E+01  0.483758E+00 -0.695135E-02  0.306338E+04
 458.0  62.5 0.85  0.925  145.0  0.535440  0.076210 -0.148204E+00 -0.100137E+01  0.482357E+00 -0.338673E-02  0.306338E+04
 458.0  62.5 0.85  0.975  145.0  0.579791  0.097380 -0.803476E-01 -0.100375E+01  0.499933E+00  0.141105E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  155.0  0.608944  0.020027 -0.137726E+00 -0.101361E+01  0.609732E+00 -0.256217E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  155.0  0.708532  0.021789 -0.249254E+00 -0.104355E+01  0.706348E+00 -0.102093E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  155.0  0.770398  0.022688 -0.328315E+00 -0.107212E+01  0.768899E+00 -0.155784E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  155.0  0.802369  0.023343 -0.391479E+00 -0.109665E+01  0.811777E+00 -0.198560E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  155.0  0.825454  0.023944 -0.443714E+00 -0.111739E+01  0.840921E+00 -0.233902E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  155.0  0.806495  0.024639 -0.487458E+00 -0.113482E+01  0.859818E+00 -0.263495E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  155.0  0.859654  0.027468 -0.524194E+00 -0.114942E+01  0.870817E+00 -0.288350E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  155.0  0.776041  0.027861 -0.554946E+00 -0.116156E+01  0.875612E+00 -0.309161E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  155.0  0.830882  0.032176 -0.580473E+00 -0.117157E+01  0.875482E+00 -0.326441E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  155.0  0.824685  0.036308 -0.601371E+00 -0.117972E+01  0.871416E+00 -0.340592E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  155.0  0.817434  0.042162 -0.618122E+00 -0.118620E+01  0.864194E+00 -0.351938E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  155.0  0.801038  0.048581 -0.631127E+00 -0.119121E+01  0.854442E+00 -0.360748E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  155.0  0.668363  0.047971 -0.640724E+00 -0.119490E+01  0.842663E+00 -0.367250E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  155.0  0.724914  0.052037 -0.647203E+00 -0.119737E+01  0.829272E+00 -0.371640E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  155.0  0.753400  0.052610 -0.650814E+00 -0.119875E+01  0.814605E+00 -0.374087E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  155.0  0.756785  0.052503 -0.651775E+00 -0.119912E+01  0.798944E+00 -0.374739E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  155.0  0.818881  0.056124 -0.650278E+00 -0.119855E+01  0.782520E+00 -0.373724E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  155.0  0.718237  0.054349 -0.646490E+00 -0.119710E+01  0.765526E+00 -0.371157E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  155.0  0.781301  0.057290 -0.640559E+00 -0.119483E+01  0.748125E+00 -0.367138E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  155.0  0.817721  0.059623 -0.632616E+00 -0.119178E+01  0.730454E+00 -0.361756E-01  0.306338E+04
 458.0  62.5 0.85  0.025  155.0  0.685421  0.053904 -0.622775E+00 -0.118800E+01  0.712627E+00 -0.355089E-01  0.306338E+04
 458.0  62.5 0.85  0.075  155.0  0.631297  0.056819 -0.611136E+00 -0.118350E+01  0.694743E+00 -0.347206E-01  0.306338E+04
 458.0  62.5 0.85  0.125  155.0  0.660731  0.055004 -0.597787E+00 -0.117832E+01  0.676886E+00 -0.338165E-01  0.306338E+04
 458.0  62.5 0.85  0.175  155.0  0.579089  0.054795 -0.582802E+00 -0.117248E+01  0.659129E+00 -0.328019E-01  0.306338E+04
 458.0  62.5 0.85  0.225  155.0  0.703247  0.061407 -0.566244E+00 -0.116600E+01  0.641536E+00 -0.316809E-01  0.306338E+04
 458.0  62.5 0.85  0.275  155.0  0.602402  0.053207 -0.548162E+00 -0.115889E+01  0.624164E+00 -0.304570E-01  0.306338E+04
 458.0  62.5 0.85  0.325  155.0  0.788233  0.060125 -0.528595E+00 -0.115116E+01  0.607069E+00 -0.291328E-01  0.306338E+04
 458.0  62.5 0.85  0.375  155.0  0.742962  0.060424 -0.507566E+00 -0.114282E+01  0.590301E+00 -0.277099E-01  0.306338E+04
 458.0  62.5 0.85  0.425  155.0  0.677545  0.055785 -0.485085E+00 -0.113388E+01  0.573914E+00 -0.261889E-01  0.306338E+04
 458.0  62.5 0.85  0.475  155.0  0.565948  0.050184 -0.461142E+00 -0.112433E+01  0.557965E+00 -0.245692E-01  0.306338E+04
 458.0  62.5 0.85  0.525  155.0  0.566450  0.048949 -0.435706E+00 -0.111420E+01  0.542524E+00 -0.228484E-01  0.306338E+04
 458.0  62.5 0.85  0.575  155.0  0.579311  0.049598 -0.408716E+00 -0.110347E+01  0.527672E+00 -0.210224E-01  0.306338E+04
 458.0  62.5 0.85  0.625  155.0  0.510806  0.053494 -0.380073E+00 -0.109216E+01  0.513524E+00 -0.190840E-01  0.306338E+04
 458.0  62.5 0.85  0.675  155.0  0.553220  0.049924 -0.349618E+00 -0.108029E+01  0.500237E+00 -0.170219E-01  0.306338E+04
 458.0  62.5 0.85  0.725  155.0  0.458750  0.048706 -0.317104E+00 -0.106788E+01  0.488052E+00 -0.148184E-01  0.306338E+04
 458.0  62.5 0.85  0.775  155.0  0.517236  0.058851 -0.282133E+00 -0.105500E+01  0.477361E+00 -0.124451E-01  0.306338E+04
 458.0  62.5 0.85  0.825  155.0  0.421729  0.054435 -0.244027E+00 -0.104180E+01  0.468860E+00 -0.985329E-02  0.306338E+04
 458.0  62.5 0.85  0.875  155.0  0.487538  0.066541 -0.201511E+00 -0.102859E+01  0.463953E+00 -0.695083E-02  0.306338E+04
 458.0  62.5 0.85  0.925  155.0  0.567514  0.079437 -0.151688E+00 -0.101623E+01  0.466137E+00 -0.352746E-02  0.306338E+04
 458.0  62.5 0.85  0.975  155.0  0.574948  0.127842 -0.842285E-01 -0.100846E+01  0.489531E+00  0.117081E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  165.0  0.604716  0.019967 -0.140052E+00 -0.102264E+01  0.609407E+00 -0.266250E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  165.0  0.716313  0.021961 -0.249696E+00 -0.106593E+01  0.702846E+00 -0.100827E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  165.0  0.755177  0.022400 -0.327067E+00 -0.110383E+01  0.762612E+00 -0.152671E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  165.0  0.776304  0.022286 -0.388870E+00 -0.113542E+01  0.803115E+00 -0.193989E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  165.0  0.824368  0.024194 -0.440007E+00 -0.116169E+01  0.830223E+00 -0.228169E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  165.0  0.804114  0.025314 -0.482860E+00 -0.118355E+01  0.847364E+00 -0.256821E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  165.0  0.863152  0.028262 -0.518870E+00 -0.120173E+01  0.856839E+00 -0.280913E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  165.0  0.844162  0.030025 -0.549029E+00 -0.121677E+01  0.860308E+00 -0.301102E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  165.0  0.828022  0.033594 -0.574075E+00 -0.122912E+01  0.859022E+00 -0.317879E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  165.0  0.860616  0.039461 -0.594588E+00 -0.123914E+01  0.853948E+00 -0.331626E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  165.0  0.814387  0.043822 -0.611035E+00 -0.124711E+01  0.845848E+00 -0.342653E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  165.0  0.732643  0.047891 -0.623807E+00 -0.125325E+01  0.835333E+00 -0.351219E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  165.0  0.814731  0.057149 -0.633233E+00 -0.125776E+01  0.822895E+00 -0.357543E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  165.0  0.801890  0.057653 -0.639597E+00 -0.126079E+01  0.808936E+00 -0.361813E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  165.0  0.776029  0.058286 -0.643145E+00 -0.126248E+01  0.793787E+00 -0.364194E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  165.0  0.729174  0.056581 -0.644089E+00 -0.126293E+01  0.777720E+00 -0.364828E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  165.0  0.689761  0.060902 -0.642618E+00 -0.126223E+01  0.760961E+00 -0.363840E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  165.0  0.760501  0.063723 -0.638896E+00 -0.126046E+01  0.743700E+00 -0.361343E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  165.0  0.650804  0.059655 -0.633070E+00 -0.125768E+01  0.726093E+00 -0.357434E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  165.0  0.680471  0.061513 -0.625268E+00 -0.125395E+01  0.708275E+00 -0.352199E-01  0.306338E+04
 458.0  62.5 0.85  0.025  165.0  0.686799  0.061559 -0.615604E+00 -0.124931E+01  0.690359E+00 -0.345717E-01  0.306338E+04
 458.0  62.5 0.85  0.075  165.0  0.793289  0.069000 -0.604175E+00 -0.124379E+01  0.672439E+00 -0.338053E-01  0.306338E+04
 458.0  62.5 0.85  0.125  165.0  0.525925  0.054387 -0.591070E+00 -0.123743E+01  0.654601E+00 -0.329268E-01  0.306338E+04
 458.0  62.5 0.85  0.175  165.0  0.714925  0.073264 -0.576362E+00 -0.123024E+01  0.636915E+00 -0.319411E-01  0.306338E+04
 458.0  62.5 0.85  0.225  165.0  0.662519  0.063378 -0.560113E+00 -0.122225E+01  0.619447E+00 -0.308526E-01  0.306338E+04
 458.0  62.5 0.85  0.275  165.0  0.561539  0.055572 -0.542375E+00 -0.121346E+01  0.602254E+00 -0.296647E-01  0.306338E+04
 458.0  62.5 0.85  0.325  165.0  0.580069  0.058921 -0.523185E+00 -0.120389E+01  0.585394E+00 -0.283801E-01  0.306338E+04
 458.0  62.5 0.85  0.375  165.0  0.656593  0.060037 -0.502568E+00 -0.119353E+01  0.568920E+00 -0.270005E-01  0.306338E+04
 458.0  62.5 0.85  0.425  165.0  0.540528  0.053871 -0.480534E+00 -0.118237E+01  0.552890E+00 -0.255266E-01  0.306338E+04
 458.0  62.5 0.85  0.475  165.0  0.588890  0.052939 -0.457076E+00 -0.117043E+01  0.537368E+00 -0.239580E-01  0.306338E+04
 458.0  62.5 0.85  0.525  165.0  0.557169  0.050085 -0.432164E+00 -0.115767E+01  0.522426E+00 -0.222926E-01  0.306338E+04
 458.0  62.5 0.85  0.575  165.0  0.524818  0.049428 -0.405741E+00 -0.114410E+01  0.508159E+00 -0.205265E-01  0.306338E+04
 458.0  62.5 0.85  0.625  165.0  0.626630  0.058849 -0.377707E+00 -0.112969E+01  0.494692E+00 -0.186529E-01  0.306338E+04
 458.0  62.5 0.85  0.675  165.0  0.489714  0.048538 -0.347909E+00 -0.111442E+01  0.482201E+00 -0.166609E-01  0.306338E+04
 458.0  62.5 0.85  0.725  165.0  0.513110  0.055022 -0.316100E+00 -0.109830E+01  0.470950E+00 -0.145333E-01  0.306338E+04
 458.0  62.5 0.85  0.775  165.0  0.437629  0.053609 -0.281883E+00 -0.108132E+01  0.461368E+00 -0.122420E-01  0.306338E+04
 458.0  62.5 0.85  0.825  165.0  0.579613  0.064871 -0.244577E+00 -0.106355E+01  0.454210E+00 -0.973877E-02  0.306338E+04
 458.0  62.5 0.85  0.875  165.0  0.553896  0.068288 -0.202889E+00 -0.104517E+01  0.450985E+00 -0.693103E-02  0.306338E+04
 458.0  62.5 0.85  0.925  165.0  0.471777  0.071232 -0.153853E+00 -0.102686E+01  0.455435E+00 -0.360513E-02  0.306338E+04
 458.0  62.5 0.85  0.975  165.0  0.519257  0.127143 -0.867502E-01 -0.101196E+01  0.482579E+00  0.101783E-02  0.306338E+04
 458.0  62.5 0.85 -0.975  175.0  0.675054  0.021906 -0.141173E+00 -0.102735E+01  0.609225E+00 -0.270829E-02  0.306338E+04
 458.0  62.5 0.85 -0.925  175.0  0.691021  0.021435 -0.249864E+00 -0.107741E+01  0.701096E+00 -0.100137E-01  0.306338E+04
 458.0  62.5 0.85 -0.875  175.0  0.794299  0.023144 -0.326408E+00 -0.111999E+01  0.759508E+00 -0.151068E-01  0.306338E+04
 458.0  62.5 0.85 -0.825  175.0  0.818712  0.023295 -0.387551E+00 -0.115509E+01  0.798864E+00 -0.191675E-01  0.306338E+04
 458.0  62.5 0.85 -0.775  175.0  0.850409  0.024720 -0.438162E+00 -0.118411E+01  0.824991E+00 -0.225290E-01  0.306338E+04
 458.0  62.5 0.85 -0.725  175.0  0.879509  0.026939 -0.480589E+00 -0.120816E+01  0.841286E+00 -0.253488E-01  0.306338E+04
 458.0  62.5 0.85 -0.675  175.0  0.831198  0.027991 -0.516254E+00 -0.122810E+01  0.850029E+00 -0.277212E-01  0.306338E+04
 458.0  62.5 0.85 -0.625  175.0  0.885047  0.032304 -0.546133E+00 -0.124457E+01  0.852861E+00 -0.297103E-01  0.306338E+04
 458.0  62.5 0.85 -0.575  175.0  0.814118  0.034363 -0.570952E+00 -0.125808E+01  0.851019E+00 -0.313639E-01  0.306338E+04
 458.0  62.5 0.85 -0.525  175.0  0.791420  0.038094 -0.591283E+00 -0.126902E+01  0.845460E+00 -0.327192E-01  0.306338E+04
 458.0  62.5 0.85 -0.475  175.0  0.797736  0.044398 -0.607586E+00 -0.127771E+01  0.836937E+00 -0.338067E-01  0.306338E+04
 458.0  62.5 0.85 -0.425  175.0  0.793137  0.055261 -0.620248E+00 -0.128441E+01  0.826054E+00 -0.346516E-01  0.306338E+04
 458.0  62.5 0.85 -0.375  175.0  0.824990  0.059446 -0.629594E+00 -0.128933E+01  0.813297E+00 -0.352755E-01  0.306338E+04
 458.0  62.5 0.85 -0.325  175.0  0.775479  0.058281 -0.635905E+00 -0.129263E+01  0.799065E+00 -0.356968E-01  0.306338E+04
 458.0  62.5 0.85 -0.275  175.0  0.691114  0.056843 -0.639422E+00 -0.129447E+01  0.783682E+00 -0.359317E-01  0.306338E+04
 458.0  62.5 0.85 -0.225  175.0  0.697646  0.059007 -0.640359E+00 -0.129496E+01  0.767418E+00 -0.359942E-01  0.306338E+04
 458.0  62.5 0.85 -0.175  175.0  0.741675  0.064060 -0.638900E+00 -0.129420E+01  0.750497E+00 -0.358968E-01  0.306338E+04
 458.0  62.5 0.85 -0.125  175.0  0.931095  0.076949 -0.635210E+00 -0.129227E+01  0.733104E+00 -0.356504E-01  0.306338E+04
 458.0  62.5 0.85 -0.075  175.0  0.671741  0.062857 -0.629433E+00 -0.128924E+01  0.715397E+00 -0.352647E-01  0.306338E+04
 458.0  62.5 0.85 -0.025  175.0  0.707257  0.068599 -0.621697E+00 -0.128518E+01  0.697506E+00 -0.347483E-01  0.306338E+04
 458.0  62.5 0.85  0.025  175.0  0.656145  0.064226 -0.612116E+00 -0.128011E+01  0.679543E+00 -0.341089E-01  0.306338E+04
 458.0  62.5 0.85  0.075  175.0  0.616322  0.067104 -0.600786E+00 -0.127410E+01  0.661604E+00 -0.333530E-01  0.306338E+04
 458.0  62.5 0.85  0.125  175.0  0.637088  0.066880 -0.587796E+00 -0.126715E+01  0.643771E+00 -0.324867E-01  0.306338E+04
 458.0  62.5 0.85  0.175  175.0  0.639010  0.080766 -0.573218E+00 -0.125930E+01  0.626116E+00 -0.315149E-01  0.306338E+04
 458.0  62.5 0.85  0.225  175.0  0.650017  0.065690 -0.557116E+00 -0.125057E+01  0.608704E+00 -0.304419E-01  0.306338E+04
 458.0  62.5 0.85  0.275  175.0  0.740808  0.070616 -0.539540E+00 -0.124095E+01  0.591594E+00 -0.292713E-01  0.306338E+04
 458.0  62.5 0.85  0.325  175.0  0.624441  0.062440 -0.520528E+00 -0.123047E+01  0.574843E+00 -0.280056E-01  0.306338E+04
 458.0  62.5 0.85  0.375  175.0  0.553627  0.056621 -0.500107E+00 -0.121911E+01  0.558506E+00 -0.266469E-01  0.306338E+04
 458.0  62.5 0.85  0.425  175.0  0.588445  0.057723 -0.478286E+00 -0.120686E+01  0.542643E+00 -0.251957E-01  0.306338E+04
 458.0  62.5 0.85  0.475  175.0  0.435587  0.048157 -0.455060E+00 -0.119372E+01  0.527320E+00 -0.236518E-01  0.306338E+04
 458.0  62.5 0.85  0.525  175.0  0.546775  0.053105 -0.430399E+00 -0.117967E+01  0.512613E+00 -0.220132E-01  0.306338E+04
 458.0  62.5 0.85  0.575  175.0  0.531745  0.051887 -0.404247E+00 -0.116469E+01  0.498622E+00 -0.202762E-01  0.306338E+04
 458.0  62.5 0.85  0.625  175.0  0.521843  0.050248 -0.376507E+00 -0.114874E+01  0.485477E+00 -0.184341E-01  0.306338E+04
 458.0  62.5 0.85  0.675  175.0  0.601248  0.064789 -0.347025E+00 -0.113179E+01  0.473363E+00 -0.164763E-01  0.306338E+04
 458.0  62.5 0.85  0.725  175.0  0.383843  0.050509 -0.315559E+00 -0.111381E+01  0.462556E+00 -0.143859E-01  0.306338E+04
 458.0  62.5 0.85  0.775  175.0  0.410590  0.052673 -0.281710E+00 -0.109478E+01  0.453502E+00 -0.121351E-01  0.306338E+04
 458.0  62.5 0.85  0.825  175.0  0.465956  0.060275 -0.244798E+00 -0.107471E+01  0.446986E+00 -0.967573E-02  0.306338E+04
 458.0  62.5 0.85  0.875  175.0  0.378708  0.056136 -0.203524E+00 -0.105373E+01  0.444571E+00 -0.691546E-02  0.306338E+04
 458.0  62.5 0.85  0.925  175.0  0.590402  0.083459 -0.154890E+00 -0.103239E+01  0.450117E+00 -0.363917E-02  0.306338E+04
 458.0  62.5 0.85  0.975  175.0  0.566149  0.122520 -0.879909E-01 -0.101382E+01  0.479098E+00  0.943535E-03  0.306338E+04


==> supplemental-material-cross-section-data/Q2-0.20-GeV2/q2-0.20-cross-sections-binqpr-87.5.txt <==
 458.0  87.5 0.85 -0.975 -175.0 -1.000000  0.000000 -0.141173E+00 -0.102735E+01  0.396251E+00 -0.358682E-02  0.405710E+04
 458.0  87.5 0.85 -0.925 -175.0 -1.000000  0.000000 -0.249864E+00 -0.107741E+01  0.464613E+00 -0.132620E-01  0.405710E+04
 458.0  87.5 0.85 -0.875 -175.0 -1.000000  0.000000 -0.326408E+00 -0.111999E+01  0.506495E+00 -0.200072E-01  0.405710E+04
 458.0  87.5 0.85 -0.825 -175.0 -1.000000  0.000000 -0.387551E+00 -0.115509E+01  0.534205E+00 -0.253852E-01  0.405710E+04
 458.0  87.5 0.85 -0.775 -175.0 -1.000000  0.000000 -0.438162E+00 -0.118411E+01  0.552383E+00 -0.298370E-01  0.405710E+04
 458.0  87.5 0.85 -0.725 -175.0 -1.000000  0.000000 -0.480589E+00 -0.120816E+01  0.563625E+00 -0.335716E-01  0.405710E+04
 458.0  87.5 0.85 -0.675 -175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.569628E+00 -0.367136E-01  0.405710E+04
 458.0  87.5 0.85 -0.625 -175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.571590E+00 -0.393479E-01  0.405710E+04
 458.0  87.5 0.85 -0.575 -175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.570400E+00 -0.415379E-01  0.405710E+04
 458.0  87.5 0.85 -0.525 -175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.566737E+00 -0.433329E-01  0.405710E+04
 458.0  87.5 0.85 -0.475 -175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.561130E+00 -0.447731E-01  0.405710E+04
 458.0  87.5 0.85 -0.425 -175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.554000E+00 -0.458921E-01  0.405710E+04
 458.0  87.5 0.85 -0.375 -175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.545683E+00 -0.467184E-01  0.405710E+04
 458.0  87.5 0.85 -0.325 -175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.536453E+00 -0.472764E-01  0.405710E+04
 458.0  87.5 0.85 -0.275 -175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.526531E+00 -0.475875E-01  0.405710E+04
 458.0  87.5 0.85 -0.225 -175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.516101E+00 -0.476703E-01  0.405710E+04
 458.0  87.5 0.85 -0.175 -175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.505314E+00 -0.475413E-01  0.405710E+04
 458.0  87.5 0.85 -0.125 -175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.494297E+00 -0.472149E-01  0.405710E+04
 458.0  87.5 0.85 -0.075 -175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.483156E+00 -0.467041E-01  0.405710E+04
 458.0  87.5 0.85 -0.025 -175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.471980E+00 -0.460202E-01  0.405710E+04
 458.0  87.5 0.85  0.025 -175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.460846E+00 -0.451733E-01  0.405710E+04
 458.0  87.5 0.85  0.075 -175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.449821E+00 -0.441723E-01  0.405710E+04
 458.0  87.5 0.85  0.125 -175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.438963E+00 -0.430249E-01  0.405710E+04
 458.0  87.5 0.85  0.175 -175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.428325E+00 -0.417379E-01  0.405710E+04
 458.0  87.5 0.85  0.225 -175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.417956E+00 -0.403169E-01  0.405710E+04
 458.0  87.5 0.85  0.275 -175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.407905E+00 -0.387665E-01  0.405710E+04
 458.0  87.5 0.85  0.325 -175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.398220E+00 -0.370903E-01  0.405710E+04
 458.0  87.5 0.85  0.375 -175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.388953E+00 -0.352907E-01  0.405710E+04
 458.0  87.5 0.85  0.425 -175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.380161E+00 -0.333688E-01  0.405710E+04
 458.0  87.5 0.85  0.475 -175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.371913E+00 -0.313241E-01  0.405710E+04
 458.0  87.5 0.85  0.525 -175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.364294E+00 -0.291540E-01  0.405710E+04
 458.0  87.5 0.85  0.575 -175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.357418E+00 -0.268535E-01  0.405710E+04
 458.0  87.5 0.85  0.625 -175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.351437E+00 -0.244138E-01  0.405710E+04
 458.0  87.5 0.85  0.675 -175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.346571E+00 -0.218210E-01  0.405710E+04
 458.0  87.5 0.85  0.725 -175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.343153E+00 -0.190525E-01  0.405710E+04
 458.0  87.5 0.85  0.775 -175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.341718E+00 -0.160715E-01  0.405710E+04
 458.0  87.5 0.85  0.825 -175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.343210E+00 -0.128144E-01  0.405710E+04
 458.0  87.5 0.85  0.875 -175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.349499E+00 -0.915874E-02  0.405710E+04
 458.0  87.5 0.85  0.925 -175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.365178E+00 -0.481967E-02  0.405710E+04
 458.0  87.5 0.85  0.975 -175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.408473E+00  0.124961E-02  0.405710E+04
 458.0  87.5 0.85 -0.975 -165.0 -1.000000  0.000000 -0.140052E+00 -0.102264E+01  0.395772E+00 -0.352618E-02  0.405710E+04
 458.0  87.5 0.85 -0.925 -165.0 -1.000000  0.000000 -0.249696E+00 -0.106593E+01  0.464937E+00 -0.133534E-01  0.405710E+04
 458.0  87.5 0.85 -0.875 -165.0 -1.000000  0.000000 -0.327067E+00 -0.110383E+01  0.507668E+00 -0.202195E-01  0.405710E+04
 458.0  87.5 0.85 -0.825 -165.0 -1.000000  0.000000 -0.388870E+00 -0.113542E+01  0.536167E+00 -0.256917E-01  0.405710E+04
 458.0  87.5 0.85 -0.775 -165.0 -1.000000  0.000000 -0.440007E+00 -0.116169E+01  0.555062E+00 -0.302184E-01  0.405710E+04
 458.0  87.5 0.85 -0.725 -165.0 -1.000000  0.000000 -0.482860E+00 -0.118355E+01  0.566953E+00 -0.340131E-01  0.405710E+04
 458.0  87.5 0.85 -0.675 -165.0 -1.000000  0.000000 -0.518870E+00 -0.120173E+01  0.573544E+00 -0.372037E-01  0.405710E+04
 458.0  87.5 0.85 -0.625 -165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.576038E+00 -0.398776E-01  0.405710E+04
 458.0  87.5 0.85 -0.575 -165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.575329E+00 -0.420995E-01  0.405710E+04
 458.0  87.5 0.85 -0.525 -165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.572101E+00 -0.439201E-01  0.405710E+04
 458.0  87.5 0.85 -0.475 -165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.566889E+00 -0.453805E-01  0.405710E+04
 458.0  87.5 0.85 -0.425 -165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.560115E+00 -0.465150E-01  0.405710E+04
 458.0  87.5 0.85 -0.375 -165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.552121E+00 -0.473525E-01  0.405710E+04
 458.0  87.5 0.85 -0.325 -165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.543181E+00 -0.479181E-01  0.405710E+04
 458.0  87.5 0.85 -0.275 -165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.533520E+00 -0.482333E-01  0.405710E+04
 458.0  87.5 0.85 -0.225 -165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.523325E+00 -0.483173E-01  0.405710E+04
 458.0  87.5 0.85 -0.175 -165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.512748E+00 -0.481865E-01  0.405710E+04
 458.0  87.5 0.85 -0.125 -165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.501917E+00 -0.478558E-01  0.405710E+04
 458.0  87.5 0.85 -0.075 -165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.490941E+00 -0.473380E-01  0.405710E+04
 458.0  87.5 0.85 -0.025 -165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.479908E+00 -0.466448E-01  0.405710E+04
 458.0  87.5 0.85  0.025 -165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.468898E+00 -0.457863E-01  0.405710E+04
 458.0  87.5 0.85  0.075 -165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.457978E+00 -0.447713E-01  0.405710E+04
 458.0  87.5 0.85  0.125 -165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.447206E+00 -0.436078E-01  0.405710E+04
 458.0  87.5 0.85  0.175 -165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.436636E+00 -0.423024E-01  0.405710E+04
 458.0  87.5 0.85  0.225 -165.0 -1.000000  0.000000 -0.560113E+00 -0.122225E+01  0.426316E+00 -0.408608E-01  0.405710E+04
 458.0  87.5 0.85  0.275 -165.0 -1.000000  0.000000 -0.542375E+00 -0.121346E+01  0.416296E+00 -0.392875E-01  0.405710E+04
 458.0  87.5 0.85  0.325 -165.0 -1.000000  0.000000 -0.523185E+00 -0.120389E+01  0.406622E+00 -0.375862E-01  0.405710E+04
 458.0  87.5 0.85  0.375 -165.0 -1.000000  0.000000 -0.502568E+00 -0.119353E+01  0.397344E+00 -0.357590E-01  0.405710E+04
 458.0  87.5 0.85  0.425 -165.0 -1.000000  0.000000 -0.480534E+00 -0.118237E+01  0.388520E+00 -0.338071E-01  0.405710E+04
 458.0  87.5 0.85  0.475 -165.0 -1.000000  0.000000 -0.457076E+00 -0.117043E+01  0.380216E+00 -0.317296E-01  0.405710E+04
 458.0  87.5 0.85  0.525 -165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.372515E+00 -0.295241E-01  0.405710E+04
 458.0  87.5 0.85  0.575 -165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.365525E+00 -0.271851E-01  0.405710E+04
 458.0  87.5 0.85  0.625 -165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.359393E+00 -0.247036E-01  0.405710E+04
 458.0  87.5 0.85  0.675 -165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.354332E+00 -0.220655E-01  0.405710E+04
 458.0  87.5 0.85  0.725 -165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.350662E+00 -0.192477E-01  0.405710E+04
 458.0  87.5 0.85  0.775 -165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.348904E+00 -0.162132E-01  0.405710E+04
 458.0  87.5 0.85  0.825 -165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.349970E+00 -0.128979E-01  0.405710E+04
 458.0  87.5 0.85  0.875 -165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.355680E+00 -0.917937E-02  0.405710E+04
 458.0  87.5 0.85  0.925 -165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.370500E+00 -0.477459E-02  0.405710E+04
 458.0  87.5 0.85  0.975 -165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.412170E+00  0.134800E-02  0.405710E+04
 458.0  87.5 0.85 -0.975 -155.0 -1.000000  0.000000 -0.137726E+00 -0.101361E+01  0.394789E+00 -0.339331E-02  0.405710E+04
 458.0  87.5 0.85 -0.925 -155.0 -1.000000  0.000000 -0.249254E+00 -0.104355E+01  0.465562E+00 -0.135210E-01  0.405710E+04
 458.0  87.5 0.85 -0.875 -155.0 -1.000000  0.000000 -0.328315E+00 -0.107212E+01  0.510021E+00 -0.206319E-01  0.405710E+04
 458.0  87.5 0.85 -0.825 -155.0 -1.000000  0.000000 -0.391479E+00 -0.109665E+01  0.540130E+00 -0.262970E-01  0.405710E+04
 458.0  87.5 0.85 -0.775 -155.0 -1.000000  0.000000 -0.443714E+00 -0.111739E+01  0.560495E+00 -0.309777E-01  0.405710E+04
 458.0  87.5 0.85 -0.725 -155.0 -1.000000  0.000000 -0.487458E+00 -0.113482E+01  0.573720E+00 -0.348969E-01  0.405710E+04
 458.0  87.5 0.85 -0.675 -155.0 -1.000000  0.000000 -0.524194E+00 -0.114942E+01  0.581518E+00 -0.381887E-01  0.405710E+04
 458.0  87.5 0.85 -0.625 -155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.585105E+00 -0.409449E-01  0.405710E+04
 458.0  87.5 0.85 -0.575 -155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.585386E+00 -0.432335E-01  0.405710E+04
 458.0  87.5 0.85 -0.525 -155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.583054E+00 -0.451076E-01  0.405710E+04
 458.0  87.5 0.85 -0.475 -155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.578653E+00 -0.466102E-01  0.405710E+04
 458.0  87.5 0.85 -0.425 -155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.572613E+00 -0.477770E-01  0.405710E+04
 458.0  87.5 0.85 -0.375 -155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.565282E+00 -0.486381E-01  0.405710E+04
 458.0  87.5 0.85 -0.325 -155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.556940E+00 -0.492196E-01  0.405710E+04
 458.0  87.5 0.85 -0.275 -155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.547819E+00 -0.495436E-01  0.405710E+04
 458.0  87.5 0.85 -0.225 -155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.538107E+00 -0.496299E-01  0.405710E+04
 458.0  87.5 0.85 -0.175 -155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.527963E+00 -0.494955E-01  0.405710E+04
 458.0  87.5 0.85 -0.125 -155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.517517E+00 -0.491555E-01  0.405710E+04
 458.0  87.5 0.85 -0.075 -155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.506880E+00 -0.486233E-01  0.405710E+04
 458.0  87.5 0.85 -0.025 -155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.496145E+00 -0.479105E-01  0.405710E+04
 458.0  87.5 0.85  0.025 -155.0 -1.000000  0.000000 -0.622775E+00 -0.118800E+01  0.485391E+00 -0.470275E-01  0.405710E+04
 458.0  87.5 0.85  0.075 -155.0 -1.000000  0.000000 -0.611136E+00 -0.118350E+01  0.474687E+00 -0.459835E-01  0.405710E+04
 458.0  87.5 0.85  0.125 -155.0 -1.000000  0.000000 -0.597787E+00 -0.117832E+01  0.464092E+00 -0.447862E-01  0.405710E+04
 458.0  87.5 0.85  0.175 -155.0 -1.000000  0.000000 -0.582802E+00 -0.117248E+01  0.453661E+00 -0.434424E-01  0.405710E+04
 458.0  87.5 0.85  0.225 -155.0 -1.000000  0.000000 -0.566244E+00 -0.116600E+01  0.443442E+00 -0.419577E-01  0.405710E+04
 458.0  87.5 0.85  0.275 -155.0 -1.000000  0.000000 -0.548162E+00 -0.115889E+01  0.433483E+00 -0.403368E-01  0.405710E+04
 458.0  87.5 0.85  0.325 -155.0 -1.000000  0.000000 -0.528595E+00 -0.115116E+01  0.423829E+00 -0.385831E-01  0.405710E+04
 458.0  87.5 0.85  0.375 -155.0 -1.000000  0.000000 -0.507566E+00 -0.114282E+01  0.414529E+00 -0.366986E-01  0.405710E+04
 458.0  87.5 0.85  0.425 -155.0 -1.000000  0.000000 -0.485085E+00 -0.113388E+01  0.405635E+00 -0.346843E-01  0.405710E+04
 458.0  87.5 0.85  0.475 -155.0 -1.000000  0.000000 -0.461142E+00 -0.112433E+01  0.397211E+00 -0.325391E-01  0.405710E+04
 458.0  87.5 0.85  0.525 -155.0 -1.000000  0.000000 -0.435706E+00 -0.111420E+01  0.389332E+00 -0.302602E-01  0.405710E+04
 458.0  87.5 0.85  0.575 -155.0 -1.000000  0.000000 -0.408716E+00 -0.110347E+01  0.382099E+00 -0.278418E-01  0.405710E+04
 458.0  87.5 0.85  0.625 -155.0 -1.000000  0.000000 -0.380073E+00 -0.109216E+01  0.375646E+00 -0.252745E-01  0.405710E+04
 458.0  87.5 0.85  0.675 -155.0 -1.000000  0.000000 -0.349618E+00 -0.108029E+01  0.370171E+00 -0.225435E-01  0.405710E+04
 458.0  87.5 0.85  0.725 -155.0 -1.000000  0.000000 -0.317104E+00 -0.106788E+01  0.365971E+00 -0.196253E-01  0.405710E+04
 458.0  87.5 0.85  0.775 -155.0 -1.000000  0.000000 -0.282133E+00 -0.105500E+01  0.363530E+00 -0.164822E-01  0.405710E+04
 458.0  87.5 0.85  0.825 -155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.363703E+00 -0.130496E-01  0.405710E+04
 458.0  87.5 0.85  0.875 -155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.368200E+00 -0.920559E-02  0.405710E+04
 458.0  87.5 0.85  0.925 -155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.381235E+00 -0.467173E-02  0.405710E+04
 458.0  87.5 0.85  0.975 -155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.419569E+00  0.155060E-02  0.405710E+04
 458.0  87.5 0.85 -0.975 -145.0 -1.000000  0.000000 -0.134022E+00 -0.100106E+01  0.393248E+00 -0.316482E-02  0.405710E+04
 458.0  87.5 0.85 -0.925 -145.0 -1.000000  0.000000 -0.248314E+00 -0.101145E+01  0.466438E+00 -0.137328E-01  0.405710E+04
 458.0  87.5 0.85 -0.875 -145.0 -1.000000  0.000000 -0.329992E+00 -0.102607E+01  0.513563E+00 -0.212180E-01  0.405710E+04
 458.0  87.5 0.85 -0.825 -145.0 -1.000000  0.000000 -0.395311E+00 -0.103993E+01  0.546183E+00 -0.271838E-01  0.405710E+04
 458.0  87.5 0.85 -0.775 -145.0 -1.000000  0.000000 -0.449309E+00 -0.105225E+01  0.568849E+00 -0.321077E-01  0.405710E+04
 458.0  87.5 0.85 -0.725 -145.0 -1.000000  0.000000 -0.494497E+00 -0.106291E+01  0.584168E+00 -0.362248E-01  0.405710E+04
 458.0  87.5 0.85 -0.675 -145.0 -1.000000  0.000000 -0.532419E+00 -0.107202E+01  0.593865E+00 -0.396784E-01  0.405710E+04
 458.0  87.5 0.85 -0.625 -145.0 -1.000000  0.000000 -0.564141E+00 -0.107970E+01  0.599174E+00 -0.425668E-01  0.405710E+04
 458.0  87.5 0.85 -0.575 -145.0 -1.000000  0.000000 -0.590459E+00 -0.108610E+01  0.601016E+00 -0.449629E-01  0.405710E+04
 458.0  87.5 0.85 -0.525 -145.0 -1.000000  0.000000 -0.611994E+00 -0.109134E+01  0.600099E+00 -0.469235E-01  0.405710E+04
 458.0  87.5 0.85 -0.475 -145.0 -1.000000  0.000000 -0.629249E+00 -0.109554E+01  0.596979E+00 -0.484944E-01  0.405710E+04
 458.0  87.5 0.85 -0.425 -145.0 -1.000000  0.000000 -0.642642E+00 -0.109880E+01  0.592099E+00 -0.497137E-01  0.405710E+04
 458.0  87.5 0.85 -0.375 -145.0 -1.000000  0.000000 -0.652522E+00 -0.110120E+01  0.585816E+00 -0.506133E-01  0.405710E+04
 458.0  87.5 0.85 -0.325 -145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.578422E+00 -0.512205E-01  0.405710E+04
 458.0  87.5 0.85 -0.275 -145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.570154E+00 -0.515589E-01  0.405710E+04
 458.0  87.5 0.85 -0.225 -145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.561209E+00 -0.516489E-01  0.405710E+04
 458.0  87.5 0.85 -0.175 -145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.551750E+00 -0.515086E-01  0.405710E+04
 458.0  87.5 0.85 -0.125 -145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.541914E+00 -0.511536E-01  0.405710E+04
 458.0  87.5 0.85 -0.075 -145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.531816E+00 -0.505978E-01  0.405710E+04
 458.0  87.5 0.85 -0.025 -145.0 -1.000000  0.000000 -0.644174E+00 -0.109917E+01  0.521551E+00 -0.498532E-01  0.405710E+04
 458.0  87.5 0.85  0.025 -145.0 -1.000000  0.000000 -0.634041E+00 -0.109671E+01  0.511202E+00 -0.489307E-01  0.405710E+04
 458.0  87.5 0.85  0.075 -145.0 -1.000000  0.000000 -0.622054E+00 -0.109379E+01  0.500839E+00 -0.478394E-01  0.405710E+04
 458.0  87.5 0.85  0.125 -145.0 -1.000000  0.000000 -0.608302E+00 -0.109044E+01  0.490524E+00 -0.465873E-01  0.405710E+04
 458.0  87.5 0.85  0.175 -145.0 -1.000000  0.000000 -0.592860E+00 -0.108668E+01  0.480310E+00 -0.451815E-01  0.405710E+04
 458.0  87.5 0.85  0.225 -145.0 -1.000000  0.000000 -0.575791E+00 -0.108253E+01  0.470246E+00 -0.436275E-01  0.405710E+04
 458.0  87.5 0.85  0.275 -145.0 -1.000000  0.000000 -0.557145E+00 -0.107800E+01  0.460377E+00 -0.419298E-01  0.405710E+04
 458.0  87.5 0.85  0.325 -145.0 -1.000000  0.000000 -0.536959E+00 -0.107311E+01  0.450747E+00 -0.400919E-01  0.405710E+04
 458.0  87.5 0.85  0.375 -145.0 -1.000000  0.000000 -0.515257E+00 -0.106788E+01  0.441400E+00 -0.381156E-01  0.405710E+04
 458.0  87.5 0.85  0.425 -145.0 -1.000000  0.000000 -0.492047E+00 -0.106233E+01  0.432384E+00 -0.360015E-01  0.405710E+04
 458.0  87.5 0.85  0.475 -145.0 -1.000000  0.000000 -0.467316E+00 -0.105647E+01  0.423753E+00 -0.337486E-01  0.405710E+04
 458.0  87.5 0.85  0.525 -145.0 -1.000000  0.000000 -0.441033E+00 -0.105032E+01  0.415573E+00 -0.313533E-01  0.405710E+04
 458.0  87.5 0.85  0.575 -145.0 -1.000000  0.000000 -0.413134E+00 -0.104393E+01  0.407931E+00 -0.288096E-01  0.405710E+04
 458.0  87.5 0.85  0.625 -145.0 -1.000000  0.000000 -0.383517E+00 -0.103733E+01  0.400944E+00 -0.261075E-01  0.405710E+04
 458.0  87.5 0.85  0.675 -145.0 -1.000000  0.000000 -0.352022E+00 -0.103058E+01  0.394782E+00 -0.232316E-01  0.405710E+04
 458.0  87.5 0.85  0.725 -145.0 -1.000000  0.000000 -0.318400E+00 -0.102377E+01  0.389705E+00 -0.201578E-01  0.405710E+04
 458.0  87.5 0.85  0.775 -145.0 -1.000000  0.000000 -0.282256E+00 -0.101704E+01  0.386142E+00 -0.168479E-01  0.405710E+04
 458.0  87.5 0.85  0.825 -145.0 -1.000000  0.000000 -0.242923E+00 -0.101064E+01  0.384857E+00 -0.132374E-01  0.405710E+04
 458.0  87.5 0.85  0.875 -145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.387390E+00 -0.920628E-02  0.405710E+04
 458.0  87.5 0.85  0.925 -145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.397572E+00 -0.448534E-02  0.405710E+04
 458.0  87.5 0.85  0.975 -145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.430682E+00  0.186878E-02  0.405710E+04
 458.0  87.5 0.85 -0.975 -135.0 -1.000000  0.000000 -0.128678E+00 -0.986156E+00  0.391071E+00 -0.280526E-02  0.405710E+04
 458.0  87.5 0.85 -0.925 -135.0 -1.000000  0.000000 -0.246502E+00 -0.971465E+00  0.467480E+00 -0.139368E-01  0.405710E+04
 458.0  87.5 0.85 -0.875 -135.0 -1.000000  0.000000 -0.331813E+00 -0.967570E+00  0.518307E+00 -0.219338E-01  0.405710E+04
 458.0  87.5 0.85 -0.825 -135.0 -1.000000  0.000000 -0.400226E+00 -0.967044E+00  0.554468E+00 -0.283226E-01  0.405710E+04
 458.0  87.5 0.85 -0.775 -135.0 -1.000000  0.000000 -0.456804E+00 -0.967863E+00  0.580408E+00 -0.335944E-01  0.405710E+04
 458.0  87.5 0.85 -0.725 -135.0 -1.000000  0.000000 -0.504135E+00 -0.969218E+00  0.598720E+00 -0.379984E-01  0.405710E+04
 458.0  87.5 0.85 -0.675 -135.0 -1.000000  0.000000 -0.543833E+00 -0.970733E+00  0.611142E+00 -0.416886E-01  0.405710E+04
 458.0  87.5 0.85 -0.625 -135.0 -1.000000  0.000000 -0.577022E+00 -0.972219E+00  0.618928E+00 -0.447717E-01  0.405710E+04
 458.0  87.5 0.85 -0.575 -135.0 -1.000000  0.000000 -0.604541E+00 -0.973581E+00  0.623019E+00 -0.473269E-01  0.405710E+04
 458.0  87.5 0.85 -0.525 -135.0 -1.000000  0.000000 -0.627049E+00 -0.974772E+00  0.624143E+00 -0.494160E-01  0.405710E+04
 458.0  87.5 0.85 -0.475 -135.0 -1.000000  0.000000 -0.645076E+00 -0.975771E+00  0.622874E+00 -0.510889E-01  0.405710E+04
 458.0  87.5 0.85 -0.425 -135.0 -1.000000  0.000000 -0.659063E+00 -0.976570E+00  0.619672E+00 -0.523866E-01  0.405710E+04
 458.0  87.5 0.85 -0.375 -135.0 -1.000000  0.000000 -0.669380E+00 -0.977173E+00  0.614908E+00 -0.533437E-01  0.405710E+04
 458.0  87.5 0.85 -0.325 -135.0 -1.000000  0.000000 -0.676342E+00 -0.977586E+00  0.608885E+00 -0.539895E-01  0.405710E+04
 458.0  87.5 0.85 -0.275 -135.0 -1.000000  0.000000 -0.680221E+00 -0.977818E+00  0.601854E+00 -0.543493E-01  0.405710E+04
 458.0  87.5 0.85 -0.225 -135.0 -1.000000  0.000000 -0.681254E+00 -0.977880E+00  0.594021E+00 -0.544451E-01  0.405710E+04
 458.0  87.5 0.85 -0.175 -135.0 -1.000000  0.000000 -0.679645E+00 -0.977783E+00  0.585557E+00 -0.542959E-01  0.405710E+04
 458.0  87.5 0.85 -0.125 -135.0 -1.000000  0.000000 -0.675575E+00 -0.977540E+00  0.576605E+00 -0.539184E-01  0.405710E+04
 458.0  87.5 0.85 -0.075 -135.0 -1.000000  0.000000 -0.669202E+00 -0.977163E+00  0.567285E+00 -0.533272E-01  0.405710E+04
 458.0  87.5 0.85 -0.025 -135.0 -1.000000  0.000000 -0.660663E+00 -0.976663E+00  0.557700E+00 -0.525351E-01  0.405710E+04
 458.0  87.5 0.85  0.025 -135.0 -1.000000  0.000000 -0.650081E+00 -0.976054E+00  0.547933E+00 -0.515533E-01  0.405710E+04
 458.0  87.5 0.85  0.075 -135.0 -1.000000  0.000000 -0.637560E+00 -0.975350E+00  0.538059E+00 -0.503915E-01  0.405710E+04
 458.0  87.5 0.85  0.125 -135.0 -1.000000  0.000000 -0.623191E+00 -0.974564E+00  0.528140E+00 -0.490580E-01  0.405710E+04
 458.0  87.5 0.85  0.175 -135.0 -1.000000  0.000000 -0.607051E+00 -0.973711E+00  0.518229E+00 -0.475599E-01  0.405710E+04
 458.0  87.5 0.85  0.225 -135.0 -1.000000  0.000000 -0.589205E+00 -0.972809E+00  0.508374E+00 -0.459031E-01  0.405710E+04
 458.0  87.5 0.85  0.275 -135.0 -1.000000  0.000000 -0.569704E+00 -0.971876E+00  0.498617E+00 -0.440920E-01  0.405710E+04
 458.0  87.5 0.85  0.325 -135.0 -1.000000  0.000000 -0.548585E+00 -0.970934E+00  0.488997E+00 -0.421301E-01  0.405710E+04
 458.0  87.5 0.85  0.375 -135.0 -1.000000  0.000000 -0.525871E+00 -0.970009E+00  0.479554E+00 -0.400192E-01  0.405710E+04
 458.0  87.5 0.85  0.425 -135.0 -1.000000  0.000000 -0.501569E+00 -0.969132E+00  0.470324E+00 -0.377597E-01  0.405710E+04
 458.0  87.5 0.85  0.475 -135.0 -1.000000  0.000000 -0.475667E+00 -0.968338E+00  0.461353E+00 -0.353502E-01  0.405710E+04
 458.0  87.5 0.85  0.525 -135.0 -1.000000  0.000000 -0.448133E+00 -0.967676E+00  0.452689E+00 -0.327870E-01  0.405710E+04
 458.0  87.5 0.85  0.575 -135.0 -1.000000  0.000000 -0.418901E+00 -0.967205E+00  0.444400E+00 -0.300637E-01  0.405710E+04
 458.0  87.5 0.85  0.625 -135.0 -1.000000  0.000000 -0.387868E+00 -0.967003E+00  0.436574E+00 -0.271699E-01  0.405710E+04
 458.0  87.5 0.85  0.675 -135.0 -1.000000  0.000000 -0.354877E+00 -0.967176E+00  0.429345E+00 -0.240897E-01  0.405710E+04
 458.0  87.5 0.85  0.725 -135.0 -1.000000  0.000000 -0.319683E+00 -0.967876E+00  0.422921E+00 -0.207991E-01  0.405710E+04
 458.0  87.5 0.85  0.775 -135.0 -1.000000  0.000000 -0.281900E+00 -0.969326E+00  0.417649E+00 -0.172599E-01  0.405710E+04
 458.0  87.5 0.85  0.825 -135.0 -1.000000  0.000000 -0.240891E+00 -0.971882E+00  0.414167E+00 -0.134093E-01  0.405710E+04
 458.0  87.5 0.85  0.875 -135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.413783E+00 -0.913220E-02  0.405710E+04
 458.0  87.5 0.85  0.925 -135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.419799E+00 -0.417595E-02  0.405710E+04
 458.0  87.5 0.85  0.975 -135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.445513E+00  0.231874E-02  0.405710E+04
 458.0  87.5 0.85 -0.975 -125.0 -1.000000  0.000000 -0.121339E+00 -0.970451E+00  0.388151E+00 -0.226698E-02  0.405710E+04
 458.0  87.5 0.85 -0.925 -125.0 -1.000000  0.000000 -0.243247E+00 -0.926132E+00  0.468555E+00 -0.140561E-01  0.405710E+04
 458.0  87.5 0.85 -0.875 -125.0 -1.000000  0.000000 -0.333305E+00 -0.899294E+00  0.524258E+00 -0.227102E-01  0.405710E+04
 458.0  87.5 0.85 -0.825 -125.0 -1.000000  0.000000 -0.405949E+00 -0.880462E+00  0.565193E+00 -0.296646E-01  0.405710E+04
 458.0  87.5 0.85 -0.775 -125.0 -1.000000  0.000000 -0.466153E+00 -0.866417E+00  0.595606E+00 -0.354134E-01  0.405710E+04
 458.0  87.5 0.85 -0.725 -125.0 -1.000000  0.000000 -0.516553E+00 -0.855586E+00  0.618044E+00 -0.402175E-01  0.405710E+04
 458.0  87.5 0.85 -0.675 -125.0 -1.000000  0.000000 -0.558830E+00 -0.847075E+00  0.634247E+00 -0.442419E-01  0.405710E+04
 458.0  87.5 0.85 -0.625 -125.0 -1.000000  0.000000 -0.594170E+00 -0.840321E+00  0.645485E+00 -0.476026E-01  0.405710E+04
 458.0  87.5 0.85 -0.575 -125.0 -1.000000  0.000000 -0.623466E+00 -0.834951E+00  0.652721E+00 -0.503864E-01  0.405710E+04
 458.0  87.5 0.85 -0.525 -125.0 -1.000000  0.000000 -0.647420E+00 -0.830704E+00  0.656707E+00 -0.526613E-01  0.405710E+04
 458.0  87.5 0.85 -0.475 -125.0 -1.000000  0.000000 -0.666602E+00 -0.827390E+00  0.658040E+00 -0.544821E-01  0.405710E+04
 458.0  87.5 0.85 -0.425 -125.0 -1.000000  0.000000 -0.681481E+00 -0.824872E+00  0.657199E+00 -0.558941E-01  0.405710E+04
 458.0  87.5 0.85 -0.375 -125.0 -1.000000  0.000000 -0.692454E+00 -0.823042E+00  0.654575E+00 -0.569351E-01  0.405710E+04
 458.0  87.5 0.85 -0.325 -125.0 -1.000000  0.000000 -0.699858E+00 -0.821820E+00  0.650488E+00 -0.576374E-01  0.405710E+04
 458.0  87.5 0.85 -0.275 -125.0 -1.000000  0.000000 -0.703983E+00 -0.821144E+00  0.645203E+00 -0.580286E-01  0.405710E+04
 458.0  87.5 0.85 -0.225 -125.0 -1.000000  0.000000 -0.705081E+00 -0.820965E+00  0.638937E+00 -0.581327E-01  0.405710E+04
 458.0  87.5 0.85 -0.175 -125.0 -1.000000  0.000000 -0.703370E+00 -0.821244E+00  0.631873E+00 -0.579705E-01  0.405710E+04
 458.0  87.5 0.85 -0.125 -125.0 -1.000000  0.000000 -0.699043E+00 -0.821954E+00  0.624163E+00 -0.575600E-01  0.405710E+04
 458.0  87.5 0.85 -0.075 -125.0 -1.000000  0.000000 -0.692265E+00 -0.823073E+00  0.615936E+00 -0.569171E-01  0.405710E+04
 458.0  87.5 0.85 -0.025 -125.0 -1.000000  0.000000 -0.683183E+00 -0.824586E+00  0.607297E+00 -0.560556E-01  0.405710E+04
 458.0  87.5 0.85  0.025 -125.0 -1.000000  0.000000 -0.671926E+00 -0.826484E+00  0.598337E+00 -0.549874E-01  0.405710E+04
 458.0  87.5 0.85  0.075 -125.0 -1.000000  0.000000 -0.658605E+00 -0.828762E+00  0.589131E+00 -0.537231E-01  0.405710E+04
 458.0  87.5 0.85  0.125 -125.0 -1.000000  0.000000 -0.643315E+00 -0.831423E+00  0.579742E+00 -0.522715E-01  0.405710E+04
 458.0  87.5 0.85  0.175 -125.0 -1.000000  0.000000 -0.626138E+00 -0.834471E+00  0.570225E+00 -0.506402E-01  0.405710E+04
 458.0  87.5 0.85  0.225 -125.0 -1.000000  0.000000 -0.607141E+00 -0.837919E+00  0.560622E+00 -0.488354E-01  0.405710E+04
 458.0  87.5 0.85  0.275 -125.0 -1.000000  0.000000 -0.586378E+00 -0.841783E+00  0.550973E+00 -0.468619E-01  0.405710E+04
 458.0  87.5 0.85  0.325 -125.0 -1.000000  0.000000 -0.563890E+00 -0.846088E+00  0.541309E+00 -0.447233E-01  0.405710E+04
 458.0  87.5 0.85  0.375 -125.0 -1.000000  0.000000 -0.539701E+00 -0.850865E+00  0.531660E+00 -0.424215E-01  0.405710E+04
 458.0  87.5 0.85  0.425 -125.0 -1.000000  0.000000 -0.513820E+00 -0.856154E+00  0.522050E+00 -0.399571E-01  0.405710E+04
 458.0  87.5 0.85  0.475 -125.0 -1.000000  0.000000 -0.486237E+00 -0.862006E+00  0.512506E+00 -0.373287E-01  0.405710E+04
 458.0  87.5 0.85  0.525 -125.0 -1.000000  0.000000 -0.456921E+00 -0.868488E+00  0.503058E+00 -0.345327E-01  0.405710E+04
 458.0  87.5 0.85  0.575 -125.0 -1.000000  0.000000 -0.425812E+00 -0.875684E+00  0.493741E+00 -0.315626E-01  0.405710E+04
 458.0  87.5 0.85  0.625 -125.0 -1.000000  0.000000 -0.392811E+00 -0.883706E+00  0.484607E+00 -0.284083E-01  0.405710E+04
 458.0  87.5 0.85  0.675 -125.0 -1.000000  0.000000 -0.357768E+00 -0.892700E+00  0.475738E+00 -0.250545E-01  0.405710E+04
 458.0  87.5 0.85  0.725 -125.0 -1.000000  0.000000 -0.320454E+00 -0.902869E+00  0.467270E+00 -0.214777E-01  0.405710E+04
 458.0  87.5 0.85  0.775 -125.0 -1.000000  0.000000 -0.280512E+00 -0.914503E+00  0.459446E+00 -0.176420E-01  0.405710E+04
 458.0  87.5 0.85  0.825 -125.0 -1.000000  0.000000 -0.237357E+00 -0.928043E+00  0.452734E+00 -0.134887E-01  0.405710E+04
 458.0  87.5 0.85  0.875 -125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.448146E+00 -0.891283E-02  0.405710E+04
 458.0  87.5 0.85  0.925 -125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.448311E+00 -0.368963E-02  0.405710E+04
 458.0  87.5 0.85  0.975 -125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.464051E+00  0.292035E-02  0.405710E+04
 458.0  87.5 0.85 -0.975 -115.0 -1.000000  0.000000 -0.111558E+00 -0.955839E+00  0.384359E+00 -0.149064E-02  0.405710E+04
 458.0  87.5 0.85 -0.925 -115.0 -1.000000  0.000000 -0.237709E+00 -0.878816E+00  0.469464E+00 -0.139809E-01  0.405710E+04
 458.0  87.5 0.85 -0.875 -115.0 -1.000000  0.000000 -0.333699E+00 -0.824845E+00  0.531393E+00 -0.234416E-01  0.405710E+04
 458.0  87.5 0.85 -0.825 -115.0 -1.000000  0.000000 -0.411967E+00 -0.783538E+00  0.578634E+00 -0.311305E-01  0.405710E+04
 458.0  87.5 0.85 -0.775 -115.0 -1.000000  0.000000 -0.477169E+00 -0.750783E+00  0.615077E+00 -0.375204E-01  0.405710E+04
 458.0  87.5 0.85 -0.725 -115.0 -1.000000  0.000000 -0.531905E+00 -0.724340E+00  0.643155E+00 -0.428748E-01  0.405710E+04
 458.0  87.5 0.85 -0.675 -115.0 -1.000000  0.000000 -0.577893E+00 -0.702811E+00  0.664578E+00 -0.473669E-01  0.405710E+04
 458.0  87.5 0.85 -0.625 -115.0 -1.000000  0.000000 -0.616370E+00 -0.685247E+00  0.680619E+00 -0.511213E-01  0.405710E+04
 458.0  87.5 0.85 -0.575 -115.0 -1.000000  0.000000 -0.648286E+00 -0.670974E+00  0.692259E+00 -0.542326E-01  0.405710E+04
 458.0  87.5 0.85 -0.525 -115.0 -1.000000  0.000000 -0.674390E+00 -0.659489E+00  0.700271E+00 -0.567756E-01  0.405710E+04
 458.0  87.5 0.85 -0.475 -115.0 -1.000000  0.000000 -0.695298E+00 -0.650410E+00  0.705277E+00 -0.588113E-01  0.405710E+04
 458.0  87.5 0.85 -0.425 -115.0 -1.000000  0.000000 -0.711517E+00 -0.643437E+00  0.707780E+00 -0.603899E-01  0.405710E+04
 458.0  87.5 0.85 -0.375 -115.0 -1.000000  0.000000 -0.723479E+00 -0.638333E+00  0.708191E+00 -0.615537E-01  0.405710E+04
 458.0  87.5 0.85 -0.325 -115.0 -1.000000  0.000000 -0.731551E+00 -0.634907E+00  0.706851E+00 -0.623389E-01  0.405710E+04
 458.0  87.5 0.85 -0.275 -115.0 -1.000000  0.000000 -0.736049E+00 -0.633005E+00  0.704042E+00 -0.627763E-01  0.405710E+04
 458.0  87.5 0.85 -0.225 -115.0 -1.000000  0.000000 -0.737246E+00 -0.632499E+00  0.699998E+00 -0.628928E-01  0.405710E+04
 458.0  87.5 0.85 -0.175 -115.0 -1.000000  0.000000 -0.735381E+00 -0.633287E+00  0.694915E+00 -0.627114E-01  0.405710E+04
 458.0  87.5 0.85 -0.125 -115.0 -1.000000  0.000000 -0.730662E+00 -0.635284E+00  0.688955E+00 -0.622525E-01  0.405710E+04
 458.0  87.5 0.85 -0.075 -115.0 -1.000000  0.000000 -0.723273E+00 -0.638421E+00  0.682255E+00 -0.615337E-01  0.405710E+04
 458.0  87.5 0.85 -0.025 -115.0 -1.000000  0.000000 -0.713373E+00 -0.642643E+00  0.674929E+00 -0.605704E-01  0.405710E+04
 458.0  87.5 0.85  0.025 -115.0 -1.000000  0.000000 -0.701101E+00 -0.647908E+00  0.667072E+00 -0.593762E-01  0.405710E+04
 458.0  87.5 0.85  0.075 -115.0 -1.000000  0.000000 -0.686580E+00 -0.654183E+00  0.658760E+00 -0.579627E-01  0.405710E+04
 458.0  87.5 0.85  0.125 -115.0 -1.000000  0.000000 -0.669916E+00 -0.661446E+00  0.650058E+00 -0.563398E-01  0.405710E+04
 458.0  87.5 0.85  0.175 -115.0 -1.000000  0.000000 -0.651197E+00 -0.669685E+00  0.641016E+00 -0.545163E-01  0.405710E+04
 458.0  87.5 0.85  0.225 -115.0 -1.000000  0.000000 -0.630500E+00 -0.678896E+00  0.631676E+00 -0.524990E-01  0.405710E+04
 458.0  87.5 0.85  0.275 -115.0 -1.000000  0.000000 -0.607885E+00 -0.689087E+00  0.622066E+00 -0.502937E-01  0.405710E+04
 458.0  87.5 0.85  0.325 -115.0 -1.000000  0.000000 -0.583401E+00 -0.700272E+00  0.612209E+00 -0.479045E-01  0.405710E+04
 458.0  87.5 0.85  0.375 -115.0 -1.000000  0.000000 -0.557078E+00 -0.712481E+00  0.602119E+00 -0.453344E-01  0.405710E+04
 458.0  87.5 0.85  0.425 -115.0 -1.000000  0.000000 -0.528934E+00 -0.725752E+00  0.591804E+00 -0.425843E-01  0.405710E+04
 458.0  87.5 0.85  0.475 -115.0 -1.000000  0.000000 -0.498968E+00 -0.740142E+00  0.581265E+00 -0.396538E-01  0.405710E+04
 458.0  87.5 0.85  0.525 -115.0 -1.000000  0.000000 -0.467156E+00 -0.755722E+00  0.570500E+00 -0.365400E-01  0.405710E+04
 458.0  87.5 0.85  0.575 -115.0 -1.000000  0.000000 -0.433452E+00 -0.772587E+00  0.559508E+00 -0.332375E-01  0.405710E+04
 458.0  87.5 0.85  0.625 -115.0 -1.000000  0.000000 -0.397773E+00 -0.790862E+00  0.548288E+00 -0.297377E-01  0.405710E+04
 458.0  87.5 0.85  0.675 -115.0 -1.000000  0.000000 -0.359993E+00 -0.810712E+00  0.536857E+00 -0.260271E-01  0.405710E+04
 458.0  87.5 0.85  0.725 -115.0 -1.000000  0.000000 -0.319918E+00 -0.832360E+00  0.525256E+00 -0.220855E-01  0.405710E+04
 458.0  87.5 0.85  0.775 -115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.513596E+00 -0.178819E-01  0.405710E+04
 458.0  87.5 0.85  0.825 -115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.502141E+00 -0.133667E-01  0.405710E+04
 458.0  87.5 0.85  0.875 -115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.491534E+00 -0.845253E-02  0.405710E+04
 458.0  87.5 0.85  0.925 -115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.483604E+00 -0.295774E-02  0.405710E+04
 458.0  87.5 0.85  0.975 -115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.486248E+00  0.369530E-02  0.405710E+04
 458.0  87.5 0.85 -0.975 -105.0 -1.000000  0.000000 -0.988125E-01 -0.944500E+00  0.379546E+00 -0.407085E-03  0.405710E+04
 458.0  87.5 0.85 -0.925 -105.0 -1.000000  0.000000 -0.228688E+00 -0.833855E+00  0.469913E+00 -0.135586E-01  0.405710E+04
 458.0  87.5 0.85 -0.875 -105.0 -1.000000  0.000000 -0.331764E+00 -0.749064E+00  0.539624E+00 -0.239682E-01  0.405710E+04
 458.0  87.5 0.85 -0.825 -105.0 -1.000000  0.000000 -0.417343E+00 -0.680812E+00  0.595119E+00 -0.325908E-01  0.405710E+04
 458.0  87.5 0.85 -0.775 -105.0 -1.000000  0.000000 -0.489363E+00 -0.624802E+00  0.639690E+00 -0.398338E-01  0.405710E+04
 458.0  87.5 0.85 -0.725 -105.0 -1.000000  0.000000 -0.550211E+00 -0.578442E+00  0.675532E+00 -0.459444E-01  0.405710E+04
 458.0  87.5 0.85 -0.675 -105.0 -1.000000  0.000000 -0.601553E+00 -0.539975E+00  0.704256E+00 -0.510941E-01  0.405710E+04
 458.0  87.5 0.85 -0.625 -105.0 -1.000000  0.000000 -0.644639E+00 -0.508134E+00  0.727097E+00 -0.554118E-01  0.405710E+04
 458.0  87.5 0.85 -0.575 -105.0 -1.000000  0.000000 -0.680453E+00 -0.481961E+00  0.745031E+00 -0.589979E-01  0.405710E+04
 458.0  87.5 0.85 -0.525 -105.0 -1.000000  0.000000 -0.709793E+00 -0.460713E+00  0.758843E+00 -0.619340E-01  0.405710E+04
 458.0  87.5 0.85 -0.475 -105.0 -1.000000  0.000000 -0.733318E+00 -0.443799E+00  0.769170E+00 -0.642871E-01  0.405710E+04
 458.0  87.5 0.85 -0.425 -105.0 -1.000000  0.000000 -0.751584E+00 -0.430739E+00  0.776538E+00 -0.661134E-01  0.405710E+04
 458.0  87.5 0.85 -0.375 -105.0 -1.000000  0.000000 -0.765063E+00 -0.421143E+00  0.781379E+00 -0.674607E-01  0.405710E+04
 458.0  87.5 0.85 -0.325 -105.0 -1.000000  0.000000 -0.774162E+00 -0.414685E+00  0.784054E+00 -0.683701E-01  0.405710E+04
 458.0  87.5 0.85 -0.275 -105.0 -1.000000  0.000000 -0.779234E+00 -0.411092E+00  0.784865E+00 -0.688768E-01  0.405710E+04
 458.0  87.5 0.85 -0.225 -105.0 -1.000000  0.000000 -0.780583E+00 -0.410136E+00  0.784061E+00 -0.690117E-01  0.405710E+04
 458.0  87.5 0.85 -0.175 -105.0 -1.000000  0.000000 -0.778480E+00 -0.411625E+00  0.781855E+00 -0.688015E-01  0.405710E+04
 458.0  87.5 0.85 -0.125 -105.0 -1.000000  0.000000 -0.773160E+00 -0.415395E+00  0.778420E+00 -0.682699E-01  0.405710E+04
 458.0  87.5 0.85 -0.075 -105.0 -1.000000  0.000000 -0.764831E+00 -0.421308E+00  0.773903E+00 -0.674375E-01  0.405710E+04
 458.0  87.5 0.85 -0.025 -105.0 -1.000000  0.000000 -0.753674E+00 -0.429249E+00  0.768426E+00 -0.663223E-01  0.405710E+04
 458.0  87.5 0.85  0.025 -105.0 -1.000000  0.000000 -0.739852E+00 -0.439119E+00  0.762086E+00 -0.649405E-01  0.405710E+04
 458.0  87.5 0.85  0.075 -105.0 -1.000000  0.000000 -0.723506E+00 -0.450840E+00  0.754963E+00 -0.633058E-01  0.405710E+04
 458.0  87.5 0.85  0.125 -105.0 -1.000000  0.000000 -0.704761E+00 -0.464345E+00  0.747119E+00 -0.614306E-01  0.405710E+04
 458.0  87.5 0.85  0.175 -105.0 -1.000000  0.000000 -0.683723E+00 -0.479584E+00  0.738600E+00 -0.593253E-01  0.405710E+04
 458.0  87.5 0.85  0.225 -105.0 -1.000000  0.000000 -0.660486E+00 -0.496520E+00  0.729439E+00 -0.569989E-01  0.405710E+04
 458.0  87.5 0.85  0.275 -105.0 -1.000000  0.000000 -0.635128E+00 -0.515129E+00  0.719655E+00 -0.544590E-01  0.405710E+04
 458.0  87.5 0.85  0.325 -105.0 -1.000000  0.000000 -0.607713E+00 -0.535398E+00  0.709253E+00 -0.517117E-01  0.405710E+04
 458.0  87.5 0.85  0.375 -105.0 -1.000000  0.000000 -0.578292E+00 -0.557331E+00  0.698227E+00 -0.487617E-01  0.405710E+04
 458.0  87.5 0.85  0.425 -105.0 -1.000000  0.000000 -0.546901E+00 -0.580942E+00  0.686559E+00 -0.456121E-01  0.405710E+04
 458.0  87.5 0.85  0.475 -105.0 -1.000000  0.000000 -0.513558E+00 -0.606265E+00  0.674218E+00 -0.422646E-01  0.405710E+04
 458.0  87.5 0.85  0.525 -105.0 -1.000000  0.000000 -0.478268E+00 -0.633349E+00  0.661163E+00 -0.387188E-01  0.405710E+04
 458.0  87.5 0.85  0.575 -105.0 -1.000000  0.000000 -0.441012E+00 -0.662265E+00  0.647341E+00 -0.349724E-01  0.405710E+04
 458.0  87.5 0.85  0.625 -105.0 -1.000000  0.000000 -0.401745E+00 -0.693112E+00  0.632690E+00 -0.310205E-01  0.405710E+04
 458.0  87.5 0.85  0.675 -105.0 -1.000000  0.000000 -0.360390E+00 -0.726023E+00  0.617140E+00 -0.268544E-01  0.405710E+04
 458.0  87.5 0.85  0.725 -105.0 -1.000000  0.000000 -0.316819E+00 -0.761181E+00  0.600626E+00 -0.224606E-01  0.405710E+04
 458.0  87.5 0.85  0.775 -105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.583103E+00 -0.178181E-01  0.405710E+04
 458.0  87.5 0.85  0.825 -105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.564596E+00 -0.128930E-01  0.405710E+04
 458.0  87.5 0.85  0.875 -105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.545339E+00 -0.762641E-02  0.405710E+04
 458.0  87.5 0.85  0.925 -105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.526260E+00 -0.189785E-02  0.405710E+04
 458.0  87.5 0.85  0.975 -105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.511990E+00  0.466420E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  -95.0 -1.000000  0.000000 -0.825388E-01 -0.938791E+00  0.373563E+00  0.105821E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  -95.0 -1.000000  0.000000 -0.214511E+00 -0.796735E+00  0.469480E+00 -0.125821E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  -95.0 -1.000000  0.000000 -0.325554E+00 -0.678503E+00  0.548727E+00 -0.240472E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  -95.0 -1.000000  0.000000 -0.420402E+00 -0.578608E+00  0.614986E+00 -0.338299E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -95.0 -1.000000  0.000000 -0.501643E+00 -0.493831E+00  0.670593E+00 -0.422019E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  -95.0 -1.000000  0.000000 -0.571118E+00 -0.421891E+00  0.717291E+00 -0.493561E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  -95.0 -1.000000  0.000000 -0.630254E+00 -0.361051E+00  0.756459E+00 -0.554420E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  -95.0 -1.000000  0.000000 -0.680206E+00 -0.309933E+00  0.789206E+00 -0.605802E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  -95.0 -1.000000  0.000000 -0.721934E+00 -0.267420E+00  0.816446E+00 -0.648706E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  -95.0 -1.000000  0.000000 -0.756248E+00 -0.232587E+00  0.838931E+00 -0.683976E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  -95.0 -1.000000  0.000000 -0.783841E+00 -0.204657E+00  0.857291E+00 -0.712330E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  -95.0 -1.000000  0.000000 -0.805312E+00 -0.182974E+00  0.872052E+00 -0.734389E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  -95.0 -1.000000  0.000000 -0.821182E+00 -0.166975E+00  0.883658E+00 -0.750691E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  -95.0 -1.000000  0.000000 -0.831907E+00 -0.156176E+00  0.892481E+00 -0.761706E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  -95.0 -1.000000  0.000000 -0.837888E+00 -0.150158E+00  0.898835E+00 -0.767849E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  -95.0 -1.000000  0.000000 -0.839480E+00 -0.148556E+00  0.902986E+00 -0.769484E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  -95.0 -1.000000  0.000000 -0.836999E+00 -0.151051E+00  0.905155E+00 -0.766936E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  -95.0 -1.000000  0.000000 -0.830725E+00 -0.157365E+00  0.905528E+00 -0.760492E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  -95.0 -1.000000  0.000000 -0.820908E+00 -0.167251E+00  0.904259E+00 -0.750409E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  -95.0 -1.000000  0.000000 -0.807772E+00 -0.180492E+00  0.901474E+00 -0.736916E-01  0.405710E+04
 458.0  87.5 0.85  0.025  -95.0 -1.000000  0.000000 -0.791517E+00 -0.196900E+00  0.897273E+00 -0.720217E-01  0.405710E+04
 458.0  87.5 0.85  0.075  -95.0 -1.000000  0.000000 -0.772325E+00 -0.216305E+00  0.891734E+00 -0.700497E-01  0.405710E+04
 458.0  87.5 0.85  0.125  -95.0 -1.000000  0.000000 -0.750355E+00 -0.238561E+00  0.884915E+00 -0.677920E-01  0.405710E+04
 458.0  87.5 0.85  0.175  -95.0 -1.000000  0.000000 -0.725753E+00 -0.263538E+00  0.876854E+00 -0.652632E-01  0.405710E+04
 458.0  87.5 0.85  0.225  -95.0 -1.000000  0.000000 -0.698648E+00 -0.291123E+00  0.867570E+00 -0.624766E-01  0.405710E+04
 458.0  87.5 0.85  0.275  -95.0 -1.000000  0.000000 -0.669156E+00 -0.321220E+00  0.857066E+00 -0.594437E-01  0.405710E+04
 458.0  87.5 0.85  0.325  -95.0 -1.000000  0.000000 -0.637379E+00 -0.353744E+00  0.845326E+00 -0.561751E-01  0.405710E+04
 458.0  87.5 0.85  0.375  -95.0 -1.000000  0.000000 -0.603408E+00 -0.388627E+00  0.832318E+00 -0.526796E-01  0.405710E+04
 458.0  87.5 0.85  0.425  -95.0 -1.000000  0.000000 -0.567321E+00 -0.425810E+00  0.817990E+00 -0.489652E-01  0.405710E+04
 458.0  87.5 0.85  0.475  -95.0 -1.000000  0.000000 -0.529184E+00 -0.465252E+00  0.802274E+00 -0.450385E-01  0.405710E+04
 458.0  87.5 0.85  0.525  -95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.785079E+00 -0.409050E-01  0.405710E+04
 458.0  87.5 0.85  0.575  -95.0 -1.000000  0.000000 -0.446972E+00 -0.550803E+00  0.766296E+00 -0.365687E-01  0.405710E+04
 458.0  87.5 0.85  0.625  -95.0 -1.000000  0.000000 -0.402966E+00 -0.596896E+00  0.745793E+00 -0.320323E-01  0.405710E+04
 458.0  87.5 0.85  0.675  -95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.723413E+00 -0.272967E-01  0.405710E+04
 458.0  87.5 0.85  0.725  -95.0 -1.000000  0.000000 -0.309213E+00 -0.695816E+00  0.698977E+00 -0.223608E-01  0.405710E+04
 458.0  87.5 0.85  0.775  -95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.672286E+00 -0.172200E-01  0.405710E+04
 458.0  87.5 0.85  0.825  -95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.643129E+00 -0.118651E-01  0.405710E+04
 458.0  87.5 0.85  0.875  -95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.611330E+00 -0.627763E-02  0.405710E+04
 458.0  87.5 0.85  0.925  -95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.576902E+00 -0.417324E-03  0.405710E+04
 458.0  87.5 0.85  0.975  -95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.541056E+00  0.584259E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  -85.0 -1.000000  0.000000 -0.622076E-01 -0.941055E+00  0.366284E+00  0.297650E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  -85.0 -1.000000  0.000000 -0.192927E+00 -0.774265E+00  0.467594E+00 -0.107777E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  -85.0 -1.000000  0.000000 -0.312036E+00 -0.622126E+00  0.558254E+00 -0.233118E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  -85.0 -1.000000  0.000000 -0.418187E+00 -0.486093E+00  0.638489E+00 -0.344865E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -85.0 -1.000000  0.000000 -0.511736E+00 -0.365874E+00  0.709214E+00 -0.443376E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  -85.0 -1.000000  0.000000 -0.593408E+00 -0.260682E+00  0.771396E+00 -0.529403E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  -85.0 -1.000000  0.000000 -0.664024E+00 -0.169573E+00  0.825937E+00 -0.603799E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  -85.0 -1.000000  0.000000 -0.724401E+00 -0.915693E-01  0.873645E+00 -0.667417E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  -85.0 -1.000000  0.000000 -0.775318E+00 -0.257199E-01  0.915231E+00 -0.721075E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  -85.0 -1.000000  0.000000 -0.817501E+00  0.288771E-01  0.951316E+00 -0.765532E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  -85.0 -1.000000  0.000000 -0.851619E+00  0.730622E-01  0.982443E+00 -0.801491E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  -85.0 -1.000000  0.000000 -0.878285E+00  0.107612E+00  0.100908E+01 -0.829598E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  -85.0 -1.000000  0.000000 -0.898060E+00  0.133241E+00  0.103163E+01 -0.850442E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  -85.0 -1.000000  0.000000 -0.911454E+00  0.150605E+00  0.105045E+01 -0.864561E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  -85.0 -1.000000  0.000000 -0.918934E+00  0.160304E+00  0.106584E+01 -0.872446E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  -85.0 -1.000000  0.000000 -0.920927E+00  0.162888E+00  0.107805E+01 -0.874547E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  -85.0 -1.000000  0.000000 -0.917823E+00  0.158862E+00  0.108730E+01 -0.871274E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  -85.0 -1.000000  0.000000 -0.909977E+00  0.148690E+00  0.109378E+01 -0.863004E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  -85.0 -1.000000  0.000000 -0.897718E+00  0.132798E+00  0.109763E+01 -0.850082E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  -85.0 -1.000000  0.000000 -0.881347E+00  0.111579E+00  0.109897E+01 -0.832825E-01  0.405710E+04
 458.0  87.5 0.85  0.025  -85.0 -1.000000  0.000000 -0.861141E+00  0.853980E-01  0.109790E+01 -0.811528E-01  0.405710E+04
 458.0  87.5 0.85  0.075  -85.0 -1.000000  0.000000 -0.837359E+00  0.545911E-01  0.109449E+01 -0.786461E-01  0.405710E+04
 458.0  87.5 0.85  0.125  -85.0 -1.000000  0.000000 -0.810237E+00  0.194729E-01  0.108879E+01 -0.757876E-01  0.405710E+04
 458.0  87.5 0.85  0.175  -85.0 -1.000000  0.000000 -0.779999E+00 -0.196632E-01  0.108082E+01 -0.726008E-01  0.405710E+04
 458.0  87.5 0.85  0.225  -85.0 -1.000000  0.000000 -0.746851E+00 -0.625421E-01  0.107057E+01 -0.691075E-01  0.405710E+04
 458.0  87.5 0.85  0.275  -85.0 -1.000000  0.000000 -0.710989E+00 -0.108904E+00  0.105805E+01 -0.653285E-01  0.405710E+04
 458.0  87.5 0.85  0.325  -85.0 -1.000000  0.000000 -0.672596E+00 -0.158503E+00  0.104320E+01 -0.612831E-01  0.405710E+04
 458.0  87.5 0.85  0.375  -85.0 -1.000000  0.000000 -0.631846E+00 -0.211105E+00  0.102596E+01 -0.569897E-01  0.405710E+04
 458.0  87.5 0.85  0.425  -85.0 -1.000000  0.000000 -0.588906E+00 -0.266485E+00  0.100626E+01 -0.524661E-01  0.405710E+04
 458.0  87.5 0.85  0.475  -85.0 -1.000000  0.000000 -0.543937E+00 -0.324423E+00  0.983993E+00 -0.477293E-01  0.405710E+04
 458.0  87.5 0.85  0.525  -85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.959024E+00 -0.427957E-01  0.405710E+04
 458.0  87.5 0.85  0.575  -85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.931205E+00 -0.376819E-01  0.405710E+04
 458.0  87.5 0.85  0.625  -85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.900355E+00 -0.324044E-01  0.405710E+04
 458.0  87.5 0.85  0.675  -85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.866262E+00 -0.269799E-01  0.405710E+04
 458.0  87.5 0.85  0.725  -85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.828678E+00 -0.214267E-01  0.405710E+04
 458.0  87.5 0.85  0.775  -85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.787307E+00 -0.157647E-01  0.405710E+04
 458.0  87.5 0.85  0.825  -85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.741787E+00 -0.100181E-01  0.405710E+04
 458.0  87.5 0.85  0.875  -85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.691638E+00 -0.421933E-02  0.405710E+04
 458.0  87.5 0.85  0.925  -85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.636091E+00  0.157832E-02  0.405710E+04
 458.0  87.5 0.85  0.975  -85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.573068E+00  0.723563E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  -75.0 -1.000000  0.000000 -0.374496E-01 -0.953313E+00  0.357648E+00  0.540113E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  -75.0 -1.000000  0.000000 -0.161063E+00 -0.774599E+00  0.463532E+00 -0.780126E-02  0.405710E+04
 458.0  87.5 0.85 -0.875  -75.0 -1.000000  0.000000 -0.286590E+00 -0.592298E+00  0.567412E+00 -0.212157E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  -75.0 -1.000000  0.000000 -0.405569E+00 -0.417087E+00  0.665633E+00 -0.339530E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -75.0 -1.000000  0.000000 -0.515097E+00 -0.253789E+00  0.757226E+00 -0.456972E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  -75.0 -1.000000  0.000000 -0.613939E+00 -0.104928E+00  0.841946E+00 -0.563095E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  -75.0 -1.000000  0.000000 -0.701643E+00  0.282355E-01  0.919834E+00 -0.657361E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  -75.0 -1.000000  0.000000 -0.778187E+00  0.145211E+00  0.991060E+00 -0.739702E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  -75.0 -1.000000  0.000000 -0.843804E+00  0.246006E+00  0.105585E+01 -0.810337E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  -75.0 -1.000000  0.000000 -0.898877E+00  0.330951E+00  0.111446E+01 -0.869654E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  -75.0 -1.000000  0.000000 -0.943878E+00  0.400584E+00  0.116713E+01 -0.918144E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  -75.0 -1.000000  0.000000 -0.979329E+00  0.455573E+00  0.121412E+01 -0.956355E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  -75.0 -1.000000  0.000000 -0.100577E+01  0.496665E+00  0.125565E+01 -0.984865E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  -75.0 -1.000000  0.000000 -0.102376E+01  0.524649E+00  0.129193E+01 -0.100426E+00  0.405710E+04
 458.0  87.5 0.85 -0.275  -75.0 -1.000000  0.000000 -0.103383E+01  0.540330E+00  0.132317E+01 -0.101512E+00  0.405710E+04
 458.0  87.5 0.85 -0.225  -75.0 -1.000000  0.000000 -0.103651E+01  0.544515E+00  0.134952E+01 -0.101802E+00  0.405710E+04
 458.0  87.5 0.85 -0.175  -75.0 -1.000000  0.000000 -0.103233E+01  0.537998E+00  0.137115E+01 -0.101350E+00  0.405710E+04
 458.0  87.5 0.85 -0.125  -75.0 -1.000000  0.000000 -0.102177E+01  0.521557E+00  0.138818E+01 -0.100212E+00  0.405710E+04
 458.0  87.5 0.85 -0.075  -75.0 -1.000000  0.000000 -0.100531E+01  0.495952E+00  0.140071E+01 -0.984370E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  -75.0 -1.000000  0.000000 -0.983414E+00  0.461917E+00  0.140883E+01 -0.960759E-01  0.405710E+04
 458.0  87.5 0.85  0.025  -75.0 -1.000000  0.000000 -0.956510E+00  0.420163E+00  0.141261E+01 -0.931757E-01  0.405710E+04
 458.0  87.5 0.85  0.075  -75.0 -1.000000  0.000000 -0.925020E+00  0.371379E+00  0.141208E+01 -0.897821E-01  0.405710E+04
 458.0  87.5 0.85  0.125  -75.0 -1.000000  0.000000 -0.889349E+00  0.316233E+00  0.140727E+01 -0.859389E-01  0.405710E+04
 458.0  87.5 0.85  0.175  -75.0 -1.000000  0.000000 -0.849884E+00  0.255369E+00  0.139820E+01 -0.816884E-01  0.405710E+04
 458.0  87.5 0.85  0.225  -75.0 -1.000000  0.000000 -0.807002E+00  0.189416E+00  0.138483E+01 -0.770715E-01  0.405710E+04
 458.0  87.5 0.85  0.275  -75.0 -1.000000  0.000000 -0.761064E+00  0.118985E+00  0.136716E+01 -0.721277E-01  0.405710E+04
 458.0  87.5 0.85  0.325  -75.0 -1.000000  0.000000 -0.712425E+00  0.446716E-01  0.134513E+01 -0.668955E-01  0.405710E+04
 458.0  87.5 0.85  0.375  -75.0 -1.000000  0.000000 -0.661429E+00 -0.329409E-01  0.131867E+01 -0.614128E-01  0.405710E+04
 458.0  87.5 0.85  0.425  -75.0 -1.000000  0.000000 -0.608417E+00 -0.113279E+00  0.128773E+01 -0.557163E-01  0.405710E+04
 458.0  87.5 0.85  0.475  -75.0 -1.000000  0.000000 -0.553724E+00 -0.195775E+00  0.125221E+01 -0.498430E-01  0.405710E+04
 458.0  87.5 0.85  0.525  -75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.121202E+01 -0.438293E-01  0.405710E+04
 458.0  87.5 0.85  0.575  -75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.116706E+01 -0.377124E-01  0.405710E+04
 458.0  87.5 0.85  0.625  -75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.111719E+01 -0.315303E-01  0.405710E+04
 458.0  87.5 0.85  0.675  -75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.106231E+01 -0.253232E-01  0.405710E+04
 458.0  87.5 0.85  0.725  -75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.100225E+01 -0.191346E-01  0.405710E+04
 458.0  87.5 0.85  0.775  -75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.936837E+00 -0.130142E-01  0.405710E+04
 458.0  87.5 0.85  0.825  -75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.865793E+00 -0.702340E-02  0.405710E+04
 458.0  87.5 0.85  0.875  -75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.788628E+00 -0.124703E-02  0.405710E+04
 458.0  87.5 0.85  0.925  -75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.704144E+00  0.416968E-02  0.405710E+04
 458.0  87.5 0.85  0.975  -75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.607426E+00  0.883165E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  -65.0 -1.000000  0.000000 -0.824708E-02 -0.976822E+00  0.347725E+00  0.834549E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  -65.0 -1.000000  0.000000 -0.115588E+00 -0.806831E+00  0.456495E+00 -0.325709E-02  0.405710E+04
 458.0  87.5 0.85 -0.875  -65.0 -1.000000  0.000000 -0.242469E+00 -0.605852E+00  0.574966E+00 -0.169721E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  -65.0 -1.000000  0.000000 -0.373827E+00 -0.392962E+00  0.695938E+00 -0.312162E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -65.0 -1.000000  0.000000 -0.502874E+00 -0.179513E+00  0.816409E+00 -0.452497E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  -65.0 -1.000000  0.000000 -0.625415E+00  0.265093E-01  0.934543E+00 -0.586069E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  -65.0 -1.000000  0.000000 -0.738668E+00  0.219374E+00  0.104903E+01 -0.709746E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  -65.0 -1.000000  0.000000 -0.840806E+00  0.395065E+00  0.115886E+01 -0.821449E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  -65.0 -1.000000  0.000000 -0.930702E+00  0.550916E+00  0.126323E+01 -0.919876E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  -65.0 -1.000000  0.000000 -0.100776E+01  0.685323E+00  0.136148E+01 -0.100432E+00  0.405710E+04
 458.0  87.5 0.85 -0.475  -65.0 -1.000000  0.000000 -0.107177E+01  0.797514E+00  0.145309E+01 -0.107453E+00  0.405710E+04
 458.0  87.5 0.85 -0.425  -65.0 -1.000000  0.000000 -0.112285E+01  0.887352E+00  0.153763E+01 -0.113057E+00  0.405710E+04
 458.0  87.5 0.85 -0.375  -65.0 -1.000000  0.000000 -0.116132E+01  0.955182E+00  0.161475E+01 -0.117280E+00  0.405710E+04
 458.0  87.5 0.85 -0.325  -65.0 -1.000000  0.000000 -0.118766E+01  0.100171E+01  0.168419E+01 -0.120171E+00  0.405710E+04
 458.0  87.5 0.85 -0.275  -65.0 -1.000000  0.000000 -0.120246E+01  0.102790E+01  0.174573E+01 -0.121798E+00  0.405710E+04
 458.0  87.5 0.85 -0.225  -65.0 -1.000000  0.000000 -0.120642E+01  0.103490E+01  0.179922E+01 -0.122232E+00  0.405710E+04
 458.0  87.5 0.85 -0.175  -65.0 -1.000000  0.000000 -0.120026E+01  0.102400E+01  0.184452E+01 -0.121555E+00  0.405710E+04
 458.0  87.5 0.85 -0.125  -65.0 -1.000000  0.000000 -0.118474E+01  0.996556E+00  0.188154E+01 -0.119851E+00  0.405710E+04
 458.0  87.5 0.85 -0.075  -65.0 -1.000000  0.000000 -0.116065E+01  0.954001E+00  0.191020E+01 -0.117206E+00  0.405710E+04
 458.0  87.5 0.85 -0.025  -65.0 -1.000000  0.000000 -0.112878E+01  0.897786E+00  0.193045E+01 -0.113707E+00  0.405710E+04
 458.0  87.5 0.85  0.025  -65.0 -1.000000  0.000000 -0.108991E+01  0.829378E+00  0.194225E+01 -0.109442E+00  0.405710E+04
 458.0  87.5 0.85  0.075  -65.0 -1.000000  0.000000 -0.104483E+01  0.750244E+00  0.194557E+01 -0.104498E+00  0.405710E+04
 458.0  87.5 0.85  0.125  -65.0 -1.000000  0.000000 -0.994323E+00  0.661838E+00  0.194038E+01 -0.989594E-01  0.405710E+04
 458.0  87.5 0.85  0.175  -65.0 -1.000000  0.000000 -0.939138E+00  0.565595E+00  0.192668E+01 -0.929118E-01  0.405710E+04
 458.0  87.5 0.85  0.225  -65.0 -1.000000  0.000000 -0.880021E+00  0.462919E+00  0.190449E+01 -0.864373E-01  0.405710E+04
 458.0  87.5 0.85  0.275  -65.0 -1.000000  0.000000 -0.817699E+00  0.355182E+00  0.187382E+01 -0.796164E-01  0.405710E+04
 458.0  87.5 0.85  0.325  -65.0 -1.000000  0.000000 -0.752873E+00  0.243714E+00  0.183473E+01 -0.725272E-01  0.405710E+04
 458.0  87.5 0.85  0.375  -65.0 -1.000000  0.000000 -0.686228E+00  0.129800E+00  0.178731E+01 -0.652454E-01  0.405710E+04
 458.0  87.5 0.85  0.425  -65.0 -1.000000  0.000000 -0.618425E+00  0.146779E-01  0.173168E+01 -0.578442E-01  0.405710E+04
 458.0  87.5 0.85  0.475  -65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.166800E+01 -0.503942E-01  0.405710E+04
 458.0  87.5 0.85  0.525  -65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.159648E+01 -0.429637E-01  0.405710E+04
 458.0  87.5 0.85  0.575  -65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.151741E+01 -0.356190E-01  0.405710E+04
 458.0  87.5 0.85  0.625  -65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.143110E+01 -0.284252E-01  0.405710E+04
 458.0  87.5 0.85  0.675  -65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.133794E+01 -0.214469E-01  0.405710E+04
 458.0  87.5 0.85  0.725  -65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.123834E+01 -0.147508E-01  0.405710E+04
 458.0  87.5 0.85  0.775  -65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.113273E+01 -0.840974E-02  0.405710E+04
 458.0  87.5 0.85  0.825  -65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.102144E+01 -0.251012E-02  0.405710E+04
 458.0  87.5 0.85  0.875  -65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.904502E+00  0.282872E-02  0.405710E+04
 458.0  87.5 0.85  0.925  -65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.780810E+00  0.739745E-02  0.405710E+04
 458.0  87.5 0.85  0.975  -65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.643244E+00  0.105954E-01  0.405710E+04
 458.0  87.5 0.85 -0.975  -55.0 -1.000000  0.000000  0.248136E-01 -0.101151E+01  0.336777E+00  0.117541E-01  0.405710E+04
 458.0  87.5 0.85 -0.925  -55.0 -1.000000  0.000000 -0.533317E-01 -0.879622E+00  0.445794E+00  0.323148E-02  0.405710E+04
 458.0  87.5 0.85 -0.875  -55.0 -1.000000  0.000000 -0.170552E+00 -0.684526E+00  0.579239E+00 -0.952723E-02  0.405710E+04
 458.0  87.5 0.85 -0.825  -55.0 -1.000000  0.000000 -0.308698E+00 -0.446698E+00  0.728129E+00 -0.246373E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -55.0 -1.000000  0.000000 -0.458229E+00 -0.181748E+00  0.888327E+00 -0.410629E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  -55.0 -1.000000  0.000000 -0.611651E+00  0.960984E-01  0.105670E+01 -0.579719E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  -55.0 -1.000000  0.000000 -0.762632E+00  0.374015E+00  0.123038E+01 -0.746537E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  -55.0 -1.000000  0.000000 -0.905896E+00  0.640961E+00  0.140657E+01 -0.905132E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  -55.0 -1.000000  0.000000 -0.103725E+01  0.887953E+00  0.158254E+01 -0.105075E+00  0.405710E+04
 458.0  87.5 0.85 -0.525  -55.0 -1.000000  0.000000 -0.115355E+01  0.110815E+01  0.175566E+01 -0.117982E+00  0.405710E+04
 458.0  87.5 0.85 -0.475  -55.0 -1.000000  0.000000 -0.125265E+01  0.129674E+01  0.192341E+01 -0.128989E+00  0.405710E+04
 458.0  87.5 0.85 -0.425  -55.0 -1.000000  0.000000 -0.133326E+01  0.145074E+01  0.208350E+01 -0.137948E+00  0.405710E+04
 458.0  87.5 0.85 -0.375  -55.0 -1.000000  0.000000 -0.139484E+01  0.156868E+01  0.223385E+01 -0.144795E+00  0.405710E+04
 458.0  87.5 0.85 -0.325  -55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.237264E+01 -0.149530E+00  0.405710E+04
 458.0  87.5 0.85 -0.275  -55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.249829E+01 -0.152209E+00  0.405710E+04
 458.0  87.5 0.85 -0.225  -55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.260948E+01 -0.152927E+00  0.405710E+04
 458.0  87.5 0.85 -0.175  -55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.270511E+01 -0.151810E+00  0.405710E+04
 458.0  87.5 0.85 -0.125  -55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.278430E+01 -0.149004E+00  0.405710E+04
 458.0  87.5 0.85 -0.075  -55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.284634E+01 -0.144675E+00  0.405710E+04
 458.0  87.5 0.85 -0.025  -55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.289069E+01 -0.138997E+00  0.405710E+04
 458.0  87.5 0.85  0.025  -55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.291696E+01 -0.132152E+00  0.405710E+04
 458.0  87.5 0.85  0.075  -55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.292491E+01 -0.124326E+00  0.405710E+04
 458.0  87.5 0.85  0.125  -55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.291442E+01 -0.115704E+00  0.405710E+04
 458.0  87.5 0.85  0.175  -55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.288555E+01 -0.106469E+00  0.405710E+04
 458.0  87.5 0.85  0.225  -55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.283850E+01 -0.967979E-01  0.405710E+04
 458.0  87.5 0.85  0.275  -55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.277367E+01 -0.868599E-01  0.405710E+04
 458.0  87.5 0.85  0.325  -55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.269167E+01 -0.768142E-01  0.405710E+04
 458.0  87.5 0.85  0.375  -55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.259331E+01 -0.668079E-01  0.405710E+04
 458.0  87.5 0.85  0.425  -55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.247965E+01 -0.569746E-01  0.405710E+04
 458.0  87.5 0.85  0.475  -55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.235200E+01 -0.474338E-01  0.405710E+04
 458.0  87.5 0.85  0.525  -55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.221190E+01 -0.382904E-01  0.405710E+04
 458.0  87.5 0.85  0.575  -55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.206108E+01 -0.296351E-01  0.405710E+04
 458.0  87.5 0.85  0.625  -55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.190146E+01 -0.215461E-01  0.405710E+04
 458.0  87.5 0.85  0.675  -55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.173508E+01 -0.140907E-01  0.405710E+04
 458.0  87.5 0.85  0.725  -55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.156398E+01 -0.732915E-02  0.405710E+04
 458.0  87.5 0.85  0.775  -55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.139015E+01 -0.132118E-02  0.405710E+04
 458.0  87.5 0.85  0.825  -55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.121528E+01  0.386311E-02  0.405710E+04
 458.0  87.5 0.85  0.875  -55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.104041E+01  0.811763E-02  0.405710E+04
 458.0  87.5 0.85  0.925  -55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.864796E+00  0.112254E-01  0.405710E+04
 458.0  87.5 0.85  0.975  -55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.679292E+00  0.124620E-01  0.405710E+04
 458.0  87.5 0.85 -0.975  -45.0 -1.000000  0.000000  0.602760E-01 -0.105536E+01  0.325324E+00  0.154724E-01  0.405710E+04
 458.0  87.5 0.85 -0.925  -45.0 -1.000000  0.000000  0.272700E-01 -0.998077E+00  0.431219E+00  0.118580E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  -45.0 -1.000000  0.000000 -0.604018E-01 -0.852663E+00  0.578406E+00  0.232019E-02  0.405710E+04
 458.0  87.5 0.85 -0.825  -45.0 -1.000000  0.000000 -0.188603E+00 -0.626547E+00  0.759891E+00 -0.117526E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -45.0 -1.000000  0.000000 -0.350332E+00 -0.328578E+00  0.973678E+00 -0.296246E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  -45.0 -1.000000  0.000000 -0.537742E+00  0.269253E-01  0.121798E+01 -0.504297E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  -45.0 -1.000000  0.000000 -0.741320E+00  0.420787E+00  0.149010E+01 -0.731015E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  -45.0 -1.000000  0.000000 -0.950530E+00  0.831062E+00  0.178608E+01 -0.964520E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  -45.0 -1.000000  0.000000 -0.115488E+01  0.123560E+01  0.210064E+01 -0.119295E+00  0.405710E+04
 458.0  87.5 0.85 -0.525  -45.0 -1.000000  0.000000 -0.134493E+01  0.161434E+01  0.242738E+01 -0.140563E+00  0.405710E+04
 458.0  87.5 0.85 -0.475  -45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.275910E+01 -0.159388E+00  0.405710E+04
 458.0  87.5 0.85 -0.425  -45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.308822E+01 -0.175135E+00  0.405710E+04
 458.0  87.5 0.85 -0.375  -45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.340726E+01 -0.187404E+00  0.405710E+04
 458.0  87.5 0.85 -0.325  -45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.370920E+01 -0.196000E+00  0.405710E+04
 458.0  87.5 0.85 -0.275  -45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.398776E+01 -0.200901E+00  0.405710E+04
 458.0  87.5 0.85 -0.225  -45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.423757E+01 -0.202219E+00  0.405710E+04
 458.0  87.5 0.85 -0.175  -45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.445415E+01 -0.200168E+00  0.405710E+04
 458.0  87.5 0.85 -0.125  -45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.463395E+01 -0.195041E+00  0.405710E+04
 458.0  87.5 0.85 -0.075  -45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.477418E+01 -0.187187E+00  0.405710E+04
 458.0  87.5 0.85 -0.025  -45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.487271E+01 -0.177001E+00  0.405710E+04
 458.0  87.5 0.85  0.025  -45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.492803E+01 -0.164906E+00  0.405710E+04
 458.0  87.5 0.85  0.075  -45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.493916E+01 -0.151340E+00  0.405710E+04
 458.0  87.5 0.85  0.125  -45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.490572E+01 -0.136745E+00  0.405710E+04
 458.0  87.5 0.85  0.175  -45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.482802E+01 -0.121548E+00  0.405710E+04
 458.0  87.5 0.85  0.225  -45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.470712E+01 -0.106154E+00  0.405710E+04
 458.0  87.5 0.85  0.275  -45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.454502E+01 -0.909265E-01  0.405710E+04
 458.0  87.5 0.85  0.325  -45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.434473E+01 -0.761832E-01  0.405710E+04
 458.0  87.5 0.85  0.375  -45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.411036E+01 -0.621861E-01  0.405710E+04
 458.0  87.5 0.85  0.425  -45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.384700E+01 -0.491398E-01  0.405710E+04
 458.0  87.5 0.85  0.475  -45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.356064E+01 -0.371921E-01  0.405710E+04
 458.0  87.5 0.85  0.525  -45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.325787E+01 -0.264384E-01  0.405710E+04
 458.0  87.5 0.85  0.575  -45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.294552E+01 -0.169282E-01  0.405710E+04
 458.0  87.5 0.85  0.625  -45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.263033E+01 -0.867390E-02  0.405710E+04
 458.0  87.5 0.85  0.675  -45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.231854E+01 -0.166033E-02  0.405710E+04
 458.0  87.5 0.85  0.725  -45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.201553E+01  0.414383E-02  0.405710E+04
 458.0  87.5 0.85  0.775  -45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.172558E+01  0.877345E-02  0.405710E+04
 458.0  87.5 0.85  0.825  -45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.145161E+01  0.122491E-01  0.405710E+04
 458.0  87.5 0.85  0.875  -45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.119475E+01  0.145445E-01  0.405710E+04
 458.0  87.5 0.85  0.925  -45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.953131E+00  0.154970E-01  0.405710E+04
 458.0  87.5 0.85  0.975  -45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.713979E+00  0.143350E-01  0.405710E+04
 458.0  87.5 0.85 -0.975  -35.0 -1.000000  0.000000  0.956385E-01 -0.110402E+01  0.314171E+00  0.192263E-01  0.405710E+04
 458.0  87.5 0.85 -0.925  -35.0 -1.000000  0.000000  0.123622E+00 -0.115829E+01  0.413534E+00  0.223439E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  -35.0 -1.000000  0.000000  0.952329E-01 -0.112759E+01  0.571281E+00  0.194084E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  -35.0 -1.000000  0.000000  0.135263E-01 -0.992091E+00  0.787968E+00  0.105197E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -35.0 -1.000000  0.000000 -0.127506E+00 -0.731919E+00  0.107096E+01 -0.506823E-02  0.405710E+04
 458.0  87.5 0.85 -0.725  -35.0 -1.000000  0.000000 -0.331232E+00 -0.337094E+00  0.142847E+01 -0.277628E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  -35.0 -1.000000  0.000000 -0.593973E+00  0.185880E+00  0.186712E+01 -0.571600E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  -35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.238989E+01 -0.918486E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  -35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.299423E+01 -0.129534E+00  0.405710E+04
 458.0  87.5 0.85 -0.525  -35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.367067E+01 -0.167448E+00  0.405710E+04
 458.0  87.5 0.85 -0.475  -35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.440253E+01 -0.202876E+00  0.405710E+04
 458.0  87.5 0.85 -0.425  -35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.516689E+01 -0.233585E+00  0.405710E+04
 458.0  87.5 0.85 -0.375  -35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.593698E+01 -0.258033E+00  0.405710E+04
 458.0  87.5 0.85 -0.325  -35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.668524E+01 -0.275372E+00  0.405710E+04
 458.0  87.5 0.85 -0.275  -35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.738632E+01 -0.285317E+00  0.405710E+04
 458.0  87.5 0.85 -0.225  -35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.801909E+01 -0.287998E+00  0.405710E+04
 458.0  87.5 0.85 -0.175  -35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.856746E+01 -0.283828E+00  0.405710E+04
 458.0  87.5 0.85 -0.125  -35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.901995E+01 -0.273430E+00  0.405710E+04
 458.0  87.5 0.85 -0.075  -35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.936848E+01 -0.257598E+00  0.405710E+04
 458.0  87.5 0.85 -0.025  -35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.960713E+01 -0.237278E+00  0.405710E+04
 458.0  87.5 0.85  0.025  -35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.973103E+01 -0.213539E+00  0.405710E+04
 458.0  87.5 0.85  0.075  -35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.973599E+01 -0.187540E+00  0.405710E+04
 458.0  87.5 0.85  0.125  -35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.961886E+01 -0.160462E+00  0.405710E+04
 458.0  87.5 0.85  0.175  -35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.937863E+01 -0.133430E+00  0.405710E+04
 458.0  87.5 0.85  0.225  -35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.901789E+01 -0.107434E+00  0.405710E+04
 458.0  87.5 0.85  0.275  -35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.854445E+01 -0.832682E-01  0.405710E+04
 458.0  87.5 0.85  0.325  -35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.797229E+01 -0.614950E-01  0.405710E+04
 458.0  87.5 0.85  0.375  -35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.732151E+01 -0.424427E-01  0.405710E+04
 458.0  87.5 0.85  0.425  -35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.661705E+01 -0.262298E-01  0.405710E+04
 458.0  87.5 0.85  0.475  -35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.588627E+01 -0.128060E-01  0.405710E+04
 458.0  87.5 0.85  0.525  -35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.515600E+01 -0.200054E-02  0.405710E+04
 458.0  87.5 0.85  0.575  -35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.444987E+01  0.643060E-02  0.405710E+04
 458.0  87.5 0.85  0.625  -35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.378638E+01  0.127654E-01  0.405710E+04
 458.0  87.5 0.85  0.675  -35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.317804E+01  0.172846E-01  0.405710E+04
 458.0  87.5 0.85  0.725  -35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.263155E+01  0.202484E-01  0.405710E+04
 458.0  87.5 0.85  0.775  -35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.214859E+01  0.218790E-01  0.405710E+04
 458.0  87.5 0.85  0.825  -35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.172679E+01  0.223421E-01  0.405710E+04
 458.0  87.5 0.85  0.875  -35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.136055E+01  0.217164E-01  0.405710E+04
 458.0  87.5 0.85  0.925  -35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.104055E+01  0.199001E-01  0.405710E+04
 458.0  87.5 0.85  0.975  -35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.745399E+00  0.160891E-01  0.405710E+04
 458.0  87.5 0.85 -0.975  -25.0 -1.000000  0.000000  0.127433E+00 -0.115095E+01  0.304350E+00  0.226311E-01  0.405710E+04
 458.0  87.5 0.85 -0.925  -25.0 -1.000000  0.000000  0.225804E+00 -0.134058E+01  0.394927E+00  0.335799E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  -25.0 -1.000000  0.000000  0.289578E+00 -0.149663E+01  0.558633E+00  0.409870E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  -25.0 -1.000000  0.000000  0.314696E+00 -0.158124E+01  0.809034E+00  0.441204E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -25.0 -1.000000  0.000000  0.277094E+00 -0.153540E+01  0.117389E+01  0.401838E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  -25.0 -1.000000  0.000000  0.142798E+00 -0.128389E+01  0.169078E+01  0.253054E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  -25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.240561E+01 -0.454051E-02  0.405710E+04
 458.0  87.5 0.85 -0.625  -25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.336891E+01 -0.518164E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  -25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.462734E+01 -0.115317E+00  0.405710E+04
 458.0  87.5 0.85 -0.525  -25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.620918E+01 -0.189174E+00  0.405710E+04
 458.0  87.5 0.85 -0.475  -25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.810532E+01 -0.264358E+00  0.405710E+04
 458.0  87.5 0.85 -0.425  -25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.102532E+02 -0.331990E+00  0.405710E+04
 458.0  87.5 0.85 -0.375  -25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.125356E+02 -0.386030E+00  0.405710E+04
 458.0  87.5 0.85 -0.325  -25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.148026E+02 -0.423842E+00  0.405710E+04
 458.0  87.5 0.85 -0.275  -25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.169100E+02 -0.445180E+00  0.405710E+04
 458.0  87.5 0.85 -0.225  -25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.187548E+02 -0.450876E+00  0.405710E+04
 458.0  87.5 0.85 -0.175  -25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.202890E+02 -0.442004E+00  0.405710E+04
 458.0  87.5 0.85 -0.125  -25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.215091E+02 -0.419642E+00  0.405710E+04
 458.0  87.5 0.85 -0.075  -25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.224327E+02 -0.385074E+00  0.405710E+04
 458.0  87.5 0.85 -0.025  -25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.230751E+02 -0.340173E+00  0.405710E+04
 458.0  87.5 0.85  0.025  -25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.234327E+02 -0.287698E+00  0.405710E+04
 458.0  87.5 0.85  0.075  -25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.234766E+02 -0.231275E+00  0.405710E+04
 458.0  87.5 0.85  0.125  -25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.231563E+02 -0.174955E+00  0.405710E+04
 458.0  87.5 0.85  0.175  -25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.224157E+02 -0.122497E+00  0.405710E+04
 458.0  87.5 0.85  0.225  -25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.212181E+02 -0.766930E-01  0.405710E+04
 458.0  87.5 0.85  0.275  -25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.195756E+02 -0.390363E-01  0.405710E+04
 458.0  87.5 0.85  0.325  -25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.175661E+02 -0.978429E-02  0.405710E+04
 458.0  87.5 0.85  0.375  -25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.153272E+02  0.117041E-01  0.405710E+04
 458.0  87.5 0.85  0.425  -25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.130255E+02  0.265619E-01  0.405710E+04
 458.0  87.5 0.85  0.475  -25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.108150E+02  0.360777E-01  0.405710E+04
 458.0  87.5 0.85  0.525  -25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.880775E+01  0.414784E-01  0.405710E+04
 458.0  87.5 0.85  0.575  -25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.706352E+01  0.438208E-01  0.405710E+04
 458.0  87.5 0.85  0.625  -25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.559712E+01  0.439567E-01  0.405710E+04
 458.0  87.5 0.85  0.675  -25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.439306E+01  0.425403E-01  0.405710E+04
 458.0  87.5 0.85  0.725  -25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.341993E+01  0.400518E-01  0.405710E+04
 458.0  87.5 0.85  0.775  -25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.264082E+01  0.368235E-01  0.405710E+04
 458.0  87.5 0.85  0.825  -25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.201939E+01  0.330579E-01  0.405710E+04
 458.0  87.5 0.85  0.875  -25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.152244E+01  0.288214E-01  0.405710E+04
 458.0  87.5 0.85  0.925  -25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.111926E+01  0.239662E-01  0.405710E+04
 458.0  87.5 0.85  0.975  -25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.771478E+00  0.175820E-01  0.405710E+04
 458.0  87.5 0.85 -0.975  -15.0 -1.000000  0.000000  0.151708E+00 -0.118841E+01  0.296976E+00  0.252457E-01  0.405710E+04
 458.0  87.5 0.85 -0.925  -15.0 -1.000000  0.000000  0.315121E+00 -0.150640E+01  0.378961E+00  0.434616E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  -15.0 -1.000000  0.000000  0.486173E+00 -0.188387E+01  0.544325E+00  0.629453E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  -15.0 -1.000000  0.000000  0.676418E+00 -0.231397E+01  0.821443E+00  0.847112E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  -15.0 -1.000000  0.000000  0.874092E+00 -0.276314E+01  0.126732E+01  0.107348E+00  0.405710E+04
 458.0  87.5 0.85 -0.725  -15.0 -1.000000  0.000000  0.103901E+01 -0.314270E+01  0.197485E+01  0.126279E+00  0.405710E+04
 458.0  87.5 0.85 -0.675  -15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.309152E+01  0.131024E+00  0.405710E+04
 458.0  87.5 0.85 -0.625  -15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.484743E+01  0.101962E+00  0.405710E+04
 458.0  87.5 0.85 -0.575  -15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.758845E+01 -0.244249E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  -15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.117907E+02 -0.176117E+00  0.405710E+04
 458.0  87.5 0.85 -0.475  -15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.179842E+02 -0.332571E+00  0.405710E+04
 458.0  87.5 0.85 -0.425  -15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.264498E+02 -0.492172E+00  0.405710E+04
 458.0  87.5 0.85 -0.375  -15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.366481E+02 -0.653203E+00  0.405710E+04
 458.0  87.5 0.85 -0.325  -15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.468781E+02 -0.731006E+00  0.405710E+04
 458.0  87.5 0.85 -0.275  -15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.550631E+02 -0.764963E+00  0.405710E+04
 458.0  87.5 0.85 -0.225  -15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.602358E+02 -0.773179E+00  0.405710E+04
 458.0  87.5 0.85 -0.175  -15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.629347E+02 -0.760225E+00  0.405710E+04
 458.0  87.5 0.85 -0.125  -15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.643461E+02 -0.723737E+00  0.405710E+04
 458.0  87.5 0.85 -0.075  -15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.654956E+02 -0.635055E+00  0.405710E+04
 458.0  87.5 0.85 -0.025  -15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.669906E+02 -0.514740E+00  0.405710E+04
 458.0  87.5 0.85  0.025  -15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.690302E+02 -0.393719E+00  0.405710E+04
 458.0  87.5 0.85  0.075  -15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.714042E+02 -0.272881E+00  0.405710E+04
 458.0  87.5 0.85  0.125  -15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.733922E+02 -0.152926E+00  0.405710E+04
 458.0  87.5 0.85  0.175  -15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.736789E+02 -0.344687E-01  0.405710E+04
 458.0  87.5 0.85  0.225  -15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.706429E+02  0.733190E-01  0.405710E+04
 458.0  87.5 0.85  0.275  -15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.633644E+02  0.113287E+00  0.405710E+04
 458.0  87.5 0.85  0.325  -15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.527135E+02  0.129658E+00  0.405710E+04
 458.0  87.5 0.85  0.375  -15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.410171E+02  0.131546E+00  0.405710E+04
 458.0  87.5 0.85  0.425  -15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.304494E+02  0.125415E+00  0.405710E+04
 458.0  87.5 0.85  0.475  -15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.220235E+02  0.115334E+00  0.405710E+04
 458.0  87.5 0.85  0.525  -15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.157692E+02  0.103681E+00  0.405710E+04
 458.0  87.5 0.85  0.575  -15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.112872E+02  0.917754E-01  0.405710E+04
 458.0  87.5 0.85  0.625  -15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.811615E+01  0.803028E-01  0.405710E+04
 458.0  87.5 0.85  0.675  -15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.587238E+01  0.695810E-01  0.405710E+04
 458.0  87.5 0.85  0.725  -15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.427350E+01  0.597170E-01  0.405710E+04
 458.0  87.5 0.85  0.775  -15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.312166E+01  0.506935E-01  0.405710E+04
 458.0  87.5 0.85  0.825  -15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.228058E+01  0.424086E-01  0.405710E+04
 458.0  87.5 0.85  0.875  -15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.165593E+01  0.346747E-01  0.405710E+04
 458.0  87.5 0.85  0.925  -15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.117973E+01  0.271329E-01  0.405710E+04
 458.0  87.5 0.85  0.975  -15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.790225E+00  0.186739E-01  0.405710E+04
 458.0  87.5 0.85 -0.975   -5.0 -1.000000  0.000000  0.164909E+00 -0.120928E+01  0.293008E+00  0.266723E-01  0.405710E+04
 458.0  87.5 0.85 -0.925   -5.0 -1.000000  0.000000  0.368265E+00 -0.160710E+01  0.369625E+00  0.493603E-01  0.405710E+04
 458.0  87.5 0.85 -0.875   -5.0 -1.000000  0.000000  0.616109E+00 -0.214426E+01  0.534618E+00  0.774999E-01  0.405710E+04
 458.0  87.5 0.85 -0.825   -5.0 -1.000000  0.000000  0.950197E+00 -0.287685E+01  0.826444E+00  0.115511E+00  0.405710E+04
 458.0  87.5 0.85 -0.775   -5.0 -1.000000  0.000000  0.141592E+01 -0.389201E+01  0.132584E+01  0.168442E+00  0.405710E+04
 458.0  87.5 0.85 -0.725   -5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.218108E+01  0.244073E+00  0.405710E+04
 458.0  87.5 0.85 -0.675   -5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.367117E+01  0.269932E+00  0.405710E+04
 458.0  87.5 0.85 -0.625   -5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.634868E+01  0.127318E+00  0.405710E+04
 458.0  87.5 0.85 -0.575   -5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.113839E+02 -0.258962E-01  0.405710E+04
 458.0  87.5 0.85 -0.525   -5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.214706E+02 -0.188290E+00  0.405710E+04
 458.0  87.5 0.85 -0.475   -5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.434470E+02 -0.359053E+00  0.405710E+04
 458.0  87.5 0.85 -0.425   -5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.962864E+02 -0.537947E+00  0.405710E+04
 458.0  87.5 0.85 -0.375   -5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.228941E+03 -0.725372E+00  0.405710E+04
 458.0  87.5 0.85 -0.325   -5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.453208E+03 -0.922510E+00  0.405710E+04
 458.0  87.5 0.85 -0.275   -5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.468217E+03 -0.113159E+01  0.405710E+04
 458.0  87.5 0.85 -0.225   -5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.330195E+03 -0.121964E+01  0.405710E+04
 458.0  87.5 0.85 -0.175   -5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.239505E+03 -0.104586E+01  0.405710E+04
 458.0  87.5 0.85 -0.125   -5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.194325E+03 -0.886115E+00  0.405710E+04
 458.0  87.5 0.85 -0.075   -5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.175333E+03 -0.735795E+00  0.405710E+04
 458.0  87.5 0.85 -0.025   -5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.173943E+03 -0.592112E+00  0.405710E+04
 458.0  87.5 0.85  0.025   -5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.189013E+03 -0.453417E+00  0.405710E+04
 458.0  87.5 0.85  0.075   -5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.226016E+03 -0.318780E+00  0.405710E+04
 458.0  87.5 0.85  0.125   -5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.300569E+03 -0.187740E+00  0.405710E+04
 458.0  87.5 0.85  0.175   -5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.443465E+03 -0.601533E-01  0.405710E+04
 458.0  87.5 0.85  0.225   -5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.644616E+03  0.638922E-01  0.405710E+04
 458.0  87.5 0.85  0.275   -5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.603263E+03  0.184135E+00  0.405710E+04
 458.0  87.5 0.85  0.325   -5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.319188E+03  0.300168E+00  0.405710E+04
 458.0  87.5 0.85  0.375   -5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.149702E+03  0.296894E+00  0.405710E+04
 458.0  87.5 0.85  0.425   -5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.758645E+02  0.238787E+00  0.405710E+04
 458.0  87.5 0.85  0.475   -5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.421046E+02  0.193793E+00  0.405710E+04
 458.0  87.5 0.85  0.525   -5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.251256E+02  0.158370E+00  0.405710E+04
 458.0  87.5 0.85  0.575   -5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.158369E+02  0.130046E+00  0.405710E+04
 458.0  87.5 0.85  0.625   -5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.104010E+02  0.107078E+00  0.405710E+04
 458.0  87.5 0.85  0.675   -5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.704487E+01  0.882107E-01  0.405710E+04
 458.0  87.5 0.85  0.725   -5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.488133E+01  0.725170E-01  0.405710E+04
 458.0  87.5 0.85  0.775   -5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.343583E+01  0.592901E-01  0.405710E+04
 458.0  87.5 0.85  0.825   -5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.243967E+01  0.479604E-01  0.405710E+04
 458.0  87.5 0.85  0.875   -5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.173266E+01  0.380178E-01  0.405710E+04
 458.0  87.5 0.85  0.925   -5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.121282E+01  0.288763E-01  0.405710E+04
 458.0  87.5 0.85  0.975   -5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.800044E+00  0.192516E-01  0.405710E+04
 458.0  87.5 0.85 -0.975    5.0  0.291356  0.010833  0.164909E+00 -0.120928E+01  0.293008E+00  0.266723E-01  0.405710E+04
 458.0  87.5 0.85 -0.925    5.0  0.383603  0.013889  0.368265E+00 -0.160710E+01  0.369625E+00  0.493603E-01  0.405710E+04
 458.0  87.5 0.85 -0.875    5.0  0.594464  0.023274  0.616109E+00 -0.214426E+01  0.534618E+00  0.774999E-01  0.405710E+04
 458.0  87.5 0.85 -0.825    5.0  0.892681  0.046580  0.950197E+00 -0.287685E+01  0.826444E+00  0.115511E+00  0.405710E+04
 458.0  87.5 0.85 -0.775    5.0  1.368260  0.116892  0.141592E+01 -0.389201E+01  0.132584E+01  0.168442E+00  0.405710E+04
 458.0  87.5 0.85 -0.725    5.0 -1.000000  0.000000  0.208240E+01 -0.533236E+01  0.218108E+01  0.244073E+00  0.405710E+04
 458.0  87.5 0.85 -0.675    5.0 -1.000000  0.000000  0.232675E+01 -0.565996E+01  0.367117E+01  0.269932E+00  0.405710E+04
 458.0  87.5 0.85 -0.625    5.0 -1.000000  0.000000  0.110228E+01 -0.262131E+01  0.634868E+01  0.127318E+00  0.405710E+04
 458.0  87.5 0.85 -0.575    5.0 -1.000000  0.000000 -0.235041E+00  0.424778E+00  0.113839E+02 -0.258962E-01  0.405710E+04
 458.0  87.5 0.85 -0.525    5.0 -1.000000  0.000000 -0.166759E+01  0.350240E+01  0.214706E+02 -0.188290E+00  0.405710E+04
 458.0  87.5 0.85 -0.475    5.0 -1.000000  0.000000 -0.318421E+01  0.663607E+01  0.434470E+02 -0.359053E+00  0.405710E+04
 458.0  87.5 0.85 -0.425    5.0 -1.000000  0.000000 -0.477960E+01  0.985360E+01  0.962864E+02 -0.537947E+00  0.405710E+04
 458.0  87.5 0.85 -0.375    5.0 -1.000000  0.000000 -0.645458E+01  0.131893E+02  0.228941E+03 -0.725372E+00  0.405710E+04
 458.0  87.5 0.85 -0.325    5.0 -1.000000  0.000000 -0.821731E+01  0.166885E+02  0.453208E+03 -0.922510E+00  0.405710E+04
 458.0  87.5 0.85 -0.275    5.0 -1.000000  0.000000 -0.100855E+02  0.204128E+02  0.468217E+03 -0.113159E+01  0.405710E+04
 458.0  87.5 0.85 -0.225    5.0 -1.000000  0.000000 -0.108718E+02  0.219854E+02  0.330195E+03 -0.121964E+01  0.405710E+04
 458.0  87.5 0.85 -0.175    5.0 -1.000000  0.000000 -0.932051E+01  0.188755E+02  0.239505E+03 -0.104586E+01  0.405710E+04
 458.0  87.5 0.85 -0.125    5.0 -1.000000  0.000000 -0.789202E+01  0.160412E+02  0.194325E+03 -0.886115E+00  0.405710E+04
 458.0  87.5 0.85 -0.075    5.0 -1.000000  0.000000 -0.654688E+01  0.133833E+02  0.175333E+03 -0.735795E+00  0.405710E+04
 458.0  87.5 0.85 -0.025    5.0 -1.000000  0.000000 -0.526170E+01  0.108373E+02  0.173943E+03 -0.592112E+00  0.405710E+04
 458.0  87.5 0.85  0.025    5.0 -1.000000  0.000000 -0.402312E+01  0.835972E+01  0.189013E+03 -0.453417E+00  0.405710E+04
 458.0  87.5 0.85  0.075    5.0 -1.000000  0.000000 -0.282414E+01  0.592099E+01  0.226016E+03 -0.318780E+00  0.405710E+04
 458.0  87.5 0.85  0.125    5.0 -1.000000  0.000000 -0.166193E+01  0.350001E+01  0.300569E+03 -0.187740E+00  0.405710E+04
 458.0  87.5 0.85  0.175    5.0 -1.000000  0.000000 -0.536495E+00  0.108143E+01  0.443465E+03 -0.601533E-01  0.405710E+04
 458.0  87.5 0.85  0.225    5.0 -1.000000  0.000000  0.550081E+00 -0.134625E+01  0.644616E+03  0.638922E-01  0.405710E+04
 458.0  87.5 0.85  0.275    5.0 -1.000000  0.000000  0.159410E+01 -0.379195E+01  0.603263E+03  0.184135E+00  0.405710E+04
 458.0  87.5 0.85  0.325    5.0 -1.000000  0.000000  0.259051E+01 -0.626271E+01  0.319188E+03  0.300168E+00  0.405710E+04
 458.0  87.5 0.85  0.375    5.0 -1.000000  0.000000  0.254832E+01 -0.633365E+01  0.149702E+03  0.296894E+00  0.405710E+04
 458.0  87.5 0.85  0.425    5.0 -1.000000  0.000000  0.203579E+01 -0.523198E+01  0.758645E+02  0.238787E+00  0.405710E+04
 458.0  87.5 0.85  0.475    5.0 -1.000000  0.000000  0.163921E+01 -0.437591E+01  0.421046E+02  0.193793E+00  0.405710E+04
 458.0  87.5 0.85  0.525    5.0 -1.000000  0.000000  0.132725E+01 -0.369936E+01  0.251256E+02  0.158370E+00  0.405710E+04
 458.0  87.5 0.85  0.575    5.0 -1.000000  0.000000  0.107802E+01 -0.315632E+01  0.158369E+02  0.130046E+00  0.405710E+04
 458.0  87.5 0.85  0.625    5.0 -1.000000  0.000000  0.876066E+00 -0.271447E+01  0.104010E+02  0.107078E+00  0.405710E+04
 458.0  87.5 0.85  0.675    5.0 -1.000000  0.000000  0.710244E+00 -0.235073E+01  0.704487E+01  0.882107E-01  0.405710E+04
 458.0  87.5 0.85  0.725    5.0 -1.000000  0.000000  0.572302E+00 -0.204833E+01  0.488133E+01  0.725170E-01  0.405710E+04
 458.0  87.5 0.85  0.775    5.0 -1.000000  0.000000  0.455901E+00 -0.179486E+01  0.343583E+01  0.592901E-01  0.405710E+04
 458.0  87.5 0.85  0.825    5.0 -1.000000  0.000000  0.355877E+00 -0.158094E+01  0.243967E+01  0.479604E-01  0.405710E+04
 458.0  87.5 0.85  0.875    5.0 -1.000000  0.000000  0.267492E+00 -0.139930E+01  0.173266E+01  0.380178E-01  0.405710E+04
 458.0  87.5 0.85  0.925    5.0 -1.000000  0.000000  0.185073E+00 -0.124383E+01  0.121282E+01  0.288763E-01  0.405710E+04
 458.0  87.5 0.85  0.975    5.0 -1.000000  0.000000  0.956074E-01 -0.110704E+01  0.800044E+00  0.192516E-01  0.405710E+04
 458.0  87.5 0.85 -0.975   15.0  0.310822  0.011207  0.151708E+00 -0.118841E+01  0.296976E+00  0.252457E-01  0.405710E+04
 458.0  87.5 0.85 -0.925   15.0  0.397166  0.014042  0.315121E+00 -0.150640E+01  0.378961E+00  0.434616E-01  0.405710E+04
 458.0  87.5 0.85 -0.875   15.0  0.615375  0.022511  0.486173E+00 -0.188387E+01  0.544325E+00  0.629453E-01  0.405710E+04
 458.0  87.5 0.85 -0.825   15.0  0.881509  0.040637  0.676418E+00 -0.231397E+01  0.821443E+00  0.847112E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   15.0  1.385020  0.100571  0.874092E+00 -0.276314E+01  0.126732E+01  0.107348E+00  0.405710E+04
 458.0  87.5 0.85 -0.725   15.0  2.484530  0.308413  0.103901E+01 -0.314270E+01  0.197485E+01  0.126279E+00  0.405710E+04
 458.0  87.5 0.85 -0.675   15.0 -1.000000  0.000000  0.107863E+01 -0.325499E+01  0.309152E+01  0.131024E+00  0.405710E+04
 458.0  87.5 0.85 -0.625   15.0 -1.000000  0.000000  0.819498E+00 -0.273185E+01  0.484743E+01  0.101962E+00  0.405710E+04
 458.0  87.5 0.85 -0.575   15.0 -1.000000  0.000000 -0.284810E+00 -0.230583E+00  0.758845E+01 -0.244249E-01  0.405710E+04
 458.0  87.5 0.85 -0.525   15.0 -1.000000  0.000000 -0.161970E+01  0.267667E+01  0.117907E+02 -0.176117E+00  0.405710E+04
 458.0  87.5 0.85 -0.475   15.0 -1.000000  0.000000 -0.300627E+01  0.557752E+01  0.179842E+02 -0.332571E+00  0.405710E+04
 458.0  87.5 0.85 -0.425   15.0 -1.000000  0.000000 -0.442711E+01  0.847299E+01  0.264498E+02 -0.492172E+00  0.405710E+04
 458.0  87.5 0.85 -0.375   15.0 -1.000000  0.000000 -0.586441E+01  0.113570E+02  0.366481E+02 -0.653203E+00  0.405710E+04
 458.0  87.5 0.85 -0.325   15.0 -1.000000  0.000000 -0.655419E+01  0.127970E+02  0.468781E+02 -0.731006E+00  0.405710E+04
 458.0  87.5 0.85 -0.275   15.0 -1.000000  0.000000 -0.685480E+01  0.134299E+02  0.550631E+02 -0.764963E+00  0.405710E+04
 458.0  87.5 0.85 -0.225   15.0 -1.000000  0.000000 -0.692754E+01  0.135830E+02  0.602358E+02 -0.773179E+00  0.405710E+04
 458.0  87.5 0.85 -0.175   15.0 -1.000000  0.000000 -0.681286E+01  0.133417E+02  0.629347E+02 -0.760225E+00  0.405710E+04
 458.0  87.5 0.85 -0.125   15.0 -1.000000  0.000000 -0.648985E+01  0.126614E+02  0.643461E+02 -0.723737E+00  0.405710E+04
 458.0  87.5 0.85 -0.075   15.0 -1.000000  0.000000 -0.570018E+01  0.110545E+02  0.654956E+02 -0.635055E+00  0.405710E+04
 458.0  87.5 0.85 -0.025   15.0 -1.000000  0.000000 -0.462677E+01  0.889493E+01  0.669906E+02 -0.514740E+00  0.405710E+04
 458.0  87.5 0.85  0.025   15.0 -1.000000  0.000000 -0.354938E+01  0.669943E+01  0.690302E+02 -0.393719E+00  0.405710E+04
 458.0  87.5 0.85  0.075   15.0 -1.000000  0.000000 -0.247708E+01  0.447273E+01  0.714042E+02 -0.272881E+00  0.405710E+04
 458.0  87.5 0.85  0.125   15.0 -1.000000  0.000000 -0.141725E+01  0.221590E+01  0.733922E+02 -0.152926E+00  0.405710E+04
 458.0  87.5 0.85  0.175   15.0 -1.000000  0.000000 -0.376572E+00 -0.718473E-01  0.736789E+02 -0.344687E-01  0.405710E+04
 458.0  87.5 0.85  0.225   15.0 -1.000000  0.000000  0.565377E+00 -0.220353E+01  0.706429E+02  0.733190E-01  0.405710E+04
 458.0  87.5 0.85  0.275   15.0 -1.000000  0.000000  0.920137E+00 -0.293918E+01  0.633644E+02  0.113287E+00  0.405710E+04
 458.0  87.5 0.85  0.325   15.0 -1.000000  0.000000  0.106626E+01 -0.323235E+01  0.527135E+02  0.129658E+00  0.405710E+04
 458.0  87.5 0.85  0.375   15.0 -1.000000  0.000000  0.108433E+01 -0.325390E+01  0.410171E+02  0.131546E+00  0.405710E+04
 458.0  87.5 0.85  0.425   15.0 -1.000000  0.000000  0.103152E+01 -0.312508E+01  0.304494E+02  0.125415E+00  0.405710E+04
 458.0  87.5 0.85  0.475   15.0 -1.000000  0.000000  0.943756E+00 -0.292226E+01  0.220235E+02  0.115334E+00  0.405710E+04
 458.0  87.5 0.85  0.525   15.0 -1.000000  0.000000  0.842080E+00 -0.269024E+01  0.157692E+02  0.103681E+00  0.405710E+04
 458.0  87.5 0.85  0.575   15.0 -1.000000  0.000000  0.738121E+00 -0.245399E+01  0.112872E+02  0.917754E-01  0.405710E+04
 458.0  87.5 0.85  0.625   15.0 -1.000000  0.000000  0.637906E+00 -0.222666E+01  0.811615E+01  0.803028E-01  0.405710E+04
 458.0  87.5 0.85  0.675   15.0 -1.000000  0.000000  0.544208E+00 -0.201463E+01  0.587238E+01  0.695810E-01  0.405710E+04
 458.0  87.5 0.85  0.725   15.0 -1.000000  0.000000  0.457915E+00 -0.182048E+01  0.427350E+01  0.597170E-01  0.405710E+04
 458.0  87.5 0.85  0.775   15.0 -1.000000  0.000000  0.378794E+00 -0.164468E+01  0.312166E+01  0.506935E-01  0.405710E+04
 458.0  87.5 0.85  0.825   15.0 -1.000000  0.000000  0.305818E+00 -0.148657E+01  0.228058E+01  0.424086E-01  0.405710E+04
 458.0  87.5 0.85  0.875   15.0 -1.000000  0.000000  0.237108E+00 -0.134486E+01  0.165593E+01  0.346747E-01  0.405710E+04
 458.0  87.5 0.85  0.925   15.0 -1.000000  0.000000  0.169017E+00 -0.121755E+01  0.117973E+01  0.271329E-01  0.405710E+04
 458.0  87.5 0.85  0.975   15.0 -1.000000  0.000000  0.901277E-01 -0.109993E+01  0.790225E+00  0.186739E-01  0.405710E+04
 458.0  87.5 0.85 -0.975   25.0  0.310203  0.011229  0.127433E+00 -0.115095E+01  0.304350E+00  0.226311E-01  0.405710E+04
 458.0  87.5 0.85 -0.925   25.0  0.407802  0.013831  0.225804E+00 -0.134058E+01  0.394927E+00  0.335799E-01  0.405710E+04
 458.0  87.5 0.85 -0.875   25.0  0.584601  0.020187  0.289578E+00 -0.149663E+01  0.558633E+00  0.409870E-01  0.405710E+04
 458.0  87.5 0.85 -0.825   25.0  0.847726  0.033608  0.314696E+00 -0.158124E+01  0.809034E+00  0.441204E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   25.0  1.104750  0.058342  0.277094E+00 -0.153540E+01  0.117389E+01  0.401838E-01  0.405710E+04
 458.0  87.5 0.85 -0.725   25.0  1.550270  0.133505  0.142798E+00 -0.128389E+01  0.169078E+01  0.253054E-01  0.405710E+04
 458.0  87.5 0.85 -0.675   25.0 -1.000000  0.000000 -0.123664E+00 -0.750054E+00  0.240561E+01 -0.454051E-02  0.405710E+04
 458.0  87.5 0.85 -0.625   25.0 -1.000000  0.000000 -0.544013E+00  0.112823E+00  0.336891E+01 -0.518164E-01  0.405710E+04
 458.0  87.5 0.85 -0.575   25.0 -1.000000  0.000000 -0.110756E+01  0.128243E+01  0.462734E+01 -0.115317E+00  0.405710E+04
 458.0  87.5 0.85 -0.525   25.0 -1.000000  0.000000 -0.176240E+01  0.264895E+01  0.620918E+01 -0.189174E+00  0.405710E+04
 458.0  87.5 0.85 -0.475   25.0 -1.000000  0.000000 -0.242869E+01  0.404327E+01  0.810532E+01 -0.264358E+00  0.405710E+04
 458.0  87.5 0.85 -0.425   25.0 -1.000000  0.000000 -0.302790E+01  0.529900E+01  0.102532E+02 -0.331990E+00  0.405710E+04
 458.0  87.5 0.85 -0.375   25.0 -1.000000  0.000000 -0.350663E+01  0.630290E+01  0.125356E+02 -0.386030E+00  0.405710E+04
 458.0  87.5 0.85 -0.325   25.0 -1.000000  0.000000 -0.384159E+01  0.700549E+01  0.148026E+02 -0.423842E+00  0.405710E+04
 458.0  87.5 0.85 -0.275   25.0 -1.000000  0.000000 -0.403061E+01  0.740200E+01  0.169100E+02 -0.445180E+00  0.405710E+04
 458.0  87.5 0.85 -0.225   25.0 -1.000000  0.000000 -0.408107E+01  0.750785E+01  0.187548E+02 -0.450876E+00  0.405710E+04
 458.0  87.5 0.85 -0.175   25.0 -1.000000  0.000000 -0.400247E+01  0.734297E+01  0.202890E+02 -0.442004E+00  0.405710E+04
 458.0  87.5 0.85 -0.125   25.0 -1.000000  0.000000 -0.380438E+01  0.692745E+01  0.215091E+02 -0.419642E+00  0.405710E+04
 458.0  87.5 0.85 -0.075   25.0 -1.000000  0.000000 -0.349817E+01  0.628515E+01  0.224327E+02 -0.385074E+00  0.405710E+04
 458.0  87.5 0.85 -0.025   25.0 -1.000000  0.000000 -0.310040E+01  0.545100E+01  0.230751E+02 -0.340173E+00  0.405710E+04
 458.0  87.5 0.85  0.025   25.0 -1.000000  0.000000 -0.263549E+01  0.447651E+01  0.234327E+02 -0.287698E+00  0.405710E+04
 458.0  87.5 0.85  0.075   25.0 -1.000000  0.000000 -0.213553E+01  0.342945E+01  0.234766E+02 -0.231275E+00  0.405710E+04
 458.0  87.5 0.85  0.125   25.0 -1.000000  0.000000 -0.163637E+01  0.238556E+01  0.231563E+02 -0.174955E+00  0.405710E+04
 458.0  87.5 0.85  0.175   25.0 -1.000000  0.000000 -0.117124E+01  0.141506E+01  0.224157E+02 -0.122497E+00  0.405710E+04
 458.0  87.5 0.85  0.225   25.0 -1.000000  0.000000 -0.764875E+00  0.570125E+00  0.212181E+02 -0.766930E-01  0.405710E+04
 458.0  87.5 0.85  0.275   25.0 -1.000000  0.000000 -0.430481E+00 -0.121448E+00  0.195756E+02 -0.390363E-01  0.405710E+04
 458.0  87.5 0.85  0.325   25.0 -1.000000  0.000000 -0.170353E+00 -0.654989E+00  0.175661E+02 -0.978429E-02  0.405710E+04
 458.0  87.5 0.85  0.375   25.0 -1.000000  0.000000  0.211617E-01 -0.104266E+01  0.153272E+02  0.117041E-01  0.405710E+04
 458.0  87.5 0.85  0.425   25.0 -1.000000  0.000000  0.154066E+00 -0.130587E+01  0.130255E+02  0.265619E-01  0.405710E+04
 458.0  87.5 0.85  0.475   25.0 -1.000000  0.000000  0.239737E+00 -0.146893E+01  0.108150E+02  0.360777E-01  0.405710E+04
 458.0  87.5 0.85  0.525   25.0 -1.000000  0.000000  0.289004E+00 -0.155503E+01  0.880775E+01  0.414784E-01  0.405710E+04
 458.0  87.5 0.85  0.575   25.0 -1.000000  0.000000  0.311185E+00 -0.158424E+01  0.706352E+01  0.438208E-01  0.405710E+04
 458.0  87.5 0.85  0.625   25.0 -1.000000  0.000000  0.313784E+00 -0.157282E+01  0.559712E+01  0.439567E-01  0.405710E+04
 458.0  87.5 0.85  0.675   25.0 -1.000000  0.000000  0.302546E+00 -0.153341E+01  0.439306E+01  0.425403E-01  0.405710E+04
 458.0  87.5 0.85  0.725   25.0 -1.000000  0.000000  0.281664E+00 -0.147554E+01  0.341993E+01  0.400518E-01  0.405710E+04
 458.0  87.5 0.85  0.775   25.0 -1.000000  0.000000  0.254002E+00 -0.140621E+01  0.264082E+01  0.368235E-01  0.405710E+04
 458.0  87.5 0.85  0.825   25.0 -1.000000  0.000000  0.221231E+00 -0.133037E+01  0.201939E+01  0.330579E-01  0.405710E+04
 458.0  87.5 0.85  0.875   25.0 -1.000000  0.000000  0.183733E+00 -0.125134E+01  0.152244E+01  0.288214E-01  0.405710E+04
 458.0  87.5 0.85  0.925   25.0 -1.000000  0.000000  0.139756E+00 -0.117080E+01  0.111926E+01  0.239662E-01  0.405710E+04
 458.0  87.5 0.85  0.975   25.0 -1.000000  0.000000  0.797414E-01 -0.108678E+01  0.771478E+00  0.175820E-01  0.405710E+04
 458.0  87.5 0.85 -0.975   35.0  0.327061  0.011401  0.956385E-01 -0.110402E+01  0.314171E+00  0.192263E-01  0.405710E+04
 458.0  87.5 0.85 -0.925   35.0  0.429658  0.014024  0.123622E+00 -0.115829E+01  0.413534E+00  0.223439E-01  0.405710E+04
 458.0  87.5 0.85 -0.875   35.0  0.588665  0.019020  0.952329E-01 -0.112759E+01  0.571281E+00  0.194084E-01  0.405710E+04
 458.0  87.5 0.85 -0.825   35.0  0.815876  0.028508  0.135263E-01 -0.992091E+00  0.787968E+00  0.105197E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   35.0  1.069330  0.044836 -0.127506E+00 -0.731919E+00  0.107096E+01 -0.506823E-02  0.405710E+04
 458.0  87.5 0.85 -0.725   35.0  1.550760  0.083575 -0.331232E+00 -0.337094E+00  0.142847E+01 -0.277628E-01  0.405710E+04
 458.0  87.5 0.85 -0.675   35.0  2.122790  0.172877 -0.593973E+00  0.185880E+00  0.186712E+01 -0.571600E-01  0.405710E+04
 458.0  87.5 0.85 -0.625   35.0 -1.000000  0.000000 -0.903200E+00  0.811042E+00  0.238989E+01 -0.918486E-01  0.405710E+04
 458.0  87.5 0.85 -0.575   35.0 -1.000000  0.000000 -0.123860E+01  0.149559E+01  0.299423E+01 -0.129534E+00  0.405710E+04
 458.0  87.5 0.85 -0.525   35.0 -1.000000  0.000000 -0.157570E+01  0.218772E+01  0.367067E+01 -0.167448E+00  0.405710E+04
 458.0  87.5 0.85 -0.475   35.0 -1.000000  0.000000 -0.189049E+01  0.283649E+01  0.440253E+01 -0.202876E+00  0.405710E+04
 458.0  87.5 0.85 -0.425   35.0 -1.000000  0.000000 -0.216323E+01  0.339996E+01  0.516689E+01 -0.233585E+00  0.405710E+04
 458.0  87.5 0.85 -0.375   35.0 -1.000000  0.000000 -0.238032E+01  0.384913E+01  0.593698E+01 -0.258033E+00  0.405710E+04
 458.0  87.5 0.85 -0.325   35.0 -1.000000  0.000000 -0.253425E+01  0.416793E+01  0.668524E+01 -0.275372E+00  0.405710E+04
 458.0  87.5 0.85 -0.275   35.0 -1.000000  0.000000 -0.262254E+01  0.435087E+01  0.738632E+01 -0.285317E+00  0.405710E+04
 458.0  87.5 0.85 -0.225   35.0 -1.000000  0.000000 -0.264634E+01  0.440019E+01  0.801909E+01 -0.287998E+00  0.405710E+04
 458.0  87.5 0.85 -0.175   35.0 -1.000000  0.000000 -0.260932E+01  0.432347E+01  0.856746E+01 -0.283828E+00  0.405710E+04
 458.0  87.5 0.85 -0.125   35.0 -1.000000  0.000000 -0.251701E+01  0.413222E+01  0.901995E+01 -0.273430E+00  0.405710E+04
 458.0  87.5 0.85 -0.075   35.0 -1.000000  0.000000 -0.237646E+01  0.384115E+01  0.936848E+01 -0.257598E+00  0.405710E+04
 458.0  87.5 0.85 -0.025   35.0 -1.000000  0.000000 -0.219603E+01  0.346778E+01  0.960713E+01 -0.237278E+00  0.405710E+04
 458.0  87.5 0.85  0.025   35.0 -1.000000  0.000000 -0.198521E+01  0.303204E+01  0.973103E+01 -0.213539E+00  0.405710E+04
 458.0  87.5 0.85  0.075   35.0 -1.000000  0.000000 -0.175425E+01  0.255546E+01  0.973599E+01 -0.187540E+00  0.405710E+04
 458.0  87.5 0.85  0.125   35.0 -1.000000  0.000000 -0.151361E+01  0.206000E+01  0.961886E+01 -0.160462E+00  0.405710E+04
 458.0  87.5 0.85  0.175   35.0 -1.000000  0.000000 -0.127326E+01  0.156659E+01  0.937863E+01 -0.133430E+00  0.405710E+04
 458.0  87.5 0.85  0.225   35.0 -1.000000  0.000000 -0.104196E+01  0.109363E+01  0.901789E+01 -0.107434E+00  0.405710E+04
 458.0  87.5 0.85  0.275   35.0 -1.000000  0.000000 -0.826766E+00  0.655853E+00  0.854445E+01 -0.832682E-01  0.405710E+04
 458.0  87.5 0.85  0.325   35.0 -1.000000  0.000000 -0.632653E+00  0.263636E+00  0.797229E+01 -0.614950E-01  0.405710E+04
 458.0  87.5 0.85  0.375   35.0 -1.000000  0.000000 -0.462544E+00 -0.770269E-01  0.732151E+01 -0.424427E-01  0.405710E+04
 458.0  87.5 0.85  0.425   35.0 -1.000000  0.000000 -0.317503E+00 -0.364088E+00  0.661705E+01 -0.262298E-01  0.405710E+04
 458.0  87.5 0.85  0.475   35.0 -1.000000  0.000000 -0.197103E+00 -0.598672E+00  0.588627E+01 -0.128060E-01  0.405710E+04
 458.0  87.5 0.85  0.525   35.0 -1.000000  0.000000 -0.998571E-01 -0.784181E+00  0.515600E+01 -0.200054E-02  0.405710E+04
 458.0  87.5 0.85  0.575   35.0 -1.000000  0.000000 -0.236287E-01 -0.925429E+00  0.444987E+01  0.643060E-02  0.405710E+04
 458.0  87.5 0.85  0.625   35.0 -1.000000  0.000000  0.340109E-01 -0.102791E+01  0.378638E+01  0.127654E-01  0.405710E+04
 458.0  87.5 0.85  0.675   35.0 -1.000000  0.000000  0.755072E-01 -0.109725E+01  0.317804E+01  0.172846E-01  0.405710E+04
 458.0  87.5 0.85  0.725   35.0 -1.000000  0.000000  0.103113E+00 -0.113881E+01  0.263155E+01  0.202484E-01  0.405710E+04
 458.0  87.5 0.85  0.775   35.0 -1.000000  0.000000  0.118723E+00 -0.115745E+01  0.214859E+01  0.218790E-01  0.405710E+04
 458.0  87.5 0.85  0.825   35.0 -1.000000  0.000000  0.123698E+00 -0.115733E+01  0.172679E+01  0.223421E-01  0.405710E+04
 458.0  87.5 0.85  0.875   35.0 -1.000000  0.000000  0.118544E+00 -0.114181E+01  0.136055E+01  0.217164E-01  0.405710E+04
 458.0  87.5 0.85  0.925   35.0 -1.000000  0.000000  0.101960E+00 -0.111301E+01  0.104055E+01  0.199001E-01  0.405710E+04
 458.0  87.5 0.85  0.975   35.0 -1.000000  0.000000  0.654713E-01 -0.106949E+01  0.745399E+00  0.160891E-01  0.405710E+04
 458.0  87.5 0.85 -0.975   45.0  0.357205  0.012056  0.602760E-01 -0.105536E+01  0.325324E+00  0.154724E-01  0.405710E+04
 458.0  87.5 0.85 -0.925   45.0  0.438051  0.014033  0.272700E-01 -0.998077E+00  0.431219E+00  0.118580E-01  0.405710E+04
 458.0  87.5 0.85 -0.875   45.0  0.575025  0.018208 -0.604018E-01 -0.852663E+00  0.578406E+00  0.232019E-02  0.405710E+04
 458.0  87.5 0.85 -0.825   45.0  0.708913  0.022897 -0.188603E+00 -0.626547E+00  0.759891E+00 -0.117526E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   45.0  0.962796  0.033778 -0.350332E+00 -0.328578E+00  0.973678E+00 -0.296246E-01  0.405710E+04
 458.0  87.5 0.85 -0.725   45.0  1.225820  0.048896 -0.537742E+00  0.269253E-01  0.121798E+01 -0.504297E-01  0.405710E+04
 458.0  87.5 0.85 -0.675   45.0  1.505010  0.072939 -0.741320E+00  0.420787E+00  0.149010E+01 -0.731015E-01  0.405710E+04
 458.0  87.5 0.85 -0.625   45.0  1.762330  0.115543 -0.950530E+00  0.831062E+00  0.178608E+01 -0.964520E-01  0.405710E+04
 458.0  87.5 0.85 -0.575   45.0  2.107380  0.187998 -0.115488E+01  0.123560E+01  0.210064E+01 -0.119295E+00  0.405710E+04
 458.0  87.5 0.85 -0.525   45.0  2.484950  0.304029 -0.134493E+01  0.161434E+01  0.242738E+01 -0.140563E+00  0.405710E+04
 458.0  87.5 0.85 -0.475   45.0 -1.000000  0.000000 -0.151301E+01  0.195088E+01  0.275910E+01 -0.159388E+00  0.405710E+04
 458.0  87.5 0.85 -0.425   45.0 -1.000000  0.000000 -0.165353E+01  0.223317E+01  0.308822E+01 -0.175135E+00  0.405710E+04
 458.0  87.5 0.85 -0.375   45.0 -1.000000  0.000000 -0.176298E+01  0.245352E+01  0.340726E+01 -0.187404E+00  0.405710E+04
 458.0  87.5 0.85 -0.325   45.0 -1.000000  0.000000 -0.183964E+01  0.260811E+01  0.370920E+01 -0.196000E+00  0.405710E+04
 458.0  87.5 0.85 -0.275   45.0 -1.000000  0.000000 -0.188334E+01  0.269631E+01  0.398776E+01 -0.200901E+00  0.405710E+04
 458.0  87.5 0.85 -0.225   45.0 -1.000000  0.000000 -0.189510E+01  0.272004E+01  0.423757E+01 -0.202219E+00  0.405710E+04
 458.0  87.5 0.85 -0.175   45.0 -1.000000  0.000000 -0.187681E+01  0.268312E+01  0.445415E+01 -0.200168E+00  0.405710E+04
 458.0  87.5 0.85 -0.125   45.0 -1.000000  0.000000 -0.183109E+01  0.259085E+01  0.463395E+01 -0.195041E+00  0.405710E+04
 458.0  87.5 0.85 -0.075   45.0 -1.000000  0.000000 -0.176105E+01  0.244963E+01  0.477418E+01 -0.187187E+00  0.405710E+04
 458.0  87.5 0.85 -0.025   45.0 -1.000000  0.000000 -0.167018E+01  0.226667E+01  0.487271E+01 -0.177001E+00  0.405710E+04
 458.0  87.5 0.85  0.025   45.0 -1.000000  0.000000 -0.156226E+01  0.204973E+01  0.492803E+01 -0.164906E+00  0.405710E+04
 458.0  87.5 0.85  0.075   45.0 -1.000000  0.000000 -0.144117E+01  0.180687E+01  0.493916E+01 -0.151340E+00  0.405710E+04
 458.0  87.5 0.85  0.125   45.0 -1.000000  0.000000 -0.131082E+01  0.154621E+01  0.490572E+01 -0.136745E+00  0.405710E+04
 458.0  87.5 0.85  0.175   45.0 -1.000000  0.000000 -0.117502E+01  0.127564E+01  0.482802E+01 -0.121548E+00  0.405710E+04
 458.0  87.5 0.85  0.225   45.0 -1.000000  0.000000 -0.103735E+01  0.100255E+01  0.470712E+01 -0.106154E+00  0.405710E+04
 458.0  87.5 0.85  0.275   45.0 -1.000000  0.000000 -0.901058E+00  0.733640E+00  0.454502E+01 -0.909265E-01  0.405710E+04
 458.0  87.5 0.85  0.325   45.0 -1.000000  0.000000 -0.768954E+00  0.474703E+00  0.434473E+01 -0.761832E-01  0.405710E+04
 458.0  87.5 0.85  0.375   45.0 -1.000000  0.000000 -0.643373E+00  0.230495E+00  0.411036E+01 -0.621861E-01  0.405710E+04
 458.0  87.5 0.85  0.425   45.0 -1.000000  0.000000 -0.526141E+00  0.469078E-02  0.384700E+01 -0.491398E-01  0.405710E+04
 458.0  87.5 0.85  0.475   45.0 -1.000000  0.000000 -0.418583E+00 -0.200111E+00  0.356064E+01 -0.371921E-01  0.405710E+04
 458.0  87.5 0.85  0.525   45.0 -1.000000  0.000000 -0.321561E+00 -0.382316E+00  0.325787E+01 -0.264384E-01  0.405710E+04
 458.0  87.5 0.85  0.575   45.0 -1.000000  0.000000 -0.235534E+00 -0.541215E+00  0.294552E+01 -0.169282E-01  0.405710E+04
 458.0  87.5 0.85  0.625   45.0 -1.000000  0.000000 -0.160638E+00 -0.676837E+00  0.263033E+01 -0.867390E-02  0.405710E+04
 458.0  87.5 0.85  0.675   45.0 -1.000000  0.000000 -0.967723E-01 -0.789792E+00  0.231854E+01 -0.166033E-02  0.405710E+04
 458.0  87.5 0.85  0.725   45.0 -1.000000  0.000000 -0.437019E-01 -0.881096E+00  0.201553E+01  0.414383E-02  0.405710E+04
 458.0  87.5 0.85  0.775   45.0 -1.000000  0.000000 -0.117953E-02 -0.952010E+00  0.172558E+01  0.877345E-02  0.405710E+04
 458.0  87.5 0.85  0.825   45.0 -1.000000  0.000000  0.308834E-01 -0.100385E+01  0.145161E+01  0.122491E-01  0.405710E+04
 458.0  87.5 0.85  0.875   45.0 -1.000000  0.000000  0.520921E-01 -0.103775E+01  0.119475E+01  0.145445E-01  0.405710E+04
 458.0  87.5 0.85  0.925   45.0 -1.000000  0.000000  0.606601E-01 -0.105415E+01  0.953131E+00  0.154970E-01  0.405710E+04
 458.0  87.5 0.85  0.975   45.0 -1.000000  0.000000  0.485868E-01 -0.105035E+01  0.713979E+00  0.143350E-01  0.405710E+04
 458.0  87.5 0.85 -0.975   55.0  0.341568  0.011773  0.248136E-01 -0.101151E+01  0.336777E+00  0.117541E-01  0.405710E+04
 458.0  87.5 0.85 -0.925   55.0  0.441768  0.014219 -0.533317E-01 -0.879622E+00  0.445794E+00  0.323148E-02  0.405710E+04
 458.0  87.5 0.85 -0.875   55.0  0.577581  0.018068 -0.170552E+00 -0.684526E+00  0.579239E+00 -0.952723E-02  0.405710E+04
 458.0  87.5 0.85 -0.825   55.0  0.737232  0.022536 -0.308698E+00 -0.446698E+00  0.728129E+00 -0.246373E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   55.0  0.831702  0.026761 -0.458229E+00 -0.181748E+00  0.888327E+00 -0.410629E-01  0.405710E+04
 458.0  87.5 0.85 -0.725   55.0  1.043080  0.035054 -0.611651E+00  0.960984E-01  0.105670E+01 -0.579719E-01  0.405710E+04
 458.0  87.5 0.85 -0.675   55.0  1.204270  0.043886 -0.762632E+00  0.374015E+00  0.123038E+01 -0.746537E-01  0.405710E+04
 458.0  87.5 0.85 -0.625   55.0  1.333290  0.052834 -0.905896E+00  0.640961E+00  0.140657E+01 -0.905132E-01  0.405710E+04
 458.0  87.5 0.85 -0.575   55.0  1.308590  0.062425 -0.103725E+01  0.887953E+00  0.158254E+01 -0.105075E+00  0.405710E+04
 458.0  87.5 0.85 -0.525   55.0  1.714300  0.100493 -0.115355E+01  0.110815E+01  0.175566E+01 -0.117982E+00  0.405710E+04
 458.0  87.5 0.85 -0.475   55.0  1.512080  0.111214 -0.125265E+01  0.129674E+01  0.192341E+01 -0.128989E+00  0.405710E+04
 458.0  87.5 0.85 -0.425   55.0  1.792030  0.162753 -0.133326E+01  0.145074E+01  0.208350E+01 -0.137948E+00  0.405710E+04
 458.0  87.5 0.85 -0.375   55.0  2.451260  0.478419 -0.139484E+01  0.156868E+01  0.223385E+01 -0.144795E+00  0.405710E+04
 458.0  87.5 0.85 -0.325   55.0 -1.000000  0.000000 -0.143741E+01  0.165039E+01  0.237264E+01 -0.149530E+00  0.405710E+04
 458.0  87.5 0.85 -0.275   55.0 -1.000000  0.000000 -0.146150E+01  0.169666E+01  0.249829E+01 -0.152209E+00  0.405710E+04
 458.0  87.5 0.85 -0.225   55.0 -1.000000  0.000000 -0.146795E+01  0.170907E+01  0.260948E+01 -0.152927E+00  0.405710E+04
 458.0  87.5 0.85 -0.175   55.0 -1.000000  0.000000 -0.145791E+01  0.168976E+01  0.270511E+01 -0.151810E+00  0.405710E+04
 458.0  87.5 0.85 -0.125   55.0 -1.000000  0.000000 -0.143268E+01  0.164131E+01  0.278430E+01 -0.149004E+00  0.405710E+04
 458.0  87.5 0.85 -0.075   55.0 -1.000000  0.000000 -0.139376E+01  0.156662E+01  0.284634E+01 -0.144675E+00  0.405710E+04
 458.0  87.5 0.85 -0.025   55.0 -1.000000  0.000000 -0.134269E+01  0.146879E+01  0.289069E+01 -0.138997E+00  0.405710E+04
 458.0  87.5 0.85  0.025   55.0 -1.000000  0.000000 -0.128111E+01  0.135106E+01  0.291696E+01 -0.132152E+00  0.405710E+04
 458.0  87.5 0.85  0.075   55.0 -1.000000  0.000000 -0.121067E+01  0.121677E+01  0.292491E+01 -0.124326E+00  0.405710E+04
 458.0  87.5 0.85  0.125   55.0 -1.000000  0.000000 -0.113303E+01  0.106921E+01  0.291442E+01 -0.115704E+00  0.405710E+04
 458.0  87.5 0.85  0.175   55.0 -1.000000  0.000000 -0.104982E+01  0.911686E+00  0.288555E+01 -0.106469E+00  0.405710E+04
 458.0  87.5 0.85  0.225   55.0 -1.000000  0.000000 -0.962607E+00  0.747359E+00  0.283850E+01 -0.967979E-01  0.405710E+04
 458.0  87.5 0.85  0.275   55.0 -1.000000  0.000000 -0.872916E+00  0.579263E+00  0.277367E+01 -0.868599E-01  0.405710E+04
 458.0  87.5 0.85  0.325   55.0 -1.000000  0.000000 -0.782163E+00  0.410238E+00  0.269167E+01 -0.768142E-01  0.405710E+04
 458.0  87.5 0.85  0.375   55.0 -1.000000  0.000000 -0.691664E+00  0.242896E+00  0.259331E+01 -0.668079E-01  0.405710E+04
 458.0  87.5 0.85  0.425   55.0 -1.000000  0.000000 -0.602615E+00  0.795937E-01  0.247965E+01 -0.569746E-01  0.405710E+04
 458.0  87.5 0.85  0.475   55.0 -1.000000  0.000000 -0.516088E+00 -0.775875E-01  0.235200E+01 -0.474338E-01  0.405710E+04
 458.0  87.5 0.85  0.525   55.0 -1.000000  0.000000 -0.433028E+00 -0.226853E+00  0.221190E+01 -0.382904E-01  0.405710E+04
 458.0  87.5 0.85  0.575   55.0 -1.000000  0.000000 -0.354257E+00 -0.366694E+00  0.206108E+01 -0.296351E-01  0.405710E+04
 458.0  87.5 0.85  0.625   55.0 -1.000000  0.000000 -0.280488E+00 -0.495875E+00  0.190146E+01 -0.215461E-01  0.405710E+04
 458.0  87.5 0.85  0.675   55.0 -1.000000  0.000000 -0.212345E+00 -0.613412E+00  0.173508E+01 -0.140907E-01  0.405710E+04
 458.0  87.5 0.85  0.725   55.0 -1.000000  0.000000 -0.150397E+00 -0.718535E+00  0.156398E+01 -0.732915E-02  0.405710E+04
 458.0  87.5 0.85  0.775   55.0 -1.000000  0.000000 -0.952216E-01 -0.810631E+00  0.139015E+01 -0.132118E-02  0.405710E+04
 458.0  87.5 0.85  0.825   55.0 -1.000000  0.000000 -0.475160E-01 -0.889154E+00  0.121528E+01  0.386311E-02  0.405710E+04
 458.0  87.5 0.85  0.875   55.0 -1.000000  0.000000 -0.835131E-02 -0.953446E+00  0.104041E+01  0.811763E-02  0.405710E+04
 458.0  87.5 0.85  0.925   55.0 -1.000000  0.000000  0.200708E-01 -0.100227E+01  0.864796E+00  0.112254E-01  0.405710E+04
 458.0  87.5 0.85  0.975   55.0 -1.000000  0.000000  0.303879E-01 -0.103163E+01  0.679292E+00  0.124620E-01  0.405710E+04
 458.0  87.5 0.85 -0.975   65.0  0.330214  0.011539 -0.824708E-02 -0.976822E+00  0.347725E+00  0.834549E-02  0.405710E+04
 458.0  87.5 0.85 -0.925   65.0  0.470132  0.015278 -0.115588E+00 -0.806831E+00  0.456495E+00 -0.325709E-02  0.405710E+04
 458.0  87.5 0.85 -0.875   65.0  0.555949  0.017685 -0.242469E+00 -0.605852E+00  0.574966E+00 -0.169721E-01  0.405710E+04
 458.0  87.5 0.85 -0.825   65.0  0.676664  0.021045 -0.373827E+00 -0.392962E+00  0.695938E+00 -0.312162E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   65.0  0.744847  0.023283 -0.502874E+00 -0.179513E+00  0.816409E+00 -0.452497E-01  0.405710E+04
 458.0  87.5 0.85 -0.725   65.0  0.936978  0.028876 -0.625415E+00  0.265093E-01  0.934543E+00 -0.586069E-01  0.405710E+04
 458.0  87.5 0.85 -0.675   65.0  0.968562  0.030556 -0.738668E+00  0.219374E+00  0.104903E+01 -0.709746E-01  0.405710E+04
 458.0  87.5 0.85 -0.625   65.0  1.132590  0.037459 -0.840806E+00  0.395065E+00  0.115886E+01 -0.821449E-01  0.405710E+04
 458.0  87.5 0.85 -0.575   65.0  1.189270  0.041614 -0.930702E+00  0.550916E+00  0.126323E+01 -0.919876E-01  0.405710E+04
 458.0  87.5 0.85 -0.525   65.0  1.216960  0.047770 -0.100776E+01  0.685323E+00  0.136148E+01 -0.100432E+00  0.405710E+04
 458.0  87.5 0.85 -0.475   65.0  1.268440  0.058317 -0.107177E+01  0.797514E+00  0.145309E+01 -0.107453E+00  0.405710E+04
 458.0  87.5 0.85 -0.425   65.0  1.467750  0.074769 -0.112285E+01  0.887352E+00  0.153763E+01 -0.113057E+00  0.405710E+04
 458.0  87.5 0.85 -0.375   65.0  1.468180  0.084218 -0.116132E+01  0.955182E+00  0.161475E+01 -0.117280E+00  0.405710E+04
 458.0  87.5 0.85 -0.325   65.0  1.758600  0.116730 -0.118766E+01  0.100171E+01  0.168419E+01 -0.120171E+00  0.405710E+04
 458.0  87.5 0.85 -0.275   65.0  1.556580  0.113202 -0.120246E+01  0.102790E+01  0.174573E+01 -0.121798E+00  0.405710E+04
 458.0  87.5 0.85 -0.225   65.0  1.934200  0.137945 -0.120642E+01  0.103490E+01  0.179922E+01 -0.122232E+00  0.405710E+04
 458.0  87.5 0.85 -0.175   65.0  1.878110  0.149894 -0.120026E+01  0.102400E+01  0.184452E+01 -0.121555E+00  0.405710E+04
 458.0  87.5 0.85 -0.125   65.0  1.794530  0.148391 -0.118474E+01  0.996556E+00  0.188154E+01 -0.119851E+00  0.405710E+04
 458.0  87.5 0.85 -0.075   65.0  1.896010  0.167939 -0.116065E+01  0.954001E+00  0.191020E+01 -0.117206E+00  0.405710E+04
 458.0  87.5 0.85 -0.025   65.0  1.795440  0.163430 -0.112878E+01  0.897786E+00  0.193045E+01 -0.113707E+00  0.405710E+04
 458.0  87.5 0.85  0.025   65.0  1.950130  0.177899 -0.108991E+01  0.829378E+00  0.194225E+01 -0.109442E+00  0.405710E+04
 458.0  87.5 0.85  0.075   65.0  1.984370  0.189388 -0.104483E+01  0.750244E+00  0.194557E+01 -0.104498E+00  0.405710E+04
 458.0  87.5 0.85  0.125   65.0  1.995780  0.185551 -0.994323E+00  0.661838E+00  0.194038E+01 -0.989594E-01  0.405710E+04
 458.0  87.5 0.85  0.175   65.0  1.733260  0.177934 -0.939138E+00  0.565595E+00  0.192668E+01 -0.929118E-01  0.405710E+04
 458.0  87.5 0.85  0.225   65.0  1.779290  0.187454 -0.880021E+00  0.462919E+00  0.190449E+01 -0.864373E-01  0.405710E+04
 458.0  87.5 0.85  0.275   65.0  2.083580  0.221326 -0.817699E+00  0.355182E+00  0.187382E+01 -0.796164E-01  0.405710E+04
 458.0  87.5 0.85  0.325   65.0  1.919760  0.219905 -0.752873E+00  0.243714E+00  0.183473E+01 -0.725272E-01  0.405710E+04
 458.0  87.5 0.85  0.375   65.0  1.531660  0.232671 -0.686228E+00  0.129800E+00  0.178731E+01 -0.652454E-01  0.405710E+04
 458.0  87.5 0.85  0.425   65.0  2.092430  0.473148 -0.618425E+00  0.146779E-01  0.173168E+01 -0.578442E-01  0.405710E+04
 458.0  87.5 0.85  0.475   65.0 -1.000000  0.000000 -0.550100E+00 -0.100469E+00  0.166800E+01 -0.503942E-01  0.405710E+04
 458.0  87.5 0.85  0.525   65.0 -1.000000  0.000000 -0.481875E+00 -0.214508E+00  0.159648E+01 -0.429637E-01  0.405710E+04
 458.0  87.5 0.85  0.575   65.0 -1.000000  0.000000 -0.414351E+00 -0.326360E+00  0.151741E+01 -0.356190E-01  0.405710E+04
 458.0  87.5 0.85  0.625   65.0 -1.000000  0.000000 -0.348120E+00 -0.434995E+00  0.143110E+01 -0.284252E-01  0.405710E+04
 458.0  87.5 0.85  0.675   65.0 -1.000000  0.000000 -0.283779E+00 -0.539420E+00  0.133794E+01 -0.214469E-01  0.405710E+04
 458.0  87.5 0.85  0.725   65.0 -1.000000  0.000000 -0.221946E+00 -0.638670E+00  0.123834E+01 -0.147508E-01  0.405710E+04
 458.0  87.5 0.85  0.775   65.0 -1.000000  0.000000 -0.163301E+00 -0.731769E+00  0.113273E+01 -0.840974E-02  0.405710E+04
 458.0  87.5 0.85  0.825   65.0 -1.000000  0.000000 -0.108668E+00 -0.817679E+00  0.102144E+01 -0.251012E-02  0.405710E+04
 458.0  87.5 0.85  0.875   65.0 -1.000000  0.000000 -0.592014E-01 -0.895155E+00  0.904502E+00  0.282872E-02  0.405710E+04
 458.0  87.5 0.85  0.925   65.0 -1.000000  0.000000 -0.169623E-01 -0.962378E+00  0.780810E+00  0.739745E-02  0.405710E+04
 458.0  87.5 0.85  0.975   65.0 -1.000000  0.000000  0.120312E-01 -0.101515E+01  0.643244E+00  0.105954E-01  0.405710E+04
 458.0  87.5 0.85 -0.975   75.0  0.344879  0.012103 -0.374496E-01 -0.953313E+00  0.357648E+00  0.540113E-02  0.405710E+04
 458.0  87.5 0.85 -0.925   75.0  0.464026  0.015201 -0.161063E+00 -0.774599E+00  0.463532E+00 -0.780126E-02  0.405710E+04
 458.0  87.5 0.85 -0.875   75.0  0.540621  0.017962 -0.286590E+00 -0.592298E+00  0.567412E+00 -0.212157E-01  0.405710E+04
 458.0  87.5 0.85 -0.825   75.0  0.648802  0.020855 -0.405569E+00 -0.417087E+00  0.665633E+00 -0.339530E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   75.0  0.741782  0.023267 -0.515097E+00 -0.253789E+00  0.757226E+00 -0.456972E-01  0.405710E+04
 458.0  87.5 0.85 -0.725   75.0  0.776875  0.023813 -0.613939E+00 -0.104928E+00  0.841946E+00 -0.563095E-01  0.405710E+04
 458.0  87.5 0.85 -0.675   75.0  0.824279  0.025762 -0.701643E+00  0.282355E-01  0.919834E+00 -0.657361E-01  0.405710E+04
 458.0  87.5 0.85 -0.625   75.0  0.948094  0.030238 -0.778187E+00  0.145211E+00  0.991060E+00 -0.739702E-01  0.405710E+04
 458.0  87.5 0.85 -0.575   75.0  0.996160  0.032591 -0.843804E+00  0.246006E+00  0.105585E+01 -0.810337E-01  0.405710E+04
 458.0  87.5 0.85 -0.525   75.0  1.034810  0.035722 -0.898877E+00  0.330951E+00  0.111446E+01 -0.869654E-01  0.405710E+04
 458.0  87.5 0.85 -0.475   75.0  1.063150  0.039185 -0.943878E+00  0.400584E+00  0.116713E+01 -0.918144E-01  0.405710E+04
 458.0  87.5 0.85 -0.425   75.0  1.191720  0.045355 -0.979329E+00  0.455573E+00  0.121412E+01 -0.956355E-01  0.405710E+04
 458.0  87.5 0.85 -0.375   75.0  1.275400  0.049743 -0.100577E+01  0.496665E+00  0.125565E+01 -0.984865E-01  0.405710E+04
 458.0  87.5 0.85 -0.325   75.0  1.254440  0.049606 -0.102376E+01  0.524649E+00  0.129193E+01 -0.100426E+00  0.405710E+04
 458.0  87.5 0.85 -0.275   75.0  1.201160  0.048607 -0.103383E+01  0.540330E+00  0.132317E+01 -0.101512E+00  0.405710E+04
 458.0  87.5 0.85 -0.225   75.0  1.264010  0.050520 -0.103651E+01  0.544515E+00  0.134952E+01 -0.101802E+00  0.405710E+04
 458.0  87.5 0.85 -0.175   75.0  1.290710  0.051703 -0.103233E+01  0.537998E+00  0.137115E+01 -0.101350E+00  0.405710E+04
 458.0  87.5 0.85 -0.125   75.0  1.274030  0.050842 -0.102177E+01  0.521557E+00  0.138818E+01 -0.100212E+00  0.405710E+04
 458.0  87.5 0.85 -0.075   75.0  1.359450  0.054186 -0.100531E+01  0.495952E+00  0.140071E+01 -0.984370E-01  0.405710E+04
 458.0  87.5 0.85 -0.025   75.0  1.264870  0.051866 -0.983414E+00  0.461917E+00  0.140883E+01 -0.960759E-01  0.405710E+04
 458.0  87.5 0.85  0.025   75.0  1.276090  0.052518 -0.956510E+00  0.420163E+00  0.141261E+01 -0.931757E-01  0.405710E+04
 458.0  87.5 0.85  0.075   75.0  1.433210  0.057165 -0.925020E+00  0.371379E+00  0.141208E+01 -0.897821E-01  0.405710E+04
 458.0  87.5 0.85  0.125   75.0  1.386790  0.056770 -0.889349E+00  0.316233E+00  0.140727E+01 -0.859389E-01  0.405710E+04
 458.0  87.5 0.85  0.175   75.0  1.304080  0.054839 -0.849884E+00  0.255369E+00  0.139820E+01 -0.816884E-01  0.405710E+04
 458.0  87.5 0.85  0.225   75.0  1.370240  0.062052 -0.807002E+00  0.189416E+00  0.138483E+01 -0.770715E-01  0.405710E+04
 458.0  87.5 0.85  0.275   75.0  1.277660  0.063811 -0.761064E+00  0.118985E+00  0.136716E+01 -0.721277E-01  0.405710E+04
 458.0  87.5 0.85  0.325   75.0  1.190560  0.068892 -0.712425E+00  0.446716E-01  0.134513E+01 -0.668955E-01  0.405710E+04
 458.0  87.5 0.85  0.375   75.0  1.219320  0.088907 -0.661429E+00 -0.329409E-01  0.131867E+01 -0.614128E-01  0.405710E+04
 458.0  87.5 0.85  0.425   75.0  1.001140  0.112268 -0.608417E+00 -0.113279E+00  0.128773E+01 -0.557163E-01  0.405710E+04
 458.0  87.5 0.85  0.475   75.0  1.362810  0.265688 -0.553724E+00 -0.195775E+00  0.125221E+01 -0.498430E-01  0.405710E+04
 458.0  87.5 0.85  0.525   75.0 -1.000000  0.000000 -0.497687E+00 -0.279866E+00  0.121202E+01 -0.438293E-01  0.405710E+04
 458.0  87.5 0.85  0.575   75.0 -1.000000  0.000000 -0.440647E+00 -0.364989E+00  0.116706E+01 -0.377124E-01  0.405710E+04
 458.0  87.5 0.85  0.625   75.0 -1.000000  0.000000 -0.382954E+00 -0.450570E+00  0.111719E+01 -0.315303E-01  0.405710E+04
 458.0  87.5 0.85  0.675   75.0 -1.000000  0.000000 -0.324980E+00 -0.536023E+00  0.106231E+01 -0.253232E-01  0.405710E+04
 458.0  87.5 0.85  0.725   75.0 -1.000000  0.000000 -0.267130E+00 -0.620728E+00  0.100225E+01 -0.191346E-01  0.405710E+04
 458.0  87.5 0.85  0.775   75.0 -1.000000  0.000000 -0.209869E+00 -0.704013E+00  0.936837E+00 -0.130142E-01  0.405710E+04
 458.0  87.5 0.85  0.825   75.0 -1.000000  0.000000 -0.153778E+00 -0.785109E+00  0.865793E+00 -0.702340E-02  0.405710E+04
 458.0  87.5 0.85  0.875   75.0 -1.000000  0.000000 -0.996691E-01 -0.863052E+00  0.788628E+00 -0.124703E-02  0.405710E+04
 458.0  87.5 0.85  0.925   75.0 -1.000000  0.000000 -0.489579E-01 -0.936427E+00  0.704144E+00  0.416968E-02  0.405710E+04
 458.0  87.5 0.85  0.975   75.0 -1.000000  0.000000 -0.557206E-02 -0.100217E+01  0.607426E+00  0.883165E-02  0.405710E+04
 458.0  87.5 0.85 -0.975   85.0  0.359123  0.012463 -0.622076E-01 -0.941055E+00  0.366284E+00  0.297650E-02  0.405710E+04
 458.0  87.5 0.85 -0.925   85.0  0.502778  0.016411 -0.192927E+00 -0.774265E+00  0.467594E+00 -0.107777E-01  0.405710E+04
 458.0  87.5 0.85 -0.875   85.0  0.524646  0.017697 -0.312036E+00 -0.622126E+00  0.558254E+00 -0.233118E-01  0.405710E+04
 458.0  87.5 0.85 -0.825   85.0  0.633556  0.020746 -0.418187E+00 -0.486093E+00  0.638489E+00 -0.344865E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   85.0  0.660932  0.021549 -0.511736E+00 -0.365874E+00  0.709214E+00 -0.443376E-01  0.405710E+04
 458.0  87.5 0.85 -0.725   85.0  0.789080  0.025193 -0.593408E+00 -0.260682E+00  0.771396E+00 -0.529403E-01  0.405710E+04
 458.0  87.5 0.85 -0.675   85.0  0.772987  0.025079 -0.664024E+00 -0.169573E+00  0.825937E+00 -0.603799E-01  0.405710E+04
 458.0  87.5 0.85 -0.625   85.0  0.793821  0.025642 -0.724401E+00 -0.915693E-01  0.873645E+00 -0.667417E-01  0.405710E+04
 458.0  87.5 0.85 -0.575   85.0  0.859549  0.028733 -0.775318E+00 -0.257199E-01  0.915231E+00 -0.721075E-01  0.405710E+04
 458.0  87.5 0.85 -0.525   85.0  0.905200  0.031123 -0.817501E+00  0.288771E-01  0.951316E+00 -0.765532E-01  0.405710E+04
 458.0  87.5 0.85 -0.475   85.0  0.979526  0.034075 -0.851619E+00  0.730622E-01  0.982443E+00 -0.801491E-01  0.405710E+04
 458.0  87.5 0.85 -0.425   85.0  0.932246  0.033959 -0.878285E+00  0.107612E+00  0.100908E+01 -0.829598E-01  0.405710E+04
 458.0  87.5 0.85 -0.375   85.0  0.967323  0.035469 -0.898060E+00  0.133241E+00  0.103163E+01 -0.850442E-01  0.405710E+04
 458.0  87.5 0.85 -0.325   85.0  0.994194  0.035003 -0.911454E+00  0.150605E+00  0.105045E+01 -0.864561E-01  0.405710E+04
 458.0  87.5 0.85 -0.275   85.0  0.980974  0.034739 -0.918934E+00  0.160304E+00  0.106584E+01 -0.872446E-01  0.405710E+04
 458.0  87.5 0.85 -0.225   85.0  0.981453  0.034134 -0.920927E+00  0.162888E+00  0.107805E+01 -0.874547E-01  0.405710E+04
 458.0  87.5 0.85 -0.175   85.0  1.084030  0.036488 -0.917823E+00  0.158862E+00  0.108730E+01 -0.871274E-01  0.405710E+04
 458.0  87.5 0.85 -0.125   85.0  1.051170  0.035440 -0.909977E+00  0.148690E+00  0.109378E+01 -0.863004E-01  0.405710E+04
 458.0  87.5 0.85 -0.075   85.0  1.032980  0.034735 -0.897718E+00  0.132798E+00  0.109763E+01 -0.850082E-01  0.405710E+04
 458.0  87.5 0.85 -0.025   85.0  1.062620  0.035561 -0.881347E+00  0.111579E+00  0.109897E+01 -0.832825E-01  0.405710E+04
 458.0  87.5 0.85  0.025   85.0  1.037140  0.035025 -0.861141E+00  0.853980E-01  0.109790E+01 -0.811528E-01  0.405710E+04
 458.0  87.5 0.85  0.075   85.0  1.012220  0.034199 -0.837359E+00  0.545911E-01  0.109449E+01 -0.786461E-01  0.405710E+04
 458.0  87.5 0.85  0.125   85.0  1.105520  0.036793 -0.810237E+00  0.194729E-01  0.108879E+01 -0.757876E-01  0.405710E+04
 458.0  87.5 0.85  0.175   85.0  0.998459  0.034603 -0.779999E+00 -0.196632E-01  0.108082E+01 -0.726008E-01  0.405710E+04
 458.0  87.5 0.85  0.225   85.0  1.046460  0.038466 -0.746851E+00 -0.625421E-01  0.107057E+01 -0.691075E-01  0.405710E+04
 458.0  87.5 0.85  0.275   85.0  1.008040  0.041872 -0.710989E+00 -0.108904E+00  0.105805E+01 -0.653285E-01  0.405710E+04
 458.0  87.5 0.85  0.325   85.0  0.985878  0.049277 -0.672596E+00 -0.158503E+00  0.104320E+01 -0.612831E-01  0.405710E+04
 458.0  87.5 0.85  0.375   85.0  0.814896  0.053272 -0.631846E+00 -0.211105E+00  0.102596E+01 -0.569897E-01  0.405710E+04
 458.0  87.5 0.85  0.425   85.0  0.973118  0.088580 -0.588906E+00 -0.266485E+00  0.100626E+01 -0.524661E-01  0.405710E+04
 458.0  87.5 0.85  0.475   85.0  0.842718  0.147359 -0.543937E+00 -0.324423E+00  0.983993E+00 -0.477293E-01  0.405710E+04
 458.0  87.5 0.85  0.525   85.0 -1.000000  0.000000 -0.497095E+00 -0.384708E+00  0.959024E+00 -0.427957E-01  0.405710E+04
 458.0  87.5 0.85  0.575   85.0 -1.000000  0.000000 -0.448535E+00 -0.447127E+00  0.931205E+00 -0.376819E-01  0.405710E+04
 458.0  87.5 0.85  0.625   85.0 -1.000000  0.000000 -0.398411E+00 -0.511469E+00  0.900355E+00 -0.324044E-01  0.405710E+04
 458.0  87.5 0.85  0.675   85.0 -1.000000  0.000000 -0.346884E+00 -0.577515E+00  0.866262E+00 -0.269799E-01  0.405710E+04
 458.0  87.5 0.85  0.725   85.0 -1.000000  0.000000 -0.294124E+00 -0.645037E+00  0.828678E+00 -0.214267E-01  0.405710E+04
 458.0  87.5 0.85  0.775   85.0 -1.000000  0.000000 -0.240322E+00 -0.713785E+00  0.787307E+00 -0.157647E-01  0.405710E+04
 458.0  87.5 0.85  0.825   85.0 -1.000000  0.000000 -0.185707E+00 -0.783472E+00  0.741787E+00 -0.100181E-01  0.405710E+04
 458.0  87.5 0.85  0.875   85.0 -1.000000  0.000000 -0.130590E+00 -0.853736E+00  0.691638E+00 -0.421933E-02  0.405710E+04
 458.0  87.5 0.85  0.925   85.0 -1.000000  0.000000 -0.754908E-01 -0.924050E+00  0.636091E+00  0.157832E-02  0.405710E+04
 458.0  87.5 0.85  0.975   85.0 -1.000000  0.000000 -0.217886E-01 -0.993298E+00  0.573068E+00  0.723563E-02  0.405710E+04
 458.0  87.5 0.85 -0.975   95.0  0.387628  0.013005 -0.825388E-01 -0.938791E+00  0.373563E+00  0.105821E-02  0.405710E+04
 458.0  87.5 0.85 -0.925   95.0  0.441098  0.014782 -0.214511E+00 -0.796735E+00  0.469480E+00 -0.125821E-01  0.405710E+04
 458.0  87.5 0.85 -0.875   95.0  0.543737  0.018176 -0.325554E+00 -0.678503E+00  0.548727E+00 -0.240472E-01  0.405710E+04
 458.0  87.5 0.85 -0.825   95.0  0.627151  0.020776 -0.420402E+00 -0.578608E+00  0.614986E+00 -0.338299E-01  0.405710E+04
 458.0  87.5 0.85 -0.775   95.0  0.647411  0.021527 -0.501643E+00 -0.493831E+00  0.670593E+00 -0.422019E-01  0.405710E+04
 458.0  87.5 0.85 -0.725   95.0  0.714199  0.023545 -0.571118E+00 -0.421891E+00  0.717291E+00 -0.493561E-01  0.405710E+04
 458.0  87.5 0.85 -0.675   95.0  0.732792  0.024369 -0.630254E+00 -0.361051E+00  0.756459E+00 -0.554420E-01  0.405710E+04
 458.0  87.5 0.85 -0.625   95.0  0.762379  0.025615 -0.680206E+00 -0.309933E+00  0.789206E+00 -0.605802E-01  0.405710E+04
 458.0  87.5 0.85 -0.575   95.0  0.753378  0.026168 -0.721934E+00 -0.267420E+00  0.816446E+00 -0.648706E-01  0.405710E+04
 458.0  87.5 0.85 -0.525   95.0  0.850953  0.029753 -0.756248E+00 -0.232587E+00  0.838931E+00 -0.683976E-01  0.405710E+04
 458.0  87.5 0.85 -0.475   95.0  0.825988  0.030360 -0.783841E+00 -0.204657E+00  0.857291E+00 -0.712330E-01  0.405710E+04
 458.0  87.5 0.85 -0.425   95.0  0.821854  0.030494 -0.805312E+00 -0.182974E+00  0.872052E+00 -0.734389E-01  0.405710E+04
 458.0  87.5 0.85 -0.375   95.0  0.856265  0.032322 -0.821182E+00 -0.166975E+00  0.883658E+00 -0.750691E-01  0.405710E+04
 458.0  87.5 0.85 -0.325   95.0  0.851302  0.031527 -0.831907E+00 -0.156176E+00  0.892481E+00 -0.761706E-01  0.405710E+04
 458.0  87.5 0.85 -0.275   95.0  0.861847  0.031089 -0.837888E+00 -0.150158E+00  0.898835E+00 -0.767849E-01  0.405710E+04
 458.0  87.5 0.85 -0.225   95.0  0.895248  0.032142 -0.839480E+00 -0.148556E+00  0.902986E+00 -0.769484E-01  0.405710E+04
 458.0  87.5 0.85 -0.175   95.0  0.880263  0.030964 -0.836999E+00 -0.151051E+00  0.905155E+00 -0.766936E-01  0.405710E+04
 458.0  87.5 0.85 -0.125   95.0  0.910723  0.031411 -0.830725E+00 -0.157365E+00  0.905528E+00 -0.760492E-01  0.405710E+04
 458.0  87.5 0.85 -0.075   95.0  0.824694  0.029235 -0.820908E+00 -0.167251E+00  0.904259E+00 -0.750409E-01  0.405710E+04
 458.0  87.5 0.85 -0.025   95.0  0.848064  0.029910 -0.807772E+00 -0.180492E+00  0.901474E+00 -0.736916E-01  0.405710E+04
 458.0  87.5 0.85  0.025   95.0  0.846742  0.029473 -0.791517E+00 -0.196900E+00  0.897273E+00 -0.720217E-01  0.405710E+04
 458.0  87.5 0.85  0.075   95.0  0.842865  0.029715 -0.772325E+00 -0.216305E+00  0.891734E+00 -0.700497E-01  0.405710E+04
 458.0  87.5 0.85  0.125   95.0  0.826249  0.029216 -0.750355E+00 -0.238561E+00  0.884915E+00 -0.677920E-01  0.405710E+04
 458.0  87.5 0.85  0.175   95.0  0.847839  0.031407 -0.725753E+00 -0.263538E+00  0.876854E+00 -0.652632E-01  0.405710E+04
 458.0  87.5 0.85  0.225   95.0  0.812158  0.031842 -0.698648E+00 -0.291123E+00  0.867570E+00 -0.624766E-01  0.405710E+04
 458.0  87.5 0.85  0.275   95.0  0.810964  0.036224 -0.669156E+00 -0.321220E+00  0.857066E+00 -0.594437E-01  0.405710E+04
 458.0  87.5 0.85  0.325   95.0  0.833794  0.043094 -0.637379E+00 -0.353744E+00  0.845326E+00 -0.561751E-01  0.405710E+04
 458.0  87.5 0.85  0.375   95.0  0.807272  0.052389 -0.603408E+00 -0.388627E+00  0.832318E+00 -0.526796E-01  0.405710E+04
 458.0  87.5 0.85  0.425   95.0  0.746570  0.069606 -0.567321E+00 -0.425810E+00  0.817990E+00 -0.489652E-01  0.405710E+04
 458.0  87.5 0.85  0.475   95.0  0.769038  0.122854 -0.529184E+00 -0.465252E+00  0.802274E+00 -0.450385E-01  0.405710E+04
 458.0  87.5 0.85  0.525   95.0 -1.000000  0.000000 -0.489054E+00 -0.506922E+00  0.785079E+00 -0.409050E-01  0.405710E+04
 458.0  87.5 0.85  0.575   95.0 -1.000000  0.000000 -0.446972E+00 -0.550803E+00  0.766296E+00 -0.365687E-01  0.405710E+04
 458.0  87.5 0.85  0.625   95.0 -1.000000  0.000000 -0.402966E+00 -0.596896E+00  0.745793E+00 -0.320323E-01  0.405710E+04
 458.0  87.5 0.85  0.675   95.0 -1.000000  0.000000 -0.357050E+00 -0.645220E+00  0.723413E+00 -0.272967E-01  0.405710E+04
 458.0  87.5 0.85  0.725   95.0 -1.000000  0.000000 -0.309213E+00 -0.695816E+00  0.698977E+00 -0.223608E-01  0.405710E+04
 458.0  87.5 0.85  0.775   95.0 -1.000000  0.000000 -0.259416E+00 -0.748758E+00  0.672286E+00 -0.172200E-01  0.405710E+04
 458.0  87.5 0.85  0.825   95.0 -1.000000  0.000000 -0.207571E+00 -0.804169E+00  0.643129E+00 -0.118651E-01  0.405710E+04
 458.0  87.5 0.85  0.875   95.0 -1.000000  0.000000 -0.153500E+00 -0.862253E+00  0.611330E+00 -0.627763E-02  0.405710E+04
 458.0  87.5 0.85  0.925   95.0 -1.000000  0.000000 -0.968111E-01 -0.923388E+00  0.576902E+00 -0.417324E-03  0.405710E+04
 458.0  87.5 0.85  0.975   95.0 -1.000000  0.000000 -0.362424E-01 -0.988550E+00  0.541056E+00  0.584259E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  105.0  0.358009  0.012502 -0.988125E-01 -0.944500E+00  0.379546E+00 -0.407085E-03  0.405710E+04
 458.0  87.5 0.85 -0.925  105.0  0.469252  0.015721 -0.228688E+00 -0.833855E+00  0.469913E+00 -0.135586E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  105.0  0.505368  0.017134 -0.331764E+00 -0.749064E+00  0.539624E+00 -0.239682E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  105.0  0.574734  0.019575 -0.417343E+00 -0.680812E+00  0.595119E+00 -0.325908E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  105.0  0.591903  0.020181 -0.489363E+00 -0.624802E+00  0.639690E+00 -0.398338E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  105.0  0.689036  0.022985 -0.550211E+00 -0.578442E+00  0.675532E+00 -0.459444E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  105.0  0.663118  0.022666 -0.601553E+00 -0.539975E+00  0.704256E+00 -0.510941E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  105.0  0.742581  0.025304 -0.644639E+00 -0.508134E+00  0.727097E+00 -0.554118E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  105.0  0.700853  0.025081 -0.680453E+00 -0.481961E+00  0.745031E+00 -0.589979E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  105.0  0.724521  0.026779 -0.709793E+00 -0.460713E+00  0.758843E+00 -0.619340E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  105.0  0.768965  0.029364 -0.733318E+00 -0.443799E+00  0.769170E+00 -0.642871E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  105.0  0.750531  0.029081 -0.751584E+00 -0.430739E+00  0.776538E+00 -0.661134E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  105.0  0.792480  0.030685 -0.765063E+00 -0.421143E+00  0.781379E+00 -0.674607E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  105.0  0.770862  0.029776 -0.774162E+00 -0.414685E+00  0.784054E+00 -0.683701E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  105.0  0.806906  0.030384 -0.779234E+00 -0.411092E+00  0.784865E+00 -0.688768E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  105.0  0.727333  0.028085 -0.780583E+00 -0.410136E+00  0.784061E+00 -0.690117E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  105.0  0.728004  0.027767 -0.778480E+00 -0.411625E+00  0.781855E+00 -0.688015E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  105.0  0.779887  0.028719 -0.773160E+00 -0.415395E+00  0.778420E+00 -0.682699E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  105.0  0.726233  0.027406 -0.764831E+00 -0.421308E+00  0.773903E+00 -0.674375E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  105.0  0.735708  0.027369 -0.753674E+00 -0.429249E+00  0.768426E+00 -0.663223E-01  0.405710E+04
 458.0  87.5 0.85  0.025  105.0  0.678768  0.026705 -0.739852E+00 -0.439119E+00  0.762086E+00 -0.649405E-01  0.405710E+04
 458.0  87.5 0.85  0.075  105.0  0.718210  0.027438 -0.723506E+00 -0.450840E+00  0.754963E+00 -0.633058E-01  0.405710E+04
 458.0  87.5 0.85  0.125  105.0  0.752794  0.028597 -0.704761E+00 -0.464345E+00  0.747119E+00 -0.614306E-01  0.405710E+04
 458.0  87.5 0.85  0.175  105.0  0.664856  0.026740 -0.683723E+00 -0.479584E+00  0.738600E+00 -0.593253E-01  0.405710E+04
 458.0  87.5 0.85  0.225  105.0  0.655542  0.028721 -0.660486E+00 -0.496520E+00  0.729439E+00 -0.569989E-01  0.405710E+04
 458.0  87.5 0.85  0.275  105.0  0.751979  0.034712 -0.635128E+00 -0.515129E+00  0.719655E+00 -0.544590E-01  0.405710E+04
 458.0  87.5 0.85  0.325  105.0  0.607871  0.035996 -0.607713E+00 -0.535398E+00  0.709253E+00 -0.517117E-01  0.405710E+04
 458.0  87.5 0.85  0.375  105.0  0.665307  0.048095 -0.578292E+00 -0.557331E+00  0.698227E+00 -0.487617E-01  0.405710E+04
 458.0  87.5 0.85  0.425  105.0  0.658086  0.067817 -0.546901E+00 -0.580942E+00  0.686559E+00 -0.456121E-01  0.405710E+04
 458.0  87.5 0.85  0.475  105.0  0.755813  0.129267 -0.513558E+00 -0.606265E+00  0.674218E+00 -0.422646E-01  0.405710E+04
 458.0  87.5 0.85  0.525  105.0 -1.000000  0.000000 -0.478268E+00 -0.633349E+00  0.661163E+00 -0.387188E-01  0.405710E+04
 458.0  87.5 0.85  0.575  105.0 -1.000000  0.000000 -0.441012E+00 -0.662265E+00  0.647341E+00 -0.349724E-01  0.405710E+04
 458.0  87.5 0.85  0.625  105.0 -1.000000  0.000000 -0.401745E+00 -0.693112E+00  0.632690E+00 -0.310205E-01  0.405710E+04
 458.0  87.5 0.85  0.675  105.0 -1.000000  0.000000 -0.360390E+00 -0.726023E+00  0.617140E+00 -0.268544E-01  0.405710E+04
 458.0  87.5 0.85  0.725  105.0 -1.000000  0.000000 -0.316819E+00 -0.761181E+00  0.600626E+00 -0.224606E-01  0.405710E+04
 458.0  87.5 0.85  0.775  105.0 -1.000000  0.000000 -0.270833E+00 -0.798839E+00  0.583103E+00 -0.178181E-01  0.405710E+04
 458.0  87.5 0.85  0.825  105.0 -1.000000  0.000000 -0.222106E+00 -0.839366E+00  0.564596E+00 -0.128930E-01  0.405710E+04
 458.0  87.5 0.85  0.875  105.0 -1.000000  0.000000 -0.170063E+00 -0.883342E+00  0.545339E+00 -0.762641E-02  0.405710E+04
 458.0  87.5 0.85  0.925  105.0 -1.000000  0.000000 -0.113520E+00 -0.931815E+00  0.526260E+00 -0.189785E-02  0.405710E+04
 458.0  87.5 0.85  0.975  105.0 -1.000000  0.000000 -0.487654E-01 -0.987498E+00  0.511990E+00  0.466420E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  115.0  0.418024  0.013659 -0.111558E+00 -0.955839E+00  0.384359E+00 -0.149064E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  115.0  0.453333  0.015254 -0.237709E+00 -0.878816E+00  0.469464E+00 -0.139809E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  115.0  0.479788  0.016414 -0.333699E+00 -0.824845E+00  0.531393E+00 -0.234416E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  115.0  0.574852  0.019285 -0.411967E+00 -0.783538E+00  0.578634E+00 -0.311305E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  115.0  0.587702  0.020346 -0.477169E+00 -0.750783E+00  0.615077E+00 -0.375204E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  115.0  0.613795  0.021010 -0.531905E+00 -0.724340E+00  0.643155E+00 -0.428748E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  115.0  0.639853  0.022726 -0.577893E+00 -0.702811E+00  0.664578E+00 -0.473669E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  115.0  0.598317  0.022572 -0.616370E+00 -0.685247E+00  0.680619E+00 -0.511213E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  115.0  0.684112  0.026161 -0.648286E+00 -0.670974E+00  0.692259E+00 -0.542326E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  115.0  0.683087  0.027457 -0.674390E+00 -0.659489E+00  0.700271E+00 -0.567756E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  115.0  0.686490  0.029471 -0.695298E+00 -0.650410E+00  0.705277E+00 -0.588113E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  115.0  0.642345  0.029338 -0.711517E+00 -0.643437E+00  0.707780E+00 -0.603899E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  115.0  0.649976  0.030869 -0.723479E+00 -0.638333E+00  0.708191E+00 -0.615537E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  115.0  0.689996  0.031643 -0.731551E+00 -0.634907E+00  0.706851E+00 -0.623389E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  115.0  0.739613  0.032172 -0.736049E+00 -0.633005E+00  0.704042E+00 -0.627763E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  115.0  0.670925  0.030708 -0.737246E+00 -0.632499E+00  0.699998E+00 -0.628928E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  115.0  0.688792  0.030967 -0.735381E+00 -0.633287E+00  0.694915E+00 -0.627114E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  115.0  0.692625  0.031503 -0.730662E+00 -0.635284E+00  0.688955E+00 -0.622525E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  115.0  0.691015  0.031193 -0.723273E+00 -0.638421E+00  0.682255E+00 -0.615337E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  115.0  0.638923  0.029524 -0.713373E+00 -0.642643E+00  0.674929E+00 -0.605704E-01  0.405710E+04
 458.0  87.5 0.85  0.025  115.0  0.601278  0.028553 -0.701101E+00 -0.647908E+00  0.667072E+00 -0.593762E-01  0.405710E+04
 458.0  87.5 0.85  0.075  115.0  0.641182  0.030456 -0.686580E+00 -0.654183E+00  0.658760E+00 -0.579627E-01  0.405710E+04
 458.0  87.5 0.85  0.125  115.0  0.639791  0.029868 -0.669916E+00 -0.661446E+00  0.650058E+00 -0.563398E-01  0.405710E+04
 458.0  87.5 0.85  0.175  115.0  0.639927  0.031044 -0.651197E+00 -0.669685E+00  0.641016E+00 -0.545163E-01  0.405710E+04
 458.0  87.5 0.85  0.225  115.0  0.607374  0.030428 -0.630500E+00 -0.678896E+00  0.631676E+00 -0.524990E-01  0.405710E+04
 458.0  87.5 0.85  0.275  115.0  0.622822  0.034294 -0.607885E+00 -0.689087E+00  0.622066E+00 -0.502937E-01  0.405710E+04
 458.0  87.5 0.85  0.325  115.0  0.618528  0.038589 -0.583401E+00 -0.700272E+00  0.612209E+00 -0.479045E-01  0.405710E+04
 458.0  87.5 0.85  0.375  115.0  0.530030  0.042147 -0.557078E+00 -0.712481E+00  0.602119E+00 -0.453344E-01  0.405710E+04
 458.0  87.5 0.85  0.425  115.0  0.638179  0.056123 -0.528934E+00 -0.725752E+00  0.591804E+00 -0.425843E-01  0.405710E+04
 458.0  87.5 0.85  0.475  115.0  0.545996  0.066995 -0.498968E+00 -0.740142E+00  0.581265E+00 -0.396538E-01  0.405710E+04
 458.0  87.5 0.85  0.525  115.0  0.480164  0.079095 -0.467156E+00 -0.755722E+00  0.570500E+00 -0.365400E-01  0.405710E+04
 458.0  87.5 0.85  0.575  115.0  0.524259  0.086927 -0.433452E+00 -0.772587E+00  0.559508E+00 -0.332375E-01  0.405710E+04
 458.0  87.5 0.85  0.625  115.0  0.675786  0.103862 -0.397773E+00 -0.790862E+00  0.548288E+00 -0.297377E-01  0.405710E+04
 458.0  87.5 0.85  0.675  115.0  0.497380  0.102783 -0.359993E+00 -0.810712E+00  0.536857E+00 -0.260271E-01  0.405710E+04
 458.0  87.5 0.85  0.725  115.0 -1.000000  0.000000 -0.319918E+00 -0.832360E+00  0.525256E+00 -0.220855E-01  0.405710E+04
 458.0  87.5 0.85  0.775  115.0 -1.000000  0.000000 -0.277245E+00 -0.856118E+00  0.513596E+00 -0.178819E-01  0.405710E+04
 458.0  87.5 0.85  0.825  115.0 -1.000000  0.000000 -0.231490E+00 -0.882449E+00  0.502141E+00 -0.133667E-01  0.405710E+04
 458.0  87.5 0.85  0.875  115.0 -1.000000  0.000000 -0.181792E+00 -0.912096E+00  0.491534E+00 -0.845253E-02  0.405710E+04
 458.0  87.5 0.85  0.925  115.0 -1.000000  0.000000 -0.126343E+00 -0.946463E+00  0.483604E+00 -0.295774E-02  0.405710E+04
 458.0  87.5 0.85  0.975  115.0 -1.000000  0.000000 -0.593395E-01 -0.989406E+00  0.486248E+00  0.369530E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  125.0  0.383736  0.012925 -0.121339E+00 -0.970451E+00  0.388151E+00 -0.226698E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  125.0  0.475657  0.015212 -0.243247E+00 -0.926132E+00  0.468555E+00 -0.140561E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  125.0  0.507703  0.017195 -0.333305E+00 -0.899294E+00  0.524258E+00 -0.227102E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  125.0  0.556676  0.019621 -0.405949E+00 -0.880462E+00  0.565193E+00 -0.296646E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  125.0  0.621393  0.022587 -0.466153E+00 -0.866417E+00  0.595606E+00 -0.354134E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  125.0  0.607512  0.023005 -0.516553E+00 -0.855586E+00  0.618044E+00 -0.402175E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  125.0  0.619679  0.024810 -0.558830E+00 -0.847075E+00  0.634247E+00 -0.442419E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  125.0  0.636399  0.028190 -0.594170E+00 -0.840321E+00  0.645485E+00 -0.476026E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  125.0  0.666026  0.031792 -0.623466E+00 -0.834951E+00  0.652721E+00 -0.503864E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  125.0  0.592456  0.033059 -0.647420E+00 -0.830704E+00  0.656707E+00 -0.526613E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  125.0  0.616236  0.036988 -0.666602E+00 -0.827390E+00  0.658040E+00 -0.544821E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  125.0  0.754841  0.046553 -0.681481E+00 -0.824872E+00  0.657199E+00 -0.558941E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  125.0  0.599549  0.040420 -0.692454E+00 -0.823042E+00  0.654575E+00 -0.569351E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  125.0  0.667456  0.043359 -0.699858E+00 -0.821820E+00  0.650488E+00 -0.576374E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  125.0  0.590389  0.040237 -0.703983E+00 -0.821144E+00  0.645203E+00 -0.580286E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  125.0  0.717088  0.046540 -0.705081E+00 -0.820965E+00  0.638937E+00 -0.581327E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  125.0  0.711258  0.047287 -0.703370E+00 -0.821244E+00  0.631873E+00 -0.579705E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  125.0  0.694457  0.046181 -0.699043E+00 -0.821954E+00  0.624163E+00 -0.575600E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  125.0  0.595254  0.042448 -0.692265E+00 -0.823073E+00  0.615936E+00 -0.569171E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  125.0  0.646930  0.046221 -0.683183E+00 -0.824586E+00  0.607297E+00 -0.560556E-01  0.405710E+04
 458.0  87.5 0.85  0.025  125.0  0.647685  0.042967 -0.671926E+00 -0.826484E+00  0.598337E+00 -0.549874E-01  0.405710E+04
 458.0  87.5 0.85  0.075  125.0  0.633248  0.041151 -0.658605E+00 -0.828762E+00  0.589131E+00 -0.537231E-01  0.405710E+04
 458.0  87.5 0.85  0.125  125.0  0.582763  0.038078 -0.643315E+00 -0.831423E+00  0.579742E+00 -0.522715E-01  0.405710E+04
 458.0  87.5 0.85  0.175  125.0  0.522345  0.033977 -0.626138E+00 -0.834471E+00  0.570225E+00 -0.506402E-01  0.405710E+04
 458.0  87.5 0.85  0.225  125.0  0.612060  0.038550 -0.607141E+00 -0.837919E+00  0.560622E+00 -0.488354E-01  0.405710E+04
 458.0  87.5 0.85  0.275  125.0  0.537363  0.036267 -0.586378E+00 -0.841783E+00  0.550973E+00 -0.468619E-01  0.405710E+04
 458.0  87.5 0.85  0.325  125.0  0.583219  0.040019 -0.563890E+00 -0.846088E+00  0.541309E+00 -0.447233E-01  0.405710E+04
 458.0  87.5 0.85  0.375  125.0  0.471343  0.039988 -0.539701E+00 -0.850865E+00  0.531660E+00 -0.424215E-01  0.405710E+04
 458.0  87.5 0.85  0.425  125.0  0.509592  0.047897 -0.513820E+00 -0.856154E+00  0.522050E+00 -0.399571E-01  0.405710E+04
 458.0  87.5 0.85  0.475  125.0  0.581802  0.055148 -0.486237E+00 -0.862006E+00  0.512506E+00 -0.373287E-01  0.405710E+04
 458.0  87.5 0.85  0.525  125.0  0.541438  0.055637 -0.456921E+00 -0.868488E+00  0.503058E+00 -0.345327E-01  0.405710E+04
 458.0  87.5 0.85  0.575  125.0  0.519093  0.055664 -0.425812E+00 -0.875684E+00  0.493741E+00 -0.315626E-01  0.405710E+04
 458.0  87.5 0.85  0.625  125.0  0.534390  0.061805 -0.392811E+00 -0.883706E+00  0.484607E+00 -0.284083E-01  0.405710E+04
 458.0  87.5 0.85  0.675  125.0  0.450459  0.061122 -0.357768E+00 -0.892700E+00  0.475738E+00 -0.250545E-01  0.405710E+04
 458.0  87.5 0.85  0.725  125.0  0.531503  0.073649 -0.320454E+00 -0.902869E+00  0.467270E+00 -0.214777E-01  0.405710E+04
 458.0  87.5 0.85  0.775  125.0  0.480427  0.090614 -0.280512E+00 -0.914503E+00  0.459446E+00 -0.176420E-01  0.405710E+04
 458.0  87.5 0.85  0.825  125.0  0.427693  0.118115 -0.237357E+00 -0.928043E+00  0.452734E+00 -0.134887E-01  0.405710E+04
 458.0  87.5 0.85  0.875  125.0 -1.000000  0.000000 -0.189939E+00 -0.944234E+00  0.448146E+00 -0.891283E-02  0.405710E+04
 458.0  87.5 0.85  0.925  125.0 -1.000000  0.000000 -0.135995E+00 -0.964549E+00  0.448311E+00 -0.368963E-02  0.405710E+04
 458.0  87.5 0.85  0.975  125.0 -1.000000  0.000000 -0.680412E-01 -0.993374E+00  0.464051E+00  0.292035E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  135.0  0.424502  0.013718 -0.128678E+00 -0.986156E+00  0.391071E+00 -0.280526E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  135.0  0.482928  0.015615 -0.246502E+00 -0.971465E+00  0.467480E+00 -0.139368E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  135.0  0.567304  0.019669 -0.331813E+00 -0.967570E+00  0.518307E+00 -0.219338E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  135.0  0.575279  0.021565 -0.400226E+00 -0.967044E+00  0.554468E+00 -0.283226E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  135.0  0.584677  0.023913 -0.456804E+00 -0.967863E+00  0.580408E+00 -0.335944E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  135.0  0.632953  0.027931 -0.504135E+00 -0.969218E+00  0.598720E+00 -0.379984E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  135.0  0.600563  0.030792 -0.543833E+00 -0.970733E+00  0.611142E+00 -0.416886E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  135.0  0.608353  0.036931 -0.577022E+00 -0.972219E+00  0.618928E+00 -0.447717E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  135.0  0.622063  0.045284 -0.604541E+00 -0.973581E+00  0.623019E+00 -0.473269E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  135.0  0.627374  0.051937 -0.627049E+00 -0.974772E+00  0.624143E+00 -0.494160E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  135.0  0.563953  0.058405 -0.645076E+00 -0.975771E+00  0.622874E+00 -0.510889E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  135.0  0.543970  0.059877 -0.659063E+00 -0.976570E+00  0.619672E+00 -0.523866E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  135.0  0.679762  0.074270 -0.669380E+00 -0.977173E+00  0.614908E+00 -0.533437E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  135.0  0.666253  0.079203 -0.676342E+00 -0.977586E+00  0.608885E+00 -0.539895E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  135.0  0.670214  0.077492 -0.680221E+00 -0.977818E+00  0.601854E+00 -0.543493E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  135.0  0.826286  0.097069 -0.681254E+00 -0.977880E+00  0.594021E+00 -0.544451E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  135.0  0.731923  0.090347 -0.679645E+00 -0.977783E+00  0.585557E+00 -0.542959E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  135.0  0.547461  0.078217 -0.675575E+00 -0.977540E+00  0.576605E+00 -0.539184E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  135.0  0.651025  0.086736 -0.669202E+00 -0.977163E+00  0.567285E+00 -0.533272E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  135.0  0.570504  0.086001 -0.660663E+00 -0.976663E+00  0.557700E+00 -0.525351E-01  0.405710E+04
 458.0  87.5 0.85  0.025  135.0  0.511746  0.063987 -0.650081E+00 -0.976054E+00  0.547933E+00 -0.515533E-01  0.405710E+04
 458.0  87.5 0.85  0.075  135.0  0.601733  0.060233 -0.637560E+00 -0.975350E+00  0.538059E+00 -0.503915E-01  0.405710E+04
 458.0  87.5 0.85  0.125  135.0  0.585135  0.051367 -0.623191E+00 -0.974564E+00  0.528140E+00 -0.490580E-01  0.405710E+04
 458.0  87.5 0.85  0.175  135.0  0.509350  0.045164 -0.607051E+00 -0.973711E+00  0.518229E+00 -0.475599E-01  0.405710E+04
 458.0  87.5 0.85  0.225  135.0  0.488821  0.041115 -0.589205E+00 -0.972809E+00  0.508374E+00 -0.459031E-01  0.405710E+04
 458.0  87.5 0.85  0.275  135.0  0.550702  0.045814 -0.569704E+00 -0.971876E+00  0.498617E+00 -0.440920E-01  0.405710E+04
 458.0  87.5 0.85  0.325  135.0  0.526037  0.045094 -0.548585E+00 -0.970934E+00  0.488997E+00 -0.421301E-01  0.405710E+04
 458.0  87.5 0.85  0.375  135.0  0.458119  0.042746 -0.525871E+00 -0.970009E+00  0.479554E+00 -0.400192E-01  0.405710E+04
 458.0  87.5 0.85  0.425  135.0  0.449437  0.044317 -0.501569E+00 -0.969132E+00  0.470324E+00 -0.377597E-01  0.405710E+04
 458.0  87.5 0.85  0.475  135.0  0.504869  0.047255 -0.475667E+00 -0.968338E+00  0.461353E+00 -0.353502E-01  0.405710E+04
 458.0  87.5 0.85  0.525  135.0  0.476982  0.046061 -0.448133E+00 -0.967676E+00  0.452689E+00 -0.327870E-01  0.405710E+04
 458.0  87.5 0.85  0.575  135.0  0.478693  0.049444 -0.418901E+00 -0.967205E+00  0.444400E+00 -0.300637E-01  0.405710E+04
 458.0  87.5 0.85  0.625  135.0  0.366693  0.046484 -0.387868E+00 -0.967003E+00  0.436574E+00 -0.271699E-01  0.405710E+04
 458.0  87.5 0.85  0.675  135.0  0.477554  0.055437 -0.354877E+00 -0.967176E+00  0.429345E+00 -0.240897E-01  0.405710E+04
 458.0  87.5 0.85  0.725  135.0  0.394824  0.062461 -0.319683E+00 -0.967876E+00  0.422921E+00 -0.207991E-01  0.405710E+04
 458.0  87.5 0.85  0.775  135.0  0.399950  0.075617 -0.281900E+00 -0.969326E+00  0.417649E+00 -0.172599E-01  0.405710E+04
 458.0  87.5 0.85  0.825  135.0  0.417154  0.106732 -0.240891E+00 -0.971882E+00  0.414167E+00 -0.134093E-01  0.405710E+04
 458.0  87.5 0.85  0.875  135.0 -1.000000  0.000000 -0.195484E+00 -0.976178E+00  0.413783E+00 -0.913220E-02  0.405710E+04
 458.0  87.5 0.85  0.925  135.0 -1.000000  0.000000 -0.143108E+00 -0.983564E+00  0.419799E+00 -0.417595E-02  0.405710E+04
 458.0  87.5 0.85  0.975  135.0 -1.000000  0.000000 -0.749965E-01 -0.998455E+00  0.445513E+00  0.231874E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  145.0  0.418144  0.013521 -0.134022E+00 -0.100106E+01  0.393248E+00 -0.316482E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  145.0  0.488629  0.016005 -0.248314E+00 -0.101145E+01  0.466438E+00 -0.137328E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  145.0  0.546539  0.019845 -0.329992E+00 -0.102607E+01  0.513563E+00 -0.212180E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  145.0  0.555347  0.023462 -0.395311E+00 -0.103993E+01  0.546183E+00 -0.271838E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  145.0  0.526922  0.026313 -0.449309E+00 -0.105225E+01  0.568849E+00 -0.321077E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  145.0  0.604113  0.033937 -0.494497E+00 -0.106291E+01  0.584168E+00 -0.362248E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  145.0  0.575581  0.043601 -0.532419E+00 -0.107202E+01  0.593865E+00 -0.396784E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  145.0  0.642880  0.065046 -0.564141E+00 -0.107970E+01  0.599174E+00 -0.425668E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  145.0  0.621985  0.091117 -0.590459E+00 -0.108610E+01  0.601016E+00 -0.449629E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  145.0  0.560720  0.111611 -0.611994E+00 -0.109134E+01  0.600099E+00 -0.469235E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  145.0  0.530919  0.103522 -0.629249E+00 -0.109554E+01  0.596979E+00 -0.484944E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  145.0  0.472422  0.103493 -0.642642E+00 -0.109880E+01  0.592099E+00 -0.497137E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  145.0  0.602965  0.140751 -0.652522E+00 -0.110120E+01  0.585816E+00 -0.506133E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  145.0 -1.000000  0.000000 -0.659191E+00 -0.110282E+01  0.578422E+00 -0.512205E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  145.0 -1.000000  0.000000 -0.662908E+00 -0.110372E+01  0.570154E+00 -0.515589E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  145.0 -1.000000  0.000000 -0.663897E+00 -0.110396E+01  0.561209E+00 -0.516489E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  145.0 -1.000000  0.000000 -0.662356E+00 -0.110359E+01  0.551750E+00 -0.515086E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  145.0 -1.000000  0.000000 -0.658457E+00 -0.110264E+01  0.541914E+00 -0.511536E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  145.0 -1.000000  0.000000 -0.652352E+00 -0.110116E+01  0.531816E+00 -0.505978E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  145.0  0.518277  0.143970 -0.644174E+00 -0.109917E+01  0.521551E+00 -0.498532E-01  0.405710E+04
 458.0  87.5 0.85  0.025  145.0  0.604499  0.101235 -0.634041E+00 -0.109671E+01  0.511202E+00 -0.489307E-01  0.405710E+04
 458.0  87.5 0.85  0.075  145.0  0.522474  0.073682 -0.622054E+00 -0.109379E+01  0.500839E+00 -0.478394E-01  0.405710E+04
 458.0  87.5 0.85  0.125  145.0  0.595899  0.068133 -0.608302E+00 -0.109044E+01  0.490524E+00 -0.465873E-01  0.405710E+04
 458.0  87.5 0.85  0.175  145.0  0.515914  0.054143 -0.592860E+00 -0.108668E+01  0.480310E+00 -0.451815E-01  0.405710E+04
 458.0  87.5 0.85  0.225  145.0  0.477486  0.047853 -0.575791E+00 -0.108253E+01  0.470246E+00 -0.436275E-01  0.405710E+04
 458.0  87.5 0.85  0.275  145.0  0.501130  0.049354 -0.557145E+00 -0.107800E+01  0.460377E+00 -0.419298E-01  0.405710E+04
 458.0  87.5 0.85  0.325  145.0  0.445165  0.047950 -0.536959E+00 -0.107311E+01  0.450747E+00 -0.400919E-01  0.405710E+04
 458.0  87.5 0.85  0.375  145.0  0.429517  0.047536 -0.515257E+00 -0.106788E+01  0.441400E+00 -0.381156E-01  0.405710E+04
 458.0  87.5 0.85  0.425  145.0  0.438643  0.047199 -0.492047E+00 -0.106233E+01  0.432384E+00 -0.360015E-01  0.405710E+04
 458.0  87.5 0.85  0.475  145.0  0.432342  0.049883 -0.467316E+00 -0.105647E+01  0.423753E+00 -0.337486E-01  0.405710E+04
 458.0  87.5 0.85  0.525  145.0  0.508297  0.053231 -0.441033E+00 -0.105032E+01  0.415573E+00 -0.313533E-01  0.405710E+04
 458.0  87.5 0.85  0.575  145.0  0.486767  0.054042 -0.413134E+00 -0.104393E+01  0.407931E+00 -0.288096E-01  0.405710E+04
 458.0  87.5 0.85  0.625  145.0  0.346998  0.050265 -0.383517E+00 -0.103733E+01  0.400944E+00 -0.261075E-01  0.405710E+04
 458.0  87.5 0.85  0.675  145.0  0.359694  0.055816 -0.352022E+00 -0.103058E+01  0.394782E+00 -0.232316E-01  0.405710E+04
 458.0  87.5 0.85  0.725  145.0  0.498878  0.071937 -0.318400E+00 -0.102377E+01  0.389705E+00 -0.201578E-01  0.405710E+04
 458.0  87.5 0.85  0.775  145.0  0.290135  0.071110 -0.282256E+00 -0.101704E+01  0.386142E+00 -0.168479E-01  0.405710E+04
 458.0  87.5 0.85  0.825  145.0  0.318893  0.102157 -0.242923E+00 -0.101064E+01  0.384857E+00 -0.132374E-01  0.405710E+04
 458.0  87.5 0.85  0.875  145.0 -1.000000  0.000000 -0.199164E+00 -0.100504E+01  0.387390E+00 -0.920628E-02  0.405710E+04
 458.0  87.5 0.85  0.925  145.0 -1.000000  0.000000 -0.148204E+00 -0.100137E+01  0.397572E+00 -0.448534E-02  0.405710E+04
 458.0  87.5 0.85  0.975  145.0 -1.000000  0.000000 -0.803476E-01 -0.100375E+01  0.430682E+00  0.186878E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  155.0  0.409374  0.013595 -0.137726E+00 -0.101361E+01  0.394789E+00 -0.339331E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  155.0  0.474624  0.016313 -0.249254E+00 -0.104355E+01  0.465562E+00 -0.135210E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  155.0  0.501934  0.019675 -0.328315E+00 -0.107212E+01  0.510021E+00 -0.206319E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  155.0  0.539567  0.025018 -0.391479E+00 -0.109665E+01  0.540130E+00 -0.262970E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  155.0  0.545267  0.031491 -0.443714E+00 -0.111739E+01  0.560495E+00 -0.309777E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  155.0  0.641462  0.047684 -0.487458E+00 -0.113482E+01  0.573720E+00 -0.348969E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  155.0  0.620821  0.075997 -0.524194E+00 -0.114942E+01  0.581518E+00 -0.381887E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  155.0 -1.000000  0.000000 -0.554946E+00 -0.116156E+01  0.585105E+00 -0.409449E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  155.0 -1.000000  0.000000 -0.580473E+00 -0.117157E+01  0.585386E+00 -0.432335E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  155.0 -1.000000  0.000000 -0.601371E+00 -0.117972E+01  0.583054E+00 -0.451076E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  155.0 -1.000000  0.000000 -0.618122E+00 -0.118620E+01  0.578653E+00 -0.466102E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  155.0 -1.000000  0.000000 -0.631127E+00 -0.119121E+01  0.572613E+00 -0.477770E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  155.0 -1.000000  0.000000 -0.640724E+00 -0.119490E+01  0.565282E+00 -0.486381E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  155.0 -1.000000  0.000000 -0.647203E+00 -0.119737E+01  0.556940E+00 -0.492196E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  155.0 -1.000000  0.000000 -0.650814E+00 -0.119875E+01  0.547819E+00 -0.495436E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  155.0 -1.000000  0.000000 -0.651775E+00 -0.119912E+01  0.538107E+00 -0.496299E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  155.0 -1.000000  0.000000 -0.650278E+00 -0.119855E+01  0.527963E+00 -0.494955E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  155.0 -1.000000  0.000000 -0.646490E+00 -0.119710E+01  0.517517E+00 -0.491555E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  155.0 -1.000000  0.000000 -0.640559E+00 -0.119483E+01  0.506880E+00 -0.486233E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  155.0 -1.000000  0.000000 -0.632616E+00 -0.119178E+01  0.496145E+00 -0.479105E-01  0.405710E+04
 458.0  87.5 0.85  0.025  155.0  0.440947  0.103495 -0.622775E+00 -0.118800E+01  0.485391E+00 -0.470275E-01  0.405710E+04
 458.0  87.5 0.85  0.075  155.0  0.428385  0.077409 -0.611136E+00 -0.118350E+01  0.474687E+00 -0.459835E-01  0.405710E+04
 458.0  87.5 0.85  0.125  155.0  0.519664  0.075785 -0.597787E+00 -0.117832E+01  0.464092E+00 -0.447862E-01  0.405710E+04
 458.0  87.5 0.85  0.175  155.0  0.457478  0.061806 -0.582802E+00 -0.117248E+01  0.453661E+00 -0.434424E-01  0.405710E+04
 458.0  87.5 0.85  0.225  155.0  0.304962  0.051022 -0.566244E+00 -0.116600E+01  0.443442E+00 -0.419577E-01  0.405710E+04
 458.0  87.5 0.85  0.275  155.0  0.421324  0.055252 -0.548162E+00 -0.115889E+01  0.433483E+00 -0.403368E-01  0.405710E+04
 458.0  87.5 0.85  0.325  155.0  0.424078  0.058099 -0.528595E+00 -0.115116E+01  0.423829E+00 -0.385831E-01  0.405710E+04
 458.0  87.5 0.85  0.375  155.0  0.481028  0.061464 -0.507566E+00 -0.114282E+01  0.414529E+00 -0.366986E-01  0.405710E+04
 458.0  87.5 0.85  0.425  155.0  0.298310  0.053559 -0.485085E+00 -0.113388E+01  0.405635E+00 -0.346843E-01  0.405710E+04
 458.0  87.5 0.85  0.475  155.0  0.440775  0.061420 -0.461142E+00 -0.112433E+01  0.397211E+00 -0.325391E-01  0.405710E+04
 458.0  87.5 0.85  0.525  155.0  0.461507  0.065073 -0.435706E+00 -0.111420E+01  0.389332E+00 -0.302602E-01  0.405710E+04
 458.0  87.5 0.85  0.575  155.0  0.317310  0.058363 -0.408716E+00 -0.110347E+01  0.382099E+00 -0.278418E-01  0.405710E+04
 458.0  87.5 0.85  0.625  155.0  0.356084  0.064886 -0.380073E+00 -0.109216E+01  0.375646E+00 -0.252745E-01  0.405710E+04
 458.0  87.5 0.85  0.675  155.0  0.512536  0.083639 -0.349618E+00 -0.108029E+01  0.370171E+00 -0.225435E-01  0.405710E+04
 458.0  87.5 0.85  0.725  155.0  0.385655  0.081884 -0.317104E+00 -0.106788E+01  0.365971E+00 -0.196253E-01  0.405710E+04
 458.0  87.5 0.85  0.775  155.0  0.414328  0.109396 -0.282133E+00 -0.105500E+01  0.363530E+00 -0.164822E-01  0.405710E+04
 458.0  87.5 0.85  0.825  155.0 -1.000000  0.000000 -0.244027E+00 -0.104180E+01  0.363703E+00 -0.130496E-01  0.405710E+04
 458.0  87.5 0.85  0.875  155.0 -1.000000  0.000000 -0.201511E+00 -0.102859E+01  0.368200E+00 -0.920559E-02  0.405710E+04
 458.0  87.5 0.85  0.925  155.0 -1.000000  0.000000 -0.151688E+00 -0.101623E+01  0.381235E+00 -0.467173E-02  0.405710E+04
 458.0  87.5 0.85  0.975  155.0 -1.000000  0.000000 -0.842285E-01 -0.100846E+01  0.419569E+00  0.155060E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  165.0  0.387761  0.013100 -0.140052E+00 -0.102264E+01  0.395772E+00 -0.352618E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  165.0  0.475691  0.017306 -0.249696E+00 -0.106593E+01  0.464937E+00 -0.133534E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  165.0  0.509812  0.021107 -0.327067E+00 -0.110383E+01  0.507668E+00 -0.202195E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  165.0  0.533108  0.027016 -0.388870E+00 -0.113542E+01  0.536167E+00 -0.256917E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  165.0  0.569620  0.040264 -0.440007E+00 -0.116169E+01  0.555062E+00 -0.302184E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  165.0  0.528887  0.058581 -0.482860E+00 -0.118355E+01  0.566953E+00 -0.340131E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  165.0  0.613791  0.147867 -0.518870E+00 -0.120173E+01  0.573544E+00 -0.372037E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  165.0 -1.000000  0.000000 -0.549029E+00 -0.121677E+01  0.576038E+00 -0.398776E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  165.0 -1.000000  0.000000 -0.574075E+00 -0.122912E+01  0.575329E+00 -0.420995E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  165.0 -1.000000  0.000000 -0.594588E+00 -0.123914E+01  0.572101E+00 -0.439201E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  165.0 -1.000000  0.000000 -0.611035E+00 -0.124711E+01  0.566889E+00 -0.453805E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  165.0 -1.000000  0.000000 -0.623807E+00 -0.125325E+01  0.560115E+00 -0.465150E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  165.0 -1.000000  0.000000 -0.633233E+00 -0.125776E+01  0.552121E+00 -0.473525E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  165.0 -1.000000  0.000000 -0.639597E+00 -0.126079E+01  0.543181E+00 -0.479181E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  165.0 -1.000000  0.000000 -0.643145E+00 -0.126248E+01  0.533520E+00 -0.482333E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  165.0 -1.000000  0.000000 -0.644089E+00 -0.126293E+01  0.523325E+00 -0.483173E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  165.0 -1.000000  0.000000 -0.642618E+00 -0.126223E+01  0.512748E+00 -0.481865E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  165.0 -1.000000  0.000000 -0.638896E+00 -0.126046E+01  0.501917E+00 -0.478558E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  165.0 -1.000000  0.000000 -0.633070E+00 -0.125768E+01  0.490941E+00 -0.473380E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  165.0 -1.000000  0.000000 -0.625268E+00 -0.125395E+01  0.479908E+00 -0.466448E-01  0.405710E+04
 458.0  87.5 0.85  0.025  165.0 -1.000000  0.000000 -0.615604E+00 -0.124931E+01  0.468898E+00 -0.457863E-01  0.405710E+04
 458.0  87.5 0.85  0.075  165.0 -1.000000  0.000000 -0.604175E+00 -0.124379E+01  0.457978E+00 -0.447713E-01  0.405710E+04
 458.0  87.5 0.85  0.125  165.0 -1.000000  0.000000 -0.591070E+00 -0.123743E+01  0.447206E+00 -0.436078E-01  0.405710E+04
 458.0  87.5 0.85  0.175  165.0 -1.000000  0.000000 -0.576362E+00 -0.123024E+01  0.436636E+00 -0.423024E-01  0.405710E+04
 458.0  87.5 0.85  0.225  165.0  0.325028  0.088050 -0.560113E+00 -0.122225E+01  0.426316E+00 -0.408608E-01  0.405710E+04
 458.0  87.5 0.85  0.275  165.0  0.500494  0.107487 -0.542375E+00 -0.121346E+01  0.416296E+00 -0.392875E-01  0.405710E+04
 458.0  87.5 0.85  0.325  165.0  0.443256  0.097360 -0.523185E+00 -0.120389E+01  0.406622E+00 -0.375862E-01  0.405710E+04
 458.0  87.5 0.85  0.375  165.0  0.508073  0.116407 -0.502568E+00 -0.119353E+01  0.397344E+00 -0.357590E-01  0.405710E+04
 458.0  87.5 0.85  0.425  165.0  0.372274  0.090653 -0.480534E+00 -0.118237E+01  0.388520E+00 -0.338071E-01  0.405710E+04
 458.0  87.5 0.85  0.475  165.0  0.727980  0.143079 -0.457076E+00 -0.117043E+01  0.380216E+00 -0.317296E-01  0.405710E+04
 458.0  87.5 0.85  0.525  165.0 -1.000000  0.000000 -0.432164E+00 -0.115767E+01  0.372515E+00 -0.295241E-01  0.405710E+04
 458.0  87.5 0.85  0.575  165.0 -1.000000  0.000000 -0.405741E+00 -0.114410E+01  0.365525E+00 -0.271851E-01  0.405710E+04
 458.0  87.5 0.85  0.625  165.0 -1.000000  0.000000 -0.377707E+00 -0.112969E+01  0.359393E+00 -0.247036E-01  0.405710E+04
 458.0  87.5 0.85  0.675  165.0 -1.000000  0.000000 -0.347909E+00 -0.111442E+01  0.354332E+00 -0.220655E-01  0.405710E+04
 458.0  87.5 0.85  0.725  165.0 -1.000000  0.000000 -0.316100E+00 -0.109830E+01  0.350662E+00 -0.192477E-01  0.405710E+04
 458.0  87.5 0.85  0.775  165.0 -1.000000  0.000000 -0.281883E+00 -0.108132E+01  0.348904E+00 -0.162132E-01  0.405710E+04
 458.0  87.5 0.85  0.825  165.0 -1.000000  0.000000 -0.244577E+00 -0.106355E+01  0.349970E+00 -0.128979E-01  0.405710E+04
 458.0  87.5 0.85  0.875  165.0 -1.000000  0.000000 -0.202889E+00 -0.104517E+01  0.355680E+00 -0.917937E-02  0.405710E+04
 458.0  87.5 0.85  0.925  165.0 -1.000000  0.000000 -0.153853E+00 -0.102686E+01  0.370500E+00 -0.477459E-02  0.405710E+04
 458.0  87.5 0.85  0.975  165.0 -1.000000  0.000000 -0.867502E-01 -0.101196E+01  0.412170E+00  0.134800E-02  0.405710E+04
 458.0  87.5 0.85 -0.975  175.0  0.403691  0.013582 -0.141173E+00 -0.102735E+01  0.396251E+00 -0.358682E-02  0.405710E+04
 458.0  87.5 0.85 -0.925  175.0  0.482460  0.017376 -0.249864E+00 -0.107741E+01  0.464613E+00 -0.132620E-01  0.405710E+04
 458.0  87.5 0.85 -0.875  175.0  0.524703  0.022311 -0.326408E+00 -0.111999E+01  0.506495E+00 -0.200072E-01  0.405710E+04
 458.0  87.5 0.85 -0.825  175.0  0.604877  0.032617 -0.387551E+00 -0.115509E+01  0.534205E+00 -0.253852E-01  0.405710E+04
 458.0  87.5 0.85 -0.775  175.0  0.620183  0.045556 -0.438162E+00 -0.118411E+01  0.552383E+00 -0.298370E-01  0.405710E+04
 458.0  87.5 0.85 -0.725  175.0  0.571689  0.070896 -0.480589E+00 -0.120816E+01  0.563625E+00 -0.335716E-01  0.405710E+04
 458.0  87.5 0.85 -0.675  175.0 -1.000000  0.000000 -0.516254E+00 -0.122810E+01  0.569628E+00 -0.367136E-01  0.405710E+04
 458.0  87.5 0.85 -0.625  175.0 -1.000000  0.000000 -0.546133E+00 -0.124457E+01  0.571590E+00 -0.393479E-01  0.405710E+04
 458.0  87.5 0.85 -0.575  175.0 -1.000000  0.000000 -0.570952E+00 -0.125808E+01  0.570400E+00 -0.415379E-01  0.405710E+04
 458.0  87.5 0.85 -0.525  175.0 -1.000000  0.000000 -0.591283E+00 -0.126902E+01  0.566737E+00 -0.433329E-01  0.405710E+04
 458.0  87.5 0.85 -0.475  175.0 -1.000000  0.000000 -0.607586E+00 -0.127771E+01  0.561130E+00 -0.447731E-01  0.405710E+04
 458.0  87.5 0.85 -0.425  175.0 -1.000000  0.000000 -0.620248E+00 -0.128441E+01  0.554000E+00 -0.458921E-01  0.405710E+04
 458.0  87.5 0.85 -0.375  175.0 -1.000000  0.000000 -0.629594E+00 -0.128933E+01  0.545683E+00 -0.467184E-01  0.405710E+04
 458.0  87.5 0.85 -0.325  175.0 -1.000000  0.000000 -0.635905E+00 -0.129263E+01  0.536453E+00 -0.472764E-01  0.405710E+04
 458.0  87.5 0.85 -0.275  175.0 -1.000000  0.000000 -0.639422E+00 -0.129447E+01  0.526531E+00 -0.475875E-01  0.405710E+04
 458.0  87.5 0.85 -0.225  175.0 -1.000000  0.000000 -0.640359E+00 -0.129496E+01  0.516101E+00 -0.476703E-01  0.405710E+04
 458.0  87.5 0.85 -0.175  175.0 -1.000000  0.000000 -0.638900E+00 -0.129420E+01  0.505314E+00 -0.475413E-01  0.405710E+04
 458.0  87.5 0.85 -0.125  175.0 -1.000000  0.000000 -0.635210E+00 -0.129227E+01  0.494297E+00 -0.472149E-01  0.405710E+04
 458.0  87.5 0.85 -0.075  175.0 -1.000000  0.000000 -0.629433E+00 -0.128924E+01  0.483156E+00 -0.467041E-01  0.405710E+04
 458.0  87.5 0.85 -0.025  175.0 -1.000000  0.000000 -0.621697E+00 -0.128518E+01  0.471980E+00 -0.460202E-01  0.405710E+04
 458.0  87.5 0.85  0.025  175.0 -1.000000  0.000000 -0.612116E+00 -0.128011E+01  0.460846E+00 -0.451733E-01  0.405710E+04
 458.0  87.5 0.85  0.075  175.0 -1.000000  0.000000 -0.600786E+00 -0.127410E+01  0.449821E+00 -0.441723E-01  0.405710E+04
 458.0  87.5 0.85  0.125  175.0 -1.000000  0.000000 -0.587796E+00 -0.126715E+01  0.438963E+00 -0.430249E-01  0.405710E+04
 458.0  87.5 0.85  0.175  175.0 -1.000000  0.000000 -0.573218E+00 -0.125930E+01  0.428325E+00 -0.417379E-01  0.405710E+04
 458.0  87.5 0.85  0.225  175.0 -1.000000  0.000000 -0.557116E+00 -0.125057E+01  0.417956E+00 -0.403169E-01  0.405710E+04
 458.0  87.5 0.85  0.275  175.0 -1.000000  0.000000 -0.539540E+00 -0.124095E+01  0.407905E+00 -0.387665E-01  0.405710E+04
 458.0  87.5 0.85  0.325  175.0 -1.000000  0.000000 -0.520528E+00 -0.123047E+01  0.398220E+00 -0.370903E-01  0.405710E+04
 458.0  87.5 0.85  0.375  175.0 -1.000000  0.000000 -0.500107E+00 -0.121911E+01  0.388953E+00 -0.352907E-01  0.405710E+04
 458.0  87.5 0.85  0.425  175.0 -1.000000  0.000000 -0.478286E+00 -0.120686E+01  0.380161E+00 -0.333688E-01  0.405710E+04
 458.0  87.5 0.85  0.475  175.0 -1.000000  0.000000 -0.455060E+00 -0.119372E+01  0.371913E+00 -0.313241E-01  0.405710E+04
 458.0  87.5 0.85  0.525  175.0 -1.000000  0.000000 -0.430399E+00 -0.117967E+01  0.364294E+00 -0.291540E-01  0.405710E+04
 458.0  87.5 0.85  0.575  175.0 -1.000000  0.000000 -0.404247E+00 -0.116469E+01  0.357418E+00 -0.268535E-01  0.405710E+04
 458.0  87.5 0.85  0.625  175.0 -1.000000  0.000000 -0.376507E+00 -0.114874E+01  0.351437E+00 -0.244138E-01  0.405710E+04
 458.0  87.5 0.85  0.675  175.0 -1.000000  0.000000 -0.347025E+00 -0.113179E+01  0.346571E+00 -0.218210E-01  0.405710E+04
 458.0  87.5 0.85  0.725  175.0 -1.000000  0.000000 -0.315559E+00 -0.111381E+01  0.343153E+00 -0.190525E-01  0.405710E+04
 458.0  87.5 0.85  0.775  175.0 -1.000000  0.000000 -0.281710E+00 -0.109478E+01  0.341718E+00 -0.160715E-01  0.405710E+04
 458.0  87.5 0.85  0.825  175.0 -1.000000  0.000000 -0.244798E+00 -0.107471E+01  0.343210E+00 -0.128144E-01  0.405710E+04
 458.0  87.5 0.85  0.875  175.0 -1.000000  0.000000 -0.203524E+00 -0.105373E+01  0.349499E+00 -0.915874E-02  0.405710E+04
 458.0  87.5 0.85  0.925  175.0 -1.000000  0.000000 -0.154890E+00 -0.103239E+01  0.365178E+00 -0.481967E-02  0.405710E+04
 458.0  87.5 0.85  0.975  175.0 -1.000000  0.000000 -0.879909E-01 -0.101382E+01  0.408473E+00  0.124961E-02  0.405710E+04


==> supplemental-material-cross-section-data/Q2-0.45-GeV2/q2-0.45-cross-sections-binqpr-112.5.txt <==
 714.0 112.5 0.63 -0.975 -175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.648544E-01  0.837299E-03  0.114741E+04
 714.0 112.5 0.63 -0.925 -175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.724558E-01 -0.327508E-03  0.114741E+04
 714.0 112.5 0.63 -0.875 -175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.761290E-01 -0.107819E-02  0.114741E+04
 714.0 112.5 0.63 -0.825 -175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.777238E-01 -0.164163E-02  0.114741E+04
 714.0 112.5 0.63 -0.775 -175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.780491E-01 -0.208241E-02  0.114741E+04
 714.0 112.5 0.63 -0.725 -175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.775621E-01 -0.243187E-02  0.114741E+04
 714.0 112.5 0.63 -0.675 -175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.765475E-01 -0.270911E-02  0.114741E+04
 714.0 112.5 0.63 -0.625 -175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.751919E-01 -0.292719E-02  0.114741E+04
 714.0 112.5 0.63 -0.575 -175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.736212E-01 -0.309570E-02  0.114741E+04
 714.0 112.5 0.63 -0.525 -175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.719224E-01 -0.322203E-02  0.114741E+04
 714.0 112.5 0.63 -0.475 -175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.701562E-01 -0.331200E-02  0.114741E+04
 714.0 112.5 0.63 -0.425 -175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.683653E-01 -0.337031E-02  0.114741E+04
 714.0 112.5 0.63 -0.375 -175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.665803E-01 -0.340084E-02  0.114741E+04
 714.0 112.5 0.63 -0.325 -175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.648226E-01 -0.340678E-02  0.114741E+04
 714.0 112.5 0.63 -0.275 -175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.631075E-01 -0.339083E-02  0.114741E+04
 714.0 112.5 0.63 -0.225 -175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.614459E-01 -0.335526E-02  0.114741E+04
 714.0 112.5 0.63 -0.175 -175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.598453E-01 -0.330201E-02  0.114741E+04
 714.0 112.5 0.63 -0.125 -175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.583110E-01 -0.323272E-02  0.114741E+04
 714.0 112.5 0.63 -0.075 -175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.568466E-01 -0.314881E-02  0.114741E+04
 714.0 112.5 0.63 -0.025 -175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.554548E-01 -0.305147E-02  0.114741E+04
 714.0 112.5 0.63  0.025 -175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.541373E-01 -0.294174E-02  0.114741E+04
 714.0 112.5 0.63  0.075 -175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.528958E-01 -0.282049E-02  0.114741E+04
 714.0 112.5 0.63  0.125 -175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.517313E-01 -0.268844E-02  0.114741E+04
 714.0 112.5 0.63  0.175 -175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.506455E-01 -0.254619E-02  0.114741E+04
 714.0 112.5 0.63  0.225 -175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.496401E-01 -0.239421E-02  0.114741E+04
 714.0 112.5 0.63  0.275 -175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.487172E-01 -0.223287E-02  0.114741E+04
 714.0 112.5 0.63  0.325 -175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.478802E-01 -0.206238E-02  0.114741E+04
 714.0 112.5 0.63  0.375 -175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.471331E-01 -0.188284E-02  0.114741E+04
 714.0 112.5 0.63  0.425 -175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.464821E-01 -0.169417E-02  0.114741E+04
 714.0 112.5 0.63  0.475 -175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.459351E-01 -0.149612E-02  0.114741E+04
 714.0 112.5 0.63  0.525 -175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.455036E-01 -0.128822E-02  0.114741E+04
 714.0 112.5 0.63  0.575 -175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.452035E-01 -0.106966E-02  0.114741E+04
 714.0 112.5 0.63  0.625 -175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.450577E-01 -0.839224E-03  0.114741E+04
 714.0 112.5 0.63  0.675 -175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.450999E-01 -0.595020E-03  0.114741E+04
 714.0 112.5 0.63  0.725 -175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.453817E-01 -0.334146E-03  0.114741E+04
 714.0 112.5 0.63  0.775 -175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.459868E-01 -0.519381E-04  0.114741E+04
 714.0 112.5 0.63  0.825 -175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.470612E-01  0.259597E-03  0.114741E+04
 714.0 112.5 0.63  0.875 -175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.488931E-01  0.615740E-03  0.114741E+04
 714.0 112.5 0.63  0.925 -175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.521805E-01  0.105201E-02  0.114741E+04
 714.0 112.5 0.63  0.975 -175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.596514E-01  0.169927E-02  0.114741E+04
 714.0 112.5 0.63 -0.975 -165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.649369E-01  0.835311E-03  0.114741E+04
 714.0 112.5 0.63 -0.925 -165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.727284E-01 -0.360488E-03  0.114741E+04
 714.0 112.5 0.63 -0.875 -165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.765431E-01 -0.113216E-02  0.114741E+04
 714.0 112.5 0.63 -0.825 -165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.782459E-01 -0.171060E-02  0.114741E+04
 714.0 112.5 0.63 -0.775 -165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.786554E-01 -0.216251E-02  0.114741E+04
 714.0 112.5 0.63 -0.725 -165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.782350E-01 -0.252040E-02  0.114741E+04
 714.0 112.5 0.63 -0.675 -165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.772737E-01 -0.280408E-02  0.114741E+04
 714.0 112.5 0.63 -0.625 -165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.759609E-01 -0.302707E-02  0.114741E+04
 714.0 112.5 0.63 -0.575 -165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.744249E-01 -0.319930E-02  0.114741E+04
 714.0 112.5 0.63 -0.525 -165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.727541E-01 -0.332836E-02  0.114741E+04
 714.0 112.5 0.63 -0.475 -165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.710105E-01 -0.342025E-02  0.114741E+04
 714.0 112.5 0.63 -0.425 -165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.692379E-01 -0.347980E-02  0.114741E+04
 714.0 112.5 0.63 -0.375 -165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.674675E-01 -0.351096E-02  0.114741E+04
 714.0 112.5 0.63 -0.325 -165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.657214E-01 -0.351703E-02  0.114741E+04
 714.0 112.5 0.63 -0.275 -165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.640154E-01 -0.350074E-02  0.114741E+04
 714.0 112.5 0.63 -0.225 -165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.623606E-01 -0.346442E-02  0.114741E+04
 714.0 112.5 0.63 -0.175 -165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.607651E-01 -0.341005E-02  0.114741E+04
 714.0 112.5 0.63 -0.125 -165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.592342E-01 -0.333928E-02  0.114741E+04
 714.0 112.5 0.63 -0.075 -165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.577720E-01 -0.325356E-02  0.114741E+04
 714.0 112.5 0.63 -0.025 -165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.563810E-01 -0.315410E-02  0.114741E+04
 714.0 112.5 0.63  0.025 -165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.550634E-01 -0.304195E-02  0.114741E+04
 714.0 112.5 0.63  0.075 -165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.538207E-01 -0.291798E-02  0.114741E+04
 714.0 112.5 0.63  0.125 -165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.526543E-01 -0.278293E-02  0.114741E+04
 714.0 112.5 0.63  0.175 -165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.515656E-01 -0.263739E-02  0.114741E+04
 714.0 112.5 0.63  0.225 -165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.505564E-01 -0.248185E-02  0.114741E+04
 714.0 112.5 0.63  0.275 -165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.496290E-01 -0.231664E-02  0.114741E+04
 714.0 112.5 0.63  0.325 -165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.487865E-01 -0.214199E-02  0.114741E+04
 714.0 112.5 0.63  0.375 -165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.480332E-01 -0.195796E-02  0.114741E+04
 714.0 112.5 0.63  0.425 -165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.473748E-01 -0.176449E-02  0.114741E+04
 714.0 112.5 0.63  0.475 -165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.468194E-01 -0.156130E-02  0.114741E+04
 714.0 112.5 0.63  0.525 -165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.463781E-01 -0.134788E-02  0.114741E+04
 714.0 112.5 0.63  0.575 -165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.460666E-01 -0.112340E-02  0.114741E+04
 714.0 112.5 0.63  0.625 -165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.459073E-01 -0.886602E-03  0.114741E+04
 714.0 112.5 0.63  0.675 -165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.459335E-01 -0.635560E-03  0.114741E+04
 714.0 112.5 0.63  0.725 -165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.461957E-01 -0.367314E-03  0.114741E+04
 714.0 112.5 0.63  0.775 -165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.467763E-01 -0.771382E-04  0.114741E+04
 714.0 112.5 0.63  0.825 -165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.478185E-01  0.243022E-03  0.114741E+04
 714.0 112.5 0.63  0.875 -165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.496053E-01  0.608476E-03  0.114741E+04
 714.0 112.5 0.63  0.925 -165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.528208E-01  0.105457E-02  0.114741E+04
 714.0 112.5 0.63  0.975 -165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.601318E-01  0.171041E-02  0.114741E+04
 714.0 112.5 0.63 -0.975 -155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.650993E-01  0.833405E-03  0.114741E+04
 714.0 112.5 0.63 -0.925 -155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.732786E-01 -0.424224E-03  0.114741E+04
 714.0 112.5 0.63 -0.875 -155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.773850E-01 -0.123852E-02  0.114741E+04
 714.0 112.5 0.63 -0.825 -155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.793112E-01 -0.184766E-02  0.114741E+04
 714.0 112.5 0.63 -0.775 -155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.798952E-01 -0.232245E-02  0.114741E+04
 714.0 112.5 0.63 -0.725 -155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.796130E-01 -0.269772E-02  0.114741E+04
 714.0 112.5 0.63 -0.675 -155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.787622E-01 -0.299471E-02  0.114741E+04
 714.0 112.5 0.63 -0.625 -155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.775383E-01 -0.322788E-02  0.114741E+04
 714.0 112.5 0.63 -0.575 -155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.760741E-01 -0.340780E-02  0.114741E+04
 714.0 112.5 0.63 -0.525 -155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.744615E-01 -0.354253E-02  0.114741E+04
 714.0 112.5 0.63 -0.475 -155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.727649E-01 -0.363841E-02  0.114741E+04
 714.0 112.5 0.63 -0.425 -155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.710303E-01 -0.370052E-02  0.114741E+04
 714.0 112.5 0.63 -0.375 -155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.692902E-01 -0.373302E-02  0.114741E+04
 714.0 112.5 0.63 -0.325 -155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.675683E-01 -0.373934E-02  0.114741E+04
 714.0 112.5 0.63 -0.275 -155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.658811E-01 -0.372236E-02  0.114741E+04
 714.0 112.5 0.63 -0.225 -155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.642407E-01 -0.368449E-02  0.114741E+04
 714.0 112.5 0.63 -0.175 -155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.626557E-01 -0.362776E-02  0.114741E+04
 714.0 112.5 0.63 -0.125 -155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.611322E-01 -0.355393E-02  0.114741E+04
 714.0 112.5 0.63 -0.075 -155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.596744E-01 -0.346445E-02  0.114741E+04
 714.0 112.5 0.63 -0.025 -155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.582854E-01 -0.336060E-02  0.114741E+04
 714.0 112.5 0.63  0.025 -155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.569674E-01 -0.324343E-02  0.114741E+04
 714.0 112.5 0.63  0.075 -155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.557223E-01 -0.311384E-02  0.114741E+04
 714.0 112.5 0.63  0.125 -155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.545516E-01 -0.297258E-02  0.114741E+04
 714.0 112.5 0.63  0.175 -155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.534569E-01 -0.282026E-02  0.114741E+04
 714.0 112.5 0.63  0.225 -155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.524399E-01 -0.265733E-02  0.114741E+04
 714.0 112.5 0.63  0.275 -155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.515029E-01 -0.248415E-02  0.114741E+04
 714.0 112.5 0.63  0.325 -155.0 -1.000000  0.000000 -0.580619E+00 -0.143205E+01  0.506490E-01 -0.230091E-02  0.114741E+04
 714.0 112.5 0.63  0.375 -155.0 -1.000000  0.000000 -0.556657E+00 -0.142648E+01  0.498823E-01 -0.210767E-02  0.114741E+04
 714.0 112.5 0.63  0.425 -155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.492084E-01 -0.190433E-02  0.114741E+04
 714.0 112.5 0.63  0.475 -155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.486349E-01 -0.169057E-02  0.114741E+04
 714.0 112.5 0.63  0.525 -155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.481727E-01 -0.146585E-02  0.114741E+04
 714.0 112.5 0.63  0.575 -155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.478368E-01 -0.122928E-02  0.114741E+04
 714.0 112.5 0.63  0.625 -155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.476487E-01 -0.979531E-03  0.114741E+04
 714.0 112.5 0.63  0.675 -155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.476405E-01 -0.714598E-03  0.114741E+04
 714.0 112.5 0.63  0.725 -155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.478608E-01 -0.431429E-03  0.114741E+04
 714.0 112.5 0.63  0.775 -155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.483889E-01 -0.125200E-03  0.114741E+04
 714.0 112.5 0.63  0.825 -155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.493626E-01  0.212237E-03  0.114741E+04
 714.0 112.5 0.63  0.875 -155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.510535E-01  0.596188E-03  0.114741E+04
 714.0 112.5 0.63  0.925 -155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.541174E-01  0.106154E-02  0.114741E+04
 714.0 112.5 0.63  0.975 -155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.610963E-01  0.173353E-02  0.114741E+04
 714.0 112.5 0.63 -0.975 -145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.653363E-01  0.835787E-03  0.114741E+04
 714.0 112.5 0.63 -0.925 -145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.741162E-01 -0.514063E-03  0.114741E+04
 714.0 112.5 0.63 -0.875 -145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.786831E-01 -0.139394E-02  0.114741E+04
 714.0 112.5 0.63 -0.825 -145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.809646E-01 -0.205098E-02  0.114741E+04
 714.0 112.5 0.63 -0.775 -145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.818271E-01 -0.256175E-02  0.114741E+04
 714.0 112.5 0.63 -0.725 -145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.817658E-01 -0.296451E-02  0.114741E+04
 714.0 112.5 0.63 -0.675 -145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.810919E-01 -0.328262E-02  0.114741E+04
 714.0 112.5 0.63 -0.625 -145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.800104E-01 -0.353199E-02  0.114741E+04
 714.0 112.5 0.63 -0.575 -145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.786614E-01 -0.372418E-02  0.114741E+04
 714.0 112.5 0.63 -0.525 -145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.771420E-01 -0.386797E-02  0.114741E+04
 714.0 112.5 0.63 -0.475 -145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.755209E-01 -0.397022E-02  0.114741E+04
 714.0 112.5 0.63 -0.425 -145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.738471E-01 -0.403643E-02  0.114741E+04
 714.0 112.5 0.63 -0.375 -145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.721559E-01 -0.407107E-02  0.114741E+04
 714.0 112.5 0.63 -0.325 -145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.704727E-01 -0.407781E-02  0.114741E+04
 714.0 112.5 0.63 -0.275 -145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.688159E-01 -0.405971E-02  0.114741E+04
 714.0 112.5 0.63 -0.225 -145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.671988E-01 -0.401934E-02  0.114741E+04
 714.0 112.5 0.63 -0.175 -145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.656308E-01 -0.395887E-02  0.114741E+04
 714.0 112.5 0.63 -0.125 -145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.641191E-01 -0.388012E-02  0.114741E+04
 714.0 112.5 0.63 -0.075 -145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.626684E-01 -0.378466E-02  0.114741E+04
 714.0 112.5 0.63 -0.025 -145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.612825E-01 -0.367378E-02  0.114741E+04
 714.0 112.5 0.63  0.025 -145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.599640E-01 -0.354861E-02  0.114741E+04
 714.0 112.5 0.63  0.075 -145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.587150E-01 -0.341008E-02  0.114741E+04
 714.0 112.5 0.63  0.125 -145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.575373E-01 -0.325894E-02  0.114741E+04
 714.0 112.5 0.63  0.175 -145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.564325E-01 -0.309583E-02  0.114741E+04
 714.0 112.5 0.63  0.225 -145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.554025E-01 -0.292120E-02  0.114741E+04
 714.0 112.5 0.63  0.275 -145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.544496E-01 -0.273540E-02  0.114741E+04
 714.0 112.5 0.63  0.325 -145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.535767E-01 -0.253861E-02  0.114741E+04
 714.0 112.5 0.63  0.375 -145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.527876E-01 -0.233086E-02  0.114741E+04
 714.0 112.5 0.63  0.425 -145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.520876E-01 -0.211201E-02  0.114741E+04
 714.0 112.5 0.63  0.475 -145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.514839E-01 -0.188171E-02  0.114741E+04
 714.0 112.5 0.63  0.525 -145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.509864E-01 -0.163934E-02  0.114741E+04
 714.0 112.5 0.63  0.575 -145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.506093E-01 -0.138397E-02  0.114741E+04
 714.0 112.5 0.63  0.625 -145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.503727E-01 -0.111417E-02  0.114741E+04
 714.0 112.5 0.63  0.675 -145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.503065E-01 -0.827845E-03  0.114741E+04
 714.0 112.5 0.63  0.725 -145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.504563E-01 -0.521847E-03  0.114741E+04
 714.0 112.5 0.63  0.775 -145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.508961E-01 -0.191250E-03  0.114741E+04
 714.0 112.5 0.63  0.825 -145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.517552E-01  0.172135E-03  0.114741E+04
 714.0 112.5 0.63  0.875 -145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.532874E-01  0.583461E-03  0.114741E+04
 714.0 112.5 0.63  0.925 -145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.561031E-01  0.107662E-02  0.114741E+04
 714.0 112.5 0.63  0.975 -145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.625526E-01  0.177028E-02  0.114741E+04
 714.0 112.5 0.63 -0.975 -135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.656395E-01  0.848942E-03  0.114741E+04
 714.0 112.5 0.63 -0.925 -135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.752562E-01 -0.622470E-03  0.114741E+04
 714.0 112.5 0.63 -0.875 -135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.804834E-01 -0.159299E-02  0.114741E+04
 714.0 112.5 0.63 -0.825 -135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.832807E-01 -0.231759E-02  0.114741E+04
 714.0 112.5 0.63 -0.775 -135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.845501E-01 -0.287974E-02  0.114741E+04
 714.0 112.5 0.63 -0.725 -135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.848128E-01 -0.332207E-02  0.114741E+04
 714.0 112.5 0.63 -0.675 -135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.843989E-01 -0.367077E-02  0.114741E+04
 714.0 112.5 0.63 -0.625 -135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.835272E-01 -0.394369E-02  0.114741E+04
 714.0 112.5 0.63 -0.575 -135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.823480E-01 -0.415376E-02  0.114741E+04
 714.0 112.5 0.63 -0.525 -135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.809663E-01 -0.431078E-02  0.114741E+04
 714.0 112.5 0.63 -0.475 -135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.794567E-01 -0.442237E-02  0.114741E+04
 714.0 112.5 0.63 -0.425 -135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.778731E-01 -0.449459E-02  0.114741E+04
 714.0 112.5 0.63 -0.375 -135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.762542E-01 -0.453235E-02  0.114741E+04
 714.0 112.5 0.63 -0.325 -135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.746285E-01 -0.453970E-02  0.114741E+04
 714.0 112.5 0.63 -0.275 -135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.730167E-01 -0.451997E-02  0.114741E+04
 714.0 112.5 0.63 -0.225 -135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.714340E-01 -0.447595E-02  0.114741E+04
 714.0 112.5 0.63 -0.175 -135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.698914E-01 -0.440999E-02  0.114741E+04
 714.0 112.5 0.63 -0.125 -135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.683971E-01 -0.432405E-02  0.114741E+04
 714.0 112.5 0.63 -0.075 -135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.669570E-01 -0.421982E-02  0.114741E+04
 714.0 112.5 0.63 -0.025 -135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.655754E-01 -0.409869E-02  0.114741E+04
 714.0 112.5 0.63  0.025 -135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.642558E-01 -0.396186E-02  0.114741E+04
 714.0 112.5 0.63  0.075 -135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.630005E-01 -0.381030E-02  0.114741E+04
 714.0 112.5 0.63  0.125 -135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.618116E-01 -0.364483E-02  0.114741E+04
 714.0 112.5 0.63  0.175 -135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.606911E-01 -0.346608E-02  0.114741E+04
 714.0 112.5 0.63  0.225 -135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.596407E-01 -0.327455E-02  0.114741E+04
 714.0 112.5 0.63  0.275 -135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.586627E-01 -0.307056E-02  0.114741E+04
 714.0 112.5 0.63  0.325 -135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.577598E-01 -0.285430E-02  0.114741E+04
 714.0 112.5 0.63  0.375 -135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.569353E-01 -0.262578E-02  0.114741E+04
 714.0 112.5 0.63  0.425 -135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.561941E-01 -0.238482E-02  0.114741E+04
 714.0 112.5 0.63  0.475 -135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.555424E-01 -0.213103E-02  0.114741E+04
 714.0 112.5 0.63  0.525 -135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.549891E-01 -0.186376E-02  0.114741E+04
 714.0 112.5 0.63  0.575 -135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.545467E-01 -0.158198E-02  0.114741E+04
 714.0 112.5 0.63  0.625 -135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.542333E-01 -0.128422E-02  0.114741E+04
 714.0 112.5 0.63  0.675 -135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.540755E-01 -0.968314E-03  0.114741E+04
 714.0 112.5 0.63  0.725 -135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.541142E-01 -0.631042E-03  0.114741E+04
 714.0 112.5 0.63  0.775 -135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.544162E-01 -0.267469E-03  0.114741E+04
 714.0 112.5 0.63  0.825 -135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.550974E-01  0.130482E-03  0.114741E+04
 714.0 112.5 0.63  0.875 -135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.563861E-01  0.577455E-03  0.114741E+04
 714.0 112.5 0.63  0.925 -135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.588288E-01  0.110544E-02  0.114741E+04
 714.0 112.5 0.63  0.975 -135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.645104E-01  0.182299E-02  0.114741E+04
 714.0 112.5 0.63 -0.975 -125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.659963E-01  0.881810E-03  0.114741E+04
 714.0 112.5 0.63 -0.925 -125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.767185E-01 -0.738250E-03  0.114741E+04
 714.0 112.5 0.63 -0.875 -125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.828541E-01 -0.182736E-02  0.114741E+04
 714.0 112.5 0.63 -0.825 -125.0 -1.000000  0.000000 -0.552450E+00 -0.111545E+01  0.863740E-01 -0.264296E-02  0.114741E+04
 714.0 112.5 0.63 -0.775 -125.0 -1.000000  0.000000 -0.620841E+00 -0.108720E+01  0.882192E-01 -0.327553E-02  0.114741E+04
 714.0 112.5 0.63 -0.725 -125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.889437E-01 -0.377268E-02  0.114741E+04
 714.0 112.5 0.63 -0.675 -125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.889020E-01 -0.416410E-02  0.114741E+04
 714.0 112.5 0.63 -0.625 -125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.883317E-01 -0.447010E-02  0.114741E+04
 714.0 112.5 0.63 -0.575 -125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.873972E-01 -0.470541E-02  0.114741E+04
 714.0 112.5 0.63 -0.525 -125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.862142E-01 -0.488116E-02  0.114741E+04
 714.0 112.5 0.63 -0.475 -125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.848660E-01 -0.500597E-02  0.114741E+04
 714.0 112.5 0.63 -0.425 -125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.834129E-01 -0.508673E-02  0.114741E+04
 714.0 112.5 0.63 -0.375 -125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.818990E-01 -0.512894E-02  0.114741E+04
 714.0 112.5 0.63 -0.325 -125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.803568E-01 -0.513716E-02  0.114741E+04
 714.0 112.5 0.63 -0.275 -125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.788103E-01 -0.511510E-02  0.114741E+04
 714.0 112.5 0.63 -0.225 -125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.772774E-01 -0.506589E-02  0.114741E+04
 714.0 112.5 0.63 -0.175 -125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.757714E-01 -0.499213E-02  0.114741E+04
 714.0 112.5 0.63 -0.125 -125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.743020E-01 -0.489600E-02  0.114741E+04
 714.0 112.5 0.63 -0.075 -125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.728766E-01 -0.477936E-02  0.114741E+04
 714.0 112.5 0.63 -0.025 -125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.715006E-01 -0.464375E-02  0.114741E+04
 714.0 112.5 0.63  0.025 -125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.701780E-01 -0.449047E-02  0.114741E+04
 714.0 112.5 0.63  0.075 -125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.689121E-01 -0.432059E-02  0.114741E+04
 714.0 112.5 0.63  0.125 -125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.677052E-01 -0.413501E-02  0.114741E+04
 714.0 112.5 0.63  0.175 -125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.665594E-01 -0.393440E-02  0.114741E+04
 714.0 112.5 0.63  0.225 -125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.654766E-01 -0.371930E-02  0.114741E+04
 714.0 112.5 0.63  0.275 -125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.644588E-01 -0.349008E-02  0.114741E+04
 714.0 112.5 0.63  0.325 -125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.635082E-01 -0.324692E-02  0.114741E+04
 714.0 112.5 0.63  0.375 -125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.626278E-01 -0.298983E-02  0.114741E+04
 714.0 112.5 0.63  0.425 -125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.618212E-01 -0.271865E-02  0.114741E+04
 714.0 112.5 0.63  0.475 -125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.610936E-01 -0.243295E-02  0.114741E+04
 714.0 112.5 0.63  0.525 -125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.604522E-01 -0.213207E-02  0.114741E+04
 714.0 112.5 0.63  0.575 -125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.599070E-01 -0.181498E-02  0.114741E+04
 714.0 112.5 0.63  0.625 -125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.594729E-01 -0.148018E-02  0.114741E+04
 714.0 112.5 0.63  0.675 -125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.591721E-01 -0.112551E-02  0.114741E+04
 714.0 112.5 0.63  0.725 -125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.590386E-01 -0.747832E-03  0.114741E+04
 714.0 112.5 0.63  0.775 -125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.591283E-01 -0.342384E-03  0.114741E+04
 714.0 112.5 0.63  0.825 -125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.595394E-01  0.984618E-04  0.114741E+04
 714.0 112.5 0.63  0.875 -125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.604645E-01  0.588222E-03  0.114741E+04
 714.0 112.5 0.63  0.925 -125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.623643E-01  0.115560E-02  0.114741E+04
 714.0 112.5 0.63  0.975 -125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.669805E-01  0.189453E-02  0.114741E+04
 714.0 112.5 0.63 -0.975 -115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.663892E-01  0.945972E-03  0.114741E+04
 714.0 112.5 0.63 -0.925 -115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.785272E-01 -0.845299E-03  0.114741E+04
 714.0 112.5 0.63 -0.875 -115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.858908E-01 -0.208465E-02  0.114741E+04
 714.0 112.5 0.63 -0.825 -115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.904129E-01 -0.302022E-02  0.114741E+04
 714.0 112.5 0.63 -0.775 -115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.930697E-01 -0.374777E-02  0.114741E+04
 714.0 112.5 0.63 -0.725 -115.0 -1.000000  0.000000 -0.699841E+00 -0.883636E+00  0.944518E-01 -0.432002E-02  0.114741E+04
 714.0 112.5 0.63 -0.675 -115.0 -1.000000  0.000000 -0.746364E+00 -0.853386E+00  0.949444E-01 -0.477058E-02  0.114741E+04
 714.0 112.5 0.63 -0.625 -115.0 -1.000000  0.000000 -0.782814E+00 -0.830161E+00  0.948092E-01 -0.512271E-02  0.114741E+04
 714.0 112.5 0.63 -0.575 -115.0 -1.000000  0.000000 -0.810885E+00 -0.812544E+00  0.942294E-01 -0.539340E-02  0.114741E+04
 714.0 112.5 0.63 -0.525 -115.0 -1.000000  0.000000 -0.831871E+00 -0.799519E+00  0.933358E-01 -0.559550E-02  0.114741E+04
 714.0 112.5 0.63 -0.475 -115.0 -1.000000  0.000000 -0.846786E+00 -0.790337E+00  0.922232E-01 -0.573899E-02  0.114741E+04
 714.0 112.5 0.63 -0.425 -115.0 -1.000000  0.000000 -0.856439E+00 -0.784425E+00  0.909610E-01 -0.583181E-02  0.114741E+04
 714.0 112.5 0.63 -0.375 -115.0 -1.000000  0.000000 -0.861487E+00 -0.781344E+00  0.896007E-01 -0.588033E-02  0.114741E+04
 714.0 112.5 0.63 -0.325 -115.0 -1.000000  0.000000 -0.862469E+00 -0.780745E+00  0.881808E-01 -0.588977E-02  0.114741E+04
 714.0 112.5 0.63 -0.275 -115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.867300E-01 -0.586442E-02  0.114741E+04
 714.0 112.5 0.63 -0.225 -115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.852699E-01 -0.580786E-02  0.114741E+04
 714.0 112.5 0.63 -0.175 -115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.838167E-01 -0.572308E-02  0.114741E+04
 714.0 112.5 0.63 -0.125 -115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.823828E-01 -0.561257E-02  0.114741E+04
 714.0 112.5 0.63 -0.075 -115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.809773E-01 -0.547844E-02  0.114741E+04
 714.0 112.5 0.63 -0.025 -115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.796072E-01 -0.532247E-02  0.114741E+04
 714.0 112.5 0.63  0.025 -115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.782777E-01 -0.514614E-02  0.114741E+04
 714.0 112.5 0.63  0.075 -115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.769926E-01 -0.495068E-02  0.114741E+04
 714.0 112.5 0.63  0.125 -115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.757550E-01 -0.473709E-02  0.114741E+04
 714.0 112.5 0.63  0.175 -115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.745671E-01 -0.450618E-02  0.114741E+04
 714.0 112.5 0.63  0.225 -115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.734307E-01 -0.425858E-02  0.114741E+04
 714.0 112.5 0.63  0.275 -115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.723475E-01 -0.399471E-02  0.114741E+04
 714.0 112.5 0.63  0.325 -115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.713191E-01 -0.371485E-02  0.114741E+04
 714.0 112.5 0.63  0.375 -115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.703474E-01 -0.341905E-02  0.114741E+04
 714.0 112.5 0.63  0.425 -115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.694348E-01 -0.310720E-02  0.114741E+04
 714.0 112.5 0.63  0.475 -115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.685844E-01 -0.277896E-02  0.114741E+04
 714.0 112.5 0.63  0.525 -115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.678008E-01 -0.243370E-02  0.114741E+04
 714.0 112.5 0.63  0.575 -115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.670909E-01 -0.207048E-02  0.114741E+04
 714.0 112.5 0.63  0.625 -115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.664646E-01 -0.168793E-02  0.114741E+04
 714.0 112.5 0.63  0.675 -115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.659376E-01 -0.128409E-02  0.114741E+04
 714.0 112.5 0.63  0.725 -115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.655344E-01 -0.856124E-03  0.114741E+04
 714.0 112.5 0.63  0.775 -115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.652963E-01 -0.399811E-03  0.114741E+04
 714.0 112.5 0.63  0.825 -115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.652966E-01  0.914638E-04  0.114741E+04
 714.0 112.5 0.63  0.875 -115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.656812E-01  0.629126E-03  0.114741E+04
 714.0 112.5 0.63  0.925 -115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.668001E-01  0.123669E-02  0.114741E+04
 714.0 112.5 0.63  0.975 -115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.699712E-01  0.198805E-02  0.114741E+04
 714.0 112.5 0.63 -0.975 -105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.667949E-01  0.105573E-02  0.114741E+04
 714.0 112.5 0.63 -0.925 -105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.807097E-01 -0.920694E-03  0.114741E+04
 714.0 112.5 0.63 -0.875 -105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.897248E-01 -0.234609E-02  0.114741E+04
 714.0 112.5 0.63 -0.825 -105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.956433E-01 -0.343845E-02  0.114741E+04
 714.0 112.5 0.63 -0.775 -105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.994559E-01 -0.429402E-02  0.114741E+04
 714.0 112.5 0.63 -0.725 -105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.101789E+00 -0.496948E-02  0.114741E+04
 714.0 112.5 0.63 -0.675 -105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.103063E+00 -0.550241E-02  0.114741E+04
 714.0 112.5 0.63 -0.625 -105.0 -1.000000  0.000000 -0.824319E+00 -0.588150E+00  0.103570E+00 -0.591942E-02  0.114741E+04
 714.0 112.5 0.63 -0.575 -105.0 -1.000000  0.000000 -0.855841E+00 -0.559205E+00  0.103517E+00 -0.624021E-02  0.114741E+04
 714.0 112.5 0.63 -0.525 -105.0 -1.000000  0.000000 -0.879417E+00 -0.537731E+00  0.103056E+00 -0.647981E-02  0.114741E+04
 714.0 112.5 0.63 -0.475 -105.0 -1.000000  0.000000 -0.896176E+00 -0.522555E+00  0.102297E+00 -0.664998E-02  0.114741E+04
 714.0 112.5 0.63 -0.425 -105.0 -1.000000  0.000000 -0.907025E+00 -0.512771E+00  0.101322E+00 -0.676005E-02  0.114741E+04
 714.0 112.5 0.63 -0.375 -105.0 -1.000000  0.000000 -0.912699E+00 -0.507665E+00  0.100193E+00 -0.681761E-02  0.114741E+04
 714.0 112.5 0.63 -0.325 -105.0 -1.000000  0.000000 -0.913803E+00 -0.506673E+00  0.989573E-01 -0.682880E-02  0.114741E+04
 714.0 112.5 0.63 -0.275 -105.0 -1.000000  0.000000 -0.910839E+00 -0.509338E+00  0.976504E-01 -0.679874E-02  0.114741E+04
 714.0 112.5 0.63 -0.225 -105.0 -1.000000  0.000000 -0.904226E+00 -0.515293E+00  0.962991E-01 -0.673165E-02  0.114741E+04
 714.0 112.5 0.63 -0.175 -105.0 -1.000000  0.000000 -0.894317E+00 -0.524236E+00  0.949242E-01 -0.663110E-02  0.114741E+04
 714.0 112.5 0.63 -0.125 -105.0 -1.000000  0.000000 -0.881410E+00 -0.535923E+00  0.935414E-01 -0.650005E-02  0.114741E+04
 714.0 112.5 0.63 -0.075 -105.0 -1.000000  0.000000 -0.865758E+00 -0.550154E+00  0.921627E-01 -0.634103E-02  0.114741E+04
 714.0 112.5 0.63 -0.025 -105.0 -1.000000  0.000000 -0.847576E+00 -0.566768E+00  0.907971E-01 -0.615614E-02  0.114741E+04
 714.0 112.5 0.63  0.025 -105.0 -1.000000  0.000000 -0.827045E+00 -0.585636E+00  0.894514E-01 -0.594718E-02  0.114741E+04
 714.0 112.5 0.63  0.075 -105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.881307E-01 -0.571565E-02  0.114741E+04
 714.0 112.5 0.63  0.125 -105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.868385E-01 -0.546277E-02  0.114741E+04
 714.0 112.5 0.63  0.175 -105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.855773E-01 -0.518958E-02  0.114741E+04
 714.0 112.5 0.63  0.225 -105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.843489E-01 -0.489687E-02  0.114741E+04
 714.0 112.5 0.63  0.275 -105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.831543E-01 -0.458527E-02  0.114741E+04
 714.0 112.5 0.63  0.325 -105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.819940E-01 -0.425521E-02  0.114741E+04
 714.0 112.5 0.63  0.375 -105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.808683E-01 -0.390694E-02  0.114741E+04
 714.0 112.5 0.63  0.425 -105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.797776E-01 -0.354051E-02  0.114741E+04
 714.0 112.5 0.63  0.475 -105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.787221E-01 -0.315578E-02  0.114741E+04
 714.0 112.5 0.63  0.525 -105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.777028E-01 -0.275238E-02  0.114741E+04
 714.0 112.5 0.63  0.575 -105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.767213E-01 -0.232964E-02  0.114741E+04
 714.0 112.5 0.63  0.625 -105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.757811E-01 -0.188657E-02  0.114741E+04
 714.0 112.5 0.63  0.675 -105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.748885E-01 -0.142172E-02  0.114741E+04
 714.0 112.5 0.63  0.725 -105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.740552E-01 -0.932997E-03  0.114741E+04
 714.0 112.5 0.63  0.775 -105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.733024E-01 -0.417305E-03  0.114741E+04
 714.0 112.5 0.63  0.825 -105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.726715E-01  0.130109E-03  0.114741E+04
 714.0 112.5 0.63  0.875 -105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.722483E-01  0.717252E-03  0.114741E+04
 714.0 112.5 0.63  0.925 -105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.722470E-01  0.136006E-02  0.114741E+04
 714.0 112.5 0.63  0.975 -105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.734848E-01  0.210658E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.671842E-01  0.122793E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.832935E-01 -0.931843E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  -95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.945342E-01 -0.258276E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  -95.0 -1.000000  0.000000 -0.599116E+00 -0.657667E+00  0.102423E+00 -0.387963E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  -95.0 -1.000000  0.000000 -0.694267E+00 -0.537027E+00  0.107916E+00 -0.490902E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -95.0 -1.000000  0.000000 -0.770228E+00 -0.442129E+00  0.111661E+00 -0.572821E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  -95.0 -1.000000  0.000000 -0.830611E+00 -0.367569E+00  0.114112E+00 -0.637780E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  -95.0 -1.000000  0.000000 -0.878106E+00 -0.309458E+00  0.115597E+00 -0.688776E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  -95.0 -1.000000  0.000000 -0.914777E+00 -0.264909E+00  0.116355E+00 -0.728091E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  -95.0 -1.000000  0.000000 -0.942238E+00 -0.231728E+00  0.116562E+00 -0.757500E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  -95.0 -1.000000  0.000000 -0.961776E+00 -0.208214E+00  0.116353E+00 -0.778406E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  -95.0 -1.000000  0.000000 -0.974430E+00 -0.193026E+00  0.115826E+00 -0.791938E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  -95.0 -1.000000  0.000000 -0.981050E+00 -0.185093E+00  0.115061E+00 -0.799016E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  -95.0 -1.000000  0.000000 -0.982338E+00 -0.183550E+00  0.114114E+00 -0.800393E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  -95.0 -1.000000  0.000000 -0.978879E+00 -0.187693E+00  0.113032E+00 -0.796695E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  -95.0 -1.000000  0.000000 -0.971164E+00 -0.196943E+00  0.111850E+00 -0.788446E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  -95.0 -1.000000  0.000000 -0.959607E+00 -0.210820E+00  0.110595E+00 -0.776086E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  -95.0 -1.000000  0.000000 -0.944560E+00 -0.228929E+00  0.109289E+00 -0.759986E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  -95.0 -1.000000  0.000000 -0.926325E+00 -0.250938E+00  0.107946E+00 -0.740461E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  -95.0 -1.000000  0.000000 -0.905156E+00 -0.276570E+00  0.106580E+00 -0.717781E-02  0.114741E+04
 714.0 112.5 0.63  0.025  -95.0 -1.000000  0.000000 -0.881275E+00 -0.305597E+00  0.105199E+00 -0.692176E-02  0.114741E+04
 714.0 112.5 0.63  0.075  -95.0 -1.000000  0.000000 -0.854871E+00 -0.337828E+00  0.103811E+00 -0.663839E-02  0.114741E+04
 714.0 112.5 0.63  0.125  -95.0 -1.000000  0.000000 -0.826107E+00 -0.373104E+00  0.102419E+00 -0.632939E-02  0.114741E+04
 714.0 112.5 0.63  0.175  -95.0 -1.000000  0.000000 -0.795120E+00 -0.411300E+00  0.101026E+00 -0.599617E-02  0.114741E+04
 714.0 112.5 0.63  0.225  -95.0 -1.000000  0.000000 -0.762030E+00 -0.452311E+00  0.996339E-01 -0.563991E-02  0.114741E+04
 714.0 112.5 0.63  0.275  -95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.982424E-01 -0.526162E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.968506E-01 -0.486211E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.954561E-01 -0.444203E-02  0.114741E+04
 714.0 112.5 0.63  0.425  -95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.940562E-01 -0.400187E-02  0.114741E+04
 714.0 112.5 0.63  0.475  -95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.926468E-01 -0.354195E-02  0.114741E+04
 714.0 112.5 0.63  0.525  -95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.912233E-01 -0.306247E-02  0.114741E+04
 714.0 112.5 0.63  0.575  -95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.897804E-01 -0.256341E-02  0.114741E+04
 714.0 112.5 0.63  0.625  -95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.883124E-01 -0.204461E-02  0.114741E+04
 714.0 112.5 0.63  0.675  -95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.868131E-01 -0.150565E-02  0.114741E+04
 714.0 112.5 0.63  0.725  -95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.852769E-01 -0.945835E-03  0.114741E+04
 714.0 112.5 0.63  0.775  -95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.837001E-01 -0.364053E-03  0.114741E+04
 714.0 112.5 0.63  0.825  -95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.820838E-01  0.241463E-03  0.114741E+04
 714.0 112.5 0.63  0.875  -95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.804424E-01  0.873679E-03  0.114741E+04
 714.0 112.5 0.63  0.925  -95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.788318E-01  0.153840E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.775101E-01  0.225252E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.675218E-01  0.148116E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.863021E-01 -0.832431E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  -85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.100559E+00 -0.274897E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  -85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.111281E+00 -0.431253E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  -85.0 -1.000000  0.000000 -0.727259E+00 -0.323598E+00  0.119282E+00 -0.558098E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -85.0 -1.000000  0.000000 -0.817936E+00 -0.185595E+00  0.125191E+00 -0.660426E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  -85.0 -1.000000  0.000000 -0.890587E+00 -0.756720E-01  0.129482E+00 -0.742293E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  -85.0 -1.000000  0.000000 -0.948032E+00  0.108215E-01  0.132517E+00 -0.806948E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  -85.0 -1.000000  0.000000 -0.992541E+00  0.775740E-01  0.134573E+00 -0.856995E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  -85.0 -1.000000  0.000000 -0.102595E+01  0.127526E+00  0.135860E+00 -0.894535E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  -85.0 -1.000000  0.000000 -0.104976E+01  0.163040E+00  0.136543E+00 -0.921271E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  -85.0 -1.000000  0.000000 -0.106520E+01  0.186028E+00  0.136748E+00 -0.938598E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  -85.0 -1.000000  0.000000 -0.107328E+01  0.198050E+00  0.136575E+00 -0.947665E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  -85.0 -1.000000  0.000000 -0.107485E+01  0.200389E+00  0.136101E+00 -0.949430E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  -85.0 -1.000000  0.000000 -0.107063E+01  0.194108E+00  0.135387E+00 -0.944692E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  -85.0 -1.000000  0.000000 -0.106121E+01  0.180096E+00  0.134480E+00 -0.934125E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  -85.0 -1.000000  0.000000 -0.104712E+01  0.159100E+00  0.133419E+00 -0.918302E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  -85.0 -1.000000  0.000000 -0.102878E+01  0.131749E+00  0.132231E+00 -0.897712E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  -85.0 -1.000000  0.000000 -0.100658E+01  0.985838E-01  0.130939E+00 -0.872775E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  -85.0 -1.000000  0.000000 -0.980852E+00  0.600650E-01  0.129561E+00 -0.843855E-02  0.114741E+04
 714.0 112.5 0.63  0.025  -85.0 -1.000000  0.000000 -0.951873E+00  0.165916E-01  0.128109E+00 -0.811269E-02  0.114741E+04
 714.0 112.5 0.63  0.075  -85.0 -1.000000  0.000000 -0.919899E+00 -0.314894E-01  0.126591E+00 -0.775293E-02  0.114741E+04
 714.0 112.5 0.63  0.125  -85.0 -1.000000  0.000000 -0.885152E+00 -0.838741E-01  0.125013E+00 -0.736173E-02  0.114741E+04
 714.0 112.5 0.63  0.175  -85.0 -1.000000  0.000000 -0.847830E+00 -0.140293E+00  0.123378E+00 -0.694125E-02  0.114741E+04
 714.0 112.5 0.63  0.225  -85.0 -1.000000  0.000000 -0.808110E+00 -0.200508E+00  0.121687E+00 -0.649345E-02  0.114741E+04
 714.0 112.5 0.63  0.275  -85.0 -1.000000  0.000000 -0.766151E+00 -0.264300E+00  0.119938E+00 -0.602007E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -85.0 -1.000000  0.000000 -0.722102E+00 -0.331473E+00  0.118126E+00 -0.552273E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -85.0 -1.000000  0.000000 -0.676096E+00 -0.401842E+00  0.116246E+00 -0.500292E-02  0.114741E+04
 714.0 112.5 0.63  0.425  -85.0 -1.000000  0.000000 -0.628261E+00 -0.475234E+00  0.114291E+00 -0.446201E-02  0.114741E+04
 714.0 112.5 0.63  0.475  -85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.112249E+00 -0.390136E-02  0.114741E+04
 714.0 112.5 0.63  0.525  -85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.110109E+00 -0.332225E-02  0.114741E+04
 714.0 112.5 0.63  0.575  -85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.107855E+00 -0.272598E-02  0.114741E+04
 714.0 112.5 0.63  0.625  -85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.105470E+00 -0.211390E-02  0.114741E+04
 714.0 112.5 0.63  0.675  -85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.102933E+00 -0.148745E-02  0.114741E+04
 714.0 112.5 0.63  0.725  -85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.100217E+00 -0.848244E-03  0.114741E+04
 714.0 112.5 0.63  0.775  -85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.972901E-01 -0.198210E-03  0.114741E+04
 714.0 112.5 0.63  0.825  -85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.941090E-01  0.460156E-03  0.114741E+04
 714.0 112.5 0.63  0.875  -85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.906114E-01  0.112323E-02  0.114741E+04
 714.0 112.5 0.63  0.925  -85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.866870E-01  0.178463E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.820144E-01  0.242691E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.677696E-01  0.183387E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.897493E-01 -0.557057E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  -75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.108126E+00 -0.277090E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  -75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.123014E+00 -0.468112E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  -75.0 -1.000000  0.000000 -0.762890E+00 -0.105764E+00  0.134888E+00 -0.628343E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -75.0 -1.000000  0.000000 -0.875457E+00  0.927081E-01  0.144248E+00 -0.760359E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  -75.0 -1.000000  0.000000 -0.966789E+00  0.253535E+00  0.151540E+00 -0.867434E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  -75.0 -1.000000  0.000000 -0.103961E+01  0.381555E+00  0.157143E+00 -0.952764E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  -75.0 -1.000000  0.000000 -0.109634E+01  0.481135E+00  0.161372E+00 -0.101921E-01  0.114741E+04
 714.0 112.5 0.63 -0.525  -75.0 -1.000000  0.000000 -0.113907E+01  0.556050E+00  0.164480E+00 -0.106926E-01  0.114741E+04
 714.0 112.5 0.63 -0.475  -75.0 -1.000000  0.000000 -0.116960E+01  0.609501E+00  0.166676E+00 -0.110499E-01  0.114741E+04
 714.0 112.5 0.63 -0.425  -75.0 -1.000000  0.000000 -0.118942E+01  0.644176E+00  0.168126E+00 -0.112819E-01  0.114741E+04
 714.0 112.5 0.63 -0.375  -75.0 -1.000000  0.000000 -0.119981E+01  0.662333E+00  0.168963E+00 -0.114034E-01  0.114741E+04
 714.0 112.5 0.63 -0.325  -75.0 -1.000000  0.000000 -0.120183E+01  0.665867E+00  0.169295E+00 -0.114270E-01  0.114741E+04
 714.0 112.5 0.63 -0.275  -75.0 -1.000000  0.000000 -0.119640E+01  0.656378E+00  0.169209E+00 -0.113635E-01  0.114741E+04
 714.0 112.5 0.63 -0.225  -75.0 -1.000000  0.000000 -0.118430E+01  0.635223E+00  0.168771E+00 -0.112220E-01  0.114741E+04
 714.0 112.5 0.63 -0.175  -75.0 -1.000000  0.000000 -0.116621E+01  0.603562E+00  0.168036E+00 -0.110102E-01  0.114741E+04
 714.0 112.5 0.63 -0.125  -75.0 -1.000000  0.000000 -0.114270E+01  0.562398E+00  0.167046E+00 -0.107350E-01  0.114741E+04
 714.0 112.5 0.63 -0.075  -75.0 -1.000000  0.000000 -0.111428E+01  0.512605E+00  0.165833E+00 -0.104023E-01  0.114741E+04
 714.0 112.5 0.63 -0.025  -75.0 -1.000000  0.000000 -0.108141E+01  0.454955E+00  0.164421E+00 -0.100174E-01  0.114741E+04
 714.0 112.5 0.63  0.025  -75.0 -1.000000  0.000000 -0.104449E+01  0.390137E+00  0.162828E+00 -0.958488E-02  0.114741E+04
 714.0 112.5 0.63  0.075  -75.0 -1.000000  0.000000 -0.100389E+01  0.318779E+00  0.161066E+00 -0.910909E-02  0.114741E+04
 714.0 112.5 0.63  0.125  -75.0 -1.000000  0.000000 -0.959927E+00  0.241459E+00  0.159140E+00 -0.859390E-02  0.114741E+04
 714.0 112.5 0.63  0.175  -75.0 -1.000000  0.000000 -0.912926E+00  0.158716E+00  0.157053E+00 -0.804292E-02  0.114741E+04
 714.0 112.5 0.63  0.225  -75.0 -1.000000  0.000000 -0.863177E+00  0.710673E-01  0.154803E+00 -0.745959E-02  0.114741E+04
 714.0 112.5 0.63  0.275  -75.0 -1.000000  0.000000 -0.810958E+00 -0.209891E-01  0.152384E+00 -0.684720E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.149788E+00 -0.620897E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.147002E+00 -0.554808E-02  0.114741E+04
 714.0 112.5 0.63  0.425  -75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.144010E+00 -0.486773E-02  0.114741E+04
 714.0 112.5 0.63  0.475  -75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.140794E+00 -0.417119E-02  0.114741E+04
 714.0 112.5 0.63  0.525  -75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.137332E+00 -0.346189E-02  0.114741E+04
 714.0 112.5 0.63  0.575  -75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.133597E+00 -0.274344E-02  0.114741E+04
 714.0 112.5 0.63  0.625  -75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.129560E+00 -0.201974E-02  0.114741E+04
 714.0 112.5 0.63  0.675  -75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.125185E+00 -0.129515E-02  0.114741E+04
 714.0 112.5 0.63  0.725  -75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.120427E+00 -0.574620E-03  0.114741E+04
 714.0 112.5 0.63  0.775  -75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.115232E+00  0.135885E-03  0.114741E+04
 714.0 112.5 0.63  0.825  -75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.109521E+00  0.828737E-03  0.114741E+04
 714.0 112.5 0.63  0.875  -75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.103170E+00  0.149305E-02  0.114741E+04
 714.0 112.5 0.63  0.925  -75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.959264E-01  0.210999E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.869315E-01  0.262860E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.678910E-01  0.230057E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.936289E-01 -0.152905E-04  0.114741E+04
 714.0 112.5 0.63 -0.875  -65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.117676E+00 -0.252711E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  -65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.138864E+00 -0.488157E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  -65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.156965E+00 -0.695772E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.172103E+00 -0.872222E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  -65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.184550E+00 -0.101813E-01  0.114741E+04
 714.0 112.5 0.63 -0.625  -65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.194636E+00 -0.113582E-01  0.114741E+04
 714.0 112.5 0.63 -0.575  -65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.202689E+00 -0.122814E-01  0.114741E+04
 714.0 112.5 0.63 -0.525  -65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.209015E+00 -0.129797E-01  0.114741E+04
 714.0 112.5 0.63 -0.475  -65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.213885E+00 -0.134796E-01  0.114741E+04
 714.0 112.5 0.63 -0.425  -65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.217532E+00 -0.138046E-01  0.114741E+04
 714.0 112.5 0.63 -0.375  -65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.220151E+00 -0.139750E-01  0.114741E+04
 714.0 112.5 0.63 -0.325  -65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.221904E+00 -0.140082E-01  0.114741E+04
 714.0 112.5 0.63 -0.275  -65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.222923E+00 -0.139191E-01  0.114741E+04
 714.0 112.5 0.63 -0.225  -65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.223314E+00 -0.137207E-01  0.114741E+04
 714.0 112.5 0.63 -0.175  -65.0 -1.000000  0.000000 -0.133156E+01  0.115363E+01  0.223159E+00 -0.134240E-01  0.114741E+04
 714.0 112.5 0.63 -0.125  -65.0 -1.000000  0.000000 -0.129974E+01  0.109107E+01  0.222523E+00 -0.130390E-01  0.114741E+04
 714.0 112.5 0.63 -0.075  -65.0 -1.000000  0.000000 -0.126135E+01  0.101556E+01  0.221453E+00 -0.125744E-01  0.114741E+04
 714.0 112.5 0.63 -0.025  -65.0 -1.000000  0.000000 -0.121704E+01  0.928377E+00  0.219985E+00 -0.120381E-01  0.114741E+04
 714.0 112.5 0.63  0.025  -65.0 -1.000000  0.000000 -0.116742E+01  0.830725E+00  0.218140E+00 -0.114375E-01  0.114741E+04
 714.0 112.5 0.63  0.075  -65.0 -1.000000  0.000000 -0.111307E+01  0.723739E+00  0.215930E+00 -0.107796E-01  0.114741E+04
 714.0 112.5 0.63  0.125  -65.0 -1.000000  0.000000 -0.105452E+01  0.608517E+00  0.213360E+00 -0.100710E-01  0.114741E+04
 714.0 112.5 0.63  0.175  -65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.210424E+00 -0.931822E-02  0.114741E+04
 714.0 112.5 0.63  0.225  -65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.207113E+00 -0.852775E-02  0.114741E+04
 714.0 112.5 0.63  0.275  -65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.203410E+00 -0.770600E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.199296E+00 -0.685953E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.194747E+00 -0.599496E-02  0.114741E+04
 714.0 112.5 0.63  0.425  -65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.189736E+00 -0.511909E-02  0.114741E+04
 714.0 112.5 0.63  0.475  -65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.184234E+00 -0.423889E-02  0.114741E+04
 714.0 112.5 0.63  0.525  -65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.178211E+00 -0.336152E-02  0.114741E+04
 714.0 112.5 0.63  0.575  -65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.171637E+00 -0.249439E-02  0.114741E+04
 714.0 112.5 0.63  0.625  -65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.164482E+00 -0.164524E-02  0.114741E+04
 714.0 112.5 0.63  0.675  -65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.156712E+00 -0.822202E-03  0.114741E+04
 714.0 112.5 0.63  0.725  -65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.148295E+00 -0.340888E-04  0.114741E+04
 714.0 112.5 0.63  0.775  -65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.139186E+00  0.709189E-03  0.114741E+04
 714.0 112.5 0.63  0.825  -65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.129318E+00  0.139564E-02  0.114741E+04
 714.0 112.5 0.63  0.875  -65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.118563E+00  0.200885E-02  0.114741E+04
 714.0 112.5 0.63  0.925  -65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.106599E+00  0.252073E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.921487E-01  0.285330E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.678601E-01  0.288545E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.979008E-01  0.911508E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  -55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.129804E+00 -0.181568E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  -55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.160835E+00 -0.471540E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  -55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.189477E+00 -0.747402E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.214914E+00 -0.992738E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  -55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.236832E+00 -0.120093E-01  0.114741E+04
 714.0 112.5 0.63 -0.625  -55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.255263E+00 -0.137116E-01  0.114741E+04
 714.0 112.5 0.63 -0.575  -55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.270448E+00 -0.150555E-01  0.114741E+04
 714.0 112.5 0.63 -0.525  -55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.282733E+00 -0.160742E-01  0.114741E+04
 714.0 112.5 0.63 -0.475  -55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.292500E+00 -0.168036E-01  0.114741E+04
 714.0 112.5 0.63 -0.425  -55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.300117E+00 -0.172775E-01  0.114741E+04
 714.0 112.5 0.63 -0.375  -55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.305918E+00 -0.175257E-01  0.114741E+04
 714.0 112.5 0.63 -0.325  -55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.310190E+00 -0.175740E-01  0.114741E+04
 714.0 112.5 0.63 -0.275  -55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.313168E+00 -0.174443E-01  0.114741E+04
 714.0 112.5 0.63 -0.225  -55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.315041E+00 -0.171551E-01  0.114741E+04
 714.0 112.5 0.63 -0.175  -55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.315954E+00 -0.167225E-01  0.114741E+04
 714.0 112.5 0.63 -0.125  -55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.316010E+00 -0.161607E-01  0.114741E+04
 714.0 112.5 0.63 -0.075  -55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.315282E+00 -0.154828E-01  0.114741E+04
 714.0 112.5 0.63 -0.025  -55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.313809E+00 -0.147009E-01  0.114741E+04
 714.0 112.5 0.63  0.025  -55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.311608E+00 -0.138269E-01  0.114741E+04
 714.0 112.5 0.63  0.075  -55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.308673E+00 -0.128727E-01  0.114741E+04
 714.0 112.5 0.63  0.125  -55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.304982E+00 -0.118506E-01  0.114741E+04
 714.0 112.5 0.63  0.175  -55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.300497E+00 -0.107731E-01  0.114741E+04
 714.0 112.5 0.63  0.225  -55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.295173E+00 -0.965309E-02  0.114741E+04
 714.0 112.5 0.63  0.275  -55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.288958E+00 -0.850417E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.281798E+00 -0.734011E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.273645E+00 -0.617490E-02  0.114741E+04
 714.0 112.5 0.63  0.425  -55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.264456E+00 -0.502254E-02  0.114741E+04
 714.0 112.5 0.63  0.475  -55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.254205E+00 -0.389676E-02  0.114741E+04
 714.0 112.5 0.63  0.525  -55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.242884E+00 -0.281086E-02  0.114741E+04
 714.0 112.5 0.63  0.575  -55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.230504E+00 -0.177746E-02  0.114741E+04
 714.0 112.5 0.63  0.625  -55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.217104E+00 -0.808420E-03  0.114741E+04
 714.0 112.5 0.63  0.675  -55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.202743E+00  0.851851E-04  0.114741E+04
 714.0 112.5 0.63  0.725  -55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.187498E+00  0.892877E-03  0.114741E+04
 714.0 112.5 0.63  0.775  -55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.171455E+00  0.160423E-02  0.114741E+04
 714.0 112.5 0.63  0.825  -55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.154678E+00  0.220763E-02  0.114741E+04
 714.0 112.5 0.63  0.875  -55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.137155E+00  0.268719E-02  0.114741E+04
 714.0 112.5 0.63  0.925  -55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.118611E+00  0.301338E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.974935E-01  0.309283E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.676728E-01  0.357299E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.102466E+00  0.236013E-02  0.114741E+04
 714.0 112.5 0.63 -0.875  -45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.145248E+00 -0.302508E-03  0.114741E+04
 714.0 112.5 0.63 -0.825  -45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.192211E+00 -0.378831E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  -45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.239916E+00 -0.753787E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.285374E+00 -0.111125E-01  0.114741E+04
 714.0 112.5 0.63 -0.675  -45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.326415E+00 -0.142508E-01  0.114741E+04
 714.0 112.5 0.63 -0.625  -45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.361843E+00 -0.168463E-01  0.114741E+04
 714.0 112.5 0.63 -0.575  -45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.391333E+00 -0.188924E-01  0.114741E+04
 714.0 112.5 0.63 -0.525  -45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.415178E+00 -0.204319E-01  0.114741E+04
 714.0 112.5 0.63 -0.475  -45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.434023E+00 -0.215242E-01  0.114741E+04
 714.0 112.5 0.63 -0.425  -45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.448646E+00 -0.222282E-01  0.114741E+04
 714.0 112.5 0.63 -0.375  -45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.459813E+00 -0.225949E-01  0.114741E+04
 714.0 112.5 0.63 -0.325  -45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.468204E+00 -0.226661E-01  0.114741E+04
 714.0 112.5 0.63 -0.275  -45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.474371E+00 -0.224748E-01  0.114741E+04
 714.0 112.5 0.63 -0.225  -45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.478741E+00 -0.220468E-01  0.114741E+04
 714.0 112.5 0.63 -0.175  -45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.481614E+00 -0.214033E-01  0.114741E+04
 714.0 112.5 0.63 -0.125  -45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.483181E+00 -0.205620E-01  0.114741E+04
 714.0 112.5 0.63 -0.075  -45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.483532E+00 -0.195398E-01  0.114741E+04
 714.0 112.5 0.63 -0.025  -45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.482676E+00 -0.183537E-01  0.114741E+04
 714.0 112.5 0.63  0.025  -45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.480545E+00 -0.170221E-01  0.114741E+04
 714.0 112.5 0.63  0.075  -45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.477013E+00 -0.155661E-01  0.114741E+04
 714.0 112.5 0.63  0.125  -45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.471905E+00 -0.140096E-01  0.114741E+04
 714.0 112.5 0.63  0.175  -45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.465012E+00 -0.123793E-01  0.114741E+04
 714.0 112.5 0.63  0.225  -45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.456112E+00 -0.107048E-01  0.114741E+04
 714.0 112.5 0.63  0.275  -45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.444989E+00 -0.901720E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.431461E+00 -0.734829E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.415406E+00 -0.572892E-02  0.114741E+04
 714.0 112.5 0.63  0.425  -45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.396791E+00 -0.418769E-02  0.114741E+04
 714.0 112.5 0.63  0.475  -45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.375691E+00 -0.274965E-02  0.114741E+04
 714.0 112.5 0.63  0.525  -45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.352302E+00 -0.143540E-02  0.114741E+04
 714.0 112.5 0.63  0.575  -45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.326941E+00 -0.260486E-03  0.114741E+04
 714.0 112.5 0.63  0.625  -45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.300027E+00  0.764537E-03  0.114741E+04
 714.0 112.5 0.63  0.675  -45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.272050E+00  0.163370E-02  0.114741E+04
 714.0 112.5 0.63  0.725  -45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.243526E+00  0.234469E-02  0.114741E+04
 714.0 112.5 0.63  0.775  -45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.214941E+00  0.289736E-02  0.114741E+04
 714.0 112.5 0.63  0.825  -45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.186691E+00  0.329142E-02  0.114741E+04
 714.0 112.5 0.63  0.875  -45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.158981E+00  0.352217E-02  0.114741E+04
 714.0 112.5 0.63  0.925  -45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.131608E+00  0.356883E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.102726E+00  0.333467E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.673586E-01  0.431740E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.107124E+00  0.443592E-02  0.114741E+04
 714.0 112.5 0.63 -0.875  -35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.164687E+00  0.253761E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  -35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.238210E+00 -0.127903E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  -35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.323292E+00 -0.643219E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.412760E+00 -0.119782E-01  0.114741E+04
 714.0 112.5 0.63 -0.675  -35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.498469E+00 -0.170841E-01  0.114741E+04
 714.0 112.5 0.63 -0.625  -35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.573770E+00 -0.213037E-01  0.114741E+04
 714.0 112.5 0.63 -0.575  -35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.635110E+00 -0.245393E-01  0.114741E+04
 714.0 112.5 0.63 -0.525  -35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.682086E+00 -0.268825E-01  0.114741E+04
 714.0 112.5 0.63 -0.475  -35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.716432E+00 -0.284833E-01  0.114741E+04
 714.0 112.5 0.63 -0.425  -35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.740811E+00 -0.294836E-01  0.114741E+04
 714.0 112.5 0.63 -0.375  -35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.757945E+00 -0.299942E-01  0.114741E+04
 714.0 112.5 0.63 -0.325  -35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.770157E+00 -0.300925E-01  0.114741E+04
 714.0 112.5 0.63 -0.275  -35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.779226E+00 -0.298278E-01  0.114741E+04
 714.0 112.5 0.63 -0.225  -35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.786398E+00 -0.292284E-01  0.114741E+04
 714.0 112.5 0.63 -0.175  -35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.792452E+00 -0.283088E-01  0.114741E+04
 714.0 112.5 0.63 -0.125  -35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.797778E+00 -0.270760E-01  0.114741E+04
 714.0 112.5 0.63 -0.075  -35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.802429E+00 -0.255359E-01  0.114741E+04
 714.0 112.5 0.63 -0.025  -35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.806163E+00 -0.236989E-01  0.114741E+04
 714.0 112.5 0.63  0.025  -35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.808468E+00 -0.215859E-01  0.114741E+04
 714.0 112.5 0.63  0.075  -35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.808578E+00 -0.192320E-01  0.114741E+04
 714.0 112.5 0.63  0.125  -35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.805506E+00 -0.166893E-01  0.114741E+04
 714.0 112.5 0.63  0.175  -35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.798096E+00 -0.140267E-01  0.114741E+04
 714.0 112.5 0.63  0.225  -35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.785116E+00 -0.113253E-01  0.114741E+04
 714.0 112.5 0.63  0.275  -35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.765408E+00 -0.867238E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.738082E+00 -0.615219E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.702722E+00 -0.383768E-02  0.114741E+04
 714.0 112.5 0.63  0.425  -35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.659565E+00 -0.178393E-02  0.114741E+04
 714.0 112.5 0.63  0.475  -35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.609579E+00 -0.247968E-04  0.114741E+04
 714.0 112.5 0.63  0.525  -35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.554394E+00  0.142681E-02  0.114741E+04
 714.0 112.5 0.63  0.575  -35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.496086E+00  0.257599E-02  0.114741E+04
 714.0 112.5 0.63  0.625  -35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.436880E+00  0.344116E-02  0.114741E+04
 714.0 112.5 0.63  0.675  -35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.378835E+00  0.404891E-02  0.114741E+04
 714.0 112.5 0.63  0.725  -35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.323610E+00  0.442920E-02  0.114741E+04
 714.0 112.5 0.63  0.775  -35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.272331E+00  0.461112E-02  0.114741E+04
 714.0 112.5 0.63  0.825  -35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.225560E+00  0.461894E-02  0.114741E+04
 714.0 112.5 0.63  0.875  -35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.183294E+00  0.446698E-02  0.114741E+04
 714.0 112.5 0.63  0.925  -35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.144840E+00  0.414707E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.107542E+00  0.356238E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.669853E-01  0.503611E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.111513E+00  0.707665E-02  0.114741E+04
 714.0 112.5 0.63 -0.875  -25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.187911E+00  0.736677E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  -25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.305429E+00  0.458303E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  -25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.469704E+00 -0.213470E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.673768E+00 -0.116091E-01  0.114741E+04
 714.0 112.5 0.63 -0.675  -25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.892193E+00 -0.211204E-01  0.114741E+04
 714.0 112.5 0.63 -0.625  -25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.108846E+01 -0.286623E-01  0.114741E+04
 714.0 112.5 0.63 -0.575  -25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.123444E+01 -0.338266E-01  0.114741E+04
 714.0 112.5 0.63 -0.525  -25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.132346E+01 -0.370807E-01  0.114741E+04
 714.0 112.5 0.63 -0.475  -25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.136642E+01 -0.390253E-01  0.114741E+04
 714.0 112.5 0.63 -0.425  -25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.138007E+01 -0.401147E-01  0.114741E+04
 714.0 112.5 0.63 -0.375  -25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.137907E+01 -0.406317E-01  0.114741E+04
 714.0 112.5 0.63 -0.325  -25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.137358E+01 -0.407281E-01  0.114741E+04
 714.0 112.5 0.63 -0.275  -25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.136982E+01 -0.404661E-01  0.114741E+04
 714.0 112.5 0.63 -0.225  -25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.137125E+01 -0.398464E-01  0.114741E+04
 714.0 112.5 0.63 -0.175  -25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.137961E+01 -0.388251E-01  0.114741E+04
 714.0 112.5 0.63 -0.125  -25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.139555E+01 -0.373284E-01  0.114741E+04
 714.0 112.5 0.63 -0.075  -25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.141892E+01 -0.352663E-01  0.114741E+04
 714.0 112.5 0.63 -0.025  -25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.144880E+01 -0.325534E-01  0.114741E+04
 714.0 112.5 0.63  0.025  -25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.148334E+01 -0.291389E-01  0.114741E+04
 714.0 112.5 0.63  0.075  -25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.151944E+01 -0.250427E-01  0.114741E+04
 714.0 112.5 0.63  0.125  -25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.155239E+01 -0.203872E-01  0.114741E+04
 714.0 112.5 0.63  0.175  -25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.157558E+01 -0.154069E-01  0.114741E+04
 714.0 112.5 0.63  0.225  -25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.158073E+01 -0.104196E-01  0.114741E+04
 714.0 112.5 0.63  0.275  -25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.155893E+01 -0.576065E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.150284E+01 -0.170657E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.140957E+01  0.157773E-02  0.114741E+04
 714.0 112.5 0.63  0.425  -25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.128280E+01  0.404957E-02  0.114741E+04
 714.0 112.5 0.63  0.475  -25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.113251E+01  0.576327E-02  0.114741E+04
 714.0 112.5 0.63  0.525  -25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.972118E+00  0.682979E-02  0.114741E+04
 714.0 112.5 0.63  0.575  -25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.814559E+00  0.737979E-02  0.114741E+04
 714.0 112.5 0.63  0.625  -25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.669372E+00  0.753849E-02  0.114741E+04
 714.0 112.5 0.63  0.675  -25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.541783E+00  0.741273E-02  0.114741E+04
 714.0 112.5 0.63  0.725  -25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.433334E+00  0.708659E-02  0.114741E+04
 714.0 112.5 0.63  0.775  -25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.343116E+00  0.662166E-02  0.114741E+04
 714.0 112.5 0.63  0.825  -25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.268909E+00  0.605859E-02  0.114741E+04
 714.0 112.5 0.63  0.875  -25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.207934E+00  0.541692E-02  0.114741E+04
 714.0 112.5 0.63  0.925  -25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.157074E+00  0.468602E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.111594E+00  0.375705E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  -15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.666498E-01  0.561657E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  -15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.115067E+00  0.981574E-02  0.114741E+04
 714.0 112.5 0.63 -0.875  -15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.211782E+00  0.142705E-01  0.114741E+04
 714.0 112.5 0.63 -0.825  -15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.393832E+00  0.153905E-01  0.114741E+04
 714.0 112.5 0.63 -0.775  -15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.724386E+00  0.307248E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  -15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.128419E+01 -0.992700E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  -15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.208979E+01 -0.233812E-01  0.114741E+04
 714.0 112.5 0.63 -0.625  -15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.292213E+01 -0.371345E-01  0.114741E+04
 714.0 112.5 0.63 -0.575  -15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.339656E+01 -0.510715E-01  0.114741E+04
 714.0 112.5 0.63 -0.525  -15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.341357E+01 -0.542120E-01  0.114741E+04
 714.0 112.5 0.63 -0.475  -15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.318740E+01 -0.545251E-01  0.114741E+04
 714.0 112.5 0.63 -0.425  -15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.291702E+01 -0.543693E-01  0.114741E+04
 714.0 112.5 0.63 -0.375  -15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.268783E+01 -0.541996E-01  0.114741E+04
 714.0 112.5 0.63 -0.325  -15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.252055E+01 -0.541604E-01  0.114741E+04
 714.0 112.5 0.63 -0.275  -15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.241367E+01 -0.542612E-01  0.114741E+04
 714.0 112.5 0.63 -0.225  -15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.236123E+01 -0.544321E-01  0.114741E+04
 714.0 112.5 0.63 -0.175  -15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.235852E+01 -0.545263E-01  0.114741E+04
 714.0 112.5 0.63 -0.125  -15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.240351E+01 -0.542906E-01  0.114741E+04
 714.0 112.5 0.63 -0.075  -15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.249701E+01 -0.518121E-01  0.114741E+04
 714.0 112.5 0.63 -0.025  -15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.264229E+01 -0.450491E-01  0.114741E+04
 714.0 112.5 0.63  0.025  -15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.284423E+01 -0.381867E-01  0.114741E+04
 714.0 112.5 0.63  0.075  -15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.310705E+01 -0.312433E-01  0.114741E+04
 714.0 112.5 0.63  0.125  -15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.342893E+01 -0.242386E-01  0.114741E+04
 714.0 112.5 0.63  0.175  -15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.379059E+01 -0.171943E-01  0.114741E+04
 714.0 112.5 0.63  0.225  -15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.413627E+01 -0.101337E-01  0.114741E+04
 714.0 112.5 0.63  0.275  -15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.435730E+01 -0.308216E-02  0.114741E+04
 714.0 112.5 0.63  0.325  -15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.431485E+01  0.393237E-02  0.114741E+04
 714.0 112.5 0.63  0.375  -15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.393453E+01  0.108793E-01  0.114741E+04
 714.0 112.5 0.63  0.425  -15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.329584E+01  0.171306E-01  0.114741E+04
 714.0 112.5 0.63  0.475  -15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.258013E+01  0.167234E-01  0.114741E+04
 714.0 112.5 0.63  0.525  -15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.193628E+01  0.156224E-01  0.114741E+04
 714.0 112.5 0.63  0.575  -15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.142423E+01  0.142143E-01  0.114741E+04
 714.0 112.5 0.63  0.625  -15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.104187E+01  0.127169E-01  0.114741E+04
 714.0 112.5 0.63  0.675  -15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.763859E+00  0.112441E-01  0.114741E+04
 714.0 112.5 0.63  0.725  -15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.562942E+00  0.984876E-02  0.114741E+04
 714.0 112.5 0.63  0.775  -15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.416936E+00  0.854925E-02  0.114741E+04
 714.0 112.5 0.63  0.825  -15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.309499E+00  0.734281E-02  0.114741E+04
 714.0 112.5 0.63  0.875  -15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.228949E+00  0.621049E-02  0.114741E+04
 714.0 112.5 0.63  0.925  -15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.166683E+00  0.510906E-02  0.114741E+04
 714.0 112.5 0.63  0.975  -15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.114538E+00  0.389991E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   -5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.664505E-01  0.594397E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   -5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.117099E+00  0.116700E-01  0.114741E+04
 714.0 112.5 0.63 -0.875   -5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.228243E+00  0.205174E-01  0.114741E+04
 714.0 112.5 0.63 -0.825   -5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.470911E+00  0.162217E-01  0.114741E+04
 714.0 112.5 0.63 -0.775   -5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.103647E+01  0.382285E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   -5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.252371E+01 -0.933456E-02  0.114741E+04
 714.0 112.5 0.63 -0.675   -5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.716879E+01 -0.230259E-01  0.114741E+04
 714.0 112.5 0.63 -0.625   -5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.215747E+02 -0.371035E-01  0.114741E+04
 714.0 112.5 0.63 -0.575   -5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.268326E+02 -0.514660E-01  0.114741E+04
 714.0 112.5 0.63 -0.525   -5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.145331E+02 -0.660438E-01  0.114741E+04
 714.0 112.5 0.63 -0.475   -5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.855822E+01 -0.710101E-01  0.114741E+04
 714.0 112.5 0.63 -0.425   -5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.595807E+01 -0.673803E-01  0.114741E+04
 714.0 112.5 0.63 -0.375   -5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.466866E+01 -0.656367E-01  0.114741E+04
 714.0 112.5 0.63 -0.325   -5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.397204E+01 -0.653090E-01  0.114741E+04
 714.0 112.5 0.63 -0.275   -5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.359146E+01 -0.661974E-01  0.114741E+04
 714.0 112.5 0.63 -0.225   -5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.340824E+01 -0.682785E-01  0.114741E+04
 714.0 112.5 0.63 -0.175   -5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.337070E+01 -0.689934E-01  0.114741E+04
 714.0 112.5 0.63 -0.125   -5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.346215E+01 -0.619206E-01  0.114741E+04
 714.0 112.5 0.63 -0.075   -5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.369071E+01 -0.548134E-01  0.114741E+04
 714.0 112.5 0.63 -0.025   -5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.409072E+01 -0.476589E-01  0.114741E+04
 714.0 112.5 0.63  0.025   -5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.473545E+01 -0.404551E-01  0.114741E+04
 714.0 112.5 0.63  0.075   -5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.577010E+01 -0.332075E-01  0.114741E+04
 714.0 112.5 0.63  0.125   -5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.749151E+01 -0.259271E-01  0.114741E+04
 714.0 112.5 0.63  0.175   -5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.105478E+02 -0.186294E-01  0.114741E+04
 714.0 112.5 0.63  0.225   -5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.164138E+02 -0.113333E-01  0.114741E+04
 714.0 112.5 0.63  0.275   -5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.276760E+02 -0.406144E-02  0.114741E+04
 714.0 112.5 0.63  0.325   -5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.392308E+02  0.316038E-02  0.114741E+04
 714.0 112.5 0.63  0.375   -5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.285881E+02  0.103027E-01  0.114741E+04
 714.0 112.5 0.63  0.425   -5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.139449E+02  0.173320E-01  0.114741E+04
 714.0 112.5 0.63  0.475   -5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.693479E+01  0.242099E-01  0.114741E+04
 714.0 112.5 0.63  0.525   -5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.380576E+01  0.247698E-01  0.114741E+04
 714.0 112.5 0.63  0.575   -5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.227245E+01  0.203683E-01  0.114741E+04
 714.0 112.5 0.63  0.625   -5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.144521E+01  0.168729E-01  0.114741E+04
 714.0 112.5 0.63  0.675   -5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.962637E+00  0.140465E-01  0.114741E+04
 714.0 112.5 0.63  0.725   -5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.663202E+00  0.117218E-01  0.114741E+04
 714.0 112.5 0.63  0.775   -5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.467936E+00  0.977690E-02  0.114741E+04
 714.0 112.5 0.63  0.825   -5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.335158E+00  0.811856E-02  0.114741E+04
 714.0 112.5 0.63  0.875   -5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.241322E+00  0.666839E-02  0.114741E+04
 714.0 112.5 0.63  0.925   -5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.172020E+00  0.534322E-02  0.114741E+04
 714.0 112.5 0.63  0.975   -5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.116090E+00  0.397565E-02  0.114741E+04
 714.0 112.5 0.63 -0.975    5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.664505E-01  0.594397E-02  0.114741E+04
 714.0 112.5 0.63 -0.925    5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.117099E+00  0.116700E-01  0.114741E+04
 714.0 112.5 0.63 -0.875    5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.228243E+00  0.205174E-01  0.114741E+04
 714.0 112.5 0.63 -0.825    5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.470911E+00  0.162217E-01  0.114741E+04
 714.0 112.5 0.63 -0.775    5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.103647E+01  0.382285E-02  0.114741E+04
 714.0 112.5 0.63 -0.725    5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.252371E+01 -0.933456E-02  0.114741E+04
 714.0 112.5 0.63 -0.675    5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.716879E+01 -0.230259E-01  0.114741E+04
 714.0 112.5 0.63 -0.625    5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.215747E+02 -0.371035E-01  0.114741E+04
 714.0 112.5 0.63 -0.575    5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.268326E+02 -0.514660E-01  0.114741E+04
 714.0 112.5 0.63 -0.525    5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.145331E+02 -0.660438E-01  0.114741E+04
 714.0 112.5 0.63 -0.475    5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.855822E+01 -0.710101E-01  0.114741E+04
 714.0 112.5 0.63 -0.425    5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.595807E+01 -0.673803E-01  0.114741E+04
 714.0 112.5 0.63 -0.375    5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.466866E+01 -0.656367E-01  0.114741E+04
 714.0 112.5 0.63 -0.325    5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.397204E+01 -0.653090E-01  0.114741E+04
 714.0 112.5 0.63 -0.275    5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.359146E+01 -0.661974E-01  0.114741E+04
 714.0 112.5 0.63 -0.225    5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.340824E+01 -0.682785E-01  0.114741E+04
 714.0 112.5 0.63 -0.175    5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.337070E+01 -0.689934E-01  0.114741E+04
 714.0 112.5 0.63 -0.125    5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.346215E+01 -0.619206E-01  0.114741E+04
 714.0 112.5 0.63 -0.075    5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.369071E+01 -0.548134E-01  0.114741E+04
 714.0 112.5 0.63 -0.025    5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.409072E+01 -0.476589E-01  0.114741E+04
 714.0 112.5 0.63  0.025    5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.473545E+01 -0.404551E-01  0.114741E+04
 714.0 112.5 0.63  0.075    5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.577010E+01 -0.332075E-01  0.114741E+04
 714.0 112.5 0.63  0.125    5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.749151E+01 -0.259271E-01  0.114741E+04
 714.0 112.5 0.63  0.175    5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.105478E+02 -0.186294E-01  0.114741E+04
 714.0 112.5 0.63  0.225    5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.164138E+02 -0.113333E-01  0.114741E+04
 714.0 112.5 0.63  0.275    5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.276760E+02 -0.406144E-02  0.114741E+04
 714.0 112.5 0.63  0.325    5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.392308E+02  0.316038E-02  0.114741E+04
 714.0 112.5 0.63  0.375    5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.285881E+02  0.103027E-01  0.114741E+04
 714.0 112.5 0.63  0.425    5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.139449E+02  0.173320E-01  0.114741E+04
 714.0 112.5 0.63  0.475    5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.693479E+01  0.242099E-01  0.114741E+04
 714.0 112.5 0.63  0.525    5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.380576E+01  0.247698E-01  0.114741E+04
 714.0 112.5 0.63  0.575    5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.227245E+01  0.203683E-01  0.114741E+04
 714.0 112.5 0.63  0.625    5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.144521E+01  0.168729E-01  0.114741E+04
 714.0 112.5 0.63  0.675    5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.962637E+00  0.140465E-01  0.114741E+04
 714.0 112.5 0.63  0.725    5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.663202E+00  0.117218E-01  0.114741E+04
 714.0 112.5 0.63  0.775    5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.467936E+00  0.977690E-02  0.114741E+04
 714.0 112.5 0.63  0.825    5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.335158E+00  0.811856E-02  0.114741E+04
 714.0 112.5 0.63  0.875    5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.241322E+00  0.666839E-02  0.114741E+04
 714.0 112.5 0.63  0.925    5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.172020E+00  0.534322E-02  0.114741E+04
 714.0 112.5 0.63  0.975    5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.116090E+00  0.397565E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.666498E-01  0.561657E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.115067E+00  0.981574E-02  0.114741E+04
 714.0 112.5 0.63 -0.875   15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.211782E+00  0.142705E-01  0.114741E+04
 714.0 112.5 0.63 -0.825   15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.393832E+00  0.153905E-01  0.114741E+04
 714.0 112.5 0.63 -0.775   15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.724386E+00  0.307248E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.128419E+01 -0.992700E-02  0.114741E+04
 714.0 112.5 0.63 -0.675   15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.208979E+01 -0.233812E-01  0.114741E+04
 714.0 112.5 0.63 -0.625   15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.292213E+01 -0.371345E-01  0.114741E+04
 714.0 112.5 0.63 -0.575   15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.339656E+01 -0.510715E-01  0.114741E+04
 714.0 112.5 0.63 -0.525   15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.341357E+01 -0.542120E-01  0.114741E+04
 714.0 112.5 0.63 -0.475   15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.318740E+01 -0.545251E-01  0.114741E+04
 714.0 112.5 0.63 -0.425   15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.291702E+01 -0.543693E-01  0.114741E+04
 714.0 112.5 0.63 -0.375   15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.268783E+01 -0.541996E-01  0.114741E+04
 714.0 112.5 0.63 -0.325   15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.252055E+01 -0.541604E-01  0.114741E+04
 714.0 112.5 0.63 -0.275   15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.241367E+01 -0.542612E-01  0.114741E+04
 714.0 112.5 0.63 -0.225   15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.236123E+01 -0.544321E-01  0.114741E+04
 714.0 112.5 0.63 -0.175   15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.235852E+01 -0.545263E-01  0.114741E+04
 714.0 112.5 0.63 -0.125   15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.240351E+01 -0.542906E-01  0.114741E+04
 714.0 112.5 0.63 -0.075   15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.249701E+01 -0.518121E-01  0.114741E+04
 714.0 112.5 0.63 -0.025   15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.264229E+01 -0.450491E-01  0.114741E+04
 714.0 112.5 0.63  0.025   15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.284423E+01 -0.381867E-01  0.114741E+04
 714.0 112.5 0.63  0.075   15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.310705E+01 -0.312433E-01  0.114741E+04
 714.0 112.5 0.63  0.125   15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.342893E+01 -0.242386E-01  0.114741E+04
 714.0 112.5 0.63  0.175   15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.379059E+01 -0.171943E-01  0.114741E+04
 714.0 112.5 0.63  0.225   15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.413627E+01 -0.101337E-01  0.114741E+04
 714.0 112.5 0.63  0.275   15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.435730E+01 -0.308216E-02  0.114741E+04
 714.0 112.5 0.63  0.325   15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.431485E+01  0.393237E-02  0.114741E+04
 714.0 112.5 0.63  0.375   15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.393453E+01  0.108793E-01  0.114741E+04
 714.0 112.5 0.63  0.425   15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.329584E+01  0.171306E-01  0.114741E+04
 714.0 112.5 0.63  0.475   15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.258013E+01  0.167234E-01  0.114741E+04
 714.0 112.5 0.63  0.525   15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.193628E+01  0.156224E-01  0.114741E+04
 714.0 112.5 0.63  0.575   15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.142423E+01  0.142143E-01  0.114741E+04
 714.0 112.5 0.63  0.625   15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.104187E+01  0.127169E-01  0.114741E+04
 714.0 112.5 0.63  0.675   15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.763859E+00  0.112441E-01  0.114741E+04
 714.0 112.5 0.63  0.725   15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.562942E+00  0.984876E-02  0.114741E+04
 714.0 112.5 0.63  0.775   15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.416936E+00  0.854925E-02  0.114741E+04
 714.0 112.5 0.63  0.825   15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.309499E+00  0.734281E-02  0.114741E+04
 714.0 112.5 0.63  0.875   15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.228949E+00  0.621049E-02  0.114741E+04
 714.0 112.5 0.63  0.925   15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.166683E+00  0.510906E-02  0.114741E+04
 714.0 112.5 0.63  0.975   15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.114538E+00  0.389991E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.669853E-01  0.503611E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.111513E+00  0.707665E-02  0.114741E+04
 714.0 112.5 0.63 -0.875   25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.187911E+00  0.736677E-02  0.114741E+04
 714.0 112.5 0.63 -0.825   25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.305429E+00  0.458303E-02  0.114741E+04
 714.0 112.5 0.63 -0.775   25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.469704E+00 -0.213470E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.673768E+00 -0.116091E-01  0.114741E+04
 714.0 112.5 0.63 -0.675   25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.892193E+00 -0.211204E-01  0.114741E+04
 714.0 112.5 0.63 -0.625   25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.108846E+01 -0.286623E-01  0.114741E+04
 714.0 112.5 0.63 -0.575   25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.123444E+01 -0.338266E-01  0.114741E+04
 714.0 112.5 0.63 -0.525   25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.132346E+01 -0.370807E-01  0.114741E+04
 714.0 112.5 0.63 -0.475   25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.136642E+01 -0.390253E-01  0.114741E+04
 714.0 112.5 0.63 -0.425   25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.138007E+01 -0.401147E-01  0.114741E+04
 714.0 112.5 0.63 -0.375   25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.137907E+01 -0.406317E-01  0.114741E+04
 714.0 112.5 0.63 -0.325   25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.137358E+01 -0.407281E-01  0.114741E+04
 714.0 112.5 0.63 -0.275   25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.136982E+01 -0.404661E-01  0.114741E+04
 714.0 112.5 0.63 -0.225   25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.137125E+01 -0.398464E-01  0.114741E+04
 714.0 112.5 0.63 -0.175   25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.137961E+01 -0.388251E-01  0.114741E+04
 714.0 112.5 0.63 -0.125   25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.139555E+01 -0.373284E-01  0.114741E+04
 714.0 112.5 0.63 -0.075   25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.141892E+01 -0.352663E-01  0.114741E+04
 714.0 112.5 0.63 -0.025   25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.144880E+01 -0.325534E-01  0.114741E+04
 714.0 112.5 0.63  0.025   25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.148334E+01 -0.291389E-01  0.114741E+04
 714.0 112.5 0.63  0.075   25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.151944E+01 -0.250427E-01  0.114741E+04
 714.0 112.5 0.63  0.125   25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.155239E+01 -0.203872E-01  0.114741E+04
 714.0 112.5 0.63  0.175   25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.157558E+01 -0.154069E-01  0.114741E+04
 714.0 112.5 0.63  0.225   25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.158073E+01 -0.104196E-01  0.114741E+04
 714.0 112.5 0.63  0.275   25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.155893E+01 -0.576065E-02  0.114741E+04
 714.0 112.5 0.63  0.325   25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.150284E+01 -0.170657E-02  0.114741E+04
 714.0 112.5 0.63  0.375   25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.140957E+01  0.157773E-02  0.114741E+04
 714.0 112.5 0.63  0.425   25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.128280E+01  0.404957E-02  0.114741E+04
 714.0 112.5 0.63  0.475   25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.113251E+01  0.576327E-02  0.114741E+04
 714.0 112.5 0.63  0.525   25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.972118E+00  0.682979E-02  0.114741E+04
 714.0 112.5 0.63  0.575   25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.814559E+00  0.737979E-02  0.114741E+04
 714.0 112.5 0.63  0.625   25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.669372E+00  0.753849E-02  0.114741E+04
 714.0 112.5 0.63  0.675   25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.541783E+00  0.741273E-02  0.114741E+04
 714.0 112.5 0.63  0.725   25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.433334E+00  0.708659E-02  0.114741E+04
 714.0 112.5 0.63  0.775   25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.343116E+00  0.662166E-02  0.114741E+04
 714.0 112.5 0.63  0.825   25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.268909E+00  0.605859E-02  0.114741E+04
 714.0 112.5 0.63  0.875   25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.207934E+00  0.541692E-02  0.114741E+04
 714.0 112.5 0.63  0.925   25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.157074E+00  0.468602E-02  0.114741E+04
 714.0 112.5 0.63  0.975   25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.111594E+00  0.375705E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   35.0  0.162835  0.036300  0.146775E+00 -0.167287E+01  0.673586E-01  0.431740E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.107124E+00  0.443592E-02  0.114741E+04
 714.0 112.5 0.63 -0.875   35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.164687E+00  0.253761E-02  0.114741E+04
 714.0 112.5 0.63 -0.825   35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.238210E+00 -0.127903E-02  0.114741E+04
 714.0 112.5 0.63 -0.775   35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.323292E+00 -0.643219E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.412760E+00 -0.119782E-01  0.114741E+04
 714.0 112.5 0.63 -0.675   35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.498469E+00 -0.170841E-01  0.114741E+04
 714.0 112.5 0.63 -0.625   35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.573770E+00 -0.213037E-01  0.114741E+04
 714.0 112.5 0.63 -0.575   35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.635110E+00 -0.245393E-01  0.114741E+04
 714.0 112.5 0.63 -0.525   35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.682086E+00 -0.268825E-01  0.114741E+04
 714.0 112.5 0.63 -0.475   35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.716432E+00 -0.284833E-01  0.114741E+04
 714.0 112.5 0.63 -0.425   35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.740811E+00 -0.294836E-01  0.114741E+04
 714.0 112.5 0.63 -0.375   35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.757945E+00 -0.299942E-01  0.114741E+04
 714.0 112.5 0.63 -0.325   35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.770157E+00 -0.300925E-01  0.114741E+04
 714.0 112.5 0.63 -0.275   35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.779226E+00 -0.298278E-01  0.114741E+04
 714.0 112.5 0.63 -0.225   35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.786398E+00 -0.292284E-01  0.114741E+04
 714.0 112.5 0.63 -0.175   35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.792452E+00 -0.283088E-01  0.114741E+04
 714.0 112.5 0.63 -0.125   35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.797778E+00 -0.270760E-01  0.114741E+04
 714.0 112.5 0.63 -0.075   35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.802429E+00 -0.255359E-01  0.114741E+04
 714.0 112.5 0.63 -0.025   35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.806163E+00 -0.236989E-01  0.114741E+04
 714.0 112.5 0.63  0.025   35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.808468E+00 -0.215859E-01  0.114741E+04
 714.0 112.5 0.63  0.075   35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.808578E+00 -0.192320E-01  0.114741E+04
 714.0 112.5 0.63  0.125   35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.805506E+00 -0.166893E-01  0.114741E+04
 714.0 112.5 0.63  0.175   35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.798096E+00 -0.140267E-01  0.114741E+04
 714.0 112.5 0.63  0.225   35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.785116E+00 -0.113253E-01  0.114741E+04
 714.0 112.5 0.63  0.275   35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.765408E+00 -0.867238E-02  0.114741E+04
 714.0 112.5 0.63  0.325   35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.738082E+00 -0.615219E-02  0.114741E+04
 714.0 112.5 0.63  0.375   35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.702722E+00 -0.383768E-02  0.114741E+04
 714.0 112.5 0.63  0.425   35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.659565E+00 -0.178393E-02  0.114741E+04
 714.0 112.5 0.63  0.475   35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.609579E+00 -0.247968E-04  0.114741E+04
 714.0 112.5 0.63  0.525   35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.554394E+00  0.142681E-02  0.114741E+04
 714.0 112.5 0.63  0.575   35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.496086E+00  0.257599E-02  0.114741E+04
 714.0 112.5 0.63  0.625   35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.436880E+00  0.344116E-02  0.114741E+04
 714.0 112.5 0.63  0.675   35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.378835E+00  0.404891E-02  0.114741E+04
 714.0 112.5 0.63  0.725   35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.323610E+00  0.442920E-02  0.114741E+04
 714.0 112.5 0.63  0.775   35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.272331E+00  0.461112E-02  0.114741E+04
 714.0 112.5 0.63  0.825   35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.225560E+00  0.461894E-02  0.114741E+04
 714.0 112.5 0.63  0.875   35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.183294E+00  0.446698E-02  0.114741E+04
 714.0 112.5 0.63  0.925   35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.144840E+00  0.414707E-02  0.114741E+04
 714.0 112.5 0.63  0.975   35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.107542E+00  0.356238E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   45.0  0.085888  0.014105  0.843318E-01 -0.155618E+01  0.676728E-01  0.357299E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.102466E+00  0.236013E-02  0.114741E+04
 714.0 112.5 0.63 -0.875   45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.145248E+00 -0.302508E-03  0.114741E+04
 714.0 112.5 0.63 -0.825   45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.192211E+00 -0.378831E-02  0.114741E+04
 714.0 112.5 0.63 -0.775   45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.239916E+00 -0.753787E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.285374E+00 -0.111125E-01  0.114741E+04
 714.0 112.5 0.63 -0.675   45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.326415E+00 -0.142508E-01  0.114741E+04
 714.0 112.5 0.63 -0.625   45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.361843E+00 -0.168463E-01  0.114741E+04
 714.0 112.5 0.63 -0.575   45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.391333E+00 -0.188924E-01  0.114741E+04
 714.0 112.5 0.63 -0.525   45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.415178E+00 -0.204319E-01  0.114741E+04
 714.0 112.5 0.63 -0.475   45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.434023E+00 -0.215242E-01  0.114741E+04
 714.0 112.5 0.63 -0.425   45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.448646E+00 -0.222282E-01  0.114741E+04
 714.0 112.5 0.63 -0.375   45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.459813E+00 -0.225949E-01  0.114741E+04
 714.0 112.5 0.63 -0.325   45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.468204E+00 -0.226661E-01  0.114741E+04
 714.0 112.5 0.63 -0.275   45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.474371E+00 -0.224748E-01  0.114741E+04
 714.0 112.5 0.63 -0.225   45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.478741E+00 -0.220468E-01  0.114741E+04
 714.0 112.5 0.63 -0.175   45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.481614E+00 -0.214033E-01  0.114741E+04
 714.0 112.5 0.63 -0.125   45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.483181E+00 -0.205620E-01  0.114741E+04
 714.0 112.5 0.63 -0.075   45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.483532E+00 -0.195398E-01  0.114741E+04
 714.0 112.5 0.63 -0.025   45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.482676E+00 -0.183537E-01  0.114741E+04
 714.0 112.5 0.63  0.025   45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.480545E+00 -0.170221E-01  0.114741E+04
 714.0 112.5 0.63  0.075   45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.477013E+00 -0.155661E-01  0.114741E+04
 714.0 112.5 0.63  0.125   45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.471905E+00 -0.140096E-01  0.114741E+04
 714.0 112.5 0.63  0.175   45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.465012E+00 -0.123793E-01  0.114741E+04
 714.0 112.5 0.63  0.225   45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.456112E+00 -0.107048E-01  0.114741E+04
 714.0 112.5 0.63  0.275   45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.444989E+00 -0.901720E-02  0.114741E+04
 714.0 112.5 0.63  0.325   45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.431461E+00 -0.734829E-02  0.114741E+04
 714.0 112.5 0.63  0.375   45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.415406E+00 -0.572892E-02  0.114741E+04
 714.0 112.5 0.63  0.425   45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.396791E+00 -0.418769E-02  0.114741E+04
 714.0 112.5 0.63  0.475   45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.375691E+00 -0.274965E-02  0.114741E+04
 714.0 112.5 0.63  0.525   45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.352302E+00 -0.143540E-02  0.114741E+04
 714.0 112.5 0.63  0.575   45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.326941E+00 -0.260486E-03  0.114741E+04
 714.0 112.5 0.63  0.625   45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.300027E+00  0.764537E-03  0.114741E+04
 714.0 112.5 0.63  0.675   45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.272050E+00  0.163370E-02  0.114741E+04
 714.0 112.5 0.63  0.725   45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.243526E+00  0.234469E-02  0.114741E+04
 714.0 112.5 0.63  0.775   45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.214941E+00  0.289736E-02  0.114741E+04
 714.0 112.5 0.63  0.825   45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.186691E+00  0.329142E-02  0.114741E+04
 714.0 112.5 0.63  0.875   45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.158981E+00  0.352217E-02  0.114741E+04
 714.0 112.5 0.63  0.925   45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.131608E+00  0.356883E-02  0.114741E+04
 714.0 112.5 0.63  0.975   45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.102726E+00  0.333467E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   55.0  0.095474  0.018518  0.253147E-01 -0.145463E+01  0.678601E-01  0.288545E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.979008E-01  0.911508E-03  0.114741E+04
 714.0 112.5 0.63 -0.875   55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.129804E+00 -0.181568E-02  0.114741E+04
 714.0 112.5 0.63 -0.825   55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.160835E+00 -0.471540E-02  0.114741E+04
 714.0 112.5 0.63 -0.775   55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.189477E+00 -0.747402E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.214914E+00 -0.992738E-02  0.114741E+04
 714.0 112.5 0.63 -0.675   55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.236832E+00 -0.120093E-01  0.114741E+04
 714.0 112.5 0.63 -0.625   55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.255263E+00 -0.137116E-01  0.114741E+04
 714.0 112.5 0.63 -0.575   55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.270448E+00 -0.150555E-01  0.114741E+04
 714.0 112.5 0.63 -0.525   55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.282733E+00 -0.160742E-01  0.114741E+04
 714.0 112.5 0.63 -0.475   55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.292500E+00 -0.168036E-01  0.114741E+04
 714.0 112.5 0.63 -0.425   55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.300117E+00 -0.172775E-01  0.114741E+04
 714.0 112.5 0.63 -0.375   55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.305918E+00 -0.175257E-01  0.114741E+04
 714.0 112.5 0.63 -0.325   55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.310190E+00 -0.175740E-01  0.114741E+04
 714.0 112.5 0.63 -0.275   55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.313168E+00 -0.174443E-01  0.114741E+04
 714.0 112.5 0.63 -0.225   55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.315041E+00 -0.171551E-01  0.114741E+04
 714.0 112.5 0.63 -0.175   55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.315954E+00 -0.167225E-01  0.114741E+04
 714.0 112.5 0.63 -0.125   55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.316010E+00 -0.161607E-01  0.114741E+04
 714.0 112.5 0.63 -0.075   55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.315282E+00 -0.154828E-01  0.114741E+04
 714.0 112.5 0.63 -0.025   55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.313809E+00 -0.147009E-01  0.114741E+04
 714.0 112.5 0.63  0.025   55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.311608E+00 -0.138269E-01  0.114741E+04
 714.0 112.5 0.63  0.075   55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.308673E+00 -0.128727E-01  0.114741E+04
 714.0 112.5 0.63  0.125   55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.304982E+00 -0.118506E-01  0.114741E+04
 714.0 112.5 0.63  0.175   55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.300497E+00 -0.107731E-01  0.114741E+04
 714.0 112.5 0.63  0.225   55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.295173E+00 -0.965309E-02  0.114741E+04
 714.0 112.5 0.63  0.275   55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.288958E+00 -0.850417E-02  0.114741E+04
 714.0 112.5 0.63  0.325   55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.281798E+00 -0.734011E-02  0.114741E+04
 714.0 112.5 0.63  0.375   55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.273645E+00 -0.617490E-02  0.114741E+04
 714.0 112.5 0.63  0.425   55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.264456E+00 -0.502254E-02  0.114741E+04
 714.0 112.5 0.63  0.475   55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.254205E+00 -0.389676E-02  0.114741E+04
 714.0 112.5 0.63  0.525   55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.242884E+00 -0.281086E-02  0.114741E+04
 714.0 112.5 0.63  0.575   55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.230504E+00 -0.177746E-02  0.114741E+04
 714.0 112.5 0.63  0.625   55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.217104E+00 -0.808420E-03  0.114741E+04
 714.0 112.5 0.63  0.675   55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.202743E+00  0.851851E-04  0.114741E+04
 714.0 112.5 0.63  0.725   55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.187498E+00  0.892877E-03  0.114741E+04
 714.0 112.5 0.63  0.775   55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.171455E+00  0.160423E-02  0.114741E+04
 714.0 112.5 0.63  0.825   55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.154678E+00  0.220763E-02  0.114741E+04
 714.0 112.5 0.63  0.875   55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.137155E+00  0.268719E-02  0.114741E+04
 714.0 112.5 0.63  0.925   55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.118611E+00  0.301338E-02  0.114741E+04
 714.0 112.5 0.63  0.975   55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.974935E-01  0.309283E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   65.0  0.095094  0.017376 -0.265624E-01 -0.137598E+01  0.678910E-01  0.230057E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   65.0  0.088532  0.014010 -0.220594E+00 -0.101192E+01  0.936289E-01 -0.152905E-04  0.114741E+04
 714.0 112.5 0.63 -0.875   65.0  0.141535  0.022396 -0.429950E+00 -0.611991E+00  0.117676E+00 -0.252711E-02  0.114741E+04
 714.0 112.5 0.63 -0.825   65.0  0.138214  0.023775 -0.625335E+00 -0.233168E+00  0.138864E+00 -0.488157E-02  0.114741E+04
 714.0 112.5 0.63 -0.775   65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.156965E+00 -0.695772E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.172103E+00 -0.872222E-02  0.114741E+04
 714.0 112.5 0.63 -0.675   65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.184550E+00 -0.101813E-01  0.114741E+04
 714.0 112.5 0.63 -0.625   65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.194636E+00 -0.113582E-01  0.114741E+04
 714.0 112.5 0.63 -0.575   65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.202689E+00 -0.122814E-01  0.114741E+04
 714.0 112.5 0.63 -0.525   65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.209015E+00 -0.129797E-01  0.114741E+04
 714.0 112.5 0.63 -0.475   65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.213885E+00 -0.134796E-01  0.114741E+04
 714.0 112.5 0.63 -0.425   65.0  0.236101  0.048045 -0.136302E+01  0.121545E+01  0.217532E+00 -0.138046E-01  0.114741E+04
 714.0 112.5 0.63 -0.375   65.0  0.187100  0.029519 -0.137710E+01  0.124312E+01  0.220151E+00 -0.139750E-01  0.114741E+04
 714.0 112.5 0.63 -0.325   65.0  0.223613  0.026585 -0.137985E+01  0.124851E+01  0.221904E+00 -0.140082E-01  0.114741E+04
 714.0 112.5 0.63 -0.275   65.0  0.193443  0.021235 -0.137248E+01  0.123404E+01  0.222923E+00 -0.139191E-01  0.114741E+04
 714.0 112.5 0.63 -0.225   65.0  0.207082  0.021458 -0.135608E+01  0.120182E+01  0.223314E+00 -0.137207E-01  0.114741E+04
 714.0 112.5 0.63 -0.175   65.0  0.243411  0.023328 -0.133156E+01  0.115363E+01  0.223159E+00 -0.134240E-01  0.114741E+04
 714.0 112.5 0.63 -0.125   65.0  0.208972  0.022553 -0.129974E+01  0.109107E+01  0.222523E+00 -0.130390E-01  0.114741E+04
 714.0 112.5 0.63 -0.075   65.0  0.251071  0.026689 -0.126135E+01  0.101556E+01  0.221453E+00 -0.125744E-01  0.114741E+04
 714.0 112.5 0.63 -0.025   65.0  0.199636  0.022319 -0.121704E+01  0.928377E+00  0.219985E+00 -0.120381E-01  0.114741E+04
 714.0 112.5 0.63  0.025   65.0  0.181161  0.021896 -0.116742E+01  0.830725E+00  0.218140E+00 -0.114375E-01  0.114741E+04
 714.0 112.5 0.63  0.075   65.0  0.263761  0.029818 -0.111307E+01  0.723739E+00  0.215930E+00 -0.107796E-01  0.114741E+04
 714.0 112.5 0.63  0.125   65.0  0.225349  0.027811 -0.105452E+01  0.608517E+00  0.213360E+00 -0.100710E-01  0.114741E+04
 714.0 112.5 0.63  0.175   65.0  0.227446  0.027424 -0.992329E+00  0.486140E+00  0.210424E+00 -0.931822E-02  0.114741E+04
 714.0 112.5 0.63  0.225   65.0  0.222984  0.026678 -0.927006E+00  0.357687E+00  0.207113E+00 -0.852775E-02  0.114741E+04
 714.0 112.5 0.63  0.275   65.0  0.171044  0.021497 -0.859078E+00  0.224246E+00  0.203410E+00 -0.770600E-02  0.114741E+04
 714.0 112.5 0.63  0.325   65.0  0.202204  0.025117 -0.789077E+00  0.869256E-01  0.199296E+00 -0.685953E-02  0.114741E+04
 714.0 112.5 0.63  0.375   65.0  0.213156  0.031225 -0.717539E+00 -0.531438E-01  0.194747E+00 -0.599496E-02  0.114741E+04
 714.0 112.5 0.63  0.425   65.0  0.241971  0.039274 -0.645013E+00 -0.194802E+00  0.189736E+00 -0.511909E-02  0.114741E+04
 714.0 112.5 0.63  0.475   65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.184234E+00 -0.423889E-02  0.114741E+04
 714.0 112.5 0.63  0.525   65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.178211E+00 -0.336152E-02  0.114741E+04
 714.0 112.5 0.63  0.575   65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.171637E+00 -0.249439E-02  0.114741E+04
 714.0 112.5 0.63  0.625   65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.164482E+00 -0.164524E-02  0.114741E+04
 714.0 112.5 0.63  0.675   65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.156712E+00 -0.822202E-03  0.114741E+04
 714.0 112.5 0.63  0.725   65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.148295E+00 -0.340888E-04  0.114741E+04
 714.0 112.5 0.63  0.775   65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.139186E+00  0.709189E-03  0.114741E+04
 714.0 112.5 0.63  0.825   65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.129318E+00  0.139564E-02  0.114741E+04
 714.0 112.5 0.63  0.875   65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.118563E+00  0.200885E-02  0.114741E+04
 714.0 112.5 0.63  0.925   65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.106599E+00  0.252073E-02  0.114741E+04
 714.0 112.5 0.63  0.975   65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.921487E-01  0.285330E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   75.0  0.086286  0.010306 -0.698979E-01 -0.132219E+01  0.677696E-01  0.183387E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   75.0  0.094770  0.011424 -0.274355E+00 -0.965463E+00  0.897493E-01 -0.557057E-03  0.114741E+04
 714.0 112.5 0.63 -0.875   75.0  0.101165  0.012334 -0.463372E+00 -0.633777E+00  0.108126E+00 -0.277090E-02  0.114741E+04
 714.0 112.5 0.63 -0.825   75.0  0.094918  0.012416 -0.626283E+00 -0.346738E+00  0.123014E+00 -0.468112E-02  0.114741E+04
 714.0 112.5 0.63 -0.775   75.0  0.139222  0.016814 -0.762890E+00 -0.105764E+00  0.134888E+00 -0.628343E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   75.0  0.139895  0.018916 -0.875457E+00  0.927081E-01  0.144248E+00 -0.760359E-02  0.114741E+04
 714.0 112.5 0.63 -0.675   75.0  0.154989  0.022699 -0.966789E+00  0.253535E+00  0.151540E+00 -0.867434E-02  0.114741E+04
 714.0 112.5 0.63 -0.625   75.0  0.180114  0.023900 -0.103961E+01  0.381555E+00  0.157143E+00 -0.952764E-02  0.114741E+04
 714.0 112.5 0.63 -0.575   75.0  0.174339  0.022589 -0.109634E+01  0.481135E+00  0.161372E+00 -0.101921E-01  0.114741E+04
 714.0 112.5 0.63 -0.525   75.0  0.202654  0.020056 -0.113907E+01  0.556050E+00  0.164480E+00 -0.106926E-01  0.114741E+04
 714.0 112.5 0.63 -0.475   75.0  0.154587  0.013233 -0.116960E+01  0.609501E+00  0.166676E+00 -0.110499E-01  0.114741E+04
 714.0 112.5 0.63 -0.425   75.0  0.149118  0.011286 -0.118942E+01  0.644176E+00  0.168126E+00 -0.112819E-01  0.114741E+04
 714.0 112.5 0.63 -0.375   75.0  0.151968  0.009986 -0.119981E+01  0.662333E+00  0.168963E+00 -0.114034E-01  0.114741E+04
 714.0 112.5 0.63 -0.325   75.0  0.150208  0.009168 -0.120183E+01  0.665867E+00  0.169295E+00 -0.114270E-01  0.114741E+04
 714.0 112.5 0.63 -0.275   75.0  0.167436  0.009272 -0.119640E+01  0.656378E+00  0.169209E+00 -0.113635E-01  0.114741E+04
 714.0 112.5 0.63 -0.225   75.0  0.166028  0.009390 -0.118430E+01  0.635223E+00  0.168771E+00 -0.112220E-01  0.114741E+04
 714.0 112.5 0.63 -0.175   75.0  0.168216  0.009484 -0.116621E+01  0.603562E+00  0.168036E+00 -0.110102E-01  0.114741E+04
 714.0 112.5 0.63 -0.125   75.0  0.169196  0.009764 -0.114270E+01  0.562398E+00  0.167046E+00 -0.107350E-01  0.114741E+04
 714.0 112.5 0.63 -0.075   75.0  0.158849  0.009362 -0.111428E+01  0.512605E+00  0.165833E+00 -0.104023E-01  0.114741E+04
 714.0 112.5 0.63 -0.025   75.0  0.144300  0.008989 -0.108141E+01  0.454955E+00  0.164421E+00 -0.100174E-01  0.114741E+04
 714.0 112.5 0.63  0.025   75.0  0.167675  0.010016 -0.104449E+01  0.390137E+00  0.162828E+00 -0.958488E-02  0.114741E+04
 714.0 112.5 0.63  0.075   75.0  0.159999  0.009765 -0.100389E+01  0.318779E+00  0.161066E+00 -0.910909E-02  0.114741E+04
 714.0 112.5 0.63  0.125   75.0  0.150164  0.009641 -0.959927E+00  0.241459E+00  0.159140E+00 -0.859390E-02  0.114741E+04
 714.0 112.5 0.63  0.175   75.0  0.150194  0.009716 -0.912926E+00  0.158716E+00  0.157053E+00 -0.804292E-02  0.114741E+04
 714.0 112.5 0.63  0.225   75.0  0.146320  0.010287 -0.863177E+00  0.710673E-01  0.154803E+00 -0.745959E-02  0.114741E+04
 714.0 112.5 0.63  0.275   75.0  0.141903  0.010735 -0.810958E+00 -0.209891E-01  0.152384E+00 -0.684720E-02  0.114741E+04
 714.0 112.5 0.63  0.325   75.0  0.119601  0.010785 -0.756542E+00 -0.116961E+00  0.149788E+00 -0.620897E-02  0.114741E+04
 714.0 112.5 0.63  0.375   75.0  0.132146  0.014768 -0.700197E+00 -0.216357E+00  0.147002E+00 -0.554808E-02  0.114741E+04
 714.0 112.5 0.63  0.425   75.0  0.143856  0.020340 -0.642193E+00 -0.318677E+00  0.144010E+00 -0.486773E-02  0.114741E+04
 714.0 112.5 0.63  0.475   75.0  0.163919  0.036060 -0.582804E+00 -0.423406E+00  0.140794E+00 -0.417119E-02  0.114741E+04
 714.0 112.5 0.63  0.525   75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.137332E+00 -0.346189E-02  0.114741E+04
 714.0 112.5 0.63  0.575   75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.133597E+00 -0.274344E-02  0.114741E+04
 714.0 112.5 0.63  0.625   75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.129560E+00 -0.201974E-02  0.114741E+04
 714.0 112.5 0.63  0.675   75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.125185E+00 -0.129515E-02  0.114741E+04
 714.0 112.5 0.63  0.725   75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.120427E+00 -0.574620E-03  0.114741E+04
 714.0 112.5 0.63  0.775   75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.115232E+00  0.135885E-03  0.114741E+04
 714.0 112.5 0.63  0.825   75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.109521E+00  0.828737E-03  0.114741E+04
 714.0 112.5 0.63  0.875   75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.103170E+00  0.149305E-02  0.114741E+04
 714.0 112.5 0.63  0.925   75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.959264E-01  0.210999E-02  0.114741E+04
 714.0 112.5 0.63  0.975   75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.869315E-01  0.262860E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   85.0  0.076336  0.008959 -0.104791E+00 -0.129145E+01  0.675218E-01  0.148116E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   85.0  0.083105  0.009467 -0.308141E+00 -0.971724E+00  0.863021E-01 -0.832431E-03  0.114741E+04
 714.0 112.5 0.63 -0.875   85.0  0.121420  0.012558 -0.476997E+00 -0.708737E+00  0.100559E+00 -0.274897E-02  0.114741E+04
 714.0 112.5 0.63 -0.825   85.0  0.126106  0.011505 -0.615047E+00 -0.495546E+00  0.111281E+00 -0.431253E-02  0.114741E+04
 714.0 112.5 0.63 -0.775   85.0  0.115883  0.010064 -0.727259E+00 -0.323598E+00  0.119282E+00 -0.558098E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   85.0  0.128596  0.010570 -0.817936E+00 -0.185595E+00  0.125191E+00 -0.660426E-02  0.114741E+04
 714.0 112.5 0.63 -0.675   85.0  0.126818  0.009487 -0.890587E+00 -0.756720E-01  0.129482E+00 -0.742293E-02  0.114741E+04
 714.0 112.5 0.63 -0.625   85.0  0.112473  0.008062 -0.948032E+00  0.108215E-01  0.132517E+00 -0.806948E-02  0.114741E+04
 714.0 112.5 0.63 -0.575   85.0  0.132666  0.008465 -0.992541E+00  0.775740E-01  0.134573E+00 -0.856995E-02  0.114741E+04
 714.0 112.5 0.63 -0.525   85.0  0.150532  0.008583 -0.102595E+01  0.127526E+00  0.135860E+00 -0.894535E-02  0.114741E+04
 714.0 112.5 0.63 -0.475   85.0  0.129237  0.006957 -0.104976E+01  0.163040E+00  0.136543E+00 -0.921271E-02  0.114741E+04
 714.0 112.5 0.63 -0.425   85.0  0.142625  0.007093 -0.106520E+01  0.186028E+00  0.136748E+00 -0.938598E-02  0.114741E+04
 714.0 112.5 0.63 -0.375   85.0  0.129645  0.006517 -0.107328E+01  0.198050E+00  0.136575E+00 -0.947665E-02  0.114741E+04
 714.0 112.5 0.63 -0.325   85.0  0.134500  0.006514 -0.107485E+01  0.200389E+00  0.136101E+00 -0.949430E-02  0.114741E+04
 714.0 112.5 0.63 -0.275   85.0  0.129875  0.006370 -0.107063E+01  0.194108E+00  0.135387E+00 -0.944692E-02  0.114741E+04
 714.0 112.5 0.63 -0.225   85.0  0.122562  0.006082 -0.106121E+01  0.180096E+00  0.134480E+00 -0.934125E-02  0.114741E+04
 714.0 112.5 0.63 -0.175   85.0  0.127238  0.006475 -0.104712E+01  0.159100E+00  0.133419E+00 -0.918302E-02  0.114741E+04
 714.0 112.5 0.63 -0.125   85.0  0.136669  0.006792 -0.102878E+01  0.131749E+00  0.132231E+00 -0.897712E-02  0.114741E+04
 714.0 112.5 0.63 -0.075   85.0  0.135245  0.006854 -0.100658E+01  0.985838E-01  0.130939E+00 -0.872775E-02  0.114741E+04
 714.0 112.5 0.63 -0.025   85.0  0.120379  0.006480 -0.980852E+00  0.600650E-01  0.129561E+00 -0.843855E-02  0.114741E+04
 714.0 112.5 0.63  0.025   85.0  0.125001  0.006900 -0.951873E+00  0.165916E-01  0.128109E+00 -0.811269E-02  0.114741E+04
 714.0 112.5 0.63  0.075   85.0  0.121402  0.007049 -0.919899E+00 -0.314894E-01  0.126591E+00 -0.775293E-02  0.114741E+04
 714.0 112.5 0.63  0.125   85.0  0.115676  0.007351 -0.885152E+00 -0.838741E-01  0.125013E+00 -0.736173E-02  0.114741E+04
 714.0 112.5 0.63  0.175   85.0  0.123571  0.008685 -0.847830E+00 -0.140293E+00  0.123378E+00 -0.694125E-02  0.114741E+04
 714.0 112.5 0.63  0.225   85.0  0.122135  0.009726 -0.808110E+00 -0.200508E+00  0.121687E+00 -0.649345E-02  0.114741E+04
 714.0 112.5 0.63  0.275   85.0  0.120048  0.011325 -0.766151E+00 -0.264300E+00  0.119938E+00 -0.602007E-02  0.114741E+04
 714.0 112.5 0.63  0.325   85.0  0.095853  0.011658 -0.722102E+00 -0.331473E+00  0.118126E+00 -0.552273E-02  0.114741E+04
 714.0 112.5 0.63  0.375   85.0  0.117725  0.018167 -0.676096E+00 -0.401842E+00  0.116246E+00 -0.500292E-02  0.114741E+04
 714.0 112.5 0.63  0.425   85.0  0.127873  0.029423 -0.628261E+00 -0.475234E+00  0.114291E+00 -0.446201E-02  0.114741E+04
 714.0 112.5 0.63  0.475   85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.112249E+00 -0.390136E-02  0.114741E+04
 714.0 112.5 0.63  0.525   85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.110109E+00 -0.332225E-02  0.114741E+04
 714.0 112.5 0.63  0.575   85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.107855E+00 -0.272598E-02  0.114741E+04
 714.0 112.5 0.63  0.625   85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.105470E+00 -0.211390E-02  0.114741E+04
 714.0 112.5 0.63  0.675   85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.102933E+00 -0.148745E-02  0.114741E+04
 714.0 112.5 0.63  0.725   85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.100217E+00 -0.848244E-03  0.114741E+04
 714.0 112.5 0.63  0.775   85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.972901E-01 -0.198210E-03  0.114741E+04
 714.0 112.5 0.63  0.825   85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.941090E-01  0.460156E-03  0.114741E+04
 714.0 112.5 0.63  0.875   85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.906114E-01  0.112323E-02  0.114741E+04
 714.0 112.5 0.63  0.925   85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.866870E-01  0.178463E-02  0.114741E+04
 714.0 112.5 0.63  0.975   85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.820144E-01  0.242691E-02  0.114741E+04
 714.0 112.5 0.63 -0.975   95.0  0.064424  0.008206 -0.132129E+00 -0.127995E+01  0.671842E-01  0.122793E-02  0.114741E+04
 714.0 112.5 0.63 -0.925   95.0  0.093781  0.010497 -0.328545E+00 -0.101194E+01  0.832935E-01 -0.931843E-03  0.114741E+04
 714.0 112.5 0.63 -0.875   95.0  0.085764  0.008979 -0.479728E+00 -0.811901E+00  0.945342E-01 -0.258276E-02  0.114741E+04
 714.0 112.5 0.63 -0.825   95.0  0.118652  0.009967 -0.599116E+00 -0.657667E+00  0.102423E+00 -0.387963E-02  0.114741E+04
 714.0 112.5 0.63 -0.775   95.0  0.113689  0.008988 -0.694267E+00 -0.537027E+00  0.107916E+00 -0.490902E-02  0.114741E+04
 714.0 112.5 0.63 -0.725   95.0  0.104877  0.007810 -0.770228E+00 -0.442129E+00  0.111661E+00 -0.572821E-02  0.114741E+04
 714.0 112.5 0.63 -0.675   95.0  0.120600  0.008015 -0.830611E+00 -0.367569E+00  0.114112E+00 -0.637780E-02  0.114741E+04
 714.0 112.5 0.63 -0.625   95.0  0.115265  0.007013 -0.878106E+00 -0.309458E+00  0.115597E+00 -0.688776E-02  0.114741E+04
 714.0 112.5 0.63 -0.575   95.0  0.110194  0.006596 -0.914777E+00 -0.264909E+00  0.116355E+00 -0.728091E-02  0.114741E+04
 714.0 112.5 0.63 -0.525   95.0  0.106597  0.006068 -0.942238E+00 -0.231728E+00  0.116562E+00 -0.757500E-02  0.114741E+04
 714.0 112.5 0.63 -0.475   95.0  0.123202  0.006579 -0.961776E+00 -0.208214E+00  0.116353E+00 -0.778406E-02  0.114741E+04
 714.0 112.5 0.63 -0.425   95.0  0.124218  0.006419 -0.974430E+00 -0.193026E+00  0.115826E+00 -0.791938E-02  0.114741E+04
 714.0 112.5 0.63 -0.375   95.0  0.117758  0.006539 -0.981050E+00 -0.185093E+00  0.115061E+00 -0.799016E-02  0.114741E+04
 714.0 112.5 0.63 -0.325   95.0  0.114561  0.006276 -0.982338E+00 -0.183550E+00  0.114114E+00 -0.800393E-02  0.114741E+04
 714.0 112.5 0.63 -0.275   95.0  0.109282  0.005979 -0.978879E+00 -0.187693E+00  0.113032E+00 -0.796695E-02  0.114741E+04
 714.0 112.5 0.63 -0.225   95.0  0.104365  0.005943 -0.971164E+00 -0.196943E+00  0.111850E+00 -0.788446E-02  0.114741E+04
 714.0 112.5 0.63 -0.175   95.0  0.117855  0.006681 -0.959607E+00 -0.210820E+00  0.110595E+00 -0.776086E-02  0.114741E+04
 714.0 112.5 0.63 -0.125   95.0  0.104457  0.006242 -0.944560E+00 -0.228929E+00  0.109289E+00 -0.759986E-02  0.114741E+04
 714.0 112.5 0.63 -0.075   95.0  0.094995  0.006228 -0.926325E+00 -0.250938E+00  0.107946E+00 -0.740461E-02  0.114741E+04
 714.0 112.5 0.63 -0.025   95.0  0.098146  0.007051 -0.905156E+00 -0.276570E+00  0.106580E+00 -0.717781E-02  0.114741E+04
 714.0 112.5 0.63  0.025   95.0  0.105174  0.008332 -0.881275E+00 -0.305597E+00  0.105199E+00 -0.692176E-02  0.114741E+04
 714.0 112.5 0.63  0.075   95.0  0.104008  0.009920 -0.854871E+00 -0.337828E+00  0.103811E+00 -0.663839E-02  0.114741E+04
 714.0 112.5 0.63  0.125   95.0  0.088649  0.010450 -0.826107E+00 -0.373104E+00  0.102419E+00 -0.632939E-02  0.114741E+04
 714.0 112.5 0.63  0.175   95.0  0.071066  0.011140 -0.795120E+00 -0.411300E+00  0.101026E+00 -0.599617E-02  0.114741E+04
 714.0 112.5 0.63  0.225   95.0  0.100142  0.018964 -0.762030E+00 -0.452311E+00  0.996339E-01 -0.563991E-02  0.114741E+04
 714.0 112.5 0.63  0.275   95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.982424E-01 -0.526162E-02  0.114741E+04
 714.0 112.5 0.63  0.325   95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.968506E-01 -0.486211E-02  0.114741E+04
 714.0 112.5 0.63  0.375   95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.954561E-01 -0.444203E-02  0.114741E+04
 714.0 112.5 0.63  0.425   95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.940562E-01 -0.400187E-02  0.114741E+04
 714.0 112.5 0.63  0.475   95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.926468E-01 -0.354195E-02  0.114741E+04
 714.0 112.5 0.63  0.525   95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.912233E-01 -0.306247E-02  0.114741E+04
 714.0 112.5 0.63  0.575   95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.897804E-01 -0.256341E-02  0.114741E+04
 714.0 112.5 0.63  0.625   95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.883124E-01 -0.204461E-02  0.114741E+04
 714.0 112.5 0.63  0.675   95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.868131E-01 -0.150565E-02  0.114741E+04
 714.0 112.5 0.63  0.725   95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.852769E-01 -0.945835E-03  0.114741E+04
 714.0 112.5 0.63  0.775   95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.837001E-01 -0.364053E-03  0.114741E+04
 714.0 112.5 0.63  0.825   95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.820838E-01  0.241463E-03  0.114741E+04
 714.0 112.5 0.63  0.875   95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.804424E-01  0.873679E-03  0.114741E+04
 714.0 112.5 0.63  0.925   95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.788318E-01  0.153840E-02  0.114741E+04
 714.0 112.5 0.63  0.975   95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.775101E-01  0.225252E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  105.0  0.084002  0.009569 -0.153097E+00 -0.128313E+01  0.667949E-01  0.105573E-02  0.114741E+04
 714.0 112.5 0.63 -0.925  105.0  0.079565  0.010674 -0.340227E+00 -0.107204E+01  0.807097E-01 -0.920694E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  105.0  0.077072  0.009378 -0.476786E+00 -0.927214E+00  0.897248E-01 -0.234609E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  105.0  0.103745  0.010713 -0.582281E+00 -0.820115E+00  0.956433E-01 -0.343845E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  105.0  0.122589  0.011462 -0.665382E+00 -0.738428E+00  0.994559E-01 -0.429402E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  105.0  0.120290  0.010366 -0.731268E+00 -0.675223E+00  0.101789E+00 -0.496948E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  105.0  0.092421  0.007869 -0.783416E+00 -0.626119E+00  0.103063E+00 -0.550241E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  105.0  0.101948  0.008163 -0.824319E+00 -0.588150E+00  0.103570E+00 -0.591942E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  105.0  0.111727  0.008428 -0.855841E+00 -0.559205E+00  0.103517E+00 -0.624021E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  105.0  0.110734  0.008748 -0.879417E+00 -0.537731E+00  0.103056E+00 -0.647981E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  105.0  0.101008  0.008078 -0.896176E+00 -0.522555E+00  0.102297E+00 -0.664998E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  105.0  0.108421  0.008918 -0.907025E+00 -0.512771E+00  0.101322E+00 -0.676005E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  105.0  0.092093  0.007843 -0.912699E+00 -0.507665E+00  0.100193E+00 -0.681761E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  105.0  0.100813  0.008723 -0.913803E+00 -0.506673E+00  0.989573E-01 -0.682880E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  105.0  0.089514  0.008447 -0.910839E+00 -0.509338E+00  0.976504E-01 -0.679874E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  105.0  0.112182  0.010055 -0.904226E+00 -0.515293E+00  0.962991E-01 -0.673165E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  105.0  0.082052  0.008453 -0.894317E+00 -0.524236E+00  0.949242E-01 -0.663110E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  105.0  0.090691  0.010194 -0.881410E+00 -0.535923E+00  0.935414E-01 -0.650005E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  105.0  0.087672  0.011995 -0.865758E+00 -0.550154E+00  0.921627E-01 -0.634103E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  105.0  0.075594  0.014019 -0.847576E+00 -0.566768E+00  0.907971E-01 -0.615614E-02  0.114741E+04
 714.0 112.5 0.63  0.025  105.0  0.068070  0.014995 -0.827045E+00 -0.585636E+00  0.894514E-01 -0.594718E-02  0.114741E+04
 714.0 112.5 0.63  0.075  105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.881307E-01 -0.571565E-02  0.114741E+04
 714.0 112.5 0.63  0.125  105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.868385E-01 -0.546277E-02  0.114741E+04
 714.0 112.5 0.63  0.175  105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.855773E-01 -0.518958E-02  0.114741E+04
 714.0 112.5 0.63  0.225  105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.843489E-01 -0.489687E-02  0.114741E+04
 714.0 112.5 0.63  0.275  105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.831543E-01 -0.458527E-02  0.114741E+04
 714.0 112.5 0.63  0.325  105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.819940E-01 -0.425521E-02  0.114741E+04
 714.0 112.5 0.63  0.375  105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.808683E-01 -0.390694E-02  0.114741E+04
 714.0 112.5 0.63  0.425  105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.797776E-01 -0.354051E-02  0.114741E+04
 714.0 112.5 0.63  0.475  105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.787221E-01 -0.315578E-02  0.114741E+04
 714.0 112.5 0.63  0.525  105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.777028E-01 -0.275238E-02  0.114741E+04
 714.0 112.5 0.63  0.575  105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.767213E-01 -0.232964E-02  0.114741E+04
 714.0 112.5 0.63  0.625  105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.757811E-01 -0.188657E-02  0.114741E+04
 714.0 112.5 0.63  0.675  105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.748885E-01 -0.142172E-02  0.114741E+04
 714.0 112.5 0.63  0.725  105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.740552E-01 -0.932997E-03  0.114741E+04
 714.0 112.5 0.63  0.775  105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.733024E-01 -0.417305E-03  0.114741E+04
 714.0 112.5 0.63  0.825  105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.726715E-01  0.130109E-03  0.114741E+04
 714.0 112.5 0.63  0.875  105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.722483E-01  0.717252E-03  0.114741E+04
 714.0 112.5 0.63  0.925  105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.722470E-01  0.136006E-02  0.114741E+04
 714.0 112.5 0.63  0.975  105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.734848E-01  0.210658E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  115.0  0.065355  0.009518 -0.168896E+00 -0.129642E+01  0.663892E-01  0.945972E-03  0.114741E+04
 714.0 112.5 0.63 -0.925  115.0  0.103502  0.017899 -0.346377E+00 -0.114156E+01  0.785272E-01 -0.845299E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  115.0  0.067914  0.012192 -0.471232E+00 -0.104394E+01  0.858908E-01 -0.208465E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  115.0  0.117827  0.016033 -0.566428E+00 -0.974608E+00  0.904129E-01 -0.302022E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  115.0  0.095944  0.012964 -0.640951E+00 -0.922978E+00  0.930697E-01 -0.374777E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  115.0  0.090597  0.012933 -0.699841E+00 -0.883636E+00  0.944518E-01 -0.432002E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  115.0  0.112118  0.015704 -0.746364E+00 -0.853386E+00  0.949444E-01 -0.477058E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  115.0  0.137732  0.020507 -0.782814E+00 -0.830161E+00  0.948092E-01 -0.512271E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  115.0  0.093814  0.015732 -0.810885E+00 -0.812544E+00  0.942294E-01 -0.539340E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  115.0  0.116336  0.020208 -0.831871E+00 -0.799519E+00  0.933358E-01 -0.559550E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  115.0  0.101098  0.019883 -0.846786E+00 -0.790337E+00  0.922232E-01 -0.573899E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  115.0  0.068174  0.014283 -0.856439E+00 -0.784425E+00  0.909610E-01 -0.583181E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  115.0  0.092548  0.019808 -0.861487E+00 -0.781344E+00  0.896007E-01 -0.588033E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  115.0  0.102588  0.023208 -0.862469E+00 -0.780745E+00  0.881808E-01 -0.588977E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.867300E-01 -0.586442E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.852699E-01 -0.580786E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.838167E-01 -0.572308E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.823828E-01 -0.561257E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.809773E-01 -0.547844E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.796072E-01 -0.532247E-02  0.114741E+04
 714.0 112.5 0.63  0.025  115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.782777E-01 -0.514614E-02  0.114741E+04
 714.0 112.5 0.63  0.075  115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.769926E-01 -0.495068E-02  0.114741E+04
 714.0 112.5 0.63  0.125  115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.757550E-01 -0.473709E-02  0.114741E+04
 714.0 112.5 0.63  0.175  115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.745671E-01 -0.450618E-02  0.114741E+04
 714.0 112.5 0.63  0.225  115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.734307E-01 -0.425858E-02  0.114741E+04
 714.0 112.5 0.63  0.275  115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.723475E-01 -0.399471E-02  0.114741E+04
 714.0 112.5 0.63  0.325  115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.713191E-01 -0.371485E-02  0.114741E+04
 714.0 112.5 0.63  0.375  115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.703474E-01 -0.341905E-02  0.114741E+04
 714.0 112.5 0.63  0.425  115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.694348E-01 -0.310720E-02  0.114741E+04
 714.0 112.5 0.63  0.475  115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.685844E-01 -0.277896E-02  0.114741E+04
 714.0 112.5 0.63  0.525  115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.678008E-01 -0.243370E-02  0.114741E+04
 714.0 112.5 0.63  0.575  115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.670909E-01 -0.207048E-02  0.114741E+04
 714.0 112.5 0.63  0.625  115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.664646E-01 -0.168793E-02  0.114741E+04
 714.0 112.5 0.63  0.675  115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.659376E-01 -0.128409E-02  0.114741E+04
 714.0 112.5 0.63  0.725  115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.655344E-01 -0.856124E-03  0.114741E+04
 714.0 112.5 0.63  0.775  115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.652963E-01 -0.399811E-03  0.114741E+04
 714.0 112.5 0.63  0.825  115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.652966E-01  0.914638E-04  0.114741E+04
 714.0 112.5 0.63  0.875  115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.656812E-01  0.629126E-03  0.114741E+04
 714.0 112.5 0.63  0.925  115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.668001E-01  0.123669E-02  0.114741E+04
 714.0 112.5 0.63  0.975  115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.699712E-01  0.198805E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.659963E-01  0.881810E-03  0.114741E+04
 714.0 112.5 0.63 -0.925  125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.767185E-01 -0.738250E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  125.0  0.090601  0.019847 -0.464853E+00 -0.115458E+01  0.828541E-01 -0.182736E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  125.0  0.069328  0.016007 -0.552450E+00 -0.111545E+01  0.863740E-01 -0.264296E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  125.0  0.120533  0.026513 -0.620841E+00 -0.108720E+01  0.882192E-01 -0.327553E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.889437E-01 -0.377268E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.889020E-01 -0.416410E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.883317E-01 -0.447010E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.873972E-01 -0.470541E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.862142E-01 -0.488116E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.848660E-01 -0.500597E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.834129E-01 -0.508673E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.818990E-01 -0.512894E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.803568E-01 -0.513716E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.788103E-01 -0.511510E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.772774E-01 -0.506589E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.757714E-01 -0.499213E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.743020E-01 -0.489600E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.728766E-01 -0.477936E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.715006E-01 -0.464375E-02  0.114741E+04
 714.0 112.5 0.63  0.025  125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.701780E-01 -0.449047E-02  0.114741E+04
 714.0 112.5 0.63  0.075  125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.689121E-01 -0.432059E-02  0.114741E+04
 714.0 112.5 0.63  0.125  125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.677052E-01 -0.413501E-02  0.114741E+04
 714.0 112.5 0.63  0.175  125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.665594E-01 -0.393440E-02  0.114741E+04
 714.0 112.5 0.63  0.225  125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.654766E-01 -0.371930E-02  0.114741E+04
 714.0 112.5 0.63  0.275  125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.644588E-01 -0.349008E-02  0.114741E+04
 714.0 112.5 0.63  0.325  125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.635082E-01 -0.324692E-02  0.114741E+04
 714.0 112.5 0.63  0.375  125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.626278E-01 -0.298983E-02  0.114741E+04
 714.0 112.5 0.63  0.425  125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.618212E-01 -0.271865E-02  0.114741E+04
 714.0 112.5 0.63  0.475  125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.610936E-01 -0.243295E-02  0.114741E+04
 714.0 112.5 0.63  0.525  125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.604522E-01 -0.213207E-02  0.114741E+04
 714.0 112.5 0.63  0.575  125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.599070E-01 -0.181498E-02  0.114741E+04
 714.0 112.5 0.63  0.625  125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.594729E-01 -0.148018E-02  0.114741E+04
 714.0 112.5 0.63  0.675  125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.591721E-01 -0.112551E-02  0.114741E+04
 714.0 112.5 0.63  0.725  125.0  0.088182  0.020803 -0.350159E+00 -0.121214E+01  0.590386E-01 -0.747832E-03  0.114741E+04
 714.0 112.5 0.63  0.775  125.0  0.079013  0.012527 -0.307523E+00 -0.123580E+01  0.591283E-01 -0.342384E-03  0.114741E+04
 714.0 112.5 0.63  0.825  125.0  0.093677  0.015422 -0.261484E+00 -0.126299E+01  0.595394E-01  0.984618E-04  0.114741E+04
 714.0 112.5 0.63  0.875  125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.604645E-01  0.588222E-03  0.114741E+04
 714.0 112.5 0.63  0.925  125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.623643E-01  0.115560E-02  0.114741E+04
 714.0 112.5 0.63  0.975  125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.669805E-01  0.189453E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  135.0  0.073110  0.012223 -0.189115E+00 -0.133708E+01  0.656395E-01  0.848942E-03  0.114741E+04
 714.0 112.5 0.63 -0.925  135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.752562E-01 -0.622470E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.804834E-01 -0.159299E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.832807E-01 -0.231759E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.845501E-01 -0.287974E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.848128E-01 -0.332207E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.843989E-01 -0.367077E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.835272E-01 -0.394369E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.823480E-01 -0.415376E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.809663E-01 -0.431078E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.794567E-01 -0.442237E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.778731E-01 -0.449459E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.762542E-01 -0.453235E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.746285E-01 -0.453970E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.730167E-01 -0.451997E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.714340E-01 -0.447595E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.698914E-01 -0.440999E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.683971E-01 -0.432405E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.669570E-01 -0.421982E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.655754E-01 -0.409869E-02  0.114741E+04
 714.0 112.5 0.63  0.025  135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.642558E-01 -0.396186E-02  0.114741E+04
 714.0 112.5 0.63  0.075  135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.630005E-01 -0.381030E-02  0.114741E+04
 714.0 112.5 0.63  0.125  135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.618116E-01 -0.364483E-02  0.114741E+04
 714.0 112.5 0.63  0.175  135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.606911E-01 -0.346608E-02  0.114741E+04
 714.0 112.5 0.63  0.225  135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.596407E-01 -0.327455E-02  0.114741E+04
 714.0 112.5 0.63  0.275  135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.586627E-01 -0.307056E-02  0.114741E+04
 714.0 112.5 0.63  0.325  135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.577598E-01 -0.285430E-02  0.114741E+04
 714.0 112.5 0.63  0.375  135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.569353E-01 -0.262578E-02  0.114741E+04
 714.0 112.5 0.63  0.425  135.0  0.097516  0.024305 -0.548369E+00 -0.123719E+01  0.561941E-01 -0.238482E-02  0.114741E+04
 714.0 112.5 0.63  0.475  135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.555424E-01 -0.213103E-02  0.114741E+04
 714.0 112.5 0.63  0.525  135.0  0.086556  0.015190 -0.489271E+00 -0.124768E+01  0.549891E-01 -0.186376E-02  0.114741E+04
 714.0 112.5 0.63  0.575  135.0  0.051155  0.007726 -0.457445E+00 -0.125397E+01  0.545467E-01 -0.158198E-02  0.114741E+04
 714.0 112.5 0.63  0.625  135.0  0.047822  0.006429 -0.423933E+00 -0.126117E+01  0.542333E-01 -0.128422E-02  0.114741E+04
 714.0 112.5 0.63  0.675  135.0  0.045983  0.006054 -0.388528E+00 -0.126950E+01  0.540755E-01 -0.968314E-03  0.114741E+04
 714.0 112.5 0.63  0.725  135.0  0.055263  0.006362 -0.350925E+00 -0.127930E+01  0.541142E-01 -0.631042E-03  0.114741E+04
 714.0 112.5 0.63  0.775  135.0  0.050703  0.005738 -0.310648E+00 -0.129106E+01  0.544162E-01 -0.267469E-03  0.114741E+04
 714.0 112.5 0.63  0.825  135.0  0.066396  0.007717 -0.266919E+00 -0.130558E+01  0.550974E-01  0.130482E-03  0.114741E+04
 714.0 112.5 0.63  0.875  135.0  0.049900  0.007292 -0.218323E+00 -0.132429E+01  0.563861E-01  0.577455E-03  0.114741E+04
 714.0 112.5 0.63  0.925  135.0  0.062841  0.010872 -0.161760E+00 -0.135027E+01  0.588288E-01  0.110544E-02  0.114741E+04
 714.0 112.5 0.63  0.975  135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.645104E-01  0.182299E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.653363E-01  0.835787E-03  0.114741E+04
 714.0 112.5 0.63 -0.925  145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.741162E-01 -0.514063E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.786831E-01 -0.139394E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.809646E-01 -0.205098E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.818271E-01 -0.256175E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.817658E-01 -0.296451E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.810919E-01 -0.328262E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.800104E-01 -0.353199E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.786614E-01 -0.372418E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.771420E-01 -0.386797E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.755209E-01 -0.397022E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.738471E-01 -0.403643E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.721559E-01 -0.407107E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.704727E-01 -0.407781E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.688159E-01 -0.405971E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.671988E-01 -0.401934E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.656308E-01 -0.395887E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.641191E-01 -0.388012E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.626684E-01 -0.378466E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.612825E-01 -0.367378E-02  0.114741E+04
 714.0 112.5 0.63  0.025  145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.599640E-01 -0.354861E-02  0.114741E+04
 714.0 112.5 0.63  0.075  145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.587150E-01 -0.341008E-02  0.114741E+04
 714.0 112.5 0.63  0.125  145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.575373E-01 -0.325894E-02  0.114741E+04
 714.0 112.5 0.63  0.175  145.0  0.062954  0.010207 -0.656194E+00 -0.134859E+01  0.564325E-01 -0.309583E-02  0.114741E+04
 714.0 112.5 0.63  0.225  145.0  0.058463  0.009117 -0.635300E+00 -0.134708E+01  0.554025E-01 -0.292120E-02  0.114741E+04
 714.0 112.5 0.63  0.275  145.0  0.049841  0.007938 -0.613081E+00 -0.134552E+01  0.544496E-01 -0.273540E-02  0.114741E+04
 714.0 112.5 0.63  0.325  145.0  0.046049  0.006511 -0.589563E+00 -0.134394E+01  0.535767E-01 -0.253861E-02  0.114741E+04
 714.0 112.5 0.63  0.375  145.0  0.052903  0.006703 -0.564758E+00 -0.134238E+01  0.527876E-01 -0.233086E-02  0.114741E+04
 714.0 112.5 0.63  0.425  145.0  0.048611  0.005667 -0.538658E+00 -0.134088E+01  0.520876E-01 -0.211201E-02  0.114741E+04
 714.0 112.5 0.63  0.475  145.0  0.047957  0.005172 -0.511233E+00 -0.133948E+01  0.514839E-01 -0.188171E-02  0.114741E+04
 714.0 112.5 0.63  0.525  145.0  0.052313  0.005223 -0.482427E+00 -0.133827E+01  0.509864E-01 -0.163934E-02  0.114741E+04
 714.0 112.5 0.63  0.575  145.0  0.046335  0.004656 -0.452147E+00 -0.133733E+01  0.506093E-01 -0.138397E-02  0.114741E+04
 714.0 112.5 0.63  0.625  145.0  0.045572  0.004455 -0.420256E+00 -0.133679E+01  0.503727E-01 -0.111417E-02  0.114741E+04
 714.0 112.5 0.63  0.675  145.0  0.048563  0.004418 -0.386546E+00 -0.133685E+01  0.503065E-01 -0.827845E-03  0.114741E+04
 714.0 112.5 0.63  0.725  145.0  0.055271  0.004854 -0.350704E+00 -0.133775E+01  0.504563E-01 -0.521847E-03  0.114741E+04
 714.0 112.5 0.63  0.775  145.0  0.052871  0.004850 -0.312239E+00 -0.133993E+01  0.508961E-01 -0.191250E-03  0.114741E+04
 714.0 112.5 0.63  0.825  145.0  0.045619  0.004556 -0.270340E+00 -0.134408E+01  0.517552E-01  0.172135E-03  0.114741E+04
 714.0 112.5 0.63  0.875  145.0  0.058649  0.006111 -0.223504E+00 -0.135152E+01  0.532874E-01  0.583461E-03  0.114741E+04
 714.0 112.5 0.63  0.925  145.0  0.063778  0.008417 -0.168383E+00 -0.136521E+01  0.561031E-01  0.107662E-02  0.114741E+04
 714.0 112.5 0.63  0.975  145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.625526E-01  0.177028E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.650993E-01  0.833405E-03  0.114741E+04
 714.0 112.5 0.63 -0.925  155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.732786E-01 -0.424224E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.773850E-01 -0.123852E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.793112E-01 -0.184766E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.798952E-01 -0.232245E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.796130E-01 -0.269772E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.787622E-01 -0.299471E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.775383E-01 -0.322788E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.760741E-01 -0.340780E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.744615E-01 -0.354253E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.727649E-01 -0.363841E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.710303E-01 -0.370052E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.692902E-01 -0.373302E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.675683E-01 -0.373934E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.658811E-01 -0.372236E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.642407E-01 -0.368449E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.626557E-01 -0.362776E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.611322E-01 -0.355393E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.596744E-01 -0.346445E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.582854E-01 -0.336060E-02  0.114741E+04
 714.0 112.5 0.63  0.025  155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.569674E-01 -0.324343E-02  0.114741E+04
 714.0 112.5 0.63  0.075  155.0  0.091651  0.023098 -0.681437E+00 -0.145553E+01  0.557223E-01 -0.311384E-02  0.114741E+04
 714.0 112.5 0.63  0.125  155.0  0.061726  0.009278 -0.663924E+00 -0.145147E+01  0.545516E-01 -0.297258E-02  0.114741E+04
 714.0 112.5 0.63  0.175  155.0  0.052692  0.007348 -0.645035E+00 -0.144708E+01  0.534569E-01 -0.282026E-02  0.114741E+04
 714.0 112.5 0.63  0.225  155.0  0.044502  0.006102 -0.624827E+00 -0.144237E+01  0.524399E-01 -0.265733E-02  0.114741E+04
 714.0 112.5 0.63  0.275  155.0  0.063241  0.006912 -0.603346E+00 -0.143735E+01  0.515029E-01 -0.248415E-02  0.114741E+04
 714.0 112.5 0.63  0.325  155.0  0.045565  0.005173 -0.580619E+00 -0.143205E+01  0.506490E-01 -0.230091E-02  0.114741E+04
 714.0 112.5 0.63  0.375  155.0  0.049896  0.005200 -0.556657E+00 -0.142648E+01  0.498823E-01 -0.210767E-02  0.114741E+04
 714.0 112.5 0.63  0.425  155.0  0.049445  0.005135 -0.531454E+00 -0.142068E+01  0.492084E-01 -0.190433E-02  0.114741E+04
 714.0 112.5 0.63  0.475  155.0  0.047961  0.004620 -0.504982E+00 -0.141468E+01  0.486349E-01 -0.169057E-02  0.114741E+04
 714.0 112.5 0.63  0.525  155.0  0.049196  0.004586 -0.477186E+00 -0.140853E+01  0.481727E-01 -0.146585E-02  0.114741E+04
 714.0 112.5 0.63  0.575  155.0  0.043197  0.003942 -0.447975E+00 -0.140229E+01  0.478368E-01 -0.122928E-02  0.114741E+04
 714.0 112.5 0.63  0.625  155.0  0.040272  0.003735 -0.417215E+00 -0.139606E+01  0.476487E-01 -0.979531E-03  0.114741E+04
 714.0 112.5 0.63  0.675  155.0  0.044889  0.003791 -0.384697E+00 -0.138998E+01  0.476405E-01 -0.714598E-03  0.114741E+04
 714.0 112.5 0.63  0.725  155.0  0.051254  0.004101 -0.350109E+00 -0.138425E+01  0.478608E-01 -0.431429E-03  0.114741E+04
 714.0 112.5 0.63  0.775  155.0  0.046176  0.003964 -0.312956E+00 -0.137922E+01  0.483889E-01 -0.125200E-03  0.114741E+04
 714.0 112.5 0.63  0.825  155.0  0.054889  0.004392 -0.272406E+00 -0.137549E+01  0.493626E-01  0.212237E-03  0.114741E+04
 714.0 112.5 0.63  0.875  155.0  0.048941  0.004395 -0.226912E+00 -0.137421E+01  0.510535E-01  0.596188E-03  0.114741E+04
 714.0 112.5 0.63  0.925  155.0  0.047992  0.005586 -0.172969E+00 -0.137821E+01  0.541174E-01  0.106154E-02  0.114741E+04
 714.0 112.5 0.63  0.975  155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.610963E-01  0.173353E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.649369E-01  0.835311E-03  0.114741E+04
 714.0 112.5 0.63 -0.925  165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.727284E-01 -0.360488E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.765431E-01 -0.113216E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.782459E-01 -0.171060E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.786554E-01 -0.216251E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.782350E-01 -0.252040E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.772737E-01 -0.280408E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.759609E-01 -0.302707E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.744249E-01 -0.319930E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.727541E-01 -0.332836E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.710105E-01 -0.342025E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.692379E-01 -0.347980E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.674675E-01 -0.351096E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.657214E-01 -0.351703E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.640154E-01 -0.350074E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.623606E-01 -0.346442E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.607651E-01 -0.341005E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.592342E-01 -0.333928E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.577720E-01 -0.325356E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.563810E-01 -0.315410E-02  0.114741E+04
 714.0 112.5 0.63  0.025  165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.550634E-01 -0.304195E-02  0.114741E+04
 714.0 112.5 0.63  0.075  165.0  0.060200  0.013330 -0.673493E+00 -0.152547E+01  0.538207E-01 -0.291798E-02  0.114741E+04
 714.0 112.5 0.63  0.125  165.0  0.052372  0.011159 -0.656337E+00 -0.151969E+01  0.526543E-01 -0.278293E-02  0.114741E+04
 714.0 112.5 0.63  0.175  165.0  0.043059  0.006372 -0.637836E+00 -0.151340E+01  0.515656E-01 -0.263739E-02  0.114741E+04
 714.0 112.5 0.63  0.225  165.0  0.032038  0.005316 -0.618050E+00 -0.150661E+01  0.505564E-01 -0.248185E-02  0.114741E+04
 714.0 112.5 0.63  0.275  165.0  0.045689  0.005678 -0.597023E+00 -0.149935E+01  0.496290E-01 -0.231664E-02  0.114741E+04
 714.0 112.5 0.63  0.325  165.0  0.038833  0.005087 -0.574783E+00 -0.149163E+01  0.487865E-01 -0.214199E-02  0.114741E+04
 714.0 112.5 0.63  0.375  165.0  0.044239  0.005103 -0.551343E+00 -0.148345E+01  0.480332E-01 -0.195796E-02  0.114741E+04
 714.0 112.5 0.63  0.425  165.0  0.047393  0.004904 -0.526698E+00 -0.147485E+01  0.473748E-01 -0.176449E-02  0.114741E+04
 714.0 112.5 0.63  0.475  165.0  0.048279  0.005239 -0.500819E+00 -0.146584E+01  0.468194E-01 -0.156130E-02  0.114741E+04
 714.0 112.5 0.63  0.525  165.0  0.050145  0.004601 -0.473654E+00 -0.145646E+01  0.463781E-01 -0.134788E-02  0.114741E+04
 714.0 112.5 0.63  0.575  165.0  0.041773  0.003909 -0.445116E+00 -0.144674E+01  0.460666E-01 -0.112340E-02  0.114741E+04
 714.0 112.5 0.63  0.625  165.0  0.044167  0.003639 -0.415070E+00 -0.143676E+01  0.459073E-01 -0.886602E-03  0.114741E+04
 714.0 112.5 0.63  0.675  165.0  0.043765  0.003511 -0.383311E+00 -0.142662E+01  0.459335E-01 -0.635560E-03  0.114741E+04
 714.0 112.5 0.63  0.725  165.0  0.044571  0.003594 -0.349527E+00 -0.141649E+01  0.461957E-01 -0.367314E-03  0.114741E+04
 714.0 112.5 0.63  0.775  165.0  0.056201  0.003989 -0.313223E+00 -0.140664E+01  0.467763E-01 -0.771382E-04  0.114741E+04
 714.0 112.5 0.63  0.825  165.0  0.050650  0.003894 -0.273561E+00 -0.139760E+01  0.478185E-01  0.243022E-03  0.114741E+04
 714.0 112.5 0.63  0.875  165.0  0.049634  0.004094 -0.228967E+00 -0.139041E+01  0.496053E-01  0.608476E-03  0.114741E+04
 714.0 112.5 0.63  0.925  165.0  0.062148  0.006004 -0.175848E+00 -0.138773E+01  0.528208E-01  0.105457E-02  0.114741E+04
 714.0 112.5 0.63  0.975  165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.601318E-01  0.171041E-02  0.114741E+04
 714.0 112.5 0.63 -0.975  175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.648544E-01  0.837299E-03  0.114741E+04
 714.0 112.5 0.63 -0.925  175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.724558E-01 -0.327508E-03  0.114741E+04
 714.0 112.5 0.63 -0.875  175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.761290E-01 -0.107819E-02  0.114741E+04
 714.0 112.5 0.63 -0.825  175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.777238E-01 -0.164163E-02  0.114741E+04
 714.0 112.5 0.63 -0.775  175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.780491E-01 -0.208241E-02  0.114741E+04
 714.0 112.5 0.63 -0.725  175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.775621E-01 -0.243187E-02  0.114741E+04
 714.0 112.5 0.63 -0.675  175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.765475E-01 -0.270911E-02  0.114741E+04
 714.0 112.5 0.63 -0.625  175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.751919E-01 -0.292719E-02  0.114741E+04
 714.0 112.5 0.63 -0.575  175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.736212E-01 -0.309570E-02  0.114741E+04
 714.0 112.5 0.63 -0.525  175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.719224E-01 -0.322203E-02  0.114741E+04
 714.0 112.5 0.63 -0.475  175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.701562E-01 -0.331200E-02  0.114741E+04
 714.0 112.5 0.63 -0.425  175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.683653E-01 -0.337031E-02  0.114741E+04
 714.0 112.5 0.63 -0.375  175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.665803E-01 -0.340084E-02  0.114741E+04
 714.0 112.5 0.63 -0.325  175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.648226E-01 -0.340678E-02  0.114741E+04
 714.0 112.5 0.63 -0.275  175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.631075E-01 -0.339083E-02  0.114741E+04
 714.0 112.5 0.63 -0.225  175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.614459E-01 -0.335526E-02  0.114741E+04
 714.0 112.5 0.63 -0.175  175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.598453E-01 -0.330201E-02  0.114741E+04
 714.0 112.5 0.63 -0.125  175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.583110E-01 -0.323272E-02  0.114741E+04
 714.0 112.5 0.63 -0.075  175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.568466E-01 -0.314881E-02  0.114741E+04
 714.0 112.5 0.63 -0.025  175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.554548E-01 -0.305147E-02  0.114741E+04
 714.0 112.5 0.63  0.025  175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.541373E-01 -0.294174E-02  0.114741E+04
 714.0 112.5 0.63  0.075  175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.528958E-01 -0.282049E-02  0.114741E+04
 714.0 112.5 0.63  0.125  175.0  0.035518  0.008939 -0.652623E+00 -0.155398E+01  0.517313E-01 -0.268844E-02  0.114741E+04
 714.0 112.5 0.63  0.175  175.0  0.051833  0.006833 -0.634307E+00 -0.154676E+01  0.506455E-01 -0.254619E-02  0.114741E+04
 714.0 112.5 0.63  0.225  175.0  0.048680  0.006552 -0.614722E+00 -0.153895E+01  0.496401E-01 -0.239421E-02  0.114741E+04
 714.0 112.5 0.63  0.275  175.0  0.047037  0.005972 -0.593911E+00 -0.153059E+01  0.487172E-01 -0.223287E-02  0.114741E+04
 714.0 112.5 0.63  0.325  175.0  0.053884  0.005926 -0.571904E+00 -0.152167E+01  0.478802E-01 -0.206238E-02  0.114741E+04
 714.0 112.5 0.63  0.375  175.0  0.046216  0.005526 -0.548714E+00 -0.151221E+01  0.471331E-01 -0.188284E-02  0.114741E+04
 714.0 112.5 0.63  0.425  175.0  0.046639  0.005170 -0.524335E+00 -0.150223E+01  0.464821E-01 -0.169417E-02  0.114741E+04
 714.0 112.5 0.63  0.475  175.0  0.045395  0.004709 -0.498741E+00 -0.149173E+01  0.459351E-01 -0.149612E-02  0.114741E+04
 714.0 112.5 0.63  0.525  175.0  0.055458  0.004855 -0.471880E+00 -0.148075E+01  0.455036E-01 -0.128822E-02  0.114741E+04
 714.0 112.5 0.63  0.575  175.0  0.040908  0.003762 -0.443666E+00 -0.146931E+01  0.452035E-01 -0.106966E-02  0.114741E+04
 714.0 112.5 0.63  0.625  175.0  0.043337  0.003758 -0.413966E+00 -0.145746E+01  0.450577E-01 -0.839224E-03  0.114741E+04
 714.0 112.5 0.63  0.675  175.0  0.040520  0.003514 -0.382576E+00 -0.144530E+01  0.450999E-01 -0.595020E-03  0.114741E+04
 714.0 112.5 0.63  0.725  175.0  0.048041  0.003756 -0.349185E+00 -0.143297E+01  0.453817E-01 -0.334146E-03  0.114741E+04
 714.0 112.5 0.63  0.775  175.0  0.050897  0.003739 -0.313297E+00 -0.142071E+01  0.459868E-01 -0.519381E-04  0.114741E+04
 714.0 112.5 0.63  0.825  175.0  0.055549  0.004065 -0.274075E+00 -0.140900E+01  0.470612E-01  0.259597E-03  0.114741E+04
 714.0 112.5 0.63  0.875  175.0  0.048309  0.004131 -0.229932E+00 -0.139883E+01  0.488931E-01  0.615740E-03  0.114741E+04
 714.0 112.5 0.63  0.925  175.0  0.057947  0.005323 -0.177235E+00 -0.139274E+01  0.521805E-01  0.105201E-02  0.114741E+04
 714.0 112.5 0.63  0.975  175.0  0.112060  0.028040 -0.102818E+00 -0.140113E+01  0.596514E-01  0.169927E-02  0.114741E+04


==> supplemental-material-cross-section-data/Q2-0.45-GeV2/q2-0.45-cross-sections-binqpr-137.5.txt <==
 714.0 137.5 0.63 -0.975 -175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.477606E-01  0.966552E-03  0.132454E+04
 714.0 137.5 0.63 -0.925 -175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.542432E-01 -0.378065E-03  0.132454E+04
 714.0 137.5 0.63 -0.875 -175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.573605E-01 -0.124463E-02  0.132454E+04
 714.0 137.5 0.63 -0.825 -175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.587816E-01 -0.189505E-02  0.132454E+04
 714.0 137.5 0.63 -0.775 -175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.591864E-01 -0.240387E-02  0.132454E+04
 714.0 137.5 0.63 -0.725 -175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.589481E-01 -0.280728E-02  0.132454E+04
 714.0 137.5 0.63 -0.675 -175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.582952E-01 -0.312732E-02  0.132454E+04
 714.0 137.5 0.63 -0.625 -175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.573759E-01 -0.337906E-02  0.132454E+04
 714.0 137.5 0.63 -0.575 -175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.562896E-01 -0.357359E-02  0.132454E+04
 714.0 137.5 0.63 -0.525 -175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.551044E-01 -0.371942E-02  0.132454E+04
 714.0 137.5 0.63 -0.475 -175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.538679E-01 -0.382327E-02  0.132454E+04
 714.0 137.5 0.63 -0.425 -175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.526136E-01 -0.389059E-02  0.132454E+04
 714.0 137.5 0.63 -0.375 -175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.513651E-01 -0.392582E-02  0.132454E+04
 714.0 137.5 0.63 -0.325 -175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.501395E-01 -0.393268E-02  0.132454E+04
 714.0 137.5 0.63 -0.275 -175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.489487E-01 -0.391427E-02  0.132454E+04
 714.0 137.5 0.63 -0.225 -175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.478015E-01 -0.387321E-02  0.132454E+04
 714.0 137.5 0.63 -0.175 -175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.467040E-01 -0.381174E-02  0.132454E+04
 714.0 137.5 0.63 -0.125 -175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.456607E-01 -0.373176E-02  0.132454E+04
 714.0 137.5 0.63 -0.075 -175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.446750E-01 -0.363489E-02  0.132454E+04
 714.0 137.5 0.63 -0.025 -175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.437494E-01 -0.352253E-02  0.132454E+04
 714.0 137.5 0.63  0.025 -175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.428860E-01 -0.339586E-02  0.132454E+04
 714.0 137.5 0.63  0.075 -175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.420866E-01 -0.325589E-02  0.132454E+04
 714.0 137.5 0.63  0.125 -175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.413533E-01 -0.310345E-02  0.132454E+04
 714.0 137.5 0.63  0.175 -175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.406880E-01 -0.293924E-02  0.132454E+04
 714.0 137.5 0.63  0.225 -175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.400935E-01 -0.276381E-02  0.132454E+04
 714.0 137.5 0.63  0.275 -175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.395730E-01 -0.257756E-02  0.132454E+04
 714.0 137.5 0.63  0.325 -175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.391307E-01 -0.238075E-02  0.132454E+04
 714.0 137.5 0.63  0.375 -175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.387722E-01 -0.217349E-02  0.132454E+04
 714.0 137.5 0.63  0.425 -175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.385049E-01 -0.195569E-02  0.132454E+04
 714.0 137.5 0.63  0.475 -175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.383386E-01 -0.172708E-02  0.132454E+04
 714.0 137.5 0.63  0.525 -175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.382870E-01 -0.148708E-02  0.132454E+04
 714.0 137.5 0.63  0.575 -175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.383686E-01 -0.123479E-02  0.132454E+04
 714.0 137.5 0.63  0.625 -175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.386100E-01 -0.968775E-03  0.132454E+04
 714.0 137.5 0.63  0.675 -175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.390498E-01 -0.686873E-03  0.132454E+04
 714.0 137.5 0.63  0.725 -175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.397469E-01 -0.385728E-03  0.132454E+04
 714.0 137.5 0.63  0.775 -175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.407962E-01 -0.599558E-04  0.132454E+04
 714.0 137.5 0.63  0.825 -175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.423633E-01  0.299671E-03  0.132454E+04
 714.0 137.5 0.63  0.875 -175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.447739E-01  0.710792E-03  0.132454E+04
 714.0 137.5 0.63  0.925 -175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.488155E-01  0.121440E-02  0.132454E+04
 714.0 137.5 0.63  0.975 -175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.575553E-01  0.196158E-02  0.132454E+04
 714.0 137.5 0.63 -0.975 -165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.477682E-01  0.964258E-03  0.132454E+04
 714.0 137.5 0.63 -0.925 -165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.543814E-01 -0.416136E-03  0.132454E+04
 714.0 137.5 0.63 -0.875 -165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.576070E-01 -0.130693E-02  0.132454E+04
 714.0 137.5 0.63 -0.825 -165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.591156E-01 -0.197467E-02  0.132454E+04
 714.0 137.5 0.63 -0.775 -165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.595918E-01 -0.249633E-02  0.132454E+04
 714.0 137.5 0.63 -0.725 -165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.594122E-01 -0.290947E-02  0.132454E+04
 714.0 137.5 0.63 -0.675 -165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.588080E-01 -0.323694E-02  0.132454E+04
 714.0 137.5 0.63 -0.625 -165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.579293E-01 -0.349436E-02  0.132454E+04
 714.0 137.5 0.63 -0.575 -165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.568771E-01 -0.369317E-02  0.132454E+04
 714.0 137.5 0.63 -0.525 -165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.557208E-01 -0.384216E-02  0.132454E+04
 714.0 137.5 0.63 -0.475 -165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.545087E-01 -0.394823E-02  0.132454E+04
 714.0 137.5 0.63 -0.425 -165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.532751E-01 -0.401697E-02  0.132454E+04
 714.0 137.5 0.63 -0.375 -165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.520444E-01 -0.405295E-02  0.132454E+04
 714.0 137.5 0.63 -0.325 -165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.508340E-01 -0.405995E-02  0.132454E+04
 714.0 137.5 0.63 -0.275 -165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.496563E-01 -0.404115E-02  0.132454E+04
 714.0 137.5 0.63 -0.225 -165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.485204E-01 -0.399923E-02  0.132454E+04
 714.0 137.5 0.63 -0.175 -165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.474326E-01 -0.393645E-02  0.132454E+04
 714.0 137.5 0.63 -0.125 -165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.463978E-01 -0.385476E-02  0.132454E+04
 714.0 137.5 0.63 -0.075 -165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.454195E-01 -0.375581E-02  0.132454E+04
 714.0 137.5 0.63 -0.025 -165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.445003E-01 -0.364100E-02  0.132454E+04
 714.0 137.5 0.63  0.025 -165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.436424E-01 -0.351153E-02  0.132454E+04
 714.0 137.5 0.63  0.075 -165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.428480E-01 -0.336843E-02  0.132454E+04
 714.0 137.5 0.63  0.125 -165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.421189E-01 -0.321253E-02  0.132454E+04
 714.0 137.5 0.63  0.175 -165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.414573E-01 -0.304453E-02  0.132454E+04
 714.0 137.5 0.63  0.225 -165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.408660E-01 -0.286497E-02  0.132454E+04
 714.0 137.5 0.63  0.275 -165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.403483E-01 -0.267426E-02  0.132454E+04
 714.0 137.5 0.63  0.325 -165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.399083E-01 -0.247264E-02  0.132454E+04
 714.0 137.5 0.63  0.375 -165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.395516E-01 -0.226021E-02  0.132454E+04
 714.0 137.5 0.63  0.425 -165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.392856E-01 -0.203687E-02  0.132454E+04
 714.0 137.5 0.63  0.475 -165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.391201E-01 -0.180231E-02  0.132454E+04
 714.0 137.5 0.63  0.525 -165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.390684E-01 -0.155595E-02  0.132454E+04
 714.0 137.5 0.63  0.575 -165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.391490E-01 -0.129682E-02  0.132454E+04
 714.0 137.5 0.63  0.625 -165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.393881E-01 -0.102347E-02  0.132454E+04
 714.0 137.5 0.63  0.675 -165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.398239E-01 -0.733671E-03  0.132454E+04
 714.0 137.5 0.63  0.725 -165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.405144E-01 -0.424016E-03  0.132454E+04
 714.0 137.5 0.63  0.775 -165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.415533E-01 -0.890461E-04  0.132454E+04
 714.0 137.5 0.63  0.825 -165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.431036E-01  0.280537E-03  0.132454E+04
 714.0 137.5 0.63  0.875 -165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.454857E-01  0.702407E-03  0.132454E+04
 714.0 137.5 0.63  0.925 -165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.494729E-01  0.121737E-02  0.132454E+04
 714.0 137.5 0.63  0.975 -165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.580676E-01  0.197444E-02  0.132454E+04
 714.0 137.5 0.63 -0.975 -155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.477807E-01  0.962057E-03  0.132454E+04
 714.0 137.5 0.63 -0.925 -155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.546583E-01 -0.489711E-03  0.132454E+04
 714.0 137.5 0.63 -0.875 -155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.581054E-01 -0.142971E-02  0.132454E+04
 714.0 137.5 0.63 -0.825 -155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.597937E-01 -0.213288E-02  0.132454E+04
 714.0 137.5 0.63 -0.775 -155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.604165E-01 -0.268096E-02  0.132454E+04
 714.0 137.5 0.63 -0.725 -155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.603576E-01 -0.311417E-02  0.132454E+04
 714.0 137.5 0.63 -0.675 -155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.598535E-01 -0.345700E-02  0.132454E+04
 714.0 137.5 0.63 -0.625 -155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.590586E-01 -0.372617E-02  0.132454E+04
 714.0 137.5 0.63 -0.575 -155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.580767E-01 -0.393386E-02  0.132454E+04
 714.0 137.5 0.63 -0.525 -155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.569798E-01 -0.408939E-02  0.132454E+04
 714.0 137.5 0.63 -0.475 -155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.558182E-01 -0.420007E-02  0.132454E+04
 714.0 137.5 0.63 -0.425 -155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.546277E-01 -0.427177E-02  0.132454E+04
 714.0 137.5 0.63 -0.375 -155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.534338E-01 -0.430928E-02  0.132454E+04
 714.0 137.5 0.63 -0.325 -155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.522550E-01 -0.431658E-02  0.132454E+04
 714.0 137.5 0.63 -0.275 -155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.511046E-01 -0.429698E-02  0.132454E+04
 714.0 137.5 0.63 -0.225 -155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.499921E-01 -0.425326E-02  0.132454E+04
 714.0 137.5 0.63 -0.175 -155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.489248E-01 -0.418778E-02  0.132454E+04
 714.0 137.5 0.63 -0.125 -155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.479077E-01 -0.410255E-02  0.132454E+04
 714.0 137.5 0.63 -0.075 -155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.469449E-01 -0.399926E-02  0.132454E+04
 714.0 137.5 0.63 -0.025 -155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.460392E-01 -0.387937E-02  0.132454E+04
 714.0 137.5 0.63  0.025 -155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.451932E-01 -0.374412E-02  0.132454E+04
 714.0 137.5 0.63  0.075 -155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.444091E-01 -0.359453E-02  0.132454E+04
 714.0 137.5 0.63  0.125 -155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.436891E-01 -0.343146E-02  0.132454E+04
 714.0 137.5 0.63  0.175 -155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.430355E-01 -0.325562E-02  0.132454E+04
 714.0 137.5 0.63  0.225 -155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.424511E-01 -0.306754E-02  0.132454E+04
 714.0 137.5 0.63  0.275 -155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.419392E-01 -0.286763E-02  0.132454E+04
 714.0 137.5 0.63  0.325 -155.0 -1.000000  0.000000 -0.580619E+00 -0.143205E+01  0.415041E-01 -0.265610E-02  0.132454E+04
 714.0 137.5 0.63  0.375 -155.0 -1.000000  0.000000 -0.556657E+00 -0.142648E+01  0.411513E-01 -0.243304E-02  0.132454E+04
 714.0 137.5 0.63  0.425 -155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.408879E-01 -0.219830E-02  0.132454E+04
 714.0 137.5 0.63  0.475 -155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.407237E-01 -0.195155E-02  0.132454E+04
 714.0 137.5 0.63  0.525 -155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.406716E-01 -0.169213E-02  0.132454E+04
 714.0 137.5 0.63  0.575 -155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.407498E-01 -0.141905E-02  0.132454E+04
 714.0 137.5 0.63  0.625 -155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.409836E-01 -0.113074E-02  0.132454E+04
 714.0 137.5 0.63  0.675 -155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.414101E-01 -0.824910E-03  0.132454E+04
 714.0 137.5 0.63  0.725 -155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.420859E-01 -0.498029E-03  0.132454E+04
 714.0 137.5 0.63  0.775 -155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.431015E-01 -0.144527E-03  0.132454E+04
 714.0 137.5 0.63  0.825 -155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.446148E-01  0.245000E-03  0.132454E+04
 714.0 137.5 0.63  0.875 -155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.469351E-01  0.688221E-03  0.132454E+04
 714.0 137.5 0.63  0.925 -155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.508063E-01  0.122541E-02  0.132454E+04
 714.0 137.5 0.63  0.975 -155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.590976E-01  0.200114E-02  0.132454E+04
 714.0 137.5 0.63 -0.975 -145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.477925E-01  0.964807E-03  0.132454E+04
 714.0 137.5 0.63 -0.925 -145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.550748E-01 -0.593418E-03  0.132454E+04
 714.0 137.5 0.63 -0.875 -145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.588672E-01 -0.160912E-02  0.132454E+04
 714.0 137.5 0.63 -0.825 -145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.608374E-01 -0.236759E-02  0.132454E+04
 714.0 137.5 0.63 -0.775 -145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.616910E-01 -0.295721E-02  0.132454E+04
 714.0 137.5 0.63 -0.725 -145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.618224E-01 -0.342214E-02  0.132454E+04
 714.0 137.5 0.63 -0.675 -145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.614767E-01 -0.378936E-02  0.132454E+04
 714.0 137.5 0.63 -0.625 -145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.608141E-01 -0.407722E-02  0.132454E+04
 714.0 137.5 0.63 -0.575 -145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.599438E-01 -0.429908E-02  0.132454E+04
 714.0 137.5 0.63 -0.525 -145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.589412E-01 -0.446506E-02  0.132454E+04
 714.0 137.5 0.63 -0.475 -145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.578599E-01 -0.458310E-02  0.132454E+04
 714.0 137.5 0.63 -0.425 -145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.567379E-01 -0.465953E-02  0.132454E+04
 714.0 137.5 0.63 -0.375 -145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.556028E-01 -0.469952E-02  0.132454E+04
 714.0 137.5 0.63 -0.325 -145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.544747E-01 -0.470730E-02  0.132454E+04
 714.0 137.5 0.63 -0.275 -145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.533680E-01 -0.468641E-02  0.132454E+04
 714.0 137.5 0.63 -0.225 -145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.522935E-01 -0.463981E-02  0.132454E+04
 714.0 137.5 0.63 -0.175 -145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.512592E-01 -0.457000E-02  0.132454E+04
 714.0 137.5 0.63 -0.125 -145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.502710E-01 -0.447910E-02  0.132454E+04
 714.0 137.5 0.63 -0.075 -145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.493334E-01 -0.436889E-02  0.132454E+04
 714.0 137.5 0.63 -0.025 -145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.484499E-01 -0.424090E-02  0.132454E+04
 714.0 137.5 0.63  0.025 -145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.476233E-01 -0.409641E-02  0.132454E+04
 714.0 137.5 0.63  0.075 -145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.468564E-01 -0.393649E-02  0.132454E+04
 714.0 137.5 0.63  0.125 -145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.461514E-01 -0.376202E-02  0.132454E+04
 714.0 137.5 0.63  0.175 -145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.455109E-01 -0.357373E-02  0.132454E+04
 714.0 137.5 0.63  0.225 -145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.449378E-01 -0.337215E-02  0.132454E+04
 714.0 137.5 0.63  0.275 -145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.444354E-01 -0.315766E-02  0.132454E+04
 714.0 137.5 0.63  0.325 -145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.440081E-01 -0.293049E-02  0.132454E+04
 714.0 137.5 0.63  0.375 -145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.436612E-01 -0.269068E-02  0.132454E+04
 714.0 137.5 0.63  0.425 -145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.434016E-01 -0.243804E-02  0.132454E+04
 714.0 137.5 0.63  0.475 -145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.432387E-01 -0.217219E-02  0.132454E+04
 714.0 137.5 0.63  0.525 -145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.431851E-01 -0.189241E-02  0.132454E+04
 714.0 137.5 0.63  0.575 -145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.432578E-01 -0.159761E-02  0.132454E+04
 714.0 137.5 0.63  0.625 -145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.434811E-01 -0.128616E-02  0.132454E+04
 714.0 137.5 0.63  0.675 -145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.438904E-01 -0.955639E-03  0.132454E+04
 714.0 137.5 0.63  0.725 -145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.445391E-01 -0.602404E-03  0.132454E+04
 714.0 137.5 0.63  0.775 -145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.455133E-01 -0.220774E-03  0.132454E+04
 714.0 137.5 0.63  0.825 -145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.469620E-01  0.198707E-03  0.132454E+04
 714.0 137.5 0.63  0.875 -145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.491765E-01  0.673530E-03  0.132454E+04
 714.0 137.5 0.63  0.925 -145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.528535E-01  0.124282E-02  0.132454E+04
 714.0 137.5 0.63  0.975 -145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.606559E-01  0.204356E-02  0.132454E+04
 714.0 137.5 0.63 -0.975 -135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.477952E-01  0.979993E-03  0.132454E+04
 714.0 137.5 0.63 -0.925 -135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.556322E-01 -0.718560E-03  0.132454E+04
 714.0 137.5 0.63 -0.875 -135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.599117E-01 -0.183890E-02  0.132454E+04
 714.0 137.5 0.63 -0.825 -135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.622840E-01 -0.267535E-02  0.132454E+04
 714.0 137.5 0.63 -0.775 -135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.634687E-01 -0.332429E-02  0.132454E+04
 714.0 137.5 0.63 -0.725 -135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.638744E-01 -0.383489E-02  0.132454E+04
 714.0 137.5 0.63 -0.675 -135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.637572E-01 -0.423742E-02  0.132454E+04
 714.0 137.5 0.63 -0.625 -135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.632863E-01 -0.455247E-02  0.132454E+04
 714.0 137.5 0.63 -0.575 -135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.625777E-01 -0.479498E-02  0.132454E+04
 714.0 137.5 0.63 -0.525 -135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.617124E-01 -0.497624E-02  0.132454E+04
 714.0 137.5 0.63 -0.475 -135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.607481E-01 -0.510505E-02  0.132454E+04
 714.0 137.5 0.63 -0.425 -135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.597264E-01 -0.518841E-02  0.132454E+04
 714.0 137.5 0.63 -0.375 -135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.586776E-01 -0.523201E-02  0.132454E+04
 714.0 137.5 0.63 -0.325 -135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.576239E-01 -0.524050E-02  0.132454E+04
 714.0 137.5 0.63 -0.275 -135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.565818E-01 -0.521772E-02  0.132454E+04
 714.0 137.5 0.63 -0.225 -135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.555636E-01 -0.516690E-02  0.132454E+04
 714.0 137.5 0.63 -0.175 -135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.545785E-01 -0.509075E-02  0.132454E+04
 714.0 137.5 0.63 -0.125 -135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.536332E-01 -0.499155E-02  0.132454E+04
 714.0 137.5 0.63 -0.075 -135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.527334E-01 -0.487123E-02  0.132454E+04
 714.0 137.5 0.63 -0.025 -135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.518830E-01 -0.473141E-02  0.132454E+04
 714.0 137.5 0.63  0.025 -135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.510857E-01 -0.457345E-02  0.132454E+04
 714.0 137.5 0.63  0.075 -135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.503443E-01 -0.439850E-02  0.132454E+04
 714.0 137.5 0.63  0.125 -135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.496618E-01 -0.420748E-02  0.132454E+04
 714.0 137.5 0.63  0.175 -135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.490407E-01 -0.400114E-02  0.132454E+04
 714.0 137.5 0.63  0.225 -135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.484841E-01 -0.378004E-02  0.132454E+04
 714.0 137.5 0.63  0.275 -135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.479954E-01 -0.354456E-02  0.132454E+04
 714.0 137.5 0.63  0.325 -135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.475788E-01 -0.329492E-02  0.132454E+04
 714.0 137.5 0.63  0.375 -135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.472394E-01 -0.303112E-02  0.132454E+04
 714.0 137.5 0.63  0.425 -135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.469839E-01 -0.275296E-02  0.132454E+04
 714.0 137.5 0.63  0.475 -135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.468208E-01 -0.246000E-02  0.132454E+04
 714.0 137.5 0.63  0.525 -135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.467617E-01 -0.215147E-02  0.132454E+04
 714.0 137.5 0.63  0.575 -135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.468227E-01 -0.182619E-02  0.132454E+04
 714.0 137.5 0.63  0.625 -135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.470258E-01 -0.148247E-02  0.132454E+04
 714.0 137.5 0.63  0.675 -135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.474037E-01 -0.111779E-02  0.132454E+04
 714.0 137.5 0.63  0.725 -135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.480053E-01 -0.728456E-03  0.132454E+04
 714.0 137.5 0.63  0.775 -135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.489093E-01 -0.308758E-03  0.132454E+04
 714.0 137.5 0.63  0.825 -135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.502516E-01  0.150624E-03  0.132454E+04
 714.0 137.5 0.63  0.875 -135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.522969E-01  0.666596E-03  0.132454E+04
 714.0 137.5 0.63  0.925 -135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.556739E-01  0.127608E-02  0.132454E+04
 714.0 137.5 0.63  0.975 -135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.627571E-01  0.210440E-02  0.132454E+04
 714.0 137.5 0.63 -0.975 -125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.477769E-01  0.101794E-02  0.132454E+04
 714.0 137.5 0.63 -0.925 -125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.563318E-01 -0.852213E-03  0.132454E+04
 714.0 137.5 0.63 -0.875 -125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.612683E-01 -0.210945E-02  0.132454E+04
 714.0 137.5 0.63 -0.825 -125.0 -1.000000  0.000000 -0.552450E+00 -0.111545E+01  0.641923E-01 -0.305095E-02  0.132454E+04
 714.0 137.5 0.63 -0.775 -125.0 -1.000000  0.000000 -0.620841E+00 -0.108720E+01  0.658358E-01 -0.378117E-02  0.132454E+04
 714.0 137.5 0.63 -0.725 -125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.666239E-01 -0.435507E-02  0.132454E+04
 714.0 137.5 0.63 -0.675 -125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.668269E-01 -0.480691E-02  0.132454E+04
 714.0 137.5 0.63 -0.625 -125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.666258E-01 -0.516015E-02  0.132454E+04
 714.0 137.5 0.63 -0.575 -125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.661455E-01 -0.543179E-02  0.132454E+04
 714.0 137.5 0.63 -0.525 -125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.654745E-01 -0.563466E-02  0.132454E+04
 714.0 137.5 0.63 -0.475 -125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.646764E-01 -0.577875E-02  0.132454E+04
 714.0 137.5 0.63 -0.425 -125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.637975E-01 -0.587196E-02  0.132454E+04
 714.0 137.5 0.63 -0.375 -125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.628720E-01 -0.592070E-02  0.132454E+04
 714.0 137.5 0.63 -0.325 -125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.619251E-01 -0.593018E-02  0.132454E+04
 714.0 137.5 0.63 -0.275 -125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.609759E-01 -0.590472E-02  0.132454E+04
 714.0 137.5 0.63 -0.225 -125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.600387E-01 -0.584791E-02  0.132454E+04
 714.0 137.5 0.63 -0.175 -125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.591244E-01 -0.576276E-02  0.132454E+04
 714.0 137.5 0.63 -0.125 -125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.582413E-01 -0.565180E-02  0.132454E+04
 714.0 137.5 0.63 -0.075 -125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.573959E-01 -0.551715E-02  0.132454E+04
 714.0 137.5 0.63 -0.025 -125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.565935E-01 -0.536060E-02  0.132454E+04
 714.0 137.5 0.63  0.025 -125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.558380E-01 -0.518366E-02  0.132454E+04
 714.0 137.5 0.63  0.075 -125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.551332E-01 -0.498756E-02  0.132454E+04
 714.0 137.5 0.63  0.125 -125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.544822E-01 -0.477333E-02  0.132454E+04
 714.0 137.5 0.63  0.175 -125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.538879E-01 -0.454175E-02  0.132454E+04
 714.0 137.5 0.63  0.225 -125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.533535E-01 -0.429345E-02  0.132454E+04
 714.0 137.5 0.63  0.275 -125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.528824E-01 -0.402884E-02  0.132454E+04
 714.0 137.5 0.63  0.325 -125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.524784E-01 -0.374814E-02  0.132454E+04
 714.0 137.5 0.63  0.375 -125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.521462E-01 -0.345137E-02  0.132454E+04
 714.0 137.5 0.63  0.425 -125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.518917E-01 -0.313832E-02  0.132454E+04
 714.0 137.5 0.63  0.475 -125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.517226E-01 -0.280853E-02  0.132454E+04
 714.0 137.5 0.63  0.525 -125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.516489E-01 -0.246120E-02  0.132454E+04
 714.0 137.5 0.63  0.575 -125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.516844E-01 -0.209516E-02  0.132454E+04
 714.0 137.5 0.63  0.625 -125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.518485E-01 -0.170867E-02  0.132454E+04
 714.0 137.5 0.63  0.675 -125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.521690E-01 -0.129926E-02  0.132454E+04
 714.0 137.5 0.63  0.725 -125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.526884E-01 -0.863275E-03  0.132454E+04
 714.0 137.5 0.63  0.775 -125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.534743E-01 -0.395238E-03  0.132454E+04
 714.0 137.5 0.63  0.825 -125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.546438E-01  0.113661E-03  0.132454E+04
 714.0 137.5 0.63  0.875 -125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.564239E-01  0.679026E-03  0.132454E+04
 714.0 137.5 0.63  0.925 -125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.593499E-01  0.133399E-02  0.132454E+04
 714.0 137.5 0.63  0.975 -125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.654180E-01  0.218698E-02  0.132454E+04
 714.0 137.5 0.63 -0.975 -115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.477220E-01  0.109200E-02  0.132454E+04
 714.0 137.5 0.63 -0.925 -115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.571743E-01 -0.975788E-03  0.132454E+04
 714.0 137.5 0.63 -0.875 -115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.629792E-01 -0.240645E-02  0.132454E+04
 714.0 137.5 0.63 -0.825 -115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.666510E-01 -0.348645E-02  0.132454E+04
 714.0 137.5 0.63 -0.775 -115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.689261E-01 -0.432631E-02  0.132454E+04
 714.0 137.5 0.63 -0.725 -115.0 -1.000000  0.000000 -0.699841E+00 -0.883636E+00  0.702459E-01 -0.498690E-02  0.132454E+04
 714.0 137.5 0.63 -0.675 -115.0 -1.000000  0.000000 -0.746364E+00 -0.853386E+00  0.708976E-01 -0.550701E-02  0.132454E+04
 714.0 137.5 0.63 -0.625 -115.0 -1.000000  0.000000 -0.782814E+00 -0.830161E+00  0.710765E-01 -0.591350E-02  0.132454E+04
 714.0 137.5 0.63 -0.575 -115.0 -1.000000  0.000000 -0.810885E+00 -0.812544E+00  0.709195E-01 -0.622598E-02  0.132454E+04
 714.0 137.5 0.63 -0.525 -115.0 -1.000000  0.000000 -0.831871E+00 -0.799519E+00  0.705249E-01 -0.645927E-02  0.132454E+04
 714.0 137.5 0.63 -0.475 -115.0 -1.000000  0.000000 -0.846786E+00 -0.790337E+00  0.699641E-01 -0.662492E-02  0.132454E+04
 714.0 137.5 0.63 -0.425 -115.0 -1.000000  0.000000 -0.856439E+00 -0.784425E+00  0.692896E-01 -0.673206E-02  0.132454E+04
 714.0 137.5 0.63 -0.375 -115.0 -1.000000  0.000000 -0.861487E+00 -0.781344E+00  0.685410E-01 -0.678808E-02  0.132454E+04
 714.0 137.5 0.63 -0.325 -115.0 -1.000000  0.000000 -0.862469E+00 -0.780745E+00  0.677477E-01 -0.679897E-02  0.132454E+04
 714.0 137.5 0.63 -0.275 -115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.669322E-01 -0.676971E-02  0.132454E+04
 714.0 137.5 0.63 -0.225 -115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.661117E-01 -0.670442E-02  0.132454E+04
 714.0 137.5 0.63 -0.175 -115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.652994E-01 -0.660655E-02  0.132454E+04
 714.0 137.5 0.63 -0.125 -115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.645056E-01 -0.647898E-02  0.132454E+04
 714.0 137.5 0.63 -0.075 -115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.637382E-01 -0.632415E-02  0.132454E+04
 714.0 137.5 0.63 -0.025 -115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.630036E-01 -0.614410E-02  0.132454E+04
 714.0 137.5 0.63  0.025 -115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.623070E-01 -0.594055E-02  0.132454E+04
 714.0 137.5 0.63  0.075 -115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.616526E-01 -0.571491E-02  0.132454E+04
 714.0 137.5 0.63  0.125 -115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.610441E-01 -0.546835E-02  0.132454E+04
 714.0 137.5 0.63  0.175 -115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.604846E-01 -0.520180E-02  0.132454E+04
 714.0 137.5 0.63  0.225 -115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.599774E-01 -0.491597E-02  0.132454E+04
 714.0 137.5 0.63  0.275 -115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.595254E-01 -0.461137E-02  0.132454E+04
 714.0 137.5 0.63  0.325 -115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.591322E-01 -0.428830E-02  0.132454E+04
 714.0 137.5 0.63  0.375 -115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.588015E-01 -0.394685E-02  0.132454E+04
 714.0 137.5 0.63  0.425 -115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.585381E-01 -0.358686E-02  0.132454E+04
 714.0 137.5 0.63  0.475 -115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.583478E-01 -0.320794E-02  0.132454E+04
 714.0 137.5 0.63  0.525 -115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.582383E-01 -0.280939E-02  0.132454E+04
 714.0 137.5 0.63  0.575 -115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.582201E-01 -0.239010E-02  0.132454E+04
 714.0 137.5 0.63  0.625 -115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.583078E-01 -0.194850E-02  0.132454E+04
 714.0 137.5 0.63  0.675 -115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.585227E-01 -0.148232E-02  0.132454E+04
 714.0 137.5 0.63  0.725 -115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.588971E-01 -0.988284E-03  0.132454E+04
 714.0 137.5 0.63  0.775 -115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.594831E-01 -0.461530E-03  0.132454E+04
 714.0 137.5 0.63  0.825 -115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.603709E-01  0.105583E-03  0.132454E+04
 714.0 137.5 0.63  0.875 -115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.617357E-01  0.726244E-03  0.132454E+04
 714.0 137.5 0.63  0.925 -115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.639899E-01  0.142760E-02  0.132454E+04
 714.0 137.5 0.63  0.975 -115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.686545E-01  0.229494E-02  0.132454E+04
 714.0 137.5 0.63 -0.975 -105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.476113E-01  0.121870E-02  0.132454E+04
 714.0 137.5 0.63 -0.925 -105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.581576E-01 -0.106282E-02  0.132454E+04
 714.0 137.5 0.63 -0.875 -105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.651022E-01 -0.270825E-02  0.132454E+04
 714.0 137.5 0.63 -0.825 -105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.697908E-01 -0.396924E-02  0.132454E+04
 714.0 137.5 0.63 -0.775 -105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.729434E-01 -0.495688E-02  0.132454E+04
 714.0 137.5 0.63 -0.725 -105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.750132E-01 -0.573662E-02  0.132454E+04
 714.0 137.5 0.63 -0.675 -105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.763048E-01 -0.635182E-02  0.132454E+04
 714.0 137.5 0.63 -0.625 -105.0 -1.000000  0.000000 -0.824319E+00 -0.588150E+00  0.770304E-01 -0.683320E-02  0.132454E+04
 714.0 137.5 0.63 -0.575 -105.0 -1.000000  0.000000 -0.855841E+00 -0.559205E+00  0.773417E-01 -0.720351E-02  0.132454E+04
 714.0 137.5 0.63 -0.525 -105.0 -1.000000  0.000000 -0.879417E+00 -0.537731E+00  0.773494E-01 -0.748010E-02  0.132454E+04
 714.0 137.5 0.63 -0.475 -105.0 -1.000000  0.000000 -0.896176E+00 -0.522555E+00  0.771353E-01 -0.767653E-02  0.132454E+04
 714.0 137.5 0.63 -0.425 -105.0 -1.000000  0.000000 -0.907025E+00 -0.512771E+00  0.767607E-01 -0.780360E-02  0.132454E+04
 714.0 137.5 0.63 -0.375 -105.0 -1.000000  0.000000 -0.912699E+00 -0.507665E+00  0.762720E-01 -0.787004E-02  0.132454E+04
 714.0 137.5 0.63 -0.325 -105.0 -1.000000  0.000000 -0.913803E+00 -0.506673E+00  0.757046E-01 -0.788296E-02  0.132454E+04
 714.0 137.5 0.63 -0.275 -105.0 -1.000000  0.000000 -0.910839E+00 -0.509338E+00  0.750858E-01 -0.784826E-02  0.132454E+04
 714.0 137.5 0.63 -0.225 -105.0 -1.000000  0.000000 -0.904226E+00 -0.515293E+00  0.744365E-01 -0.777082E-02  0.132454E+04
 714.0 137.5 0.63 -0.175 -105.0 -1.000000  0.000000 -0.894317E+00 -0.524236E+00  0.737734E-01 -0.765474E-02  0.132454E+04
 714.0 137.5 0.63 -0.125 -105.0 -1.000000  0.000000 -0.881410E+00 -0.535923E+00  0.731091E-01 -0.750346E-02  0.132454E+04
 714.0 137.5 0.63 -0.075 -105.0 -1.000000  0.000000 -0.865758E+00 -0.550154E+00  0.724539E-01 -0.731989E-02  0.132454E+04
 714.0 137.5 0.63 -0.025 -105.0 -1.000000  0.000000 -0.847576E+00 -0.566768E+00  0.718156E-01 -0.710646E-02  0.132454E+04
 714.0 137.5 0.63  0.025 -105.0 -1.000000  0.000000 -0.827045E+00 -0.585636E+00  0.712008E-01 -0.686525E-02  0.132454E+04
 714.0 137.5 0.63  0.075 -105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.706144E-01 -0.659797E-02  0.132454E+04
 714.0 137.5 0.63  0.125 -105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.700607E-01 -0.630606E-02  0.132454E+04
 714.0 137.5 0.63  0.175 -105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.695430E-01 -0.599069E-02  0.132454E+04
 714.0 137.5 0.63  0.225 -105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.690643E-01 -0.565280E-02  0.132454E+04
 714.0 137.5 0.63  0.275 -105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.686272E-01 -0.529310E-02  0.132454E+04
 714.0 137.5 0.63  0.325 -105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.682339E-01 -0.491209E-02  0.132454E+04
 714.0 137.5 0.63  0.375 -105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.678869E-01 -0.451005E-02  0.132454E+04
 714.0 137.5 0.63  0.425 -105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.675888E-01 -0.408706E-02  0.132454E+04
 714.0 137.5 0.63  0.475 -105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.673426E-01 -0.364294E-02  0.132454E+04
 714.0 137.5 0.63  0.525 -105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.671521E-01 -0.317726E-02  0.132454E+04
 714.0 137.5 0.63  0.575 -105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.670225E-01 -0.268926E-02  0.132454E+04
 714.0 137.5 0.63  0.625 -105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.669614E-01 -0.217780E-02  0.132454E+04
 714.0 137.5 0.63  0.675 -105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.669800E-01 -0.164119E-02  0.132454E+04
 714.0 137.5 0.63  0.725 -105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.670961E-01 -0.107702E-02  0.132454E+04
 714.0 137.5 0.63  0.775 -105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.673394E-01 -0.481725E-03  0.132454E+04
 714.0 137.5 0.63  0.825 -105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.677633E-01  0.150194E-03  0.132454E+04
 714.0 137.5 0.63  0.875 -105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.684745E-01  0.827974E-03  0.132454E+04
 714.0 137.5 0.63  0.925 -105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.697290E-01  0.157001E-02  0.132454E+04
 714.0 137.5 0.63  0.975 -105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.724770E-01  0.243177E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.474223E-01  0.141748E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.592745E-01 -0.107569E-02  0.132454E+04
 714.0 137.5 0.63 -0.875  -95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.677143E-01 -0.298146E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  -95.0 -1.000000  0.000000 -0.599116E+00 -0.657667E+00  0.738015E-01 -0.447852E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  -95.0 -1.000000  0.000000 -0.694267E+00 -0.537027E+00  0.781976E-01 -0.566682E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -95.0 -1.000000  0.000000 -0.770228E+00 -0.442129E+00  0.813526E-01 -0.661247E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  -95.0 -1.000000  0.000000 -0.830611E+00 -0.367569E+00  0.835842E-01 -0.736234E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  -95.0 -1.000000  0.000000 -0.878106E+00 -0.309458E+00  0.851219E-01 -0.795102E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  -95.0 -1.000000  0.000000 -0.914777E+00 -0.264909E+00  0.861348E-01 -0.840487E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  -95.0 -1.000000  0.000000 -0.942238E+00 -0.231728E+00  0.867492E-01 -0.874435E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  -95.0 -1.000000  0.000000 -0.961776E+00 -0.208214E+00  0.870605E-01 -0.898568E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  -95.0 -1.000000  0.000000 -0.974430E+00 -0.193026E+00  0.871416E-01 -0.914190E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  -95.0 -1.000000  0.000000 -0.981050E+00 -0.185093E+00  0.870487E-01 -0.922360E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  -95.0 -1.000000  0.000000 -0.982338E+00 -0.183550E+00  0.868252E-01 -0.923949E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  -95.0 -1.000000  0.000000 -0.978879E+00 -0.187693E+00  0.865051E-01 -0.919681E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  -95.0 -1.000000  0.000000 -0.971164E+00 -0.196943E+00  0.861151E-01 -0.910159E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  -95.0 -1.000000  0.000000 -0.959607E+00 -0.210820E+00  0.856763E-01 -0.895890E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  -95.0 -1.000000  0.000000 -0.944560E+00 -0.228929E+00  0.852050E-01 -0.877304E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  -95.0 -1.000000  0.000000 -0.926325E+00 -0.250938E+00  0.847143E-01 -0.854766E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  -95.0 -1.000000  0.000000 -0.905156E+00 -0.276570E+00  0.842145E-01 -0.828585E-02  0.132454E+04
 714.0 137.5 0.63  0.025  -95.0 -1.000000  0.000000 -0.881275E+00 -0.305597E+00  0.837136E-01 -0.799027E-02  0.132454E+04
 714.0 137.5 0.63  0.075  -95.0 -1.000000  0.000000 -0.854871E+00 -0.337828E+00  0.832177E-01 -0.766316E-02  0.132454E+04
 714.0 137.5 0.63  0.125  -95.0 -1.000000  0.000000 -0.826107E+00 -0.373104E+00  0.827314E-01 -0.730646E-02  0.132454E+04
 714.0 137.5 0.63  0.175  -95.0 -1.000000  0.000000 -0.795120E+00 -0.411300E+00  0.822582E-01 -0.692180E-02  0.132454E+04
 714.0 137.5 0.63  0.225  -95.0 -1.000000  0.000000 -0.762030E+00 -0.452311E+00  0.818002E-01 -0.651055E-02  0.132454E+04
 714.0 137.5 0.63  0.275  -95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.813590E-01 -0.607386E-02  0.132454E+04
 714.0 137.5 0.63  0.325  -95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.809349E-01 -0.561268E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.805277E-01 -0.512775E-02  0.132454E+04
 714.0 137.5 0.63  0.425  -95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.801364E-01 -0.461963E-02  0.132454E+04
 714.0 137.5 0.63  0.475  -95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.797592E-01 -0.408872E-02  0.132454E+04
 714.0 137.5 0.63  0.525  -95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.793938E-01 -0.353522E-02  0.132454E+04
 714.0 137.5 0.63  0.575  -95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.790373E-01 -0.295912E-02  0.132454E+04
 714.0 137.5 0.63  0.625  -95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.786863E-01 -0.236023E-02  0.132454E+04
 714.0 137.5 0.63  0.675  -95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.783374E-01 -0.173808E-02  0.132454E+04
 714.0 137.5 0.63  0.725  -95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.779875E-01 -0.109184E-02  0.132454E+04
 714.0 137.5 0.63  0.775  -95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.776359E-01 -0.420251E-03  0.132454E+04
 714.0 137.5 0.63  0.825  -95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.772873E-01  0.278737E-03  0.132454E+04
 714.0 137.5 0.63  0.875  -95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.769619E-01  0.100855E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.767271E-01  0.177588E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.768828E-01  0.260024E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.471308E-01  0.170981E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.605078E-01 -0.960934E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  -85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.709151E-01 -0.317333E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  -85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.789588E-01 -0.497825E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  -85.0 -1.000000  0.000000 -0.727259E+00 -0.323598E+00  0.851643E-01 -0.644251E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -85.0 -1.000000  0.000000 -0.817936E+00 -0.185595E+00  0.899419E-01 -0.762376E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  -85.0 -1.000000  0.000000 -0.890587E+00 -0.756720E-01  0.936064E-01 -0.856880E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  -85.0 -1.000000  0.000000 -0.948032E+00  0.108215E-01  0.963999E-01 -0.931516E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  -85.0 -1.000000  0.000000 -0.992541E+00  0.775740E-01  0.985089E-01 -0.989289E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  -85.0 -1.000000  0.000000 -0.102595E+01  0.127526E+00  0.100078E+00 -0.103262E-01  0.132454E+04
 714.0 137.5 0.63 -0.475  -85.0 -1.000000  0.000000 -0.104976E+01  0.163040E+00  0.101221E+00 -0.106349E-01  0.132454E+04
 714.0 137.5 0.63 -0.425  -85.0 -1.000000  0.000000 -0.106520E+01  0.186028E+00  0.102025E+00 -0.108349E-01  0.132454E+04
 714.0 137.5 0.63 -0.375  -85.0 -1.000000  0.000000 -0.107328E+01  0.198050E+00  0.102560E+00 -0.109396E-01  0.132454E+04
 714.0 137.5 0.63 -0.325  -85.0 -1.000000  0.000000 -0.107485E+01  0.200389E+00  0.102882E+00 -0.109599E-01  0.132454E+04
 714.0 137.5 0.63 -0.275  -85.0 -1.000000  0.000000 -0.107063E+01  0.194108E+00  0.103035E+00 -0.109052E-01  0.132454E+04
 714.0 137.5 0.63 -0.225  -85.0 -1.000000  0.000000 -0.106121E+01  0.180096E+00  0.103054E+00 -0.107833E-01  0.132454E+04
 714.0 137.5 0.63 -0.175  -85.0 -1.000000  0.000000 -0.104712E+01  0.159100E+00  0.102965E+00 -0.106006E-01  0.132454E+04
 714.0 137.5 0.63 -0.125  -85.0 -1.000000  0.000000 -0.102878E+01  0.131749E+00  0.102792E+00 -0.103629E-01  0.132454E+04
 714.0 137.5 0.63 -0.075  -85.0 -1.000000  0.000000 -0.100658E+01  0.985838E-01  0.102551E+00 -0.100750E-01  0.132454E+04
 714.0 137.5 0.63 -0.025  -85.0 -1.000000  0.000000 -0.980852E+00  0.600650E-01  0.102256E+00 -0.974121E-02  0.132454E+04
 714.0 137.5 0.63  0.025  -85.0 -1.000000  0.000000 -0.951873E+00  0.165916E-01  0.101916E+00 -0.936504E-02  0.132454E+04
 714.0 137.5 0.63  0.075  -85.0 -1.000000  0.000000 -0.919899E+00 -0.314894E-01  0.101540E+00 -0.894975E-02  0.132454E+04
 714.0 137.5 0.63  0.125  -85.0 -1.000000  0.000000 -0.885152E+00 -0.838741E-01  0.101132E+00 -0.849816E-02  0.132454E+04
 714.0 137.5 0.63  0.175  -85.0 -1.000000  0.000000 -0.847830E+00 -0.140293E+00  0.100695E+00 -0.801277E-02  0.132454E+04
 714.0 137.5 0.63  0.225  -85.0 -1.000000  0.000000 -0.808110E+00 -0.200508E+00  0.100229E+00 -0.749584E-02  0.132454E+04
 714.0 137.5 0.63  0.275  -85.0 -1.000000  0.000000 -0.766151E+00 -0.264300E+00  0.997336E-01 -0.694939E-02  0.132454E+04
 714.0 137.5 0.63  0.325  -85.0 -1.000000  0.000000 -0.722102E+00 -0.331473E+00  0.992053E-01 -0.637528E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -85.0 -1.000000  0.000000 -0.676096E+00 -0.401842E+00  0.986390E-01 -0.577521E-02  0.132454E+04
 714.0 137.5 0.63  0.425  -85.0 -1.000000  0.000000 -0.628261E+00 -0.475234E+00  0.980275E-01 -0.515081E-02  0.132454E+04
 714.0 137.5 0.63  0.475  -85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.973612E-01 -0.450361E-02  0.132454E+04
 714.0 137.5 0.63  0.525  -85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.966276E-01 -0.383510E-02  0.132454E+04
 714.0 137.5 0.63  0.575  -85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.958114E-01 -0.314679E-02  0.132454E+04
 714.0 137.5 0.63  0.625  -85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.948929E-01 -0.244023E-02  0.132454E+04
 714.0 137.5 0.63  0.675  -85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.938480E-01 -0.171707E-02  0.132454E+04
 714.0 137.5 0.63  0.725  -85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.926458E-01 -0.979187E-03  0.132454E+04
 714.0 137.5 0.63  0.775  -85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.912462E-01 -0.228807E-03  0.132454E+04
 714.0 137.5 0.63  0.825  -85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.895950E-01  0.531190E-03  0.132454E+04
 714.0 137.5 0.63  0.875  -85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.876125E-01  0.129662E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.851587E-01  0.206012E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.818460E-01  0.280155E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.467141E-01  0.211696E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.618262E-01 -0.643050E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  -75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.748305E-01 -0.319864E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  -75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.856679E-01 -0.540374E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  -75.0 -1.000000  0.000000 -0.762890E+00 -0.105764E+00  0.945915E-01 -0.725340E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -75.0 -1.000000  0.000000 -0.875457E+00  0.927081E-01  0.101892E+00 -0.877735E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  -75.0 -1.000000  0.000000 -0.966789E+00  0.253535E+00  0.107839E+00 -0.100134E-01  0.132454E+04
 714.0 137.5 0.63 -0.625  -75.0 -1.000000  0.000000 -0.103961E+01  0.381555E+00  0.112667E+00 -0.109984E-01  0.132454E+04
 714.0 137.5 0.63 -0.575  -75.0 -1.000000  0.000000 -0.109634E+01  0.481135E+00  0.116571E+00 -0.117655E-01  0.132454E+04
 714.0 137.5 0.63 -0.525  -75.0 -1.000000  0.000000 -0.113907E+01  0.556050E+00  0.119716E+00 -0.123432E-01  0.132454E+04
 714.0 137.5 0.63 -0.475  -75.0 -1.000000  0.000000 -0.116960E+01  0.609501E+00  0.122235E+00 -0.127557E-01  0.132454E+04
 714.0 137.5 0.63 -0.425  -75.0 -1.000000  0.000000 -0.118942E+01  0.644176E+00  0.124240E+00 -0.130234E-01  0.132454E+04
 714.0 137.5 0.63 -0.375  -75.0 -1.000000  0.000000 -0.119981E+01  0.662333E+00  0.125819E+00 -0.131637E-01  0.132454E+04
 714.0 137.5 0.63 -0.325  -75.0 -1.000000  0.000000 -0.120183E+01  0.665867E+00  0.127047E+00 -0.131910E-01  0.132454E+04
 714.0 137.5 0.63 -0.275  -75.0 -1.000000  0.000000 -0.119640E+01  0.656378E+00  0.127982E+00 -0.131177E-01  0.132454E+04
 714.0 137.5 0.63 -0.225  -75.0 -1.000000  0.000000 -0.118430E+01  0.635223E+00  0.128672E+00 -0.129543E-01  0.132454E+04
 714.0 137.5 0.63 -0.175  -75.0 -1.000000  0.000000 -0.116621E+01  0.603562E+00  0.129156E+00 -0.127098E-01  0.132454E+04
 714.0 137.5 0.63 -0.125  -75.0 -1.000000  0.000000 -0.114270E+01  0.562398E+00  0.129465E+00 -0.123921E-01  0.132454E+04
 714.0 137.5 0.63 -0.075  -75.0 -1.000000  0.000000 -0.111428E+01  0.512605E+00  0.129621E+00 -0.120081E-01  0.132454E+04
 714.0 137.5 0.63 -0.025  -75.0 -1.000000  0.000000 -0.108141E+01  0.454955E+00  0.129642E+00 -0.115637E-01  0.132454E+04
 714.0 137.5 0.63  0.025  -75.0 -1.000000  0.000000 -0.104449E+01  0.390137E+00  0.129542E+00 -0.110645E-01  0.132454E+04
 714.0 137.5 0.63  0.075  -75.0 -1.000000  0.000000 -0.100389E+01  0.318779E+00  0.129328E+00 -0.105153E-01  0.132454E+04
 714.0 137.5 0.63  0.125  -75.0 -1.000000  0.000000 -0.959927E+00  0.241459E+00  0.129004E+00 -0.992053E-02  0.132454E+04
 714.0 137.5 0.63  0.175  -75.0 -1.000000  0.000000 -0.912926E+00  0.158716E+00  0.128571E+00 -0.928450E-02  0.132454E+04
 714.0 137.5 0.63  0.225  -75.0 -1.000000  0.000000 -0.863177E+00  0.710673E-01  0.128025E+00 -0.861112E-02  0.132454E+04
 714.0 137.5 0.63  0.275  -75.0 -1.000000  0.000000 -0.810958E+00 -0.209891E-01  0.127360E+00 -0.790420E-02  0.132454E+04
 714.0 137.5 0.63  0.325  -75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.126564E+00 -0.716745E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.125623E+00 -0.640453E-02  0.132454E+04
 714.0 137.5 0.63  0.425  -75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.124518E+00 -0.561916E-02  0.132454E+04
 714.0 137.5 0.63  0.475  -75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.123227E+00 -0.481510E-02  0.132454E+04
 714.0 137.5 0.63  0.525  -75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.121721E+00 -0.399630E-02  0.132454E+04
 714.0 137.5 0.63  0.575  -75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.119965E+00 -0.316694E-02  0.132454E+04
 714.0 137.5 0.63  0.625  -75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.117919E+00 -0.233153E-02  0.132454E+04
 714.0 137.5 0.63  0.675  -75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.115532E+00 -0.149508E-02  0.132454E+04
 714.0 137.5 0.63  0.725  -75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.112740E+00 -0.663324E-03  0.132454E+04
 714.0 137.5 0.63  0.775  -75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.109462E+00  0.156862E-03  0.132454E+04
 714.0 137.5 0.63  0.825  -75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.105586E+00  0.956669E-03  0.132454E+04
 714.0 137.5 0.63  0.875  -75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.100938E+00  0.172353E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.951885E-01  0.243571E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.873033E-01  0.303437E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.461568E-01  0.265571E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.631789E-01 -0.176508E-04  0.132454E+04
 714.0 137.5 0.63 -0.875  -65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.796181E-01 -0.291722E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  -65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.945383E-01 -0.563514E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  -65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.107703E+00 -0.803178E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.119118E+00 -0.100687E-01  0.132454E+04
 714.0 137.5 0.63 -0.675  -65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.128897E+00 -0.117530E-01  0.132454E+04
 714.0 137.5 0.63 -0.625  -65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.137201E+00 -0.131115E-01  0.132454E+04
 714.0 137.5 0.63 -0.575  -65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.144207E+00 -0.141772E-01  0.132454E+04
 714.0 137.5 0.63 -0.525  -65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.150088E+00 -0.149834E-01  0.132454E+04
 714.0 137.5 0.63 -0.475  -65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.155002E+00 -0.155605E-01  0.132454E+04
 714.0 137.5 0.63 -0.425  -65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.159090E+00 -0.159356E-01  0.132454E+04
 714.0 137.5 0.63 -0.375  -65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.162478E+00 -0.161323E-01  0.132454E+04
 714.0 137.5 0.63 -0.325  -65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.165268E+00 -0.161706E-01  0.132454E+04
 714.0 137.5 0.63 -0.275  -65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.167549E+00 -0.160678E-01  0.132454E+04
 714.0 137.5 0.63 -0.225  -65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.169392E+00 -0.158387E-01  0.132454E+04
 714.0 137.5 0.63 -0.175  -65.0 -1.000000  0.000000 -0.133156E+01  0.115363E+01  0.170855E+00 -0.154963E-01  0.132454E+04
 714.0 137.5 0.63 -0.125  -65.0 -1.000000  0.000000 -0.129974E+01  0.109107E+01  0.171983E+00 -0.150518E-01  0.132454E+04
 714.0 137.5 0.63 -0.075  -65.0 -1.000000  0.000000 -0.126135E+01  0.101556E+01  0.172809E+00 -0.145155E-01  0.132454E+04
 714.0 137.5 0.63 -0.025  -65.0 -1.000000  0.000000 -0.121704E+01  0.928377E+00  0.173358E+00 -0.138964E-01  0.132454E+04
 714.0 137.5 0.63  0.025  -65.0 -1.000000  0.000000 -0.116742E+01  0.830725E+00  0.173643E+00 -0.132031E-01  0.132454E+04
 714.0 137.5 0.63  0.075  -65.0 -1.000000  0.000000 -0.111307E+01  0.723739E+00  0.173672E+00 -0.124436E-01  0.132454E+04
 714.0 137.5 0.63  0.125  -65.0 -1.000000  0.000000 -0.105452E+01  0.608517E+00  0.173442E+00 -0.116256E-01  0.132454E+04
 714.0 137.5 0.63  0.175  -65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.172945E+00 -0.107567E-01  0.132454E+04
 714.0 137.5 0.63  0.225  -65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.172165E+00 -0.984417E-02  0.132454E+04
 714.0 137.5 0.63  0.275  -65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.171081E+00 -0.889558E-02  0.132454E+04
 714.0 137.5 0.63  0.325  -65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.169663E+00 -0.791843E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.167877E+00 -0.692040E-02  0.132454E+04
 714.0 137.5 0.63  0.425  -65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.165683E+00 -0.590933E-02  0.132454E+04
 714.0 137.5 0.63  0.475  -65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.163032E+00 -0.489324E-02  0.132454E+04
 714.0 137.5 0.63  0.525  -65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.159874E+00 -0.388043E-02  0.132454E+04
 714.0 137.5 0.63  0.575  -65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.156150E+00 -0.287945E-02  0.132454E+04
 714.0 137.5 0.63  0.625  -65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.151796E+00 -0.189921E-02  0.132454E+04
 714.0 137.5 0.63  0.675  -65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.146741E+00 -0.949125E-03  0.132454E+04
 714.0 137.5 0.63  0.725  -65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.140904E+00 -0.393511E-04  0.132454E+04
 714.0 137.5 0.63  0.775  -65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.134188E+00  0.818666E-03  0.132454E+04
 714.0 137.5 0.63  0.825  -65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.126461E+00  0.161109E-02  0.132454E+04
 714.0 137.5 0.63  0.875  -65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.117517E+00  0.231895E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.106920E+00  0.290986E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.931375E-01  0.329376E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.454593E-01  0.333087E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.644933E-01  0.105222E-02  0.132454E+04
 714.0 137.5 0.63 -0.875  -55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.854669E-01 -0.209597E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  -55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.106510E+00 -0.544331E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  -55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.126605E+00 -0.862778E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.145141E+00 -0.114599E-01  0.132454E+04
 714.0 137.5 0.63 -0.675  -55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.161795E+00 -0.138632E-01  0.132454E+04
 714.0 137.5 0.63 -0.625  -55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.176460E+00 -0.158283E-01  0.132454E+04
 714.0 137.5 0.63 -0.575  -55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.189179E+00 -0.173796E-01  0.132454E+04
 714.0 137.5 0.63 -0.525  -55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.200086E+00 -0.185556E-01  0.132454E+04
 714.0 137.5 0.63 -0.475  -55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.209364E+00 -0.193976E-01  0.132454E+04
 714.0 137.5 0.63 -0.425  -55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.217211E+00 -0.199446E-01  0.132454E+04
 714.0 137.5 0.63 -0.375  -55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.223822E+00 -0.202312E-01  0.132454E+04
 714.0 137.5 0.63 -0.325  -55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.229374E+00 -0.202869E-01  0.132454E+04
 714.0 137.5 0.63 -0.275  -55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.234021E+00 -0.201372E-01  0.132454E+04
 714.0 137.5 0.63 -0.225  -55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.237891E+00 -0.198033E-01  0.132454E+04
 714.0 137.5 0.63 -0.175  -55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.241086E+00 -0.193039E-01  0.132454E+04
 714.0 137.5 0.63 -0.125  -55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.243682E+00 -0.186554E-01  0.132454E+04
 714.0 137.5 0.63 -0.075  -55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.245731E+00 -0.178728E-01  0.132454E+04
 714.0 137.5 0.63 -0.025  -55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.247263E+00 -0.169702E-01  0.132454E+04
 714.0 137.5 0.63  0.025  -55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.248287E+00 -0.159613E-01  0.132454E+04
 714.0 137.5 0.63  0.075  -55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.248795E+00 -0.148599E-01  0.132454E+04
 714.0 137.5 0.63  0.125  -55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.248757E+00 -0.136800E-01  0.132454E+04
 714.0 137.5 0.63  0.175  -55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.248130E+00 -0.124361E-01  0.132454E+04
 714.0 137.5 0.63  0.225  -55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.246855E+00 -0.111432E-01  0.132454E+04
 714.0 137.5 0.63  0.275  -55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.244863E+00 -0.981696E-02  0.132454E+04
 714.0 137.5 0.63  0.325  -55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.242071E+00 -0.847320E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.238394E+00 -0.712812E-02  0.132454E+04
 714.0 137.5 0.63  0.425  -55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.233743E+00 -0.579787E-02  0.132454E+04
 714.0 137.5 0.63  0.475  -55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.228030E+00 -0.449830E-02  0.132454E+04
 714.0 137.5 0.63  0.525  -55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.221177E+00 -0.324477E-02  0.132454E+04
 714.0 137.5 0.63  0.575  -55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.213118E+00 -0.205184E-02  0.132454E+04
 714.0 137.5 0.63  0.625  -55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.203807E+00 -0.933216E-03  0.132454E+04
 714.0 137.5 0.63  0.675  -55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.193215E+00  0.983351E-04  0.132454E+04
 714.0 137.5 0.63  0.725  -55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.181336E+00  0.103071E-02  0.132454E+04
 714.0 137.5 0.63  0.775  -55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.168174E+00  0.185187E-02  0.132454E+04
 714.0 137.5 0.63  0.825  -55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.153720E+00  0.254842E-02  0.132454E+04
 714.0 137.5 0.63  0.875  -55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.137886E+00  0.310201E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.120304E+00  0.347855E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.991604E-01  0.357027E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.446486E-01  0.412455E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.656797E-01  0.272447E-02  0.132454E+04
 714.0 137.5 0.63 -0.875  -45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.925772E-01 -0.349206E-03  0.132454E+04
 714.0 137.5 0.63 -0.825  -45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.123041E+00 -0.437310E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  -45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.155127E+00 -0.870149E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.187013E+00 -0.128280E-01  0.132454E+04
 714.0 137.5 0.63 -0.675  -45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.217196E+00 -0.164507E-01  0.132454E+04
 714.0 137.5 0.63 -0.625  -45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.244638E+00 -0.194469E-01  0.132454E+04
 714.0 137.5 0.63 -0.575  -45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.268800E+00 -0.218089E-01  0.132454E+04
 714.0 137.5 0.63 -0.525  -45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.289569E+00 -0.235860E-01  0.132454E+04
 714.0 137.5 0.63 -0.475  -45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.307131E+00 -0.248469E-01  0.132454E+04
 714.0 137.5 0.63 -0.425  -45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.321840E+00 -0.256595E-01  0.132454E+04
 714.0 137.5 0.63 -0.375  -45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.334122E+00 -0.260829E-01  0.132454E+04
 714.0 137.5 0.63 -0.325  -45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.344395E+00 -0.261651E-01  0.132454E+04
 714.0 137.5 0.63 -0.275  -45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.353037E+00 -0.259442E-01  0.132454E+04
 714.0 137.5 0.63 -0.225  -45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.360359E+00 -0.254502E-01  0.132454E+04
 714.0 137.5 0.63 -0.175  -45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.366602E+00 -0.247073E-01  0.132454E+04
 714.0 137.5 0.63 -0.125  -45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.371930E+00 -0.237362E-01  0.132454E+04
 714.0 137.5 0.63 -0.075  -45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.376440E+00 -0.225562E-01  0.132454E+04
 714.0 137.5 0.63 -0.025  -45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.380161E+00 -0.211869E-01  0.132454E+04
 714.0 137.5 0.63  0.025  -45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.383058E+00 -0.196498E-01  0.132454E+04
 714.0 137.5 0.63  0.075  -45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.385037E+00 -0.179691E-01  0.132454E+04
 714.0 137.5 0.63  0.125  -45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.385949E+00 -0.161722E-01  0.132454E+04
 714.0 137.5 0.63  0.175  -45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.385596E+00 -0.142903E-01  0.132454E+04
 714.0 137.5 0.63  0.225  -45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.383738E+00 -0.123573E-01  0.132454E+04
 714.0 137.5 0.63  0.275  -45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.380110E+00 -0.104092E-01  0.132454E+04
 714.0 137.5 0.63  0.325  -45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.374438E+00 -0.848264E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.366464E+00 -0.661329E-02  0.132454E+04
 714.0 137.5 0.63  0.425  -45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.355974E+00 -0.483414E-02  0.132454E+04
 714.0 137.5 0.63  0.475  -45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.342831E+00 -0.317412E-02  0.132454E+04
 714.0 137.5 0.63  0.525  -45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.327005E+00 -0.165698E-02  0.132454E+04
 714.0 137.5 0.63  0.575  -45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.308589E+00 -0.300697E-03  0.132454E+04
 714.0 137.5 0.63  0.625  -45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.287810E+00  0.882558E-03  0.132454E+04
 714.0 137.5 0.63  0.675  -45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.265013E+00  0.188590E-02  0.132454E+04
 714.0 137.5 0.63  0.725  -45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.240629E+00  0.270664E-02  0.132454E+04
 714.0 137.5 0.63  0.775  -45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.215122E+00  0.334462E-02  0.132454E+04
 714.0 137.5 0.63  0.825  -45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.188913E+00  0.379952E-02  0.132454E+04
 714.0 137.5 0.63  0.875  -45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.162262E+00  0.406588E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.134995E+00  0.411975E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.105101E+00  0.384944E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.437868E-01  0.498388E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.666469E-01  0.512069E-02  0.132454E+04
 714.0 137.5 0.63 -0.875  -35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.101059E+00  0.292933E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  -35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.146252E+00 -0.147647E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  -35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.200473E+00 -0.742513E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.260266E+00 -0.138272E-01  0.132454E+04
 714.0 137.5 0.63 -0.675  -35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.321015E+00 -0.197214E-01  0.132454E+04
 714.0 137.5 0.63 -0.625  -35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.378152E+00 -0.245923E-01  0.132454E+04
 714.0 137.5 0.63 -0.575  -35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.428360E+00 -0.283274E-01  0.132454E+04
 714.0 137.5 0.63 -0.525  -35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.470114E+00 -0.310323E-01  0.132454E+04
 714.0 137.5 0.63 -0.475  -35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.503503E+00 -0.328802E-01  0.132454E+04
 714.0 137.5 0.63 -0.425  -35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.529648E+00 -0.340350E-01  0.132454E+04
 714.0 137.5 0.63 -0.375  -35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.550101E+00 -0.346244E-01  0.132454E+04
 714.0 137.5 0.63 -0.325  -35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.566423E+00 -0.347379E-01  0.132454E+04
 714.0 137.5 0.63 -0.275  -35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.579966E+00 -0.344323E-01  0.132454E+04
 714.0 137.5 0.63 -0.225  -35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.591787E+00 -0.337404E-01  0.132454E+04
 714.0 137.5 0.63 -0.175  -35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.602645E+00 -0.326788E-01  0.132454E+04
 714.0 137.5 0.63 -0.125  -35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.613022E+00 -0.312558E-01  0.132454E+04
 714.0 137.5 0.63 -0.075  -35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.623148E+00 -0.294779E-01  0.132454E+04
 714.0 137.5 0.63 -0.025  -35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.633021E+00 -0.273573E-01  0.132454E+04
 714.0 137.5 0.63  0.025  -35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.642410E+00 -0.249181E-01  0.132454E+04
 714.0 137.5 0.63  0.075  -35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.650850E+00 -0.222008E-01  0.132454E+04
 714.0 137.5 0.63  0.125  -35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.657640E+00 -0.192657E-01  0.132454E+04
 714.0 137.5 0.63  0.175  -35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.661845E+00 -0.161920E-01  0.132454E+04
 714.0 137.5 0.63  0.225  -35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.662328E+00 -0.130736E-01  0.132454E+04
 714.0 137.5 0.63  0.275  -35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.657823E+00 -0.100111E-01  0.132454E+04
 714.0 137.5 0.63  0.325  -35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.647076E+00 -0.710190E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.629034E+00 -0.443010E-02  0.132454E+04
 714.0 137.5 0.63  0.425  -35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.603079E+00 -0.205931E-02  0.132454E+04
 714.0 137.5 0.63  0.475  -35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.569236E+00 -0.286247E-04  0.132454E+04
 714.0 137.5 0.63  0.525  -35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.528278E+00  0.164707E-02  0.132454E+04
 714.0 137.5 0.63  0.575  -35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.481683E+00  0.297365E-02  0.132454E+04
 714.0 137.5 0.63  0.625  -35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.431421E+00  0.397237E-02  0.132454E+04
 714.0 137.5 0.63  0.675  -35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.379632E+00  0.467393E-02  0.132454E+04
 714.0 137.5 0.63  0.725  -35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.328304E+00  0.511293E-02  0.132454E+04
 714.0 137.5 0.63  0.775  -35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.279015E+00  0.532294E-02  0.132454E+04
 714.0 137.5 0.63  0.825  -35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.232782E+00  0.533197E-02  0.132454E+04
 714.0 137.5 0.63  0.875  -35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.189984E+00  0.515654E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.150170E+00  0.478725E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.110607E+00  0.411231E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.429727E-01  0.581353E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.673316E-01  0.816907E-02  0.132454E+04
 714.0 137.5 0.63 -0.875  -25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.110614E+00  0.850398E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  -25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.178320E+00  0.529052E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  -25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.275544E+00 -0.246424E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.402245E+00 -0.134012E-01  0.132454E+04
 714.0 137.5 0.63 -0.675  -25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.548575E+00 -0.243807E-01  0.132454E+04
 714.0 137.5 0.63 -0.625  -25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.694883E+00 -0.330869E-01  0.132454E+04
 714.0 137.5 0.63 -0.575  -25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.819815E+00 -0.390484E-01  0.132454E+04
 714.0 137.5 0.63 -0.525  -25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.910925E+00 -0.428049E-01  0.132454E+04
 714.0 137.5 0.63 -0.475  -25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.968215E+00 -0.450496E-01  0.132454E+04
 714.0 137.5 0.63 -0.425  -25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.999692E+00 -0.463072E-01  0.132454E+04
 714.0 137.5 0.63 -0.375  -25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.101527E+01 -0.469040E-01  0.132454E+04
 714.0 137.5 0.63 -0.325  -25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.102329E+01 -0.470152E-01  0.132454E+04
 714.0 137.5 0.63 -0.275  -25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.102962E+01 -0.467129E-01  0.132454E+04
 714.0 137.5 0.63 -0.225  -25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.103802E+01 -0.459974E-01  0.132454E+04
 714.0 137.5 0.63 -0.175  -25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.105077E+01 -0.448186E-01  0.132454E+04
 714.0 137.5 0.63 -0.125  -25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.106917E+01 -0.430908E-01  0.132454E+04
 714.0 137.5 0.63 -0.075  -25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.109385E+01 -0.407103E-01  0.132454E+04
 714.0 137.5 0.63 -0.025  -25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.112490E+01 -0.375786E-01  0.132454E+04
 714.0 137.5 0.63  0.025  -25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.116177E+01 -0.336371E-01  0.132454E+04
 714.0 137.5 0.63  0.075  -25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.120308E+01 -0.289086E-01  0.132454E+04
 714.0 137.5 0.63  0.125  -25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.124628E+01 -0.235344E-01  0.132454E+04
 714.0 137.5 0.63  0.175  -25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.128717E+01 -0.177853E-01  0.132454E+04
 714.0 137.5 0.63  0.225  -25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.131959E+01 -0.120281E-01  0.132454E+04
 714.0 137.5 0.63  0.275  -25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.133553E+01 -0.664991E-02  0.132454E+04
 714.0 137.5 0.63  0.325  -25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.132616E+01 -0.197001E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.128414E+01  0.182128E-02  0.132454E+04
 714.0 137.5 0.63  0.425  -25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.120661E+01  0.467470E-02  0.132454E+04
 714.0 137.5 0.63  0.475  -25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.109734E+01  0.665294E-02  0.132454E+04
 714.0 137.5 0.63  0.525  -25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.966235E+00  0.788411E-02  0.132454E+04
 714.0 137.5 0.63  0.575  -25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.826222E+00  0.851901E-02  0.132454E+04
 714.0 137.5 0.63  0.625  -25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.689265E+00  0.870221E-02  0.132454E+04
 714.0 137.5 0.63  0.675  -25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.563760E+00  0.855703E-02  0.132454E+04
 714.0 137.5 0.63  0.725  -25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.453968E+00  0.818055E-02  0.132454E+04
 714.0 137.5 0.63  0.775  -25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.360824E+00  0.764384E-02  0.132454E+04
 714.0 137.5 0.63  0.825  -25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.283160E+00  0.699385E-02  0.132454E+04
 714.0 137.5 0.63  0.875  -25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.218683E+00  0.625313E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.164393E+00  0.540940E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.115268E+00  0.433703E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  -15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.423289E-01  0.648360E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  -15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.677295E-01  0.113310E-01  0.132454E+04
 714.0 137.5 0.63 -0.875  -15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.119885E+00  0.164734E-01  0.132454E+04
 714.0 137.5 0.63 -0.825  -15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.217648E+00  0.177664E-01  0.132454E+04
 714.0 137.5 0.63 -0.775  -15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.394484E+00  0.354678E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  -15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.699235E+00 -0.114594E-01  0.132454E+04
 714.0 137.5 0.63 -0.675  -15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.117156E+01 -0.269905E-01  0.132454E+04
 714.0 137.5 0.63 -0.625  -15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.175792E+01 -0.428670E-01  0.132454E+04
 714.0 137.5 0.63 -0.575  -15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.224709E+01 -0.589554E-01  0.132454E+04
 714.0 137.5 0.63 -0.525  -15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.244892E+01 -0.625806E-01  0.132454E+04
 714.0 137.5 0.63 -0.475  -15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.240052E+01 -0.629421E-01  0.132454E+04
 714.0 137.5 0.63 -0.425  -15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.224656E+01 -0.627623E-01  0.132454E+04
 714.0 137.5 0.63 -0.375  -15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.208532E+01 -0.625664E-01  0.132454E+04
 714.0 137.5 0.63 -0.325  -15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.195549E+01 -0.625212E-01  0.132454E+04
 714.0 137.5 0.63 -0.275  -15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.186631E+01 -0.626375E-01  0.132454E+04
 714.0 137.5 0.63 -0.225  -15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.181714E+01 -0.628348E-01  0.132454E+04
 714.0 137.5 0.63 -0.175  -15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.180566E+01 -0.629435E-01  0.132454E+04
 714.0 137.5 0.63 -0.125  -15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.183061E+01 -0.626715E-01  0.132454E+04
 714.0 137.5 0.63 -0.075  -15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.189264E+01 -0.598103E-01  0.132454E+04
 714.0 137.5 0.63 -0.025  -15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.199455E+01 -0.520033E-01  0.132454E+04
 714.0 137.5 0.63  0.025  -15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.214112E+01 -0.440816E-01  0.132454E+04
 714.0 137.5 0.63  0.075  -15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.233853E+01 -0.360663E-01  0.132454E+04
 714.0 137.5 0.63  0.125  -15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.259225E+01 -0.279803E-01  0.132454E+04
 714.0 137.5 0.63  0.175  -15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.290153E+01 -0.198486E-01  0.132454E+04
 714.0 137.5 0.63  0.225  -15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.324733E+01 -0.116980E-01  0.132454E+04
 714.0 137.5 0.63  0.275  -15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.357215E+01 -0.355795E-02  0.132454E+04
 714.0 137.5 0.63  0.325  -15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.376493E+01  0.453941E-02  0.132454E+04
 714.0 137.5 0.63  0.375  -15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.369384E+01  0.125587E-01  0.132454E+04
 714.0 137.5 0.63  0.425  -15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.331077E+01  0.197751E-01  0.132454E+04
 714.0 137.5 0.63  0.475  -15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.272056E+01  0.193050E-01  0.132454E+04
 714.0 137.5 0.63  0.525  -15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.209702E+01  0.180340E-01  0.132454E+04
 714.0 137.5 0.63  0.575  -15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.155864E+01  0.164085E-01  0.132454E+04
 714.0 137.5 0.63  0.625  -15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.114121E+01  0.146800E-01  0.132454E+04
 714.0 137.5 0.63  0.675  -15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.833601E+00  0.129798E-01  0.132454E+04
 714.0 137.5 0.63  0.725  -15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.610955E+00  0.113691E-01  0.132454E+04
 714.0 137.5 0.63  0.775  -15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.449750E+00  0.986899E-02  0.132454E+04
 714.0 137.5 0.63  0.825  -15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.331732E+00  0.847632E-02  0.132454E+04
 714.0 137.5 0.63  0.875  -15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.243638E+00  0.716920E-02  0.132454E+04
 714.0 137.5 0.63  0.925  -15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.175693E+00  0.589774E-02  0.132454E+04
 714.0 137.5 0.63  0.975  -15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.118670E+00  0.450194E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   -5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.419711E-01  0.686154E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   -5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.678970E-01  0.134715E-01  0.132454E+04
 714.0 137.5 0.63 -0.875   -5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.125996E+00  0.236847E-01  0.132454E+04
 714.0 137.5 0.63 -0.825   -5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.249636E+00  0.187258E-01  0.132454E+04
 714.0 137.5 0.63 -0.775   -5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.523404E+00  0.441298E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   -5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.118662E+01 -0.107755E-01  0.132454E+04
 714.0 137.5 0.63 -0.675   -5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.303687E+01 -0.265804E-01  0.132454E+04
 714.0 137.5 0.63 -0.625   -5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.895114E+01 -0.428312E-01  0.132454E+04
 714.0 137.5 0.63 -0.575   -5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.200499E+02 -0.594108E-01  0.132454E+04
 714.0 137.5 0.63 -0.525   -5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.149380E+02 -0.762390E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   -5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.832063E+01 -0.819719E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   -5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.538973E+01 -0.777818E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   -5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.400916E+01 -0.757691E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   -5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.328620E+01 -0.753907E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   -5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.288879E+01 -0.764163E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   -5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.267956E+01 -0.788187E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   -5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.259778E+01 -0.796439E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   -5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.261856E+01 -0.714793E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   -5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.273844E+01 -0.632749E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   -5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.297212E+01 -0.550160E-01  0.132454E+04
 714.0 137.5 0.63  0.025   -5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.335702E+01 -0.467002E-01  0.132454E+04
 714.0 137.5 0.63  0.075   -5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.396816E+01 -0.383338E-01  0.132454E+04
 714.0 137.5 0.63  0.125   -5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.495435E+01 -0.299295E-01  0.132454E+04
 714.0 137.5 0.63  0.175   -5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.662732E+01 -0.215052E-01  0.132454E+04
 714.0 137.5 0.63  0.225   -5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.969163E+01 -0.130828E-01  0.132454E+04
 714.0 137.5 0.63  0.275   -5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.157827E+02 -0.468840E-02  0.132454E+04
 714.0 137.5 0.63  0.325   -5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.271878E+02  0.364824E-02  0.132454E+04
 714.0 137.5 0.63  0.375   -5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.337391E+02  0.118931E-01  0.132454E+04
 714.0 137.5 0.63  0.425   -5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.203464E+02  0.200076E-01  0.132454E+04
 714.0 137.5 0.63  0.475   -5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.963510E+01  0.279471E-01  0.132454E+04
 714.0 137.5 0.63  0.525   -5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.491048E+01  0.285935E-01  0.132454E+04
 714.0 137.5 0.63  0.575   -5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.277044E+01  0.235126E-01  0.132454E+04
 714.0 137.5 0.63  0.625   -5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.169238E+01  0.194775E-01  0.132454E+04
 714.0 137.5 0.63  0.675   -5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.109544E+01  0.162149E-01  0.132454E+04
 714.0 137.5 0.63  0.725   -5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.739151E+00  0.135313E-01  0.132454E+04
 714.0 137.5 0.63  0.775   -5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.513417E+00  0.112862E-01  0.132454E+04
 714.0 137.5 0.63  0.825   -5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.363147E+00  0.937182E-02  0.132454E+04
 714.0 137.5 0.63  0.875   -5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.258539E+00  0.769778E-02  0.132454E+04
 714.0 137.5 0.63  0.925   -5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.182017E+00  0.616805E-02  0.132454E+04
 714.0 137.5 0.63  0.975   -5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.120470E+00  0.458937E-02  0.132454E+04
 714.0 137.5 0.63 -0.975    5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.419711E-01  0.686154E-02  0.132454E+04
 714.0 137.5 0.63 -0.925    5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.678970E-01  0.134715E-01  0.132454E+04
 714.0 137.5 0.63 -0.875    5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.125996E+00  0.236847E-01  0.132454E+04
 714.0 137.5 0.63 -0.825    5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.249636E+00  0.187258E-01  0.132454E+04
 714.0 137.5 0.63 -0.775    5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.523404E+00  0.441298E-02  0.132454E+04
 714.0 137.5 0.63 -0.725    5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.118662E+01 -0.107755E-01  0.132454E+04
 714.0 137.5 0.63 -0.675    5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.303687E+01 -0.265804E-01  0.132454E+04
 714.0 137.5 0.63 -0.625    5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.895114E+01 -0.428312E-01  0.132454E+04
 714.0 137.5 0.63 -0.575    5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.200499E+02 -0.594108E-01  0.132454E+04
 714.0 137.5 0.63 -0.525    5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.149380E+02 -0.762390E-01  0.132454E+04
 714.0 137.5 0.63 -0.475    5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.832063E+01 -0.819719E-01  0.132454E+04
 714.0 137.5 0.63 -0.425    5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.538973E+01 -0.777818E-01  0.132454E+04
 714.0 137.5 0.63 -0.375    5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.400916E+01 -0.757691E-01  0.132454E+04
 714.0 137.5 0.63 -0.325    5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.328620E+01 -0.753907E-01  0.132454E+04
 714.0 137.5 0.63 -0.275    5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.288879E+01 -0.764163E-01  0.132454E+04
 714.0 137.5 0.63 -0.225    5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.267956E+01 -0.788187E-01  0.132454E+04
 714.0 137.5 0.63 -0.175    5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.259778E+01 -0.796439E-01  0.132454E+04
 714.0 137.5 0.63 -0.125    5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.261856E+01 -0.714793E-01  0.132454E+04
 714.0 137.5 0.63 -0.075    5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.273844E+01 -0.632749E-01  0.132454E+04
 714.0 137.5 0.63 -0.025    5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.297212E+01 -0.550160E-01  0.132454E+04
 714.0 137.5 0.63  0.025    5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.335702E+01 -0.467002E-01  0.132454E+04
 714.0 137.5 0.63  0.075    5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.396816E+01 -0.383338E-01  0.132454E+04
 714.0 137.5 0.63  0.125    5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.495435E+01 -0.299295E-01  0.132454E+04
 714.0 137.5 0.63  0.175    5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.662732E+01 -0.215052E-01  0.132454E+04
 714.0 137.5 0.63  0.225    5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.969163E+01 -0.130828E-01  0.132454E+04
 714.0 137.5 0.63  0.275    5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.157827E+02 -0.468840E-02  0.132454E+04
 714.0 137.5 0.63  0.325    5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.271878E+02  0.364824E-02  0.132454E+04
 714.0 137.5 0.63  0.375    5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.337391E+02  0.118931E-01  0.132454E+04
 714.0 137.5 0.63  0.425    5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.203464E+02  0.200076E-01  0.132454E+04
 714.0 137.5 0.63  0.475    5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.963510E+01  0.279471E-01  0.132454E+04
 714.0 137.5 0.63  0.525    5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.491048E+01  0.285935E-01  0.132454E+04
 714.0 137.5 0.63  0.575    5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.277044E+01  0.235126E-01  0.132454E+04
 714.0 137.5 0.63  0.625    5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.169238E+01  0.194775E-01  0.132454E+04
 714.0 137.5 0.63  0.675    5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.109544E+01  0.162149E-01  0.132454E+04
 714.0 137.5 0.63  0.725    5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.739151E+00  0.135313E-01  0.132454E+04
 714.0 137.5 0.63  0.775    5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.513417E+00  0.112862E-01  0.132454E+04
 714.0 137.5 0.63  0.825    5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.363147E+00  0.937182E-02  0.132454E+04
 714.0 137.5 0.63  0.875    5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.258539E+00  0.769778E-02  0.132454E+04
 714.0 137.5 0.63  0.925    5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.182017E+00  0.616805E-02  0.132454E+04
 714.0 137.5 0.63  0.975    5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.120470E+00  0.458937E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.423289E-01  0.648360E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.677295E-01  0.113310E-01  0.132454E+04
 714.0 137.5 0.63 -0.875   15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.119885E+00  0.164734E-01  0.132454E+04
 714.0 137.5 0.63 -0.825   15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.217648E+00  0.177664E-01  0.132454E+04
 714.0 137.5 0.63 -0.775   15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.394484E+00  0.354678E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.699235E+00 -0.114594E-01  0.132454E+04
 714.0 137.5 0.63 -0.675   15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.117156E+01 -0.269905E-01  0.132454E+04
 714.0 137.5 0.63 -0.625   15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.175792E+01 -0.428670E-01  0.132454E+04
 714.0 137.5 0.63 -0.575   15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.224709E+01 -0.589554E-01  0.132454E+04
 714.0 137.5 0.63 -0.525   15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.244892E+01 -0.625806E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.240052E+01 -0.629421E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.224656E+01 -0.627623E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.208532E+01 -0.625664E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.195549E+01 -0.625212E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.186631E+01 -0.626375E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.181714E+01 -0.628348E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.180566E+01 -0.629435E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.183061E+01 -0.626715E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.189264E+01 -0.598103E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.199455E+01 -0.520033E-01  0.132454E+04
 714.0 137.5 0.63  0.025   15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.214112E+01 -0.440816E-01  0.132454E+04
 714.0 137.5 0.63  0.075   15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.233853E+01 -0.360663E-01  0.132454E+04
 714.0 137.5 0.63  0.125   15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.259225E+01 -0.279803E-01  0.132454E+04
 714.0 137.5 0.63  0.175   15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.290153E+01 -0.198486E-01  0.132454E+04
 714.0 137.5 0.63  0.225   15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.324733E+01 -0.116980E-01  0.132454E+04
 714.0 137.5 0.63  0.275   15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.357215E+01 -0.355795E-02  0.132454E+04
 714.0 137.5 0.63  0.325   15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.376493E+01  0.453941E-02  0.132454E+04
 714.0 137.5 0.63  0.375   15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.369384E+01  0.125587E-01  0.132454E+04
 714.0 137.5 0.63  0.425   15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.331077E+01  0.197751E-01  0.132454E+04
 714.0 137.5 0.63  0.475   15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.272056E+01  0.193050E-01  0.132454E+04
 714.0 137.5 0.63  0.525   15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.209702E+01  0.180340E-01  0.132454E+04
 714.0 137.5 0.63  0.575   15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.155864E+01  0.164085E-01  0.132454E+04
 714.0 137.5 0.63  0.625   15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.114121E+01  0.146800E-01  0.132454E+04
 714.0 137.5 0.63  0.675   15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.833601E+00  0.129798E-01  0.132454E+04
 714.0 137.5 0.63  0.725   15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.610955E+00  0.113691E-01  0.132454E+04
 714.0 137.5 0.63  0.775   15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.449750E+00  0.986899E-02  0.132454E+04
 714.0 137.5 0.63  0.825   15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.331732E+00  0.847632E-02  0.132454E+04
 714.0 137.5 0.63  0.875   15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.243638E+00  0.716920E-02  0.132454E+04
 714.0 137.5 0.63  0.925   15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.175693E+00  0.589774E-02  0.132454E+04
 714.0 137.5 0.63  0.975   15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.118670E+00  0.450194E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.429727E-01  0.581353E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.673316E-01  0.816907E-02  0.132454E+04
 714.0 137.5 0.63 -0.875   25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.110614E+00  0.850398E-02  0.132454E+04
 714.0 137.5 0.63 -0.825   25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.178320E+00  0.529052E-02  0.132454E+04
 714.0 137.5 0.63 -0.775   25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.275544E+00 -0.246424E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.402245E+00 -0.134012E-01  0.132454E+04
 714.0 137.5 0.63 -0.675   25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.548575E+00 -0.243807E-01  0.132454E+04
 714.0 137.5 0.63 -0.625   25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.694883E+00 -0.330869E-01  0.132454E+04
 714.0 137.5 0.63 -0.575   25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.819815E+00 -0.390484E-01  0.132454E+04
 714.0 137.5 0.63 -0.525   25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.910925E+00 -0.428049E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.968215E+00 -0.450496E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.999692E+00 -0.463072E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.101527E+01 -0.469040E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.102329E+01 -0.470152E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.102962E+01 -0.467129E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.103802E+01 -0.459974E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.105077E+01 -0.448186E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.106917E+01 -0.430908E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.109385E+01 -0.407103E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.112490E+01 -0.375786E-01  0.132454E+04
 714.0 137.5 0.63  0.025   25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.116177E+01 -0.336371E-01  0.132454E+04
 714.0 137.5 0.63  0.075   25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.120308E+01 -0.289086E-01  0.132454E+04
 714.0 137.5 0.63  0.125   25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.124628E+01 -0.235344E-01  0.132454E+04
 714.0 137.5 0.63  0.175   25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.128717E+01 -0.177853E-01  0.132454E+04
 714.0 137.5 0.63  0.225   25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.131959E+01 -0.120281E-01  0.132454E+04
 714.0 137.5 0.63  0.275   25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.133553E+01 -0.664991E-02  0.132454E+04
 714.0 137.5 0.63  0.325   25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.132616E+01 -0.197001E-02  0.132454E+04
 714.0 137.5 0.63  0.375   25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.128414E+01  0.182128E-02  0.132454E+04
 714.0 137.5 0.63  0.425   25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.120661E+01  0.467470E-02  0.132454E+04
 714.0 137.5 0.63  0.475   25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.109734E+01  0.665294E-02  0.132454E+04
 714.0 137.5 0.63  0.525   25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.966235E+00  0.788411E-02  0.132454E+04
 714.0 137.5 0.63  0.575   25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.826222E+00  0.851901E-02  0.132454E+04
 714.0 137.5 0.63  0.625   25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.689265E+00  0.870221E-02  0.132454E+04
 714.0 137.5 0.63  0.675   25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.563760E+00  0.855703E-02  0.132454E+04
 714.0 137.5 0.63  0.725   25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.453968E+00  0.818055E-02  0.132454E+04
 714.0 137.5 0.63  0.775   25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.360824E+00  0.764384E-02  0.132454E+04
 714.0 137.5 0.63  0.825   25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.283160E+00  0.699385E-02  0.132454E+04
 714.0 137.5 0.63  0.875   25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.218683E+00  0.625313E-02  0.132454E+04
 714.0 137.5 0.63  0.925   25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.164393E+00  0.540940E-02  0.132454E+04
 714.0 137.5 0.63  0.975   25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.115268E+00  0.433703E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.437868E-01  0.498388E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.666469E-01  0.512069E-02  0.132454E+04
 714.0 137.5 0.63 -0.875   35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.101059E+00  0.292933E-02  0.132454E+04
 714.0 137.5 0.63 -0.825   35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.146252E+00 -0.147647E-02  0.132454E+04
 714.0 137.5 0.63 -0.775   35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.200473E+00 -0.742513E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.260266E+00 -0.138272E-01  0.132454E+04
 714.0 137.5 0.63 -0.675   35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.321015E+00 -0.197214E-01  0.132454E+04
 714.0 137.5 0.63 -0.625   35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.378152E+00 -0.245923E-01  0.132454E+04
 714.0 137.5 0.63 -0.575   35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.428360E+00 -0.283274E-01  0.132454E+04
 714.0 137.5 0.63 -0.525   35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.470114E+00 -0.310323E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.503503E+00 -0.328802E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.529648E+00 -0.340350E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.550101E+00 -0.346244E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.566423E+00 -0.347379E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.579966E+00 -0.344323E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.591787E+00 -0.337404E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.602645E+00 -0.326788E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.613022E+00 -0.312558E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.623148E+00 -0.294779E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.633021E+00 -0.273573E-01  0.132454E+04
 714.0 137.5 0.63  0.025   35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.642410E+00 -0.249181E-01  0.132454E+04
 714.0 137.5 0.63  0.075   35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.650850E+00 -0.222008E-01  0.132454E+04
 714.0 137.5 0.63  0.125   35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.657640E+00 -0.192657E-01  0.132454E+04
 714.0 137.5 0.63  0.175   35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.661845E+00 -0.161920E-01  0.132454E+04
 714.0 137.5 0.63  0.225   35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.662328E+00 -0.130736E-01  0.132454E+04
 714.0 137.5 0.63  0.275   35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.657823E+00 -0.100111E-01  0.132454E+04
 714.0 137.5 0.63  0.325   35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.647076E+00 -0.710190E-02  0.132454E+04
 714.0 137.5 0.63  0.375   35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.629034E+00 -0.443010E-02  0.132454E+04
 714.0 137.5 0.63  0.425   35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.603079E+00 -0.205931E-02  0.132454E+04
 714.0 137.5 0.63  0.475   35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.569236E+00 -0.286247E-04  0.132454E+04
 714.0 137.5 0.63  0.525   35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.528278E+00  0.164707E-02  0.132454E+04
 714.0 137.5 0.63  0.575   35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.481683E+00  0.297365E-02  0.132454E+04
 714.0 137.5 0.63  0.625   35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.431421E+00  0.397237E-02  0.132454E+04
 714.0 137.5 0.63  0.675   35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.379632E+00  0.467393E-02  0.132454E+04
 714.0 137.5 0.63  0.725   35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.328304E+00  0.511293E-02  0.132454E+04
 714.0 137.5 0.63  0.775   35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.279015E+00  0.532294E-02  0.132454E+04
 714.0 137.5 0.63  0.825   35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.232782E+00  0.533197E-02  0.132454E+04
 714.0 137.5 0.63  0.875   35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.189984E+00  0.515654E-02  0.132454E+04
 714.0 137.5 0.63  0.925   35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.150170E+00  0.478725E-02  0.132454E+04
 714.0 137.5 0.63  0.975   35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.110607E+00  0.411231E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.446486E-01  0.412455E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.656797E-01  0.272447E-02  0.132454E+04
 714.0 137.5 0.63 -0.875   45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.925772E-01 -0.349206E-03  0.132454E+04
 714.0 137.5 0.63 -0.825   45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.123041E+00 -0.437310E-02  0.132454E+04
 714.0 137.5 0.63 -0.775   45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.155127E+00 -0.870149E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.187013E+00 -0.128280E-01  0.132454E+04
 714.0 137.5 0.63 -0.675   45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.217196E+00 -0.164507E-01  0.132454E+04
 714.0 137.5 0.63 -0.625   45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.244638E+00 -0.194469E-01  0.132454E+04
 714.0 137.5 0.63 -0.575   45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.268800E+00 -0.218089E-01  0.132454E+04
 714.0 137.5 0.63 -0.525   45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.289569E+00 -0.235860E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.307131E+00 -0.248469E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.321840E+00 -0.256595E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.334122E+00 -0.260829E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.344395E+00 -0.261651E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.353037E+00 -0.259442E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.360359E+00 -0.254502E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.366602E+00 -0.247073E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.371930E+00 -0.237362E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.376440E+00 -0.225562E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.380161E+00 -0.211869E-01  0.132454E+04
 714.0 137.5 0.63  0.025   45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.383058E+00 -0.196498E-01  0.132454E+04
 714.0 137.5 0.63  0.075   45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.385037E+00 -0.179691E-01  0.132454E+04
 714.0 137.5 0.63  0.125   45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.385949E+00 -0.161722E-01  0.132454E+04
 714.0 137.5 0.63  0.175   45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.385596E+00 -0.142903E-01  0.132454E+04
 714.0 137.5 0.63  0.225   45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.383738E+00 -0.123573E-01  0.132454E+04
 714.0 137.5 0.63  0.275   45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.380110E+00 -0.104092E-01  0.132454E+04
 714.0 137.5 0.63  0.325   45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.374438E+00 -0.848264E-02  0.132454E+04
 714.0 137.5 0.63  0.375   45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.366464E+00 -0.661329E-02  0.132454E+04
 714.0 137.5 0.63  0.425   45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.355974E+00 -0.483414E-02  0.132454E+04
 714.0 137.5 0.63  0.475   45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.342831E+00 -0.317412E-02  0.132454E+04
 714.0 137.5 0.63  0.525   45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.327005E+00 -0.165698E-02  0.132454E+04
 714.0 137.5 0.63  0.575   45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.308589E+00 -0.300697E-03  0.132454E+04
 714.0 137.5 0.63  0.625   45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.287810E+00  0.882558E-03  0.132454E+04
 714.0 137.5 0.63  0.675   45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.265013E+00  0.188590E-02  0.132454E+04
 714.0 137.5 0.63  0.725   45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.240629E+00  0.270664E-02  0.132454E+04
 714.0 137.5 0.63  0.775   45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.215122E+00  0.334462E-02  0.132454E+04
 714.0 137.5 0.63  0.825   45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.188913E+00  0.379952E-02  0.132454E+04
 714.0 137.5 0.63  0.875   45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.162262E+00  0.406588E-02  0.132454E+04
 714.0 137.5 0.63  0.925   45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.134995E+00  0.411975E-02  0.132454E+04
 714.0 137.5 0.63  0.975   45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.105101E+00  0.384944E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.454593E-01  0.333087E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.644933E-01  0.105222E-02  0.132454E+04
 714.0 137.5 0.63 -0.875   55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.854669E-01 -0.209597E-02  0.132454E+04
 714.0 137.5 0.63 -0.825   55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.106510E+00 -0.544331E-02  0.132454E+04
 714.0 137.5 0.63 -0.775   55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.126605E+00 -0.862778E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.145141E+00 -0.114599E-01  0.132454E+04
 714.0 137.5 0.63 -0.675   55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.161795E+00 -0.138632E-01  0.132454E+04
 714.0 137.5 0.63 -0.625   55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.176460E+00 -0.158283E-01  0.132454E+04
 714.0 137.5 0.63 -0.575   55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.189179E+00 -0.173796E-01  0.132454E+04
 714.0 137.5 0.63 -0.525   55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.200086E+00 -0.185556E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.209364E+00 -0.193976E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.217211E+00 -0.199446E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.223822E+00 -0.202312E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   55.0  0.193334  0.041404 -0.163548E+01  0.200853E+01  0.229374E+00 -0.202869E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   55.0  0.259867  0.043535 -0.162502E+01  0.198626E+01  0.234021E+00 -0.201372E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   55.0  0.212355  0.039797 -0.160169E+01  0.193663E+01  0.237891E+00 -0.198033E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   55.0  0.281929  0.060295 -0.156679E+01  0.186236E+01  0.241086E+00 -0.193039E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   55.0  0.236337  0.060374 -0.152149E+01  0.176590E+01  0.243682E+00 -0.186554E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.245731E+00 -0.178728E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.247263E+00 -0.169702E-01  0.132454E+04
 714.0 137.5 0.63  0.025   55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.248287E+00 -0.159613E-01  0.132454E+04
 714.0 137.5 0.63  0.075   55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.248795E+00 -0.148599E-01  0.132454E+04
 714.0 137.5 0.63  0.125   55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.248757E+00 -0.136800E-01  0.132454E+04
 714.0 137.5 0.63  0.175   55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.248130E+00 -0.124361E-01  0.132454E+04
 714.0 137.5 0.63  0.225   55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.246855E+00 -0.111432E-01  0.132454E+04
 714.0 137.5 0.63  0.275   55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.244863E+00 -0.981696E-02  0.132454E+04
 714.0 137.5 0.63  0.325   55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.242071E+00 -0.847320E-02  0.132454E+04
 714.0 137.5 0.63  0.375   55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.238394E+00 -0.712812E-02  0.132454E+04
 714.0 137.5 0.63  0.425   55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.233743E+00 -0.579787E-02  0.132454E+04
 714.0 137.5 0.63  0.475   55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.228030E+00 -0.449830E-02  0.132454E+04
 714.0 137.5 0.63  0.525   55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.221177E+00 -0.324477E-02  0.132454E+04
 714.0 137.5 0.63  0.575   55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.213118E+00 -0.205184E-02  0.132454E+04
 714.0 137.5 0.63  0.625   55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.203807E+00 -0.933216E-03  0.132454E+04
 714.0 137.5 0.63  0.675   55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.193215E+00  0.983351E-04  0.132454E+04
 714.0 137.5 0.63  0.725   55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.181336E+00  0.103071E-02  0.132454E+04
 714.0 137.5 0.63  0.775   55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.168174E+00  0.185187E-02  0.132454E+04
 714.0 137.5 0.63  0.825   55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.153720E+00  0.254842E-02  0.132454E+04
 714.0 137.5 0.63  0.875   55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.137886E+00  0.310201E-02  0.132454E+04
 714.0 137.5 0.63  0.925   55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.120304E+00  0.347855E-02  0.132454E+04
 714.0 137.5 0.63  0.975   55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.991604E-01  0.357027E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.461568E-01  0.265571E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.631789E-01 -0.176508E-04  0.132454E+04
 714.0 137.5 0.63 -0.875   65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.796181E-01 -0.291722E-02  0.132454E+04
 714.0 137.5 0.63 -0.825   65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.945383E-01 -0.563514E-02  0.132454E+04
 714.0 137.5 0.63 -0.775   65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.107703E+00 -0.803178E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.119118E+00 -0.100687E-01  0.132454E+04
 714.0 137.5 0.63 -0.675   65.0  0.135582  0.034269 -0.106364E+01  0.626460E+00  0.128897E+00 -0.117530E-01  0.132454E+04
 714.0 137.5 0.63 -0.625   65.0  0.118810  0.024814 -0.116087E+01  0.817827E+00  0.137201E+00 -0.131115E-01  0.132454E+04
 714.0 137.5 0.63 -0.575   65.0  0.088438  0.017065 -0.123714E+01  0.967933E+00  0.144207E+00 -0.141772E-01  0.132454E+04
 714.0 137.5 0.63 -0.525   65.0  0.120861  0.016240 -0.129484E+01  0.108144E+01  0.150088E+00 -0.149834E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   65.0  0.125013  0.013241 -0.133616E+01  0.116266E+01  0.155002E+00 -0.155605E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   65.0  0.161943  0.013827 -0.136302E+01  0.121545E+01  0.159090E+00 -0.159356E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   65.0  0.150067  0.011130 -0.137710E+01  0.124312E+01  0.162478E+00 -0.161323E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   65.0  0.144346  0.010143 -0.137985E+01  0.124851E+01  0.165268E+00 -0.161706E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   65.0  0.136669  0.009787 -0.137248E+01  0.123404E+01  0.167549E+00 -0.160678E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   65.0  0.160165  0.011329 -0.135608E+01  0.120182E+01  0.169392E+00 -0.158387E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   65.0  0.161630  0.012391 -0.133156E+01  0.115363E+01  0.170855E+00 -0.154963E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   65.0  0.147152  0.012342 -0.129974E+01  0.109107E+01  0.171983E+00 -0.150518E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   65.0  0.177715  0.014907 -0.126135E+01  0.101556E+01  0.172809E+00 -0.145155E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   65.0  0.144906  0.013790 -0.121704E+01  0.928377E+00  0.173358E+00 -0.138964E-01  0.132454E+04
 714.0 137.5 0.63  0.025   65.0  0.137642  0.013516 -0.116742E+01  0.830725E+00  0.173643E+00 -0.132031E-01  0.132454E+04
 714.0 137.5 0.63  0.075   65.0  0.160462  0.015652 -0.111307E+01  0.723739E+00  0.173672E+00 -0.124436E-01  0.132454E+04
 714.0 137.5 0.63  0.125   65.0  0.158766  0.016158 -0.105452E+01  0.608517E+00  0.173442E+00 -0.116256E-01  0.132454E+04
 714.0 137.5 0.63  0.175   65.0  0.155396  0.017182 -0.992329E+00  0.486140E+00  0.172945E+00 -0.107567E-01  0.132454E+04
 714.0 137.5 0.63  0.225   65.0  0.159622  0.019538 -0.927006E+00  0.357687E+00  0.172165E+00 -0.984417E-02  0.132454E+04
 714.0 137.5 0.63  0.275   65.0  0.159138  0.024843 -0.859078E+00  0.224246E+00  0.171081E+00 -0.889558E-02  0.132454E+04
 714.0 137.5 0.63  0.325   65.0  0.198642  0.047946 -0.789077E+00  0.869256E-01  0.169663E+00 -0.791843E-02  0.132454E+04
 714.0 137.5 0.63  0.375   65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.167877E+00 -0.692040E-02  0.132454E+04
 714.0 137.5 0.63  0.425   65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.165683E+00 -0.590933E-02  0.132454E+04
 714.0 137.5 0.63  0.475   65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.163032E+00 -0.489324E-02  0.132454E+04
 714.0 137.5 0.63  0.525   65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.159874E+00 -0.388043E-02  0.132454E+04
 714.0 137.5 0.63  0.575   65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.156150E+00 -0.287945E-02  0.132454E+04
 714.0 137.5 0.63  0.625   65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.151796E+00 -0.189921E-02  0.132454E+04
 714.0 137.5 0.63  0.675   65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.146741E+00 -0.949125E-03  0.132454E+04
 714.0 137.5 0.63  0.725   65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.140904E+00 -0.393511E-04  0.132454E+04
 714.0 137.5 0.63  0.775   65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.134188E+00  0.818666E-03  0.132454E+04
 714.0 137.5 0.63  0.825   65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.126461E+00  0.161109E-02  0.132454E+04
 714.0 137.5 0.63  0.875   65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.117517E+00  0.231895E-02  0.132454E+04
 714.0 137.5 0.63  0.925   65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.106920E+00  0.290986E-02  0.132454E+04
 714.0 137.5 0.63  0.975   65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.931375E-01  0.329376E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.467141E-01  0.211696E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.618262E-01 -0.643050E-03  0.132454E+04
 714.0 137.5 0.63 -0.875   75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.748305E-01 -0.319864E-02  0.132454E+04
 714.0 137.5 0.63 -0.825   75.0  0.110957  0.024755 -0.626283E+00 -0.346738E+00  0.856679E-01 -0.540374E-02  0.132454E+04
 714.0 137.5 0.63 -0.775   75.0  0.088734  0.013664 -0.762890E+00 -0.105764E+00  0.945915E-01 -0.725340E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   75.0  0.091190  0.010550 -0.875457E+00  0.927081E-01  0.101892E+00 -0.877735E-02  0.132454E+04
 714.0 137.5 0.63 -0.675   75.0  0.101598  0.008845 -0.966789E+00  0.253535E+00  0.107839E+00 -0.100134E-01  0.132454E+04
 714.0 137.5 0.63 -0.625   75.0  0.114220  0.008554 -0.103961E+01  0.381555E+00  0.112667E+00 -0.109984E-01  0.132454E+04
 714.0 137.5 0.63 -0.575   75.0  0.104674  0.007057 -0.109634E+01  0.481135E+00  0.116571E+00 -0.117655E-01  0.132454E+04
 714.0 137.5 0.63 -0.525   75.0  0.117349  0.006952 -0.113907E+01  0.556050E+00  0.119716E+00 -0.123432E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   75.0  0.104235  0.005803 -0.116960E+01  0.609501E+00  0.122235E+00 -0.127557E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   75.0  0.128834  0.006820 -0.118942E+01  0.644176E+00  0.124240E+00 -0.130234E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   75.0  0.109181  0.005822 -0.119981E+01  0.662333E+00  0.125819E+00 -0.131637E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   75.0  0.121244  0.006364 -0.120183E+01  0.665867E+00  0.127047E+00 -0.131910E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   75.0  0.114854  0.006312 -0.119640E+01  0.656378E+00  0.127982E+00 -0.131177E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   75.0  0.118785  0.006638 -0.118430E+01  0.635223E+00  0.128672E+00 -0.129543E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   75.0  0.118768  0.006806 -0.116621E+01  0.603562E+00  0.129156E+00 -0.127098E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   75.0  0.115602  0.006716 -0.114270E+01  0.562398E+00  0.129465E+00 -0.123921E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   75.0  0.126924  0.007551 -0.111428E+01  0.512605E+00  0.129621E+00 -0.120081E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   75.0  0.134563  0.008233 -0.108141E+01  0.454955E+00  0.129642E+00 -0.115637E-01  0.132454E+04
 714.0 137.5 0.63  0.025   75.0  0.118449  0.007845 -0.104449E+01  0.390137E+00  0.129542E+00 -0.110645E-01  0.132454E+04
 714.0 137.5 0.63  0.075   75.0  0.116008  0.008315 -0.100389E+01  0.318779E+00  0.129328E+00 -0.105153E-01  0.132454E+04
 714.0 137.5 0.63  0.125   75.0  0.119322  0.009317 -0.959927E+00  0.241459E+00  0.129004E+00 -0.992053E-02  0.132454E+04
 714.0 137.5 0.63  0.175   75.0  0.109466  0.010241 -0.912926E+00  0.158716E+00  0.128571E+00 -0.928450E-02  0.132454E+04
 714.0 137.5 0.63  0.225   75.0  0.109835  0.013220 -0.863177E+00  0.710673E-01  0.128025E+00 -0.861112E-02  0.132454E+04
 714.0 137.5 0.63  0.275   75.0  0.096218  0.018279 -0.810958E+00 -0.209891E-01  0.127360E+00 -0.790420E-02  0.132454E+04
 714.0 137.5 0.63  0.325   75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.126564E+00 -0.716745E-02  0.132454E+04
 714.0 137.5 0.63  0.375   75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.125623E+00 -0.640453E-02  0.132454E+04
 714.0 137.5 0.63  0.425   75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.124518E+00 -0.561916E-02  0.132454E+04
 714.0 137.5 0.63  0.475   75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.123227E+00 -0.481510E-02  0.132454E+04
 714.0 137.5 0.63  0.525   75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.121721E+00 -0.399630E-02  0.132454E+04
 714.0 137.5 0.63  0.575   75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.119965E+00 -0.316694E-02  0.132454E+04
 714.0 137.5 0.63  0.625   75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.117919E+00 -0.233153E-02  0.132454E+04
 714.0 137.5 0.63  0.675   75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.115532E+00 -0.149508E-02  0.132454E+04
 714.0 137.5 0.63  0.725   75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.112740E+00 -0.663324E-03  0.132454E+04
 714.0 137.5 0.63  0.775   75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.109462E+00  0.156862E-03  0.132454E+04
 714.0 137.5 0.63  0.825   75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.105586E+00  0.956669E-03  0.132454E+04
 714.0 137.5 0.63  0.875   75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.100938E+00  0.172353E-02  0.132454E+04
 714.0 137.5 0.63  0.925   75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.951885E-01  0.243571E-02  0.132454E+04
 714.0 137.5 0.63  0.975   75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.873033E-01  0.303437E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.471308E-01  0.170981E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.605078E-01 -0.960934E-03  0.132454E+04
 714.0 137.5 0.63 -0.875   85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.709151E-01 -0.317333E-02  0.132454E+04
 714.0 137.5 0.63 -0.825   85.0  0.081916  0.013936 -0.615047E+00 -0.495546E+00  0.789588E-01 -0.497825E-02  0.132454E+04
 714.0 137.5 0.63 -0.775   85.0  0.096319  0.010228 -0.727259E+00 -0.323598E+00  0.851643E-01 -0.644251E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   85.0  0.088573  0.007600 -0.817936E+00 -0.185595E+00  0.899419E-01 -0.762376E-02  0.132454E+04
 714.0 137.5 0.63 -0.675   85.0  0.090037  0.006397 -0.890587E+00 -0.756720E-01  0.936064E-01 -0.856880E-02  0.132454E+04
 714.0 137.5 0.63 -0.625   85.0  0.110976  0.006791 -0.948032E+00  0.108215E-01  0.963999E-01 -0.931516E-02  0.132454E+04
 714.0 137.5 0.63 -0.575   85.0  0.093559  0.005543 -0.992541E+00  0.775740E-01  0.985089E-01 -0.989289E-02  0.132454E+04
 714.0 137.5 0.63 -0.525   85.0  0.094981  0.005646 -0.102595E+01  0.127526E+00  0.100078E+00 -0.103262E-01  0.132454E+04
 714.0 137.5 0.63 -0.475   85.0  0.098460  0.005696 -0.104976E+01  0.163040E+00  0.101221E+00 -0.106349E-01  0.132454E+04
 714.0 137.5 0.63 -0.425   85.0  0.096147  0.005740 -0.106520E+01  0.186028E+00  0.102025E+00 -0.108349E-01  0.132454E+04
 714.0 137.5 0.63 -0.375   85.0  0.104665  0.006048 -0.107328E+01  0.198050E+00  0.102560E+00 -0.109396E-01  0.132454E+04
 714.0 137.5 0.63 -0.325   85.0  0.094411  0.005658 -0.107485E+01  0.200389E+00  0.102882E+00 -0.109599E-01  0.132454E+04
 714.0 137.5 0.63 -0.275   85.0  0.100421  0.006136 -0.107063E+01  0.194108E+00  0.103035E+00 -0.109052E-01  0.132454E+04
 714.0 137.5 0.63 -0.225   85.0  0.098664  0.006216 -0.106121E+01  0.180096E+00  0.103054E+00 -0.107833E-01  0.132454E+04
 714.0 137.5 0.63 -0.175   85.0  0.103672  0.006636 -0.104712E+01  0.159100E+00  0.102965E+00 -0.106006E-01  0.132454E+04
 714.0 137.5 0.63 -0.125   85.0  0.091916  0.006368 -0.102878E+01  0.131749E+00  0.102792E+00 -0.103629E-01  0.132454E+04
 714.0 137.5 0.63 -0.075   85.0  0.088101  0.006966 -0.100658E+01  0.985838E-01  0.102551E+00 -0.100750E-01  0.132454E+04
 714.0 137.5 0.63 -0.025   85.0  0.080925  0.007347 -0.980852E+00  0.600650E-01  0.102256E+00 -0.974121E-02  0.132454E+04
 714.0 137.5 0.63  0.025   85.0  0.109750  0.011014 -0.951873E+00  0.165916E-01  0.101916E+00 -0.936504E-02  0.132454E+04
 714.0 137.5 0.63  0.075   85.0  0.130847  0.015426 -0.919899E+00 -0.314894E-01  0.101540E+00 -0.894975E-02  0.132454E+04
 714.0 137.5 0.63  0.125   85.0  0.091202  0.016135 -0.885152E+00 -0.838741E-01  0.101132E+00 -0.849816E-02  0.132454E+04
 714.0 137.5 0.63  0.175   85.0 -1.000000  0.000000 -0.847830E+00 -0.140293E+00  0.100695E+00 -0.801277E-02  0.132454E+04
 714.0 137.5 0.63  0.225   85.0 -1.000000  0.000000 -0.808110E+00 -0.200508E+00  0.100229E+00 -0.749584E-02  0.132454E+04
 714.0 137.5 0.63  0.275   85.0 -1.000000  0.000000 -0.766151E+00 -0.264300E+00  0.997336E-01 -0.694939E-02  0.132454E+04
 714.0 137.5 0.63  0.325   85.0 -1.000000  0.000000 -0.722102E+00 -0.331473E+00  0.992053E-01 -0.637528E-02  0.132454E+04
 714.0 137.5 0.63  0.375   85.0 -1.000000  0.000000 -0.676096E+00 -0.401842E+00  0.986390E-01 -0.577521E-02  0.132454E+04
 714.0 137.5 0.63  0.425   85.0 -1.000000  0.000000 -0.628261E+00 -0.475234E+00  0.980275E-01 -0.515081E-02  0.132454E+04
 714.0 137.5 0.63  0.475   85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.973612E-01 -0.450361E-02  0.132454E+04
 714.0 137.5 0.63  0.525   85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.966276E-01 -0.383510E-02  0.132454E+04
 714.0 137.5 0.63  0.575   85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.958114E-01 -0.314679E-02  0.132454E+04
 714.0 137.5 0.63  0.625   85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.948929E-01 -0.244023E-02  0.132454E+04
 714.0 137.5 0.63  0.675   85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.938480E-01 -0.171707E-02  0.132454E+04
 714.0 137.5 0.63  0.725   85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.926458E-01 -0.979187E-03  0.132454E+04
 714.0 137.5 0.63  0.775   85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.912462E-01 -0.228807E-03  0.132454E+04
 714.0 137.5 0.63  0.825   85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.895950E-01  0.531190E-03  0.132454E+04
 714.0 137.5 0.63  0.875   85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.876125E-01  0.129662E-02  0.132454E+04
 714.0 137.5 0.63  0.925   85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.851587E-01  0.206012E-02  0.132454E+04
 714.0 137.5 0.63  0.975   85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.818460E-01  0.280155E-02  0.132454E+04
 714.0 137.5 0.63 -0.975   95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.474223E-01  0.141748E-02  0.132454E+04
 714.0 137.5 0.63 -0.925   95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.592745E-01 -0.107569E-02  0.132454E+04
 714.0 137.5 0.63 -0.875   95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.677143E-01 -0.298146E-02  0.132454E+04
 714.0 137.5 0.63 -0.825   95.0  0.083599  0.014714 -0.599116E+00 -0.657667E+00  0.738015E-01 -0.447852E-02  0.132454E+04
 714.0 137.5 0.63 -0.775   95.0  0.084189  0.011223 -0.694267E+00 -0.537027E+00  0.781976E-01 -0.566682E-02  0.132454E+04
 714.0 137.5 0.63 -0.725   95.0  0.081651  0.009600 -0.770228E+00 -0.442129E+00  0.813526E-01 -0.661247E-02  0.132454E+04
 714.0 137.5 0.63 -0.675   95.0  0.080549  0.009260 -0.830611E+00 -0.367569E+00  0.835842E-01 -0.736234E-02  0.132454E+04
 714.0 137.5 0.63 -0.625   95.0  0.082288  0.008918 -0.878106E+00 -0.309458E+00  0.851219E-01 -0.795102E-02  0.132454E+04
 714.0 137.5 0.63 -0.575   95.0  0.097496  0.009847 -0.914777E+00 -0.264909E+00  0.861348E-01 -0.840487E-02  0.132454E+04
 714.0 137.5 0.63 -0.525   95.0  0.090014  0.009732 -0.942238E+00 -0.231728E+00  0.867492E-01 -0.874435E-02  0.132454E+04
 714.0 137.5 0.63 -0.475   95.0  0.104331  0.010817 -0.961776E+00 -0.208214E+00  0.870605E-01 -0.898568E-02  0.132454E+04
 714.0 137.5 0.63 -0.425   95.0  0.081965  0.009418 -0.974430E+00 -0.193026E+00  0.871416E-01 -0.914190E-02  0.132454E+04
 714.0 137.5 0.63 -0.375   95.0  0.098798  0.010925 -0.981050E+00 -0.185093E+00  0.870487E-01 -0.922360E-02  0.132454E+04
 714.0 137.5 0.63 -0.325   95.0  0.093229  0.010872 -0.982338E+00 -0.183550E+00  0.868252E-01 -0.923949E-02  0.132454E+04
 714.0 137.5 0.63 -0.275   95.0  0.086011  0.010114 -0.978879E+00 -0.187693E+00  0.865051E-01 -0.919681E-02  0.132454E+04
 714.0 137.5 0.63 -0.225   95.0  0.090011  0.010832 -0.971164E+00 -0.196943E+00  0.861151E-01 -0.910159E-02  0.132454E+04
 714.0 137.5 0.63 -0.175   95.0  0.072541  0.010518 -0.959607E+00 -0.210820E+00  0.856763E-01 -0.895890E-02  0.132454E+04
 714.0 137.5 0.63 -0.125   95.0  0.063908  0.011986 -0.944560E+00 -0.228929E+00  0.852050E-01 -0.877304E-02  0.132454E+04
 714.0 137.5 0.63 -0.075   95.0  0.105560  0.021526 -0.926325E+00 -0.250938E+00  0.847143E-01 -0.854766E-02  0.132454E+04
 714.0 137.5 0.63 -0.025   95.0 -1.000000  0.000000 -0.905156E+00 -0.276570E+00  0.842145E-01 -0.828585E-02  0.132454E+04
 714.0 137.5 0.63  0.025   95.0 -1.000000  0.000000 -0.881275E+00 -0.305597E+00  0.837136E-01 -0.799027E-02  0.132454E+04
 714.0 137.5 0.63  0.075   95.0 -1.000000  0.000000 -0.854871E+00 -0.337828E+00  0.832177E-01 -0.766316E-02  0.132454E+04
 714.0 137.5 0.63  0.125   95.0 -1.000000  0.000000 -0.826107E+00 -0.373104E+00  0.827314E-01 -0.730646E-02  0.132454E+04
 714.0 137.5 0.63  0.175   95.0 -1.000000  0.000000 -0.795120E+00 -0.411300E+00  0.822582E-01 -0.692180E-02  0.132454E+04
 714.0 137.5 0.63  0.225   95.0 -1.000000  0.000000 -0.762030E+00 -0.452311E+00  0.818002E-01 -0.651055E-02  0.132454E+04
 714.0 137.5 0.63  0.275   95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.813590E-01 -0.607386E-02  0.132454E+04
 714.0 137.5 0.63  0.325   95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.809349E-01 -0.561268E-02  0.132454E+04
 714.0 137.5 0.63  0.375   95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.805277E-01 -0.512775E-02  0.132454E+04
 714.0 137.5 0.63  0.425   95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.801364E-01 -0.461963E-02  0.132454E+04
 714.0 137.5 0.63  0.475   95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.797592E-01 -0.408872E-02  0.132454E+04
 714.0 137.5 0.63  0.525   95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.793938E-01 -0.353522E-02  0.132454E+04
 714.0 137.5 0.63  0.575   95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.790373E-01 -0.295912E-02  0.132454E+04
 714.0 137.5 0.63  0.625   95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.786863E-01 -0.236023E-02  0.132454E+04
 714.0 137.5 0.63  0.675   95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.783374E-01 -0.173808E-02  0.132454E+04
 714.0 137.5 0.63  0.725   95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.779875E-01 -0.109184E-02  0.132454E+04
 714.0 137.5 0.63  0.775   95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.776359E-01 -0.420251E-03  0.132454E+04
 714.0 137.5 0.63  0.825   95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.772873E-01  0.278737E-03  0.132454E+04
 714.0 137.5 0.63  0.875   95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.769619E-01  0.100855E-02  0.132454E+04
 714.0 137.5 0.63  0.925   95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.767271E-01  0.177588E-02  0.132454E+04
 714.0 137.5 0.63  0.975   95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.768828E-01  0.260024E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.476113E-01  0.121870E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.581576E-01 -0.106282E-02  0.132454E+04
 714.0 137.5 0.63 -0.875  105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.651022E-01 -0.270825E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.697908E-01 -0.396924E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.729434E-01 -0.495688E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.750132E-01 -0.573662E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.763048E-01 -0.635182E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  105.0 -1.000000  0.000000 -0.824319E+00 -0.588150E+00  0.770304E-01 -0.683320E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  105.0 -1.000000  0.000000 -0.855841E+00 -0.559205E+00  0.773417E-01 -0.720351E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  105.0 -1.000000  0.000000 -0.879417E+00 -0.537731E+00  0.773494E-01 -0.748010E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  105.0 -1.000000  0.000000 -0.896176E+00 -0.522555E+00  0.771353E-01 -0.767653E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  105.0 -1.000000  0.000000 -0.907025E+00 -0.512771E+00  0.767607E-01 -0.780360E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  105.0 -1.000000  0.000000 -0.912699E+00 -0.507665E+00  0.762720E-01 -0.787004E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  105.0 -1.000000  0.000000 -0.913803E+00 -0.506673E+00  0.757046E-01 -0.788296E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  105.0 -1.000000  0.000000 -0.910839E+00 -0.509338E+00  0.750858E-01 -0.784826E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  105.0 -1.000000  0.000000 -0.904226E+00 -0.515293E+00  0.744365E-01 -0.777082E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  105.0 -1.000000  0.000000 -0.894317E+00 -0.524236E+00  0.737734E-01 -0.765474E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  105.0 -1.000000  0.000000 -0.881410E+00 -0.535923E+00  0.731091E-01 -0.750346E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  105.0 -1.000000  0.000000 -0.865758E+00 -0.550154E+00  0.724539E-01 -0.731989E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  105.0 -1.000000  0.000000 -0.847576E+00 -0.566768E+00  0.718156E-01 -0.710646E-02  0.132454E+04
 714.0 137.5 0.63  0.025  105.0 -1.000000  0.000000 -0.827045E+00 -0.585636E+00  0.712008E-01 -0.686525E-02  0.132454E+04
 714.0 137.5 0.63  0.075  105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.706144E-01 -0.659797E-02  0.132454E+04
 714.0 137.5 0.63  0.125  105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.700607E-01 -0.630606E-02  0.132454E+04
 714.0 137.5 0.63  0.175  105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.695430E-01 -0.599069E-02  0.132454E+04
 714.0 137.5 0.63  0.225  105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.690643E-01 -0.565280E-02  0.132454E+04
 714.0 137.5 0.63  0.275  105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.686272E-01 -0.529310E-02  0.132454E+04
 714.0 137.5 0.63  0.325  105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.682339E-01 -0.491209E-02  0.132454E+04
 714.0 137.5 0.63  0.375  105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.678869E-01 -0.451005E-02  0.132454E+04
 714.0 137.5 0.63  0.425  105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.675888E-01 -0.408706E-02  0.132454E+04
 714.0 137.5 0.63  0.475  105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.673426E-01 -0.364294E-02  0.132454E+04
 714.0 137.5 0.63  0.525  105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.671521E-01 -0.317726E-02  0.132454E+04
 714.0 137.5 0.63  0.575  105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.670225E-01 -0.268926E-02  0.132454E+04
 714.0 137.5 0.63  0.625  105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.669614E-01 -0.217780E-02  0.132454E+04
 714.0 137.5 0.63  0.675  105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.669800E-01 -0.164119E-02  0.132454E+04
 714.0 137.5 0.63  0.725  105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.670961E-01 -0.107702E-02  0.132454E+04
 714.0 137.5 0.63  0.775  105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.673394E-01 -0.481725E-03  0.132454E+04
 714.0 137.5 0.63  0.825  105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.677633E-01  0.150194E-03  0.132454E+04
 714.0 137.5 0.63  0.875  105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.684745E-01  0.827974E-03  0.132454E+04
 714.0 137.5 0.63  0.925  105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.697290E-01  0.157001E-02  0.132454E+04
 714.0 137.5 0.63  0.975  105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.724770E-01  0.243177E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.477220E-01  0.109200E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.571743E-01 -0.975788E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.629792E-01 -0.240645E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.666510E-01 -0.348645E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.689261E-01 -0.432631E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  115.0 -1.000000  0.000000 -0.699841E+00 -0.883636E+00  0.702459E-01 -0.498690E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  115.0 -1.000000  0.000000 -0.746364E+00 -0.853386E+00  0.708976E-01 -0.550701E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  115.0 -1.000000  0.000000 -0.782814E+00 -0.830161E+00  0.710765E-01 -0.591350E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  115.0 -1.000000  0.000000 -0.810885E+00 -0.812544E+00  0.709195E-01 -0.622598E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  115.0 -1.000000  0.000000 -0.831871E+00 -0.799519E+00  0.705249E-01 -0.645927E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  115.0 -1.000000  0.000000 -0.846786E+00 -0.790337E+00  0.699641E-01 -0.662492E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  115.0 -1.000000  0.000000 -0.856439E+00 -0.784425E+00  0.692896E-01 -0.673206E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  115.0 -1.000000  0.000000 -0.861487E+00 -0.781344E+00  0.685410E-01 -0.678808E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  115.0 -1.000000  0.000000 -0.862469E+00 -0.780745E+00  0.677477E-01 -0.679897E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.669322E-01 -0.676971E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.661117E-01 -0.670442E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.652994E-01 -0.660655E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.645056E-01 -0.647898E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.637382E-01 -0.632415E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.630036E-01 -0.614410E-02  0.132454E+04
 714.0 137.5 0.63  0.025  115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.623070E-01 -0.594055E-02  0.132454E+04
 714.0 137.5 0.63  0.075  115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.616526E-01 -0.571491E-02  0.132454E+04
 714.0 137.5 0.63  0.125  115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.610441E-01 -0.546835E-02  0.132454E+04
 714.0 137.5 0.63  0.175  115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.604846E-01 -0.520180E-02  0.132454E+04
 714.0 137.5 0.63  0.225  115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.599774E-01 -0.491597E-02  0.132454E+04
 714.0 137.5 0.63  0.275  115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.595254E-01 -0.461137E-02  0.132454E+04
 714.0 137.5 0.63  0.325  115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.591322E-01 -0.428830E-02  0.132454E+04
 714.0 137.5 0.63  0.375  115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.588015E-01 -0.394685E-02  0.132454E+04
 714.0 137.5 0.63  0.425  115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.585381E-01 -0.358686E-02  0.132454E+04
 714.0 137.5 0.63  0.475  115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.583478E-01 -0.320794E-02  0.132454E+04
 714.0 137.5 0.63  0.525  115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.582383E-01 -0.280939E-02  0.132454E+04
 714.0 137.5 0.63  0.575  115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.582201E-01 -0.239010E-02  0.132454E+04
 714.0 137.5 0.63  0.625  115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.583078E-01 -0.194850E-02  0.132454E+04
 714.0 137.5 0.63  0.675  115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.585227E-01 -0.148232E-02  0.132454E+04
 714.0 137.5 0.63  0.725  115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.588971E-01 -0.988284E-03  0.132454E+04
 714.0 137.5 0.63  0.775  115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.594831E-01 -0.461530E-03  0.132454E+04
 714.0 137.5 0.63  0.825  115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.603709E-01  0.105583E-03  0.132454E+04
 714.0 137.5 0.63  0.875  115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.617357E-01  0.726244E-03  0.132454E+04
 714.0 137.5 0.63  0.925  115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.639899E-01  0.142760E-02  0.132454E+04
 714.0 137.5 0.63  0.975  115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.686545E-01  0.229494E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.477769E-01  0.101794E-02  0.132454E+04
 714.0 137.5 0.63 -0.925  125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.563318E-01 -0.852213E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.612683E-01 -0.210945E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  125.0 -1.000000  0.000000 -0.552450E+00 -0.111545E+01  0.641923E-01 -0.305095E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  125.0 -1.000000  0.000000 -0.620841E+00 -0.108720E+01  0.658358E-01 -0.378117E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.666239E-01 -0.435507E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.668269E-01 -0.480691E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.666258E-01 -0.516015E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.661455E-01 -0.543179E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.654745E-01 -0.563466E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.646764E-01 -0.577875E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.637975E-01 -0.587196E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.628720E-01 -0.592070E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.619251E-01 -0.593018E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.609759E-01 -0.590472E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.600387E-01 -0.584791E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.591244E-01 -0.576276E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.582413E-01 -0.565180E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.573959E-01 -0.551715E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.565935E-01 -0.536060E-02  0.132454E+04
 714.0 137.5 0.63  0.025  125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.558380E-01 -0.518366E-02  0.132454E+04
 714.0 137.5 0.63  0.075  125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.551332E-01 -0.498756E-02  0.132454E+04
 714.0 137.5 0.63  0.125  125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.544822E-01 -0.477333E-02  0.132454E+04
 714.0 137.5 0.63  0.175  125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.538879E-01 -0.454175E-02  0.132454E+04
 714.0 137.5 0.63  0.225  125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.533535E-01 -0.429345E-02  0.132454E+04
 714.0 137.5 0.63  0.275  125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.528824E-01 -0.402884E-02  0.132454E+04
 714.0 137.5 0.63  0.325  125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.524784E-01 -0.374814E-02  0.132454E+04
 714.0 137.5 0.63  0.375  125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.521462E-01 -0.345137E-02  0.132454E+04
 714.0 137.5 0.63  0.425  125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.518917E-01 -0.313832E-02  0.132454E+04
 714.0 137.5 0.63  0.475  125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.517226E-01 -0.280853E-02  0.132454E+04
 714.0 137.5 0.63  0.525  125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.516489E-01 -0.246120E-02  0.132454E+04
 714.0 137.5 0.63  0.575  125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.516844E-01 -0.209516E-02  0.132454E+04
 714.0 137.5 0.63  0.625  125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.518485E-01 -0.170867E-02  0.132454E+04
 714.0 137.5 0.63  0.675  125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.521690E-01 -0.129926E-02  0.132454E+04
 714.0 137.5 0.63  0.725  125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.526884E-01 -0.863275E-03  0.132454E+04
 714.0 137.5 0.63  0.775  125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.534743E-01 -0.395238E-03  0.132454E+04
 714.0 137.5 0.63  0.825  125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.546438E-01  0.113661E-03  0.132454E+04
 714.0 137.5 0.63  0.875  125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.564239E-01  0.679026E-03  0.132454E+04
 714.0 137.5 0.63  0.925  125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.593499E-01  0.133399E-02  0.132454E+04
 714.0 137.5 0.63  0.975  125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.654180E-01  0.218698E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.477952E-01  0.979993E-03  0.132454E+04
 714.0 137.5 0.63 -0.925  135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.556322E-01 -0.718560E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.599117E-01 -0.183890E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.622840E-01 -0.267535E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.634687E-01 -0.332429E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.638744E-01 -0.383489E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.637572E-01 -0.423742E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.632863E-01 -0.455247E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.625777E-01 -0.479498E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.617124E-01 -0.497624E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.607481E-01 -0.510505E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.597264E-01 -0.518841E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.586776E-01 -0.523201E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.576239E-01 -0.524050E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.565818E-01 -0.521772E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.555636E-01 -0.516690E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.545785E-01 -0.509075E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.536332E-01 -0.499155E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.527334E-01 -0.487123E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.518830E-01 -0.473141E-02  0.132454E+04
 714.0 137.5 0.63  0.025  135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.510857E-01 -0.457345E-02  0.132454E+04
 714.0 137.5 0.63  0.075  135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.503443E-01 -0.439850E-02  0.132454E+04
 714.0 137.5 0.63  0.125  135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.496618E-01 -0.420748E-02  0.132454E+04
 714.0 137.5 0.63  0.175  135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.490407E-01 -0.400114E-02  0.132454E+04
 714.0 137.5 0.63  0.225  135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.484841E-01 -0.378004E-02  0.132454E+04
 714.0 137.5 0.63  0.275  135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.479954E-01 -0.354456E-02  0.132454E+04
 714.0 137.5 0.63  0.325  135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.475788E-01 -0.329492E-02  0.132454E+04
 714.0 137.5 0.63  0.375  135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.472394E-01 -0.303112E-02  0.132454E+04
 714.0 137.5 0.63  0.425  135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.469839E-01 -0.275296E-02  0.132454E+04
 714.0 137.5 0.63  0.475  135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.468208E-01 -0.246000E-02  0.132454E+04
 714.0 137.5 0.63  0.525  135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.467617E-01 -0.215147E-02  0.132454E+04
 714.0 137.5 0.63  0.575  135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.468227E-01 -0.182619E-02  0.132454E+04
 714.0 137.5 0.63  0.625  135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.470258E-01 -0.148247E-02  0.132454E+04
 714.0 137.5 0.63  0.675  135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.474037E-01 -0.111779E-02  0.132454E+04
 714.0 137.5 0.63  0.725  135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.480053E-01 -0.728456E-03  0.132454E+04
 714.0 137.5 0.63  0.775  135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.489093E-01 -0.308758E-03  0.132454E+04
 714.0 137.5 0.63  0.825  135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.502516E-01  0.150624E-03  0.132454E+04
 714.0 137.5 0.63  0.875  135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.522969E-01  0.666596E-03  0.132454E+04
 714.0 137.5 0.63  0.925  135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.556739E-01  0.127608E-02  0.132454E+04
 714.0 137.5 0.63  0.975  135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.627571E-01  0.210440E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.477925E-01  0.964807E-03  0.132454E+04
 714.0 137.5 0.63 -0.925  145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.550748E-01 -0.593418E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.588672E-01 -0.160912E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.608374E-01 -0.236759E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.616910E-01 -0.295721E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.618224E-01 -0.342214E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.614767E-01 -0.378936E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.608141E-01 -0.407722E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.599438E-01 -0.429908E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.589412E-01 -0.446506E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.578599E-01 -0.458310E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.567379E-01 -0.465953E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.556028E-01 -0.469952E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.544747E-01 -0.470730E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.533680E-01 -0.468641E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.522935E-01 -0.463981E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.512592E-01 -0.457000E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.502710E-01 -0.447910E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.493334E-01 -0.436889E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.484499E-01 -0.424090E-02  0.132454E+04
 714.0 137.5 0.63  0.025  145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.476233E-01 -0.409641E-02  0.132454E+04
 714.0 137.5 0.63  0.075  145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.468564E-01 -0.393649E-02  0.132454E+04
 714.0 137.5 0.63  0.125  145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.461514E-01 -0.376202E-02  0.132454E+04
 714.0 137.5 0.63  0.175  145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.455109E-01 -0.357373E-02  0.132454E+04
 714.0 137.5 0.63  0.225  145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.449378E-01 -0.337215E-02  0.132454E+04
 714.0 137.5 0.63  0.275  145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.444354E-01 -0.315766E-02  0.132454E+04
 714.0 137.5 0.63  0.325  145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.440081E-01 -0.293049E-02  0.132454E+04
 714.0 137.5 0.63  0.375  145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.436612E-01 -0.269068E-02  0.132454E+04
 714.0 137.5 0.63  0.425  145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.434016E-01 -0.243804E-02  0.132454E+04
 714.0 137.5 0.63  0.475  145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.432387E-01 -0.217219E-02  0.132454E+04
 714.0 137.5 0.63  0.525  145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.431851E-01 -0.189241E-02  0.132454E+04
 714.0 137.5 0.63  0.575  145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.432578E-01 -0.159761E-02  0.132454E+04
 714.0 137.5 0.63  0.625  145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.434811E-01 -0.128616E-02  0.132454E+04
 714.0 137.5 0.63  0.675  145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.438904E-01 -0.955639E-03  0.132454E+04
 714.0 137.5 0.63  0.725  145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.445391E-01 -0.602404E-03  0.132454E+04
 714.0 137.5 0.63  0.775  145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.455133E-01 -0.220774E-03  0.132454E+04
 714.0 137.5 0.63  0.825  145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.469620E-01  0.198707E-03  0.132454E+04
 714.0 137.5 0.63  0.875  145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.491765E-01  0.673530E-03  0.132454E+04
 714.0 137.5 0.63  0.925  145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.528535E-01  0.124282E-02  0.132454E+04
 714.0 137.5 0.63  0.975  145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.606559E-01  0.204356E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.477807E-01  0.962057E-03  0.132454E+04
 714.0 137.5 0.63 -0.925  155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.546583E-01 -0.489711E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.581054E-01 -0.142971E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.597937E-01 -0.213288E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.604165E-01 -0.268096E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.603576E-01 -0.311417E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.598535E-01 -0.345700E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.590586E-01 -0.372617E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.580767E-01 -0.393386E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.569798E-01 -0.408939E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.558182E-01 -0.420007E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.546277E-01 -0.427177E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.534338E-01 -0.430928E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.522550E-01 -0.431658E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.511046E-01 -0.429698E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.499921E-01 -0.425326E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.489248E-01 -0.418778E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.479077E-01 -0.410255E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.469449E-01 -0.399926E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.460392E-01 -0.387937E-02  0.132454E+04
 714.0 137.5 0.63  0.025  155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.451932E-01 -0.374412E-02  0.132454E+04
 714.0 137.5 0.63  0.075  155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.444091E-01 -0.359453E-02  0.132454E+04
 714.0 137.5 0.63  0.125  155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.436891E-01 -0.343146E-02  0.132454E+04
 714.0 137.5 0.63  0.175  155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.430355E-01 -0.325562E-02  0.132454E+04
 714.0 137.5 0.63  0.225  155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.424511E-01 -0.306754E-02  0.132454E+04
 714.0 137.5 0.63  0.275  155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.419392E-01 -0.286763E-02  0.132454E+04
 714.0 137.5 0.63  0.325  155.0 -1.000000  0.000000 -0.580619E+00 -0.143205E+01  0.415041E-01 -0.265610E-02  0.132454E+04
 714.0 137.5 0.63  0.375  155.0 -1.000000  0.000000 -0.556657E+00 -0.142648E+01  0.411513E-01 -0.243304E-02  0.132454E+04
 714.0 137.5 0.63  0.425  155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.408879E-01 -0.219830E-02  0.132454E+04
 714.0 137.5 0.63  0.475  155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.407237E-01 -0.195155E-02  0.132454E+04
 714.0 137.5 0.63  0.525  155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.406716E-01 -0.169213E-02  0.132454E+04
 714.0 137.5 0.63  0.575  155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.407498E-01 -0.141905E-02  0.132454E+04
 714.0 137.5 0.63  0.625  155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.409836E-01 -0.113074E-02  0.132454E+04
 714.0 137.5 0.63  0.675  155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.414101E-01 -0.824910E-03  0.132454E+04
 714.0 137.5 0.63  0.725  155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.420859E-01 -0.498029E-03  0.132454E+04
 714.0 137.5 0.63  0.775  155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.431015E-01 -0.144527E-03  0.132454E+04
 714.0 137.5 0.63  0.825  155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.446148E-01  0.245000E-03  0.132454E+04
 714.0 137.5 0.63  0.875  155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.469351E-01  0.688221E-03  0.132454E+04
 714.0 137.5 0.63  0.925  155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.508063E-01  0.122541E-02  0.132454E+04
 714.0 137.5 0.63  0.975  155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.590976E-01  0.200114E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.477682E-01  0.964258E-03  0.132454E+04
 714.0 137.5 0.63 -0.925  165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.543814E-01 -0.416136E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.576070E-01 -0.130693E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.591156E-01 -0.197467E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.595918E-01 -0.249633E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.594122E-01 -0.290947E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.588080E-01 -0.323694E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.579293E-01 -0.349436E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.568771E-01 -0.369317E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.557208E-01 -0.384216E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.545087E-01 -0.394823E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.532751E-01 -0.401697E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.520444E-01 -0.405295E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.508340E-01 -0.405995E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.496563E-01 -0.404115E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.485204E-01 -0.399923E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.474326E-01 -0.393645E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.463978E-01 -0.385476E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.454195E-01 -0.375581E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.445003E-01 -0.364100E-02  0.132454E+04
 714.0 137.5 0.63  0.025  165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.436424E-01 -0.351153E-02  0.132454E+04
 714.0 137.5 0.63  0.075  165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.428480E-01 -0.336843E-02  0.132454E+04
 714.0 137.5 0.63  0.125  165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.421189E-01 -0.321253E-02  0.132454E+04
 714.0 137.5 0.63  0.175  165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.414573E-01 -0.304453E-02  0.132454E+04
 714.0 137.5 0.63  0.225  165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.408660E-01 -0.286497E-02  0.132454E+04
 714.0 137.5 0.63  0.275  165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.403483E-01 -0.267426E-02  0.132454E+04
 714.0 137.5 0.63  0.325  165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.399083E-01 -0.247264E-02  0.132454E+04
 714.0 137.5 0.63  0.375  165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.395516E-01 -0.226021E-02  0.132454E+04
 714.0 137.5 0.63  0.425  165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.392856E-01 -0.203687E-02  0.132454E+04
 714.0 137.5 0.63  0.475  165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.391201E-01 -0.180231E-02  0.132454E+04
 714.0 137.5 0.63  0.525  165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.390684E-01 -0.155595E-02  0.132454E+04
 714.0 137.5 0.63  0.575  165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.391490E-01 -0.129682E-02  0.132454E+04
 714.0 137.5 0.63  0.625  165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.393881E-01 -0.102347E-02  0.132454E+04
 714.0 137.5 0.63  0.675  165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.398239E-01 -0.733671E-03  0.132454E+04
 714.0 137.5 0.63  0.725  165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.405144E-01 -0.424016E-03  0.132454E+04
 714.0 137.5 0.63  0.775  165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.415533E-01 -0.890461E-04  0.132454E+04
 714.0 137.5 0.63  0.825  165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.431036E-01  0.280537E-03  0.132454E+04
 714.0 137.5 0.63  0.875  165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.454857E-01  0.702407E-03  0.132454E+04
 714.0 137.5 0.63  0.925  165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.494729E-01  0.121737E-02  0.132454E+04
 714.0 137.5 0.63  0.975  165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.580676E-01  0.197444E-02  0.132454E+04
 714.0 137.5 0.63 -0.975  175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.477606E-01  0.966552E-03  0.132454E+04
 714.0 137.5 0.63 -0.925  175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.542432E-01 -0.378065E-03  0.132454E+04
 714.0 137.5 0.63 -0.875  175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.573605E-01 -0.124463E-02  0.132454E+04
 714.0 137.5 0.63 -0.825  175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.587816E-01 -0.189505E-02  0.132454E+04
 714.0 137.5 0.63 -0.775  175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.591864E-01 -0.240387E-02  0.132454E+04
 714.0 137.5 0.63 -0.725  175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.589481E-01 -0.280728E-02  0.132454E+04
 714.0 137.5 0.63 -0.675  175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.582952E-01 -0.312732E-02  0.132454E+04
 714.0 137.5 0.63 -0.625  175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.573759E-01 -0.337906E-02  0.132454E+04
 714.0 137.5 0.63 -0.575  175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.562896E-01 -0.357359E-02  0.132454E+04
 714.0 137.5 0.63 -0.525  175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.551044E-01 -0.371942E-02  0.132454E+04
 714.0 137.5 0.63 -0.475  175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.538679E-01 -0.382327E-02  0.132454E+04
 714.0 137.5 0.63 -0.425  175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.526136E-01 -0.389059E-02  0.132454E+04
 714.0 137.5 0.63 -0.375  175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.513651E-01 -0.392582E-02  0.132454E+04
 714.0 137.5 0.63 -0.325  175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.501395E-01 -0.393268E-02  0.132454E+04
 714.0 137.5 0.63 -0.275  175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.489487E-01 -0.391427E-02  0.132454E+04
 714.0 137.5 0.63 -0.225  175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.478015E-01 -0.387321E-02  0.132454E+04
 714.0 137.5 0.63 -0.175  175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.467040E-01 -0.381174E-02  0.132454E+04
 714.0 137.5 0.63 -0.125  175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.456607E-01 -0.373176E-02  0.132454E+04
 714.0 137.5 0.63 -0.075  175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.446750E-01 -0.363489E-02  0.132454E+04
 714.0 137.5 0.63 -0.025  175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.437494E-01 -0.352253E-02  0.132454E+04
 714.0 137.5 0.63  0.025  175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.428860E-01 -0.339586E-02  0.132454E+04
 714.0 137.5 0.63  0.075  175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.420866E-01 -0.325589E-02  0.132454E+04
 714.0 137.5 0.63  0.125  175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.413533E-01 -0.310345E-02  0.132454E+04
 714.0 137.5 0.63  0.175  175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.406880E-01 -0.293924E-02  0.132454E+04
 714.0 137.5 0.63  0.225  175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.400935E-01 -0.276381E-02  0.132454E+04
 714.0 137.5 0.63  0.275  175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.395730E-01 -0.257756E-02  0.132454E+04
 714.0 137.5 0.63  0.325  175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.391307E-01 -0.238075E-02  0.132454E+04
 714.0 137.5 0.63  0.375  175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.387722E-01 -0.217349E-02  0.132454E+04
 714.0 137.5 0.63  0.425  175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.385049E-01 -0.195569E-02  0.132454E+04
 714.0 137.5 0.63  0.475  175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.383386E-01 -0.172708E-02  0.132454E+04
 714.0 137.5 0.63  0.525  175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.382870E-01 -0.148708E-02  0.132454E+04
 714.0 137.5 0.63  0.575  175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.383686E-01 -0.123479E-02  0.132454E+04
 714.0 137.5 0.63  0.625  175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.386100E-01 -0.968775E-03  0.132454E+04
 714.0 137.5 0.63  0.675  175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.390498E-01 -0.686873E-03  0.132454E+04
 714.0 137.5 0.63  0.725  175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.397469E-01 -0.385728E-03  0.132454E+04
 714.0 137.5 0.63  0.775  175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.407962E-01 -0.599558E-04  0.132454E+04
 714.0 137.5 0.63  0.825  175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.423633E-01  0.299671E-03  0.132454E+04
 714.0 137.5 0.63  0.875  175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.447739E-01  0.710792E-03  0.132454E+04
 714.0 137.5 0.63  0.925  175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.488155E-01  0.121440E-02  0.132454E+04
 714.0 137.5 0.63  0.975  175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.575553E-01  0.196158E-02  0.132454E+04


==> supplemental-material-cross-section-data/Q2-0.45-GeV2/q2-0.45-cross-sections-binqpr-162.5.txt <==
 714.0 162.5 0.63 -0.975 -175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.372823E-01  0.107973E-02  0.147963E+04
 714.0 162.5 0.63 -0.925 -175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.428725E-01 -0.422333E-03  0.147963E+04
 714.0 162.5 0.63 -0.875 -175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.455430E-01 -0.139037E-02  0.147963E+04
 714.0 162.5 0.63 -0.825 -175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.467933E-01 -0.211695E-02  0.147963E+04
 714.0 162.5 0.63 -0.775 -175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.472064E-01 -0.268534E-02  0.147963E+04
 714.0 162.5 0.63 -0.725 -175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.470951E-01 -0.313599E-02  0.147963E+04
 714.0 162.5 0.63 -0.675 -175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.466486E-01 -0.349350E-02  0.147963E+04
 714.0 162.5 0.63 -0.625 -175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.459883E-01 -0.377472E-02  0.147963E+04
 714.0 162.5 0.63 -0.575 -175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.451952E-01 -0.399203E-02  0.147963E+04
 714.0 162.5 0.63 -0.525 -175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.443246E-01 -0.415493E-02  0.147963E+04
 714.0 162.5 0.63 -0.475 -175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.434150E-01 -0.427095E-02  0.147963E+04
 714.0 162.5 0.63 -0.425 -175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.424933E-01 -0.434614E-02  0.147963E+04
 714.0 162.5 0.63 -0.375 -175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.415789E-01 -0.438550E-02  0.147963E+04
 714.0 162.5 0.63 -0.325 -175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.406854E-01 -0.439316E-02  0.147963E+04
 714.0 162.5 0.63 -0.275 -175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.398228E-01 -0.437260E-02  0.147963E+04
 714.0 162.5 0.63 -0.225 -175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.389982E-01 -0.432673E-02  0.147963E+04
 714.0 162.5 0.63 -0.175 -175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.382169E-01 -0.425806E-02  0.147963E+04
 714.0 162.5 0.63 -0.125 -175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.374829E-01 -0.416872E-02  0.147963E+04
 714.0 162.5 0.63 -0.075 -175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.367994E-01 -0.406051E-02  0.147963E+04
 714.0 162.5 0.63 -0.025 -175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.361689E-01 -0.393499E-02  0.147963E+04
 714.0 162.5 0.63  0.025 -175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.355937E-01 -0.379349E-02  0.147963E+04
 714.0 162.5 0.63  0.075 -175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.350762E-01 -0.363712E-02  0.147963E+04
 714.0 162.5 0.63  0.125 -175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.346187E-01 -0.346684E-02  0.147963E+04
 714.0 162.5 0.63  0.175 -175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.342242E-01 -0.328340E-02  0.147963E+04
 714.0 162.5 0.63  0.225 -175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.338959E-01 -0.308743E-02  0.147963E+04
 714.0 162.5 0.63  0.275 -175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.336381E-01 -0.287937E-02  0.147963E+04
 714.0 162.5 0.63  0.325 -175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.334561E-01 -0.265952E-02  0.147963E+04
 714.0 162.5 0.63  0.375 -175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.333568E-01 -0.242799E-02  0.147963E+04
 714.0 162.5 0.63  0.425 -175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.333491E-01 -0.218469E-02  0.147963E+04
 714.0 162.5 0.63  0.475 -175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.334448E-01 -0.192930E-02  0.147963E+04
 714.0 162.5 0.63  0.525 -175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.336598E-01 -0.166121E-02  0.147963E+04
 714.0 162.5 0.63  0.575 -175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.340160E-01 -0.137937E-02  0.147963E+04
 714.0 162.5 0.63  0.625 -175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.345442E-01 -0.108221E-02  0.147963E+04
 714.0 162.5 0.63  0.675 -175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.352892E-01 -0.767300E-03  0.147963E+04
 714.0 162.5 0.63  0.725 -175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.363192E-01 -0.430894E-03  0.147963E+04
 714.0 162.5 0.63  0.775 -175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.377442E-01 -0.669761E-04  0.147963E+04
 714.0 162.5 0.63  0.825 -175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.397561E-01  0.334760E-03  0.147963E+04
 714.0 162.5 0.63  0.875 -175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.427330E-01  0.794019E-03  0.147963E+04
 714.0 162.5 0.63  0.925 -175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.475900E-01  0.135660E-02  0.147963E+04
 714.0 162.5 0.63  0.975 -175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.578903E-01  0.219127E-02  0.147963E+04
 714.0 162.5 0.63 -0.975 -165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.372503E-01  0.107716E-02  0.147963E+04
 714.0 162.5 0.63 -0.925 -165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.429337E-01 -0.464862E-03  0.147963E+04
 714.0 162.5 0.63 -0.875 -165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.456904E-01 -0.145996E-02  0.147963E+04
 714.0 162.5 0.63 -0.825 -165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.470141E-01 -0.220589E-02  0.147963E+04
 714.0 162.5 0.63 -0.775 -165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.474891E-01 -0.278863E-02  0.147963E+04
 714.0 162.5 0.63 -0.725 -165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.474302E-01 -0.325015E-02  0.147963E+04
 714.0 162.5 0.63 -0.675 -165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.470282E-01 -0.361596E-02  0.147963E+04
 714.0 162.5 0.63 -0.625 -165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.464060E-01 -0.390352E-02  0.147963E+04
 714.0 162.5 0.63 -0.575 -165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.456457E-01 -0.412561E-02  0.147963E+04
 714.0 162.5 0.63 -0.525 -165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.448034E-01 -0.429204E-02  0.147963E+04
 714.0 162.5 0.63 -0.475 -165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.439184E-01 -0.441053E-02  0.147963E+04
 714.0 162.5 0.63 -0.425 -165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.430183E-01 -0.448732E-02  0.147963E+04
 714.0 162.5 0.63 -0.375 -165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.421229E-01 -0.452751E-02  0.147963E+04
 714.0 162.5 0.63 -0.325 -165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.412462E-01 -0.453533E-02  0.147963E+04
 714.0 162.5 0.63 -0.275 -165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.403985E-01 -0.451433E-02  0.147963E+04
 714.0 162.5 0.63 -0.225 -165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.395873E-01 -0.446750E-02  0.147963E+04
 714.0 162.5 0.63 -0.175 -165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.388182E-01 -0.439738E-02  0.147963E+04
 714.0 162.5 0.63 -0.125 -165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.380954E-01 -0.430612E-02  0.147963E+04
 714.0 162.5 0.63 -0.075 -165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.374221E-01 -0.419558E-02  0.147963E+04
 714.0 162.5 0.63 -0.025 -165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.368012E-01 -0.406733E-02  0.147963E+04
 714.0 162.5 0.63  0.025 -165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.362350E-01 -0.392270E-02  0.147963E+04
 714.0 162.5 0.63  0.075 -165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.357261E-01 -0.376284E-02  0.147963E+04
 714.0 162.5 0.63  0.125 -165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.352769E-01 -0.358869E-02  0.147963E+04
 714.0 162.5 0.63  0.175 -165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.348904E-01 -0.340102E-02  0.147963E+04
 714.0 162.5 0.63  0.225 -165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.345700E-01 -0.320044E-02  0.147963E+04
 714.0 162.5 0.63  0.275 -165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.343201E-01 -0.298739E-02  0.147963E+04
 714.0 162.5 0.63  0.325 -165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.341459E-01 -0.276217E-02  0.147963E+04
 714.0 162.5 0.63  0.375 -165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.340544E-01 -0.252487E-02  0.147963E+04
 714.0 162.5 0.63  0.425 -165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.340545E-01 -0.227538E-02  0.147963E+04
 714.0 162.5 0.63  0.475 -165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.341581E-01 -0.201335E-02  0.147963E+04
 714.0 162.5 0.63  0.525 -165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.343809E-01 -0.173813E-02  0.147963E+04
 714.0 162.5 0.63  0.575 -165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.347448E-01 -0.144866E-02  0.147963E+04
 714.0 162.5 0.63  0.625 -165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.352803E-01 -0.114331E-02  0.147963E+04
 714.0 162.5 0.63  0.675 -165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.360319E-01 -0.819578E-03  0.147963E+04
 714.0 162.5 0.63  0.725 -165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.370672E-01 -0.473665E-03  0.147963E+04
 714.0 162.5 0.63  0.775 -165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.384949E-01 -0.994726E-04  0.147963E+04
 714.0 162.5 0.63  0.825 -165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.405046E-01  0.313386E-03  0.147963E+04
 714.0 162.5 0.63  0.875 -165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.434692E-01  0.784653E-03  0.147963E+04
 714.0 162.5 0.63  0.925 -165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.482890E-01  0.135991E-02  0.147963E+04
 714.0 162.5 0.63  0.975 -165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.584562E-01  0.220563E-02  0.147963E+04
 714.0 162.5 0.63 -0.975 -155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.371836E-01  0.107471E-02  0.147963E+04
 714.0 162.5 0.63 -0.925 -155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.430539E-01 -0.547052E-03  0.147963E+04
 714.0 162.5 0.63 -0.875 -155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.459857E-01 -0.159711E-02  0.147963E+04
 714.0 162.5 0.63 -0.825 -155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.474586E-01 -0.238263E-02  0.147963E+04
 714.0 162.5 0.63 -0.775 -155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.480598E-01 -0.299488E-02  0.147963E+04
 714.0 162.5 0.63 -0.725 -155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.481079E-01 -0.347881E-02  0.147963E+04
 714.0 162.5 0.63 -0.675 -155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.477970E-01 -0.386179E-02  0.147963E+04
 714.0 162.5 0.63 -0.625 -155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.472528E-01 -0.416247E-02  0.147963E+04
 714.0 162.5 0.63 -0.575 -155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.465596E-01 -0.439448E-02  0.147963E+04
 714.0 162.5 0.63 -0.525 -155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.457755E-01 -0.456822E-02  0.147963E+04
 714.0 162.5 0.63 -0.475 -155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.449412E-01 -0.469186E-02  0.147963E+04
 714.0 162.5 0.63 -0.425 -155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.440855E-01 -0.477195E-02  0.147963E+04
 714.0 162.5 0.63 -0.375 -155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.432293E-01 -0.481386E-02  0.147963E+04
 714.0 162.5 0.63 -0.325 -155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.423874E-01 -0.482202E-02  0.147963E+04
 714.0 162.5 0.63 -0.275 -155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.415708E-01 -0.480012E-02  0.147963E+04
 714.0 162.5 0.63 -0.225 -155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.407877E-01 -0.475128E-02  0.147963E+04
 714.0 162.5 0.63 -0.175 -155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.400441E-01 -0.467814E-02  0.147963E+04
 714.0 162.5 0.63 -0.125 -155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.393447E-01 -0.458292E-02  0.147963E+04
 714.0 162.5 0.63 -0.075 -155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.386931E-01 -0.446754E-02  0.147963E+04
 714.0 162.5 0.63 -0.025 -155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.380924E-01 -0.433362E-02  0.147963E+04
 714.0 162.5 0.63  0.025 -155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.375454E-01 -0.418252E-02  0.147963E+04
 714.0 162.5 0.63  0.075 -155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.370547E-01 -0.401541E-02  0.147963E+04
 714.0 162.5 0.63  0.125 -155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.366231E-01 -0.383326E-02  0.147963E+04
 714.0 162.5 0.63  0.175 -155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.362538E-01 -0.363682E-02  0.147963E+04
 714.0 162.5 0.63  0.225 -155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.359502E-01 -0.342673E-02  0.147963E+04
 714.0 162.5 0.63  0.275 -155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.357169E-01 -0.320340E-02  0.147963E+04
 714.0 162.5 0.63  0.325 -155.0 -1.000000  0.000000 -0.580619E+00 -0.143205E+01  0.355592E-01 -0.296711E-02  0.147963E+04
 714.0 162.5 0.63  0.375 -155.0 -1.000000  0.000000 -0.556657E+00 -0.142648E+01  0.354842E-01 -0.271792E-02  0.147963E+04
 714.0 162.5 0.63  0.425 -155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.355009E-01 -0.245571E-02  0.147963E+04
 714.0 162.5 0.63  0.475 -155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.356208E-01 -0.218006E-02  0.147963E+04
 714.0 162.5 0.63  0.525 -155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.358599E-01 -0.189027E-02  0.147963E+04
 714.0 162.5 0.63  0.575 -155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.362396E-01 -0.158520E-02  0.147963E+04
 714.0 162.5 0.63  0.625 -155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.367899E-01 -0.126314E-02  0.147963E+04
 714.0 162.5 0.63  0.675 -155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.375546E-01 -0.921500E-03  0.147963E+04
 714.0 162.5 0.63  0.725 -155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.385997E-01 -0.556344E-03  0.147963E+04
 714.0 162.5 0.63  0.775 -155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.400315E-01 -0.161450E-03  0.147963E+04
 714.0 162.5 0.63  0.825 -155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.420346E-01  0.273687E-03  0.147963E+04
 714.0 162.5 0.63  0.875 -155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.449705E-01  0.768806E-03  0.147963E+04
 714.0 162.5 0.63  0.925 -155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.497088E-01  0.136890E-02  0.147963E+04
 714.0 162.5 0.63  0.975 -155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.595953E-01  0.223545E-02  0.147963E+04
 714.0 162.5 0.63 -0.975 -145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.370770E-01  0.107778E-02  0.147963E+04
 714.0 162.5 0.63 -0.925 -145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.432291E-01 -0.662903E-03  0.147963E+04
 714.0 162.5 0.63 -0.875 -145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.464301E-01 -0.179754E-02  0.147963E+04
 714.0 162.5 0.63 -0.825 -145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.481342E-01 -0.264481E-02  0.147963E+04
 714.0 162.5 0.63 -0.775 -145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.489316E-01 -0.330347E-02  0.147963E+04
 714.0 162.5 0.63 -0.725 -145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.491463E-01 -0.382284E-02  0.147963E+04
 714.0 162.5 0.63 -0.675 -145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.489777E-01 -0.423306E-02  0.147963E+04
 714.0 162.5 0.63 -0.625 -145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.485555E-01 -0.455463E-02  0.147963E+04
 714.0 162.5 0.63 -0.575 -145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.479677E-01 -0.480247E-02  0.147963E+04
 714.0 162.5 0.63 -0.525 -145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.472752E-01 -0.498789E-02  0.147963E+04
 714.0 162.5 0.63 -0.475 -145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.465209E-01 -0.511974E-02  0.147963E+04
 714.0 162.5 0.63 -0.425 -145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.457356E-01 -0.520513E-02  0.147963E+04
 714.0 162.5 0.63 -0.375 -145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.449417E-01 -0.524979E-02  0.147963E+04
 714.0 162.5 0.63 -0.325 -145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.441554E-01 -0.525848E-02  0.147963E+04
 714.0 162.5 0.63 -0.275 -145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.433888E-01 -0.523514E-02  0.147963E+04
 714.0 162.5 0.63 -0.225 -145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.426510E-01 -0.518309E-02  0.147963E+04
 714.0 162.5 0.63 -0.175 -145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.419487E-01 -0.510511E-02  0.147963E+04
 714.0 162.5 0.63 -0.125 -145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.412874E-01 -0.500356E-02  0.147963E+04
 714.0 162.5 0.63 -0.075 -145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.406712E-01 -0.488045E-02  0.147963E+04
 714.0 162.5 0.63 -0.025 -145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.401038E-01 -0.473747E-02  0.147963E+04
 714.0 162.5 0.63  0.025 -145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.395883E-01 -0.457606E-02  0.147963E+04
 714.0 162.5 0.63  0.075 -145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.391278E-01 -0.439742E-02  0.147963E+04
 714.0 162.5 0.63  0.125 -145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.387253E-01 -0.420253E-02  0.147963E+04
 714.0 162.5 0.63  0.175 -145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.383843E-01 -0.399218E-02  0.147963E+04
 714.0 162.5 0.63  0.225 -145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.381085E-01 -0.376700E-02  0.147963E+04
 714.0 162.5 0.63  0.275 -145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.379025E-01 -0.352740E-02  0.147963E+04
 714.0 162.5 0.63  0.325 -145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.377719E-01 -0.327363E-02  0.147963E+04
 714.0 162.5 0.63  0.375 -145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.377238E-01 -0.300573E-02  0.147963E+04
 714.0 162.5 0.63  0.425 -145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.377670E-01 -0.272352E-02  0.147963E+04
 714.0 162.5 0.63  0.475 -145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.379132E-01 -0.242653E-02  0.147963E+04
 714.0 162.5 0.63  0.525 -145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.381779E-01 -0.211399E-02  0.147963E+04
 714.0 162.5 0.63  0.575 -145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.385819E-01 -0.178468E-02  0.147963E+04
 714.0 162.5 0.63  0.625 -145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.391544E-01 -0.143676E-02  0.147963E+04
 714.0 162.5 0.63  0.675 -145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.399378E-01 -0.106754E-02  0.147963E+04
 714.0 162.5 0.63  0.725 -145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.409956E-01 -0.672941E-03  0.147963E+04
 714.0 162.5 0.63  0.775 -145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.424296E-01 -0.246625E-03  0.147963E+04
 714.0 162.5 0.63  0.825 -145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.444158E-01  0.221974E-03  0.147963E+04
 714.0 162.5 0.63  0.875 -145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.472976E-01  0.752395E-03  0.147963E+04
 714.0 162.5 0.63  0.925 -145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.518940E-01  0.138834E-02  0.147963E+04
 714.0 162.5 0.63  0.975 -145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.613220E-01  0.228284E-02  0.147963E+04
 714.0 162.5 0.63 -0.975 -135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.369227E-01  0.109474E-02  0.147963E+04
 714.0 162.5 0.63 -0.925 -135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.434532E-01 -0.802698E-03  0.147963E+04
 714.0 162.5 0.63 -0.875 -135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.470272E-01 -0.205422E-02  0.147963E+04
 714.0 162.5 0.63 -0.825 -135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.490553E-01 -0.298861E-02  0.147963E+04
 714.0 162.5 0.63 -0.775 -135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.501292E-01 -0.371353E-02  0.147963E+04
 714.0 162.5 0.63 -0.725 -135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.505800E-01 -0.428393E-02  0.147963E+04
 714.0 162.5 0.63 -0.675 -135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.506135E-01 -0.473359E-02  0.147963E+04
 714.0 162.5 0.63 -0.625 -135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.503656E-01 -0.508553E-02  0.147963E+04
 714.0 162.5 0.63 -0.575 -135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.499287E-01 -0.535643E-02  0.147963E+04
 714.0 162.5 0.63 -0.525 -135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.493678E-01 -0.555891E-02  0.147963E+04
 714.0 162.5 0.63 -0.475 -135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.487290E-01 -0.570280E-02  0.147963E+04
 714.0 162.5 0.63 -0.425 -135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.480458E-01 -0.579593E-02  0.147963E+04
 714.0 162.5 0.63 -0.375 -135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.473428E-01 -0.584464E-02  0.147963E+04
 714.0 162.5 0.63 -0.325 -135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.466379E-01 -0.585411E-02  0.147963E+04
 714.0 162.5 0.63 -0.275 -135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.459449E-01 -0.582867E-02  0.147963E+04
 714.0 162.5 0.63 -0.225 -135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.452741E-01 -0.577190E-02  0.147963E+04
 714.0 162.5 0.63 -0.175 -135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.446334E-01 -0.568684E-02  0.147963E+04
 714.0 162.5 0.63 -0.125 -135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.440290E-01 -0.557602E-02  0.147963E+04
 714.0 162.5 0.63 -0.075 -135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.434660E-01 -0.544161E-02  0.147963E+04
 714.0 162.5 0.63 -0.025 -135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.429486E-01 -0.528541E-02  0.147963E+04
 714.0 162.5 0.63  0.025 -135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.424807E-01 -0.510896E-02  0.147963E+04
 714.0 162.5 0.63  0.075 -135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.420658E-01 -0.491353E-02  0.147963E+04
 714.0 162.5 0.63  0.125 -135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.417073E-01 -0.470014E-02  0.147963E+04
 714.0 162.5 0.63  0.175 -135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.414089E-01 -0.446964E-02  0.147963E+04
 714.0 162.5 0.63  0.225 -135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.411748E-01 -0.422265E-02  0.147963E+04
 714.0 162.5 0.63  0.275 -135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.410097E-01 -0.395960E-02  0.147963E+04
 714.0 162.5 0.63  0.325 -135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.409194E-01 -0.368073E-02  0.147963E+04
 714.0 162.5 0.63  0.375 -135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.409107E-01 -0.338604E-02  0.147963E+04
 714.0 162.5 0.63  0.425 -135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.409925E-01 -0.307531E-02  0.147963E+04
 714.0 162.5 0.63  0.475 -135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.411761E-01 -0.274805E-02  0.147963E+04
 714.0 162.5 0.63  0.525 -135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.414763E-01 -0.240338E-02  0.147963E+04
 714.0 162.5 0.63  0.575 -135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.419132E-01 -0.204002E-02  0.147963E+04
 714.0 162.5 0.63  0.625 -135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.425143E-01 -0.165605E-02  0.147963E+04
 714.0 162.5 0.63  0.675 -135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.433195E-01 -0.124868E-02  0.147963E+04
 714.0 162.5 0.63  0.725 -135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.443883E-01 -0.813752E-03  0.147963E+04
 714.0 162.5 0.63  0.775 -135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.458155E-01 -0.344911E-03  0.147963E+04
 714.0 162.5 0.63  0.825 -135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.477638E-01  0.168261E-03  0.147963E+04
 714.0 162.5 0.63  0.875 -135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.505486E-01  0.744649E-03  0.147963E+04
 714.0 162.5 0.63  0.925 -135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.549150E-01  0.142550E-02  0.147963E+04
 714.0 162.5 0.63  0.975 -135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.636569E-01  0.235081E-02  0.147963E+04
 714.0 162.5 0.63 -0.975 -125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.367102E-01  0.113713E-02  0.147963E+04
 714.0 162.5 0.63 -0.925 -125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.437182E-01 -0.952000E-03  0.147963E+04
 714.0 162.5 0.63 -0.875 -125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.477843E-01 -0.235645E-02  0.147963E+04
 714.0 162.5 0.63 -0.825 -125.0 -1.000000  0.000000 -0.552450E+00 -0.111545E+01  0.502473E-01 -0.340820E-02  0.147963E+04
 714.0 162.5 0.63 -0.775 -125.0 -1.000000  0.000000 -0.620841E+00 -0.108720E+01  0.516965E-01 -0.422391E-02  0.147963E+04
 714.0 162.5 0.63 -0.725 -125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.524698E-01 -0.486501E-02  0.147963E+04
 714.0 162.5 0.63 -0.675 -125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.527813E-01 -0.536976E-02  0.147963E+04
 714.0 162.5 0.63 -0.625 -125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.527739E-01 -0.576436E-02  0.147963E+04
 714.0 162.5 0.63 -0.575 -125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.525466E-01 -0.606780E-02  0.147963E+04
 714.0 162.5 0.63 -0.525 -125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.521693E-01 -0.629443E-02  0.147963E+04
 714.0 162.5 0.63 -0.475 -125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.516924E-01 -0.645539E-02  0.147963E+04
 714.0 162.5 0.63 -0.425 -125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.511531E-01 -0.655952E-02  0.147963E+04
 714.0 162.5 0.63 -0.375 -125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.505787E-01 -0.661396E-02  0.147963E+04
 714.0 162.5 0.63 -0.325 -125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.499898E-01 -0.662455E-02  0.147963E+04
 714.0 162.5 0.63 -0.275 -125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.494020E-01 -0.659611E-02  0.147963E+04
 714.0 162.5 0.63 -0.225 -125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.488274E-01 -0.653265E-02  0.147963E+04
 714.0 162.5 0.63 -0.175 -125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.482754E-01 -0.643753E-02  0.147963E+04
 714.0 162.5 0.63 -0.125 -125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.477535E-01 -0.631358E-02  0.147963E+04
 714.0 162.5 0.63 -0.075 -125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.472677E-01 -0.616316E-02  0.147963E+04
 714.0 162.5 0.63 -0.025 -125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.468232E-01 -0.598829E-02  0.147963E+04
 714.0 162.5 0.63  0.025 -125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.464245E-01 -0.579062E-02  0.147963E+04
 714.0 162.5 0.63  0.075 -125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.460758E-01 -0.557157E-02  0.147963E+04
 714.0 162.5 0.63  0.125 -125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.457810E-01 -0.533224E-02  0.147963E+04
 714.0 162.5 0.63  0.175 -125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.455442E-01 -0.507355E-02  0.147963E+04
 714.0 162.5 0.63  0.225 -125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.453698E-01 -0.479618E-02  0.147963E+04
 714.0 162.5 0.63  0.275 -125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.452627E-01 -0.450058E-02  0.147963E+04
 714.0 162.5 0.63  0.325 -125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.452286E-01 -0.418702E-02  0.147963E+04
 714.0 162.5 0.63  0.375 -125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.452743E-01 -0.385550E-02  0.147963E+04
 714.0 162.5 0.63  0.425 -125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.454083E-01 -0.350579E-02  0.147963E+04
 714.0 162.5 0.63  0.475 -125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.456411E-01 -0.313738E-02  0.147963E+04
 714.0 162.5 0.63  0.525 -125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.459865E-01 -0.274939E-02  0.147963E+04
 714.0 162.5 0.63  0.575 -125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.464628E-01 -0.234048E-02  0.147963E+04
 714.0 162.5 0.63  0.625 -125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.470950E-01 -0.190874E-02  0.147963E+04
 714.0 162.5 0.63  0.675 -125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.479189E-01 -0.145139E-02  0.147963E+04
 714.0 162.5 0.63  0.725 -125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.489876E-01 -0.964357E-03  0.147963E+04
 714.0 162.5 0.63  0.775 -125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.503848E-01 -0.441517E-03  0.147963E+04
 714.0 162.5 0.63  0.825 -125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.522535E-01  0.126970E-03  0.147963E+04
 714.0 162.5 0.63  0.875 -125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.548682E-01  0.758534E-03  0.147963E+04
 714.0 162.5 0.63  0.925 -125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.588705E-01  0.149019E-02  0.147963E+04
 714.0 162.5 0.63  0.975 -125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.666244E-01  0.244306E-02  0.147963E+04
 714.0 162.5 0.63 -0.975 -115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.364265E-01  0.121987E-02  0.147963E+04
 714.0 162.5 0.63 -0.925 -115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.440130E-01 -0.109004E-02  0.147963E+04
 714.0 162.5 0.63 -0.875 -115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.487136E-01 -0.268823E-02  0.147963E+04
 714.0 162.5 0.63 -0.825 -115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.517521E-01 -0.389468E-02  0.147963E+04
 714.0 162.5 0.63 -0.775 -115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.537057E-01 -0.483289E-02  0.147963E+04
 714.0 162.5 0.63 -0.725 -115.0 -1.000000  0.000000 -0.699841E+00 -0.883636E+00  0.549173E-01 -0.557083E-02  0.147963E+04
 714.0 162.5 0.63 -0.675 -115.0 -1.000000  0.000000 -0.746364E+00 -0.853386E+00  0.556096E-01 -0.615183E-02  0.147963E+04
 714.0 162.5 0.63 -0.625 -115.0 -1.000000  0.000000 -0.782814E+00 -0.830161E+00  0.559344E-01 -0.660592E-02  0.147963E+04
 714.0 162.5 0.63 -0.575 -115.0 -1.000000  0.000000 -0.810885E+00 -0.812544E+00  0.559981E-01 -0.695499E-02  0.147963E+04
 714.0 162.5 0.63 -0.525 -115.0 -1.000000  0.000000 -0.831871E+00 -0.799519E+00  0.558773E-01 -0.721560E-02  0.147963E+04
 714.0 162.5 0.63 -0.475 -115.0 -1.000000  0.000000 -0.846786E+00 -0.790337E+00  0.556279E-01 -0.740064E-02  0.147963E+04
 714.0 162.5 0.63 -0.425 -115.0 -1.000000  0.000000 -0.856439E+00 -0.784425E+00  0.552916E-01 -0.752033E-02  0.147963E+04
 714.0 162.5 0.63 -0.375 -115.0 -1.000000  0.000000 -0.861487E+00 -0.781344E+00  0.548997E-01 -0.758290E-02  0.147963E+04
 714.0 162.5 0.63 -0.325 -115.0 -1.000000  0.000000 -0.862469E+00 -0.780745E+00  0.544759E-01 -0.759507E-02  0.147963E+04
 714.0 162.5 0.63 -0.275 -115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.540385E-01 -0.756239E-02  0.147963E+04
 714.0 162.5 0.63 -0.225 -115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.536020E-01 -0.748945E-02  0.147963E+04
 714.0 162.5 0.63 -0.175 -115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.531775E-01 -0.738012E-02  0.147963E+04
 714.0 162.5 0.63 -0.125 -115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.527743E-01 -0.723761E-02  0.147963E+04
 714.0 162.5 0.63 -0.075 -115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.523996E-01 -0.706465E-02  0.147963E+04
 714.0 162.5 0.63 -0.025 -115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.520598E-01 -0.686352E-02  0.147963E+04
 714.0 162.5 0.63  0.025 -115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.517603E-01 -0.663614E-02  0.147963E+04
 714.0 162.5 0.63  0.075 -115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.515060E-01 -0.638408E-02  0.147963E+04
 714.0 162.5 0.63  0.125 -115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.513015E-01 -0.610865E-02  0.147963E+04
 714.0 162.5 0.63  0.175 -115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.511511E-01 -0.581089E-02  0.147963E+04
 714.0 162.5 0.63  0.225 -115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.510596E-01 -0.549159E-02  0.147963E+04
 714.0 162.5 0.63  0.275 -115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.510318E-01 -0.515133E-02  0.147963E+04
 714.0 162.5 0.63  0.325 -115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.510732E-01 -0.479043E-02  0.147963E+04
 714.0 162.5 0.63  0.375 -115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.511901E-01 -0.440899E-02  0.147963E+04
 714.0 162.5 0.63  0.425 -115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.513901E-01 -0.400685E-02  0.147963E+04
 714.0 162.5 0.63  0.475 -115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.516825E-01 -0.358357E-02  0.147963E+04
 714.0 162.5 0.63  0.525 -115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.520790E-01 -0.313834E-02  0.147963E+04
 714.0 162.5 0.63  0.575 -115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.525949E-01 -0.266996E-02  0.147963E+04
 714.0 162.5 0.63  0.625 -115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.532509E-01 -0.217665E-02  0.147963E+04
 714.0 162.5 0.63  0.675 -115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.540763E-01 -0.165589E-02  0.147963E+04
 714.0 162.5 0.63  0.725 -115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.551140E-01 -0.110400E-02  0.147963E+04
 714.0 162.5 0.63  0.775 -115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.564310E-01 -0.515571E-03  0.147963E+04
 714.0 162.5 0.63  0.825 -115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.581412E-01  0.117946E-03  0.147963E+04
 714.0 162.5 0.63  0.875 -115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.604612E-01  0.811281E-03  0.147963E+04
 714.0 162.5 0.63  0.925 -115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.638923E-01  0.159476E-02  0.147963E+04
 714.0 162.5 0.63  0.975 -115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.702497E-01  0.256366E-02  0.147963E+04
 714.0 162.5 0.63 -0.975 -105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.360566E-01  0.136140E-02  0.147963E+04
 714.0 162.5 0.63 -0.925 -105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.443224E-01 -0.118727E-02  0.147963E+04
 714.0 162.5 0.63 -0.875 -105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.498332E-01 -0.302537E-02  0.147963E+04
 714.0 162.5 0.63 -0.825 -105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.536343E-01 -0.443401E-02  0.147963E+04
 714.0 162.5 0.63 -0.775 -105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.562712E-01 -0.553729E-02  0.147963E+04
 714.0 162.5 0.63 -0.725 -105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.580861E-01 -0.640833E-02  0.147963E+04
 714.0 162.5 0.63 -0.675 -105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.593091E-01 -0.709556E-02  0.147963E+04
 714.0 162.5 0.63 -0.625 -105.0 -1.000000  0.000000 -0.824319E+00 -0.588150E+00  0.601010E-01 -0.763331E-02  0.147963E+04
 714.0 162.5 0.63 -0.575 -105.0 -1.000000  0.000000 -0.855841E+00 -0.559205E+00  0.605773E-01 -0.804698E-02  0.147963E+04
 714.0 162.5 0.63 -0.525 -105.0 -1.000000  0.000000 -0.879417E+00 -0.537731E+00  0.608225E-01 -0.835595E-02  0.147963E+04
 714.0 162.5 0.63 -0.475 -105.0 -1.000000  0.000000 -0.896176E+00 -0.522555E+00  0.608996E-01 -0.857539E-02  0.147963E+04
 714.0 162.5 0.63 -0.425 -105.0 -1.000000  0.000000 -0.907025E+00 -0.512771E+00  0.608561E-01 -0.871734E-02  0.147963E+04
 714.0 162.5 0.63 -0.375 -105.0 -1.000000  0.000000 -0.912699E+00 -0.507665E+00  0.607283E-01 -0.879155E-02  0.147963E+04
 714.0 162.5 0.63 -0.325 -105.0 -1.000000  0.000000 -0.913803E+00 -0.506673E+00  0.605442E-01 -0.880599E-02  0.147963E+04
 714.0 162.5 0.63 -0.275 -105.0 -1.000000  0.000000 -0.910839E+00 -0.509338E+00  0.603258E-01 -0.876722E-02  0.147963E+04
 714.0 162.5 0.63 -0.225 -105.0 -1.000000  0.000000 -0.904226E+00 -0.515293E+00  0.600903E-01 -0.868072E-02  0.147963E+04
 714.0 162.5 0.63 -0.175 -105.0 -1.000000  0.000000 -0.894317E+00 -0.524236E+00  0.598517E-01 -0.855104E-02  0.147963E+04
 714.0 162.5 0.63 -0.125 -105.0 -1.000000  0.000000 -0.881410E+00 -0.535923E+00  0.596210E-01 -0.838206E-02  0.147963E+04
 714.0 162.5 0.63 -0.075 -105.0 -1.000000  0.000000 -0.865758E+00 -0.550154E+00  0.594075E-01 -0.817699E-02  0.147963E+04
 714.0 162.5 0.63 -0.025 -105.0 -1.000000  0.000000 -0.847576E+00 -0.566768E+00  0.592188E-01 -0.793857E-02  0.147963E+04
 714.0 162.5 0.63  0.025 -105.0 -1.000000  0.000000 -0.827045E+00 -0.585636E+00  0.590615E-01 -0.766911E-02  0.147963E+04
 714.0 162.5 0.63  0.075 -105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.589413E-01 -0.737054E-02  0.147963E+04
 714.0 162.5 0.63  0.125 -105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.588634E-01 -0.704445E-02  0.147963E+04
 714.0 162.5 0.63  0.175 -105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.588327E-01 -0.669215E-02  0.147963E+04
 714.0 162.5 0.63  0.225 -105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.588536E-01 -0.631470E-02  0.147963E+04
 714.0 162.5 0.63  0.275 -105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.589308E-01 -0.591288E-02  0.147963E+04
 714.0 162.5 0.63  0.325 -105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.590691E-01 -0.548725E-02  0.147963E+04
 714.0 162.5 0.63  0.375 -105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.592737E-01 -0.503814E-02  0.147963E+04
 714.0 162.5 0.63  0.425 -105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.595504E-01 -0.456562E-02  0.147963E+04
 714.0 162.5 0.63  0.475 -105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.599059E-01 -0.406950E-02  0.147963E+04
 714.0 162.5 0.63  0.525 -105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.603484E-01 -0.354929E-02  0.147963E+04
 714.0 162.5 0.63  0.575 -105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.608882E-01 -0.300415E-02  0.147963E+04
 714.0 162.5 0.63  0.625 -105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.615388E-01 -0.243280E-02  0.147963E+04
 714.0 162.5 0.63  0.675 -105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.623188E-01 -0.183336E-02  0.147963E+04
 714.0 162.5 0.63  0.725 -105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.632554E-01 -0.120313E-02  0.147963E+04
 714.0 162.5 0.63  0.775 -105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.643907E-01 -0.538131E-03  0.147963E+04
 714.0 162.5 0.63  0.825 -105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.657965E-01  0.167781E-03  0.147963E+04
 714.0 162.5 0.63  0.875 -105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.676096E-01  0.924923E-03  0.147963E+04
 714.0 162.5 0.63  0.925 -105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.701475E-01  0.175385E-02  0.147963E+04
 714.0 162.5 0.63  0.975 -105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.745536E-01  0.271651E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.355841E-01  0.158346E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.446247E-01 -0.120165E-02  0.147963E+04
 714.0 162.5 0.63 -0.875  -95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.511674E-01 -0.333057E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  -95.0 -1.000000  0.000000 -0.599116E+00 -0.657667E+00  0.559889E-01 -0.500292E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  -95.0 -1.000000  0.000000 -0.694267E+00 -0.537027E+00  0.595693E-01 -0.633036E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -95.0 -1.000000  0.000000 -0.770228E+00 -0.442129E+00  0.622357E-01 -0.738674E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  -95.0 -1.000000  0.000000 -0.830611E+00 -0.367569E+00  0.642197E-01 -0.822440E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  -95.0 -1.000000  0.000000 -0.878106E+00 -0.309458E+00  0.656899E-01 -0.888202E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  -95.0 -1.000000  0.000000 -0.914777E+00 -0.264909E+00  0.667710E-01 -0.938901E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  -95.0 -1.000000  0.000000 -0.942238E+00 -0.231728E+00  0.675569E-01 -0.976824E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  -95.0 -1.000000  0.000000 -0.961776E+00 -0.208214E+00  0.681191E-01 -0.100378E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -95.0 -1.000000  0.000000 -0.974430E+00 -0.193026E+00  0.685126E-01 -0.102123E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -95.0 -1.000000  0.000000 -0.981050E+00 -0.185093E+00  0.687802E-01 -0.103036E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -95.0 -1.000000  0.000000 -0.982338E+00 -0.183550E+00  0.689556E-01 -0.103214E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -95.0 -1.000000  0.000000 -0.978879E+00 -0.187693E+00  0.690657E-01 -0.102737E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -95.0 -1.000000  0.000000 -0.971164E+00 -0.196943E+00  0.691316E-01 -0.101673E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -95.0 -1.000000  0.000000 -0.959607E+00 -0.210820E+00  0.691707E-01 -0.100079E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -95.0 -1.000000  0.000000 -0.944560E+00 -0.228929E+00  0.691969E-01 -0.980029E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  -95.0 -1.000000  0.000000 -0.926325E+00 -0.250938E+00  0.692218E-01 -0.954852E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  -95.0 -1.000000  0.000000 -0.905156E+00 -0.276570E+00  0.692548E-01 -0.925606E-02  0.147963E+04
 714.0 162.5 0.63  0.025  -95.0 -1.000000  0.000000 -0.881275E+00 -0.305597E+00  0.693039E-01 -0.892586E-02  0.147963E+04
 714.0 162.5 0.63  0.075  -95.0 -1.000000  0.000000 -0.854871E+00 -0.337828E+00  0.693757E-01 -0.856045E-02  0.147963E+04
 714.0 162.5 0.63  0.125  -95.0 -1.000000  0.000000 -0.826107E+00 -0.373104E+00  0.694759E-01 -0.816199E-02  0.147963E+04
 714.0 162.5 0.63  0.175  -95.0 -1.000000  0.000000 -0.795120E+00 -0.411300E+00  0.696094E-01 -0.773228E-02  0.147963E+04
 714.0 162.5 0.63  0.225  -95.0 -1.000000  0.000000 -0.762030E+00 -0.452311E+00  0.697803E-01 -0.727288E-02  0.147963E+04
 714.0 162.5 0.63  0.275  -95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.699922E-01 -0.678506E-02  0.147963E+04
 714.0 162.5 0.63  0.325  -95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.702484E-01 -0.626988E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.705514E-01 -0.572816E-02  0.147963E+04
 714.0 162.5 0.63  0.425  -95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.709039E-01 -0.516055E-02  0.147963E+04
 714.0 162.5 0.63  0.475  -95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.713077E-01 -0.456748E-02  0.147963E+04
 714.0 162.5 0.63  0.525  -95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.717647E-01 -0.394916E-02  0.147963E+04
 714.0 162.5 0.63  0.575  -95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.722765E-01 -0.330561E-02  0.147963E+04
 714.0 162.5 0.63  0.625  -95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.728448E-01 -0.263660E-02  0.147963E+04
 714.0 162.5 0.63  0.675  -95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.734713E-01 -0.194159E-02  0.147963E+04
 714.0 162.5 0.63  0.725  -95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.741591E-01 -0.121969E-02  0.147963E+04
 714.0 162.5 0.63  0.775  -95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.749141E-01 -0.469459E-03  0.147963E+04
 714.0 162.5 0.63  0.825  -95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.757488E-01  0.311375E-03  0.147963E+04
 714.0 162.5 0.63  0.875  -95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.766944E-01  0.112664E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.778385E-01  0.198382E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.795437E-01  0.290471E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.349935E-01  0.191001E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.448885E-01 -0.107345E-02  0.147963E+04
 714.0 162.5 0.63 -0.875  -85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.527445E-01 -0.354490E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  -85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.589530E-01 -0.556117E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  -85.0 -1.000000  0.000000 -0.727259E+00 -0.323598E+00  0.638701E-01 -0.719687E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -85.0 -1.000000  0.000000 -0.817936E+00 -0.185595E+00  0.677778E-01 -0.851644E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  -85.0 -1.000000  0.000000 -0.890587E+00 -0.756720E-01  0.708948E-01 -0.957214E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  -85.0 -1.000000  0.000000 -0.948032E+00  0.108215E-01  0.733906E-01 -0.104059E-01  0.147963E+04
 714.0 162.5 0.63 -0.575  -85.0 -1.000000  0.000000 -0.992541E+00  0.775740E-01  0.753968E-01 -0.110513E-01  0.147963E+04
 714.0 162.5 0.63 -0.525  -85.0 -1.000000  0.000000 -0.102595E+01  0.127526E+00  0.770166E-01 -0.115354E-01  0.147963E+04
 714.0 162.5 0.63 -0.475  -85.0 -1.000000  0.000000 -0.104976E+01  0.163040E+00  0.783313E-01 -0.118801E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -85.0 -1.000000  0.000000 -0.106520E+01  0.186028E+00  0.794053E-01 -0.121036E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -85.0 -1.000000  0.000000 -0.107328E+01  0.198050E+00  0.802902E-01 -0.122205E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -85.0 -1.000000  0.000000 -0.107485E+01  0.200389E+00  0.810272E-01 -0.122433E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -85.0 -1.000000  0.000000 -0.107063E+01  0.194108E+00  0.816496E-01 -0.121821E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -85.0 -1.000000  0.000000 -0.106121E+01  0.180096E+00  0.821847E-01 -0.120459E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -85.0 -1.000000  0.000000 -0.104712E+01  0.159100E+00  0.826542E-01 -0.118418E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -85.0 -1.000000  0.000000 -0.102878E+01  0.131749E+00  0.830762E-01 -0.115763E-01  0.147963E+04
 714.0 162.5 0.63 -0.075  -85.0 -1.000000  0.000000 -0.100658E+01  0.985838E-01  0.834652E-01 -0.112548E-01  0.147963E+04
 714.0 162.5 0.63 -0.025  -85.0 -1.000000  0.000000 -0.980852E+00  0.600650E-01  0.838331E-01 -0.108818E-01  0.147963E+04
 714.0 162.5 0.63  0.025  -85.0 -1.000000  0.000000 -0.951873E+00  0.165916E-01  0.841895E-01 -0.104616E-01  0.147963E+04
 714.0 162.5 0.63  0.075  -85.0 -1.000000  0.000000 -0.919899E+00 -0.314894E-01  0.845419E-01 -0.999769E-02  0.147963E+04
 714.0 162.5 0.63  0.125  -85.0 -1.000000  0.000000 -0.885152E+00 -0.838741E-01  0.848960E-01 -0.949322E-02  0.147963E+04
 714.0 162.5 0.63  0.175  -85.0 -1.000000  0.000000 -0.847830E+00 -0.140293E+00  0.852560E-01 -0.895100E-02  0.147963E+04
 714.0 162.5 0.63  0.225  -85.0 -1.000000  0.000000 -0.808110E+00 -0.200508E+00  0.856246E-01 -0.837354E-02  0.147963E+04
 714.0 162.5 0.63  0.275  -85.0 -1.000000  0.000000 -0.766151E+00 -0.264300E+00  0.860028E-01 -0.776310E-02  0.147963E+04
 714.0 162.5 0.63  0.325  -85.0 -1.000000  0.000000 -0.722102E+00 -0.331473E+00  0.863901E-01 -0.712177E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -85.0 -1.000000  0.000000 -0.676096E+00 -0.401842E+00  0.867843E-01 -0.645144E-02  0.147963E+04
 714.0 162.5 0.63  0.425  -85.0 -1.000000  0.000000 -0.628261E+00 -0.475234E+00  0.871810E-01 -0.575393E-02  0.147963E+04
 714.0 162.5 0.63  0.475  -85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.875736E-01 -0.503094E-02  0.147963E+04
 714.0 162.5 0.63  0.525  -85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.879525E-01 -0.428416E-02  0.147963E+04
 714.0 162.5 0.63  0.575  -85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.883045E-01 -0.351525E-02  0.147963E+04
 714.0 162.5 0.63  0.625  -85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.886116E-01 -0.272596E-02  0.147963E+04
 714.0 162.5 0.63  0.675  -85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.888497E-01 -0.191812E-02  0.147963E+04
 714.0 162.5 0.63  0.725  -85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.889860E-01 -0.109384E-02  0.147963E+04
 714.0 162.5 0.63  0.775  -85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.889752E-01 -0.255599E-03  0.147963E+04
 714.0 162.5 0.63  0.825  -85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.887524E-01  0.593388E-03  0.147963E+04
 714.0 162.5 0.63  0.875  -85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.882182E-01  0.144845E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.871951E-01  0.230134E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.852018E-01  0.312959E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.342732E-01  0.236484E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.450697E-01 -0.718346E-03  0.147963E+04
 714.0 162.5 0.63 -0.875  -75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.545948E-01 -0.357318E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  -75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.627217E-01 -0.603647E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  -75.0 -1.000000  0.000000 -0.762890E+00 -0.105764E+00  0.695906E-01 -0.810271E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -75.0 -1.000000  0.000000 -0.875457E+00  0.927081E-01  0.753798E-01 -0.980511E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  -75.0 -1.000000  0.000000 -0.966789E+00  0.253535E+00  0.802599E-01 -0.111859E-01  0.147963E+04
 714.0 162.5 0.63 -0.625  -75.0 -1.000000  0.000000 -0.103961E+01  0.381555E+00  0.843812E-01 -0.122862E-01  0.147963E+04
 714.0 162.5 0.63 -0.575  -75.0 -1.000000  0.000000 -0.109634E+01  0.481135E+00  0.878727E-01 -0.131431E-01  0.147963E+04
 714.0 162.5 0.63 -0.525  -75.0 -1.000000  0.000000 -0.113907E+01  0.556050E+00  0.908431E-01 -0.137885E-01  0.147963E+04
 714.0 162.5 0.63 -0.475  -75.0 -1.000000  0.000000 -0.116960E+01  0.609501E+00  0.933831E-01 -0.142492E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -75.0 -1.000000  0.000000 -0.118942E+01  0.644176E+00  0.955687E-01 -0.145484E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -75.0 -1.000000  0.000000 -0.119981E+01  0.662333E+00  0.974626E-01 -0.147051E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -75.0 -1.000000  0.000000 -0.120183E+01  0.665867E+00  0.991170E-01 -0.147356E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -75.0 -1.000000  0.000000 -0.119640E+01  0.656378E+00  0.100575E+00 -0.146537E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -75.0 -1.000000  0.000000 -0.118430E+01  0.635223E+00  0.101872E+00 -0.144711E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -75.0 -1.000000  0.000000 -0.116621E+01  0.603562E+00  0.103038E+00 -0.141980E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -75.0 -1.000000  0.000000 -0.114270E+01  0.562398E+00  0.104096E+00 -0.138432E-01  0.147963E+04
 714.0 162.5 0.63 -0.075  -75.0 -1.000000  0.000000 -0.111428E+01  0.512605E+00  0.105066E+00 -0.134141E-01  0.147963E+04
 714.0 162.5 0.63 -0.025  -75.0 -1.000000  0.000000 -0.108141E+01  0.454955E+00  0.105961E+00 -0.129178E-01  0.147963E+04
 714.0 162.5 0.63  0.025  -75.0 -1.000000  0.000000 -0.104449E+01  0.390137E+00  0.106794E+00 -0.123601E-01  0.147963E+04
 714.0 162.5 0.63  0.075  -75.0 -1.000000  0.000000 -0.100389E+01  0.318779E+00  0.107573E+00 -0.117465E-01  0.147963E+04
 714.0 162.5 0.63  0.125  -75.0 -1.000000  0.000000 -0.959927E+00  0.241459E+00  0.108301E+00 -0.110821E-01  0.147963E+04
 714.0 162.5 0.63  0.175  -75.0 -1.000000  0.000000 -0.912926E+00  0.158716E+00  0.108980E+00 -0.103716E-01  0.147963E+04
 714.0 162.5 0.63  0.225  -75.0 -1.000000  0.000000 -0.863177E+00  0.710673E-01  0.109610E+00 -0.961941E-02  0.147963E+04
 714.0 162.5 0.63  0.275  -75.0 -1.000000  0.000000 -0.810958E+00 -0.209891E-01  0.110183E+00 -0.882972E-02  0.147963E+04
 714.0 162.5 0.63  0.325  -75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.110692E+00 -0.800670E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.111123E+00 -0.715445E-02  0.147963E+04
 714.0 162.5 0.63  0.425  -75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.111458E+00 -0.627711E-02  0.147963E+04
 714.0 162.5 0.63  0.475  -75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.111675E+00 -0.537891E-02  0.147963E+04
 714.0 162.5 0.63  0.525  -75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.111743E+00 -0.446423E-02  0.147963E+04
 714.0 162.5 0.63  0.575  -75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.111623E+00 -0.353776E-02  0.147963E+04
 714.0 162.5 0.63  0.625  -75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.111266E+00 -0.260453E-02  0.147963E+04
 714.0 162.5 0.63  0.675  -75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.110610E+00 -0.167014E-02  0.147963E+04
 714.0 162.5 0.63  0.725  -75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.109573E+00 -0.740993E-03  0.147963E+04
 714.0 162.5 0.63  0.775  -75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.108045E+00  0.175229E-03  0.147963E+04
 714.0 162.5 0.63  0.825  -75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.105873E+00  0.106869E-02  0.147963E+04
 714.0 162.5 0.63  0.875  -75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.102820E+00  0.192534E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.984488E-01  0.272091E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.914674E-01  0.338967E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.334213E-01  0.296667E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.451103E-01 -0.197176E-04  0.147963E+04
 714.0 162.5 0.63 -0.875  -65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.567451E-01 -0.325881E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  -65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.675753E-01 -0.629497E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  -65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.773947E-01 -0.897223E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.861684E-01 -0.112476E-01  0.147963E+04
 714.0 162.5 0.63 -0.675  -65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.939381E-01 -0.131292E-01  0.147963E+04
 714.0 162.5 0.63 -0.625  -65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.100782E+00 -0.146468E-01  0.147963E+04
 714.0 162.5 0.63 -0.575  -65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.106795E+00 -0.158373E-01  0.147963E+04
 714.0 162.5 0.63 -0.525  -65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.112075E+00 -0.167378E-01  0.147963E+04
 714.0 162.5 0.63 -0.475  -65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.116718E+00 -0.173825E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.120810E+00 -0.178016E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.124432E+00 -0.180213E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.127653E+00 -0.180641E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.130534E+00 -0.179492E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.133125E+00 -0.176933E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -65.0 -1.000000  0.000000 -0.133156E+01  0.115363E+01  0.135468E+00 -0.173108E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -65.0 -1.000000  0.000000 -0.129974E+01  0.109107E+01  0.137598E+00 -0.168143E-01  0.147963E+04
 714.0 162.5 0.63 -0.075  -65.0 -1.000000  0.000000 -0.126135E+01  0.101556E+01  0.139540E+00 -0.162151E-01  0.147963E+04
 714.0 162.5 0.63 -0.025  -65.0 -1.000000  0.000000 -0.121704E+01  0.928377E+00  0.141315E+00 -0.155235E-01  0.147963E+04
 714.0 162.5 0.63  0.025  -65.0 -1.000000  0.000000 -0.116742E+01  0.830725E+00  0.142934E+00 -0.147491E-01  0.147963E+04
 714.0 162.5 0.63  0.075  -65.0 -1.000000  0.000000 -0.111307E+01  0.723739E+00  0.144404E+00 -0.139007E-01  0.147963E+04
 714.0 162.5 0.63  0.125  -65.0 -1.000000  0.000000 -0.105452E+01  0.608517E+00  0.145722E+00 -0.129869E-01  0.147963E+04
 714.0 162.5 0.63  0.175  -65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.146882E+00 -0.120162E-01  0.147963E+04
 714.0 162.5 0.63  0.225  -65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.147869E+00 -0.109968E-01  0.147963E+04
 714.0 162.5 0.63  0.275  -65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.148660E+00 -0.993718E-02  0.147963E+04
 714.0 162.5 0.63  0.325  -65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.149227E+00 -0.884562E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.149530E+00 -0.773073E-02  0.147963E+04
 714.0 162.5 0.63  0.425  -65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.149522E+00 -0.660126E-02  0.147963E+04
 714.0 162.5 0.63  0.475  -65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.149147E+00 -0.546620E-02  0.147963E+04
 714.0 162.5 0.63  0.525  -65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.148336E+00 -0.433480E-02  0.147963E+04
 714.0 162.5 0.63  0.575  -65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.147007E+00 -0.321661E-02  0.147963E+04
 714.0 162.5 0.63  0.625  -65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.145067E+00 -0.212159E-02  0.147963E+04
 714.0 162.5 0.63  0.675  -65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.142405E+00 -0.106026E-02  0.147963E+04
 714.0 162.5 0.63  0.725  -65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.138887E+00 -0.439588E-04  0.147963E+04
 714.0 162.5 0.63  0.775  -65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.134351E+00  0.914525E-03  0.147963E+04
 714.0 162.5 0.63  0.825  -65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.128581E+00  0.179973E-02  0.147963E+04
 714.0 162.5 0.63  0.875  -65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.121258E+00  0.259048E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.111776E+00  0.325058E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.982159E-01  0.367944E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.324528E-01  0.372089E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.449431E-01  0.117542E-02  0.147963E+04
 714.0 162.5 0.63 -0.875  -55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.592116E-01 -0.234139E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  -55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.739208E-01 -0.608068E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  -55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.883843E-01 -0.963802E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.102163E+00 -0.128017E-01  0.147963E+04
 714.0 162.5 0.63 -0.675  -55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.114987E+00 -0.154865E-01  0.147963E+04
 714.0 162.5 0.63 -0.625  -55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.126716E+00 -0.176817E-01  0.147963E+04
 714.0 162.5 0.63 -0.575  -55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.137309E+00 -0.194146E-01  0.147963E+04
 714.0 162.5 0.63 -0.525  -55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.146795E+00 -0.207283E-01  0.147963E+04
 714.0 162.5 0.63 -0.475  -55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.155250E+00 -0.216688E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.162775E+00 -0.222799E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.169478E+00 -0.226001E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.175467E+00 -0.226624E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.180845E+00 -0.224951E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.185699E+00 -0.221221E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.190105E+00 -0.215642E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.194120E+00 -0.208398E-01  0.147963E+04
 714.0 162.5 0.63 -0.075  -55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.197789E+00 -0.199656E-01  0.147963E+04
 714.0 162.5 0.63 -0.025  -55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.201138E+00 -0.189573E-01  0.147963E+04
 714.0 162.5 0.63  0.025  -55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.204178E+00 -0.178303E-01  0.147963E+04
 714.0 162.5 0.63  0.075  -55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.206902E+00 -0.165999E-01  0.147963E+04
 714.0 162.5 0.63  0.125  -55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.209289E+00 -0.152818E-01  0.147963E+04
 714.0 162.5 0.63  0.175  -55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.211298E+00 -0.138923E-01  0.147963E+04
 714.0 162.5 0.63  0.225  -55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.212874E+00 -0.124480E-01  0.147963E+04
 714.0 162.5 0.63  0.275  -55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.213942E+00 -0.109664E-01  0.147963E+04
 714.0 162.5 0.63  0.325  -55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.214411E+00 -0.946534E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.214174E+00 -0.796276E-02  0.147963E+04
 714.0 162.5 0.63  0.425  -55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.213112E+00 -0.647675E-02  0.147963E+04
 714.0 162.5 0.63  0.475  -55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.211091E+00 -0.502502E-02  0.147963E+04
 714.0 162.5 0.63  0.525  -55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.207974E+00 -0.362470E-02  0.147963E+04
 714.0 162.5 0.63  0.575  -55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.203619E+00 -0.229210E-02  0.147963E+04
 714.0 162.5 0.63  0.625  -55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.197890E+00 -0.104249E-02  0.147963E+04
 714.0 162.5 0.63  0.675  -55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.190660E+00  0.109849E-03  0.147963E+04
 714.0 162.5 0.63  0.725  -55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.181812E+00  0.115140E-02  0.147963E+04
 714.0 162.5 0.63  0.775  -55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.171236E+00  0.206871E-02  0.147963E+04
 714.0 162.5 0.63  0.825  -55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.158804E+00  0.284681E-02  0.147963E+04
 714.0 162.5 0.63  0.875  -55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.144302E+00  0.346523E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.127189E+00  0.388586E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.105236E+00  0.398832E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.314084E-01  0.460750E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.445090E-01  0.304348E-02  0.147963E+04
 714.0 162.5 0.63 -0.875  -45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.619870E-01 -0.390095E-03  0.147963E+04
 714.0 162.5 0.63 -0.825  -45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.823454E-01 -0.488516E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  -45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.104469E+00 -0.972036E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.127268E+00 -0.143300E-01  0.147963E+04
 714.0 162.5 0.63 -0.675  -45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.149745E+00 -0.183769E-01  0.147963E+04
 714.0 162.5 0.63 -0.625  -45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.171100E+00 -0.217239E-01  0.147963E+04
 714.0 162.5 0.63 -0.575  -45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.190800E+00 -0.243625E-01  0.147963E+04
 714.0 162.5 0.63 -0.525  -45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.208573E+00 -0.263477E-01  0.147963E+04
 714.0 162.5 0.63 -0.475  -45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.224374E+00 -0.277563E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.238312E+00 -0.286641E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.250591E+00 -0.291370E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.261456E+00 -0.292288E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.271154E+00 -0.289821E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.279911E+00 -0.284302E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.287916E+00 -0.276003E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.295316E+00 -0.265155E-01  0.147963E+04
 714.0 162.5 0.63 -0.075  -45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.302212E+00 -0.251973E-01  0.147963E+04
 714.0 162.5 0.63 -0.025  -45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.308653E+00 -0.236678E-01  0.147963E+04
 714.0 162.5 0.63  0.025  -45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.314639E+00 -0.219507E-01  0.147963E+04
 714.0 162.5 0.63  0.075  -45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.320118E+00 -0.200731E-01  0.147963E+04
 714.0 162.5 0.63  0.125  -45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.324982E+00 -0.180658E-01  0.147963E+04
 714.0 162.5 0.63  0.175  -45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.329069E+00 -0.159635E-01  0.147963E+04
 714.0 162.5 0.63  0.225  -45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.332161E+00 -0.138042E-01  0.147963E+04
 714.0 162.5 0.63  0.275  -45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.333990E+00 -0.116280E-01  0.147963E+04
 714.0 162.5 0.63  0.325  -45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.334242E+00 -0.947589E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.332578E+00 -0.738765E-02  0.147963E+04
 714.0 162.5 0.63  0.425  -45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.328655E+00 -0.540018E-02  0.147963E+04
 714.0 162.5 0.63  0.475  -45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.322156E+00 -0.354578E-02  0.147963E+04
 714.0 162.5 0.63  0.525  -45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.312831E+00 -0.185100E-02  0.147963E+04
 714.0 162.5 0.63  0.575  -45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.300533E+00 -0.335906E-03  0.147963E+04
 714.0 162.5 0.63  0.625  -45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.285249E+00  0.985898E-03  0.147963E+04
 714.0 162.5 0.63  0.675  -45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.267114E+00  0.210672E-02  0.147963E+04
 714.0 162.5 0.63  0.725  -45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.246400E+00  0.302357E-02  0.147963E+04
 714.0 162.5 0.63  0.775  -45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.223477E+00  0.373625E-02  0.147963E+04
 714.0 162.5 0.63  0.825  -45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.198730E+00  0.424441E-02  0.147963E+04
 714.0 162.5 0.63  0.875  -45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.172421E+00  0.454196E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.144355E+00  0.460213E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.112213E+00  0.430018E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.303605E-01  0.556745E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.437928E-01  0.572028E-02  0.147963E+04
 714.0 162.5 0.63 -0.875  -35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.650108E-01  0.327233E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  -35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.936108E-01 -0.164936E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  -35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.129002E+00 -0.829455E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.169638E+00 -0.154463E-01  0.147963E+04
 714.0 162.5 0.63 -0.675  -35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.213041E+00 -0.220306E-01  0.147963E+04
 714.0 162.5 0.63 -0.625  -35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.256308E+00 -0.274718E-01  0.147963E+04
 714.0 162.5 0.63 -0.575  -35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.296835E+00 -0.316443E-01  0.147963E+04
 714.0 162.5 0.63 -0.525  -35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.332874E+00 -0.346660E-01  0.147963E+04
 714.0 162.5 0.63 -0.475  -35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.363721E+00 -0.367302E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.389548E+00 -0.380202E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.411074E+00 -0.386786E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.429252E+00 -0.388054E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.445049E+00 -0.384640E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.459318E+00 -0.376911E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.472747E+00 -0.365053E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.485849E+00 -0.349155E-01  0.147963E+04
 714.0 162.5 0.63 -0.075  -35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.498956E+00 -0.329295E-01  0.147963E+04
 714.0 162.5 0.63 -0.025  -35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.512232E+00 -0.305607E-01  0.147963E+04
 714.0 162.5 0.63  0.025  -35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.525656E+00 -0.278358E-01  0.147963E+04
 714.0 162.5 0.63  0.075  -35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.539018E+00 -0.248003E-01  0.147963E+04
 714.0 162.5 0.63  0.125  -35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.551890E+00 -0.215215E-01  0.147963E+04
 714.0 162.5 0.63  0.175  -35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.563602E+00 -0.180879E-01  0.147963E+04
 714.0 162.5 0.63  0.225  -35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.573229E+00 -0.146044E-01  0.147963E+04
 714.0 162.5 0.63  0.275  -35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.579595E+00 -0.111834E-01  0.147963E+04
 714.0 162.5 0.63  0.325  -35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.581338E+00 -0.793347E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.577039E+00 -0.494883E-02  0.147963E+04
 714.0 162.5 0.63  0.425  -35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.565431E+00 -0.230044E-02  0.147963E+04
 714.0 162.5 0.63  0.475  -35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.545670E+00 -0.319764E-04  0.147963E+04
 714.0 162.5 0.63  0.525  -35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.517586E+00  0.183993E-02  0.147963E+04
 714.0 162.5 0.63  0.575  -35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.481830E+00  0.332184E-02  0.147963E+04
 714.0 162.5 0.63  0.625  -35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.439838E+00  0.443750E-02  0.147963E+04
 714.0 162.5 0.63  0.675  -35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.393597E+00  0.522121E-02  0.147963E+04
 714.0 162.5 0.63  0.725  -35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.345281E+00  0.571161E-02  0.147963E+04
 714.0 162.5 0.63  0.775  -35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.296875E+00  0.594621E-02  0.147963E+04
 714.0 162.5 0.63  0.825  -35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.249879E+00  0.595630E-02  0.147963E+04
 714.0 162.5 0.63  0.875  -35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.205100E+00  0.576033E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.162354E+00  0.534779E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.118724E+00  0.459382E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.294124E-01  0.649425E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.428763E-01  0.912560E-02  0.147963E+04
 714.0 162.5 0.63 -0.875  -25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.681008E-01  0.949972E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  -25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.108273E+00  0.590999E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  -25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.167253E+00 -0.275278E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.247074E+00 -0.149704E-01  0.147963E+04
 714.0 162.5 0.63 -0.675  -25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.344994E+00 -0.272355E-01  0.147963E+04
 714.0 162.5 0.63 -0.625  -25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.451704E+00 -0.369611E-01  0.147963E+04
 714.0 162.5 0.63 -0.575  -25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.553495E+00 -0.436206E-01  0.147963E+04
 714.0 162.5 0.63 -0.525  -25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.638271E+00 -0.478170E-01  0.147963E+04
 714.0 162.5 0.63 -0.475  -25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.700659E+00 -0.503245E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.742308E+00 -0.517294E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.768723E+00 -0.523960E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.786052E+00 -0.525203E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.799422E+00 -0.521826E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.812560E+00 -0.513833E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.828011E+00 -0.500664E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.847463E+00 -0.481364E-01  0.147963E+04
 714.0 162.5 0.63 -0.075  -25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.872026E+00 -0.454771E-01  0.147963E+04
 714.0 162.5 0.63 -0.025  -25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.902374E+00 -0.419788E-01  0.147963E+04
 714.0 162.5 0.63  0.025  -25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.938768E+00 -0.375757E-01  0.147963E+04
 714.0 162.5 0.63  0.075  -25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.980943E+00 -0.322935E-01  0.147963E+04
 714.0 162.5 0.63  0.125  -25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.102785E+01 -0.262901E-01  0.147963E+04
 714.0 162.5 0.63  0.175  -25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.107722E+01 -0.198678E-01  0.147963E+04
 714.0 162.5 0.63  0.225  -25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.112510E+01 -0.134365E-01  0.147963E+04
 714.0 162.5 0.63  0.275  -25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.116533E+01 -0.742856E-02  0.147963E+04
 714.0 162.5 0.63  0.325  -25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.118964E+01 -0.220068E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.118875E+01  0.203454E-02  0.147963E+04
 714.0 162.5 0.63  0.425  -25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.115493E+01  0.522207E-02  0.147963E+04
 714.0 162.5 0.63  0.475  -25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.108540E+01  0.743194E-02  0.147963E+04
 714.0 162.5 0.63  0.525  -25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.984494E+00  0.880727E-02  0.147963E+04
 714.0 162.5 0.63  0.575  -25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.862813E+00  0.951651E-02  0.147963E+04
 714.0 162.5 0.63  0.625  -25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.733492E+00  0.972117E-02  0.147963E+04
 714.0 162.5 0.63  0.675  -25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.608036E+00  0.955899E-02  0.147963E+04
 714.0 162.5 0.63  0.725  -25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.493978E+00  0.913842E-02  0.147963E+04
 714.0 162.5 0.63  0.775  -25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.394704E+00  0.853887E-02  0.147963E+04
 714.0 162.5 0.63  0.825  -25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.310491E+00  0.781277E-02  0.147963E+04
 714.0 162.5 0.63  0.875  -25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.239706E+00  0.698532E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.179466E+00  0.604280E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.124271E+00  0.484486E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  -15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.286847E-01  0.724278E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  -15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.419770E-01  0.126578E-01  0.147963E+04
 714.0 162.5 0.63 -0.875  -15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.708373E-01  0.184023E-01  0.147963E+04
 714.0 162.5 0.63 -0.825  -15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.125060E+00  0.198467E-01  0.147963E+04
 714.0 162.5 0.63 -0.775  -15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.222777E+00  0.396208E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  -15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.392476E+00 -0.128012E-01  0.147963E+04
 714.0 162.5 0.63 -0.675  -15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.667391E+00 -0.301509E-01  0.147963E+04
 714.0 162.5 0.63 -0.625  -15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.105241E+01 -0.478864E-01  0.147963E+04
 714.0 162.5 0.63 -0.575  -15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.146346E+01 -0.658586E-01  0.147963E+04
 714.0 162.5 0.63 -0.525  -15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.174586E+01 -0.699083E-01  0.147963E+04
 714.0 162.5 0.63 -0.475  -15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.182921E+01 -0.703121E-01  0.147963E+04
 714.0 162.5 0.63 -0.425  -15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.177623E+01 -0.701113E-01  0.147963E+04
 714.0 162.5 0.63 -0.375  -15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.167540E+01 -0.698924E-01  0.147963E+04
 714.0 162.5 0.63 -0.325  -15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.157817E+01 -0.698419E-01  0.147963E+04
 714.0 162.5 0.63 -0.275  -15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.150436E+01 -0.699718E-01  0.147963E+04
 714.0 162.5 0.63 -0.225  -15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.145911E+01 -0.701922E-01  0.147963E+04
 714.0 162.5 0.63 -0.175  -15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.144272E+01 -0.703137E-01  0.147963E+04
 714.0 162.5 0.63 -0.125  -15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.145487E+01 -0.700098E-01  0.147963E+04
 714.0 162.5 0.63 -0.075  -15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.149623E+01 -0.668136E-01  0.147963E+04
 714.0 162.5 0.63 -0.025  -15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.156903E+01 -0.580924E-01  0.147963E+04
 714.0 162.5 0.63  0.025  -15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.167738E+01 -0.492432E-01  0.147963E+04
 714.0 162.5 0.63  0.075  -15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.182729E+01 -0.402894E-01  0.147963E+04
 714.0 162.5 0.63  0.125  -15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.202617E+01 -0.312566E-01  0.147963E+04
 714.0 162.5 0.63  0.175  -15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.228072E+01 -0.221727E-01  0.147963E+04
 714.0 162.5 0.63  0.225  -15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.259090E+01 -0.130677E-01  0.147963E+04
 714.0 162.5 0.63  0.275  -15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.293607E+01 -0.397456E-02  0.147963E+04
 714.0 162.5 0.63  0.325  -15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.325227E+01  0.507093E-02  0.147963E+04
 714.0 162.5 0.63  0.375  -15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.341895E+01  0.140292E-01  0.147963E+04
 714.0 162.5 0.63  0.425  -15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.330761E+01  0.220906E-01  0.147963E+04
 714.0 162.5 0.63  0.475  -15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.290050E+01  0.215654E-01  0.147963E+04
 714.0 162.5 0.63  0.525  -15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.233163E+01  0.201457E-01  0.147963E+04
 714.0 162.5 0.63  0.575  -15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.176816E+01  0.183298E-01  0.147963E+04
 714.0 162.5 0.63  0.625  -15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.130178E+01  0.163989E-01  0.147963E+04
 714.0 162.5 0.63  0.675  -15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.948909E+00  0.144996E-01  0.147963E+04
 714.0 162.5 0.63  0.725  -15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.691810E+00  0.127003E-01  0.147963E+04
 714.0 162.5 0.63  0.775  -15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.506086E+00  0.110246E-01  0.147963E+04
 714.0 162.5 0.63  0.825  -15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.370851E+00  0.946883E-02  0.147963E+04
 714.0 162.5 0.63  0.875  -15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.270437E+00  0.800866E-02  0.147963E+04
 714.0 162.5 0.63  0.925  -15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.193226E+00  0.658832E-02  0.147963E+04
 714.0 162.5 0.63  0.975  -15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.128339E+00  0.502908E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   -5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.282875E-01  0.766497E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   -5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.414061E-01  0.150489E-01  0.147963E+04
 714.0 162.5 0.63 -0.875   -5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.725243E-01  0.264580E-01  0.147963E+04
 714.0 162.5 0.63 -0.825   -5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.137878E+00  0.209185E-01  0.147963E+04
 714.0 162.5 0.63 -0.775   -5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.277006E+00  0.492971E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   -5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.592567E+00 -0.120373E-01  0.147963E+04
 714.0 162.5 0.63 -0.675   -5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.139070E+01 -0.296928E-01  0.147963E+04
 714.0 162.5 0.63 -0.625   -5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.372469E+01 -0.478464E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   -5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.104427E+02 -0.663673E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   -5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.145746E+02 -0.851659E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   -5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.882746E+01 -0.915701E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   -5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.531421E+01 -0.868894E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   -5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.370797E+01 -0.846410E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   -5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.290253E+01 -0.842184E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   -5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.246654E+01 -0.853640E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   -5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.222837E+01 -0.880477E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   -5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.211347E+01 -0.889695E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   -5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.208896E+01 -0.798489E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   -5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.214360E+01 -0.706838E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   -5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.228117E+01 -0.614579E-01  0.147963E+04
 714.0 162.5 0.63  0.025   -5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.252067E+01 -0.521683E-01  0.147963E+04
 714.0 162.5 0.63  0.075   -5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.290300E+01 -0.428223E-01  0.147963E+04
 714.0 162.5 0.63  0.125   -5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.350830E+01 -0.334340E-01  0.147963E+04
 714.0 162.5 0.63  0.175   -5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.449802E+01 -0.240232E-01  0.147963E+04
 714.0 162.5 0.63  0.225   -5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.622154E+01 -0.146147E-01  0.147963E+04
 714.0 162.5 0.63  0.275   -5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.950083E+01 -0.523737E-02  0.147963E+04
 714.0 162.5 0.63  0.325   -5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.162605E+02  0.407542E-02  0.147963E+04
 714.0 162.5 0.63  0.375   -5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.279256E+02  0.132857E-01  0.147963E+04
 714.0 162.5 0.63  0.425   -5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.282524E+02  0.223503E-01  0.147963E+04
 714.0 162.5 0.63  0.475   -5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.145921E+02  0.312195E-01  0.147963E+04
 714.0 162.5 0.63  0.525   -5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.690383E+01  0.319416E-01  0.147963E+04
 714.0 162.5 0.63  0.575   -5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.362592E+01  0.262657E-01  0.147963E+04
 714.0 162.5 0.63  0.625   -5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.210370E+01  0.217582E-01  0.147963E+04
 714.0 162.5 0.63  0.675   -5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.131356E+01  0.181135E-01  0.147963E+04
 714.0 162.5 0.63  0.725   -5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.864074E+00  0.151157E-01  0.147963E+04
 714.0 162.5 0.63  0.775   -5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.589208E+00  0.126077E-01  0.147963E+04
 714.0 162.5 0.63  0.825   -5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.410919E+00  0.104692E-01  0.147963E+04
 714.0 162.5 0.63  0.875   -5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.289073E+00  0.859913E-02  0.147963E+04
 714.0 162.5 0.63  0.925   -5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.200992E+00  0.689027E-02  0.147963E+04
 714.0 162.5 0.63  0.975   -5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.130497E+00  0.512675E-02  0.147963E+04
 714.0 162.5 0.63 -0.975    5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.282875E-01  0.766497E-02  0.147963E+04
 714.0 162.5 0.63 -0.925    5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.414061E-01  0.150489E-01  0.147963E+04
 714.0 162.5 0.63 -0.875    5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.725243E-01  0.264580E-01  0.147963E+04
 714.0 162.5 0.63 -0.825    5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.137878E+00  0.209185E-01  0.147963E+04
 714.0 162.5 0.63 -0.775    5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.277006E+00  0.492971E-02  0.147963E+04
 714.0 162.5 0.63 -0.725    5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.592567E+00 -0.120373E-01  0.147963E+04
 714.0 162.5 0.63 -0.675    5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.139070E+01 -0.296928E-01  0.147963E+04
 714.0 162.5 0.63 -0.625    5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.372469E+01 -0.478464E-01  0.147963E+04
 714.0 162.5 0.63 -0.575    5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.104427E+02 -0.663673E-01  0.147963E+04
 714.0 162.5 0.63 -0.525    5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.145746E+02 -0.851659E-01  0.147963E+04
 714.0 162.5 0.63 -0.475    5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.882746E+01 -0.915701E-01  0.147963E+04
 714.0 162.5 0.63 -0.425    5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.531421E+01 -0.868894E-01  0.147963E+04
 714.0 162.5 0.63 -0.375    5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.370797E+01 -0.846410E-01  0.147963E+04
 714.0 162.5 0.63 -0.325    5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.290253E+01 -0.842184E-01  0.147963E+04
 714.0 162.5 0.63 -0.275    5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.246654E+01 -0.853640E-01  0.147963E+04
 714.0 162.5 0.63 -0.225    5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.222837E+01 -0.880477E-01  0.147963E+04
 714.0 162.5 0.63 -0.175    5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.211347E+01 -0.889695E-01  0.147963E+04
 714.0 162.5 0.63 -0.125    5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.208896E+01 -0.798489E-01  0.147963E+04
 714.0 162.5 0.63 -0.075    5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.214360E+01 -0.706838E-01  0.147963E+04
 714.0 162.5 0.63 -0.025    5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.228117E+01 -0.614579E-01  0.147963E+04
 714.0 162.5 0.63  0.025    5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.252067E+01 -0.521683E-01  0.147963E+04
 714.0 162.5 0.63  0.075    5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.290300E+01 -0.428223E-01  0.147963E+04
 714.0 162.5 0.63  0.125    5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.350830E+01 -0.334340E-01  0.147963E+04
 714.0 162.5 0.63  0.175    5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.449802E+01 -0.240232E-01  0.147963E+04
 714.0 162.5 0.63  0.225    5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.622154E+01 -0.146147E-01  0.147963E+04
 714.0 162.5 0.63  0.275    5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.950083E+01 -0.523737E-02  0.147963E+04
 714.0 162.5 0.63  0.325    5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.162605E+02  0.407542E-02  0.147963E+04
 714.0 162.5 0.63  0.375    5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.279256E+02  0.132857E-01  0.147963E+04
 714.0 162.5 0.63  0.425    5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.282524E+02  0.223503E-01  0.147963E+04
 714.0 162.5 0.63  0.475    5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.145921E+02  0.312195E-01  0.147963E+04
 714.0 162.5 0.63  0.525    5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.690383E+01  0.319416E-01  0.147963E+04
 714.0 162.5 0.63  0.575    5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.362592E+01  0.262657E-01  0.147963E+04
 714.0 162.5 0.63  0.625    5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.210370E+01  0.217582E-01  0.147963E+04
 714.0 162.5 0.63  0.675    5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.131356E+01  0.181135E-01  0.147963E+04
 714.0 162.5 0.63  0.725    5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.864074E+00  0.151157E-01  0.147963E+04
 714.0 162.5 0.63  0.775    5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.589208E+00  0.126077E-01  0.147963E+04
 714.0 162.5 0.63  0.825    5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.410919E+00  0.104692E-01  0.147963E+04
 714.0 162.5 0.63  0.875    5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.289073E+00  0.859913E-02  0.147963E+04
 714.0 162.5 0.63  0.925    5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.200992E+00  0.689027E-02  0.147963E+04
 714.0 162.5 0.63  0.975    5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.130497E+00  0.512675E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.286847E-01  0.724278E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.419770E-01  0.126578E-01  0.147963E+04
 714.0 162.5 0.63 -0.875   15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.708373E-01  0.184023E-01  0.147963E+04
 714.0 162.5 0.63 -0.825   15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.125060E+00  0.198467E-01  0.147963E+04
 714.0 162.5 0.63 -0.775   15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.222777E+00  0.396208E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.392476E+00 -0.128012E-01  0.147963E+04
 714.0 162.5 0.63 -0.675   15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.667391E+00 -0.301509E-01  0.147963E+04
 714.0 162.5 0.63 -0.625   15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.105241E+01 -0.478864E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.146346E+01 -0.658586E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.174586E+01 -0.699083E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.182921E+01 -0.703121E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.177623E+01 -0.701113E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.167540E+01 -0.698924E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.157817E+01 -0.698419E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.150436E+01 -0.699718E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.145911E+01 -0.701922E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.144272E+01 -0.703137E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.145487E+01 -0.700098E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.149623E+01 -0.668136E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.156903E+01 -0.580924E-01  0.147963E+04
 714.0 162.5 0.63  0.025   15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.167738E+01 -0.492432E-01  0.147963E+04
 714.0 162.5 0.63  0.075   15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.182729E+01 -0.402894E-01  0.147963E+04
 714.0 162.5 0.63  0.125   15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.202617E+01 -0.312566E-01  0.147963E+04
 714.0 162.5 0.63  0.175   15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.228072E+01 -0.221727E-01  0.147963E+04
 714.0 162.5 0.63  0.225   15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.259090E+01 -0.130677E-01  0.147963E+04
 714.0 162.5 0.63  0.275   15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.293607E+01 -0.397456E-02  0.147963E+04
 714.0 162.5 0.63  0.325   15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.325227E+01  0.507093E-02  0.147963E+04
 714.0 162.5 0.63  0.375   15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.341895E+01  0.140292E-01  0.147963E+04
 714.0 162.5 0.63  0.425   15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.330761E+01  0.220906E-01  0.147963E+04
 714.0 162.5 0.63  0.475   15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.290050E+01  0.215654E-01  0.147963E+04
 714.0 162.5 0.63  0.525   15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.233163E+01  0.201457E-01  0.147963E+04
 714.0 162.5 0.63  0.575   15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.176816E+01  0.183298E-01  0.147963E+04
 714.0 162.5 0.63  0.625   15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.130178E+01  0.163989E-01  0.147963E+04
 714.0 162.5 0.63  0.675   15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.948909E+00  0.144996E-01  0.147963E+04
 714.0 162.5 0.63  0.725   15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.691810E+00  0.127003E-01  0.147963E+04
 714.0 162.5 0.63  0.775   15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.506086E+00  0.110246E-01  0.147963E+04
 714.0 162.5 0.63  0.825   15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.370851E+00  0.946883E-02  0.147963E+04
 714.0 162.5 0.63  0.875   15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.270437E+00  0.800866E-02  0.147963E+04
 714.0 162.5 0.63  0.925   15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.193226E+00  0.658832E-02  0.147963E+04
 714.0 162.5 0.63  0.975   15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.128339E+00  0.502908E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.294124E-01  0.649425E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.428763E-01  0.912560E-02  0.147963E+04
 714.0 162.5 0.63 -0.875   25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.681008E-01  0.949972E-02  0.147963E+04
 714.0 162.5 0.63 -0.825   25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.108273E+00  0.590999E-02  0.147963E+04
 714.0 162.5 0.63 -0.775   25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.167253E+00 -0.275278E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.247074E+00 -0.149704E-01  0.147963E+04
 714.0 162.5 0.63 -0.675   25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.344994E+00 -0.272355E-01  0.147963E+04
 714.0 162.5 0.63 -0.625   25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.451704E+00 -0.369611E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.553495E+00 -0.436206E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.638271E+00 -0.478170E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.700659E+00 -0.503245E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.742308E+00 -0.517294E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.768723E+00 -0.523960E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.786052E+00 -0.525203E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.799422E+00 -0.521826E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.812560E+00 -0.513833E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.828011E+00 -0.500664E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.847463E+00 -0.481364E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.872026E+00 -0.454771E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.902374E+00 -0.419788E-01  0.147963E+04
 714.0 162.5 0.63  0.025   25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.938768E+00 -0.375757E-01  0.147963E+04
 714.0 162.5 0.63  0.075   25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.980943E+00 -0.322935E-01  0.147963E+04
 714.0 162.5 0.63  0.125   25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.102785E+01 -0.262901E-01  0.147963E+04
 714.0 162.5 0.63  0.175   25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.107722E+01 -0.198678E-01  0.147963E+04
 714.0 162.5 0.63  0.225   25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.112510E+01 -0.134365E-01  0.147963E+04
 714.0 162.5 0.63  0.275   25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.116533E+01 -0.742856E-02  0.147963E+04
 714.0 162.5 0.63  0.325   25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.118964E+01 -0.220068E-02  0.147963E+04
 714.0 162.5 0.63  0.375   25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.118875E+01  0.203454E-02  0.147963E+04
 714.0 162.5 0.63  0.425   25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.115493E+01  0.522207E-02  0.147963E+04
 714.0 162.5 0.63  0.475   25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.108540E+01  0.743194E-02  0.147963E+04
 714.0 162.5 0.63  0.525   25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.984494E+00  0.880727E-02  0.147963E+04
 714.0 162.5 0.63  0.575   25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.862813E+00  0.951651E-02  0.147963E+04
 714.0 162.5 0.63  0.625   25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.733492E+00  0.972117E-02  0.147963E+04
 714.0 162.5 0.63  0.675   25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.608036E+00  0.955899E-02  0.147963E+04
 714.0 162.5 0.63  0.725   25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.493978E+00  0.913842E-02  0.147963E+04
 714.0 162.5 0.63  0.775   25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.394704E+00  0.853887E-02  0.147963E+04
 714.0 162.5 0.63  0.825   25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.310491E+00  0.781277E-02  0.147963E+04
 714.0 162.5 0.63  0.875   25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.239706E+00  0.698532E-02  0.147963E+04
 714.0 162.5 0.63  0.925   25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.179466E+00  0.604280E-02  0.147963E+04
 714.0 162.5 0.63  0.975   25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.124271E+00  0.484486E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.303605E-01  0.556745E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.437928E-01  0.572028E-02  0.147963E+04
 714.0 162.5 0.63 -0.875   35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.650108E-01  0.327233E-02  0.147963E+04
 714.0 162.5 0.63 -0.825   35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.936108E-01 -0.164936E-02  0.147963E+04
 714.0 162.5 0.63 -0.775   35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.129002E+00 -0.829455E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.169638E+00 -0.154463E-01  0.147963E+04
 714.0 162.5 0.63 -0.675   35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.213041E+00 -0.220306E-01  0.147963E+04
 714.0 162.5 0.63 -0.625   35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.256308E+00 -0.274718E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.296835E+00 -0.316443E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.332874E+00 -0.346660E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.363721E+00 -0.367302E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.389548E+00 -0.380202E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.411074E+00 -0.386786E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.429252E+00 -0.388054E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.445049E+00 -0.384640E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.459318E+00 -0.376911E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.472747E+00 -0.365053E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.485849E+00 -0.349155E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.498956E+00 -0.329295E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.512232E+00 -0.305607E-01  0.147963E+04
 714.0 162.5 0.63  0.025   35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.525656E+00 -0.278358E-01  0.147963E+04
 714.0 162.5 0.63  0.075   35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.539018E+00 -0.248003E-01  0.147963E+04
 714.0 162.5 0.63  0.125   35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.551890E+00 -0.215215E-01  0.147963E+04
 714.0 162.5 0.63  0.175   35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.563602E+00 -0.180879E-01  0.147963E+04
 714.0 162.5 0.63  0.225   35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.573229E+00 -0.146044E-01  0.147963E+04
 714.0 162.5 0.63  0.275   35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.579595E+00 -0.111834E-01  0.147963E+04
 714.0 162.5 0.63  0.325   35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.581338E+00 -0.793347E-02  0.147963E+04
 714.0 162.5 0.63  0.375   35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.577039E+00 -0.494883E-02  0.147963E+04
 714.0 162.5 0.63  0.425   35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.565431E+00 -0.230044E-02  0.147963E+04
 714.0 162.5 0.63  0.475   35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.545670E+00 -0.319764E-04  0.147963E+04
 714.0 162.5 0.63  0.525   35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.517586E+00  0.183993E-02  0.147963E+04
 714.0 162.5 0.63  0.575   35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.481830E+00  0.332184E-02  0.147963E+04
 714.0 162.5 0.63  0.625   35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.439838E+00  0.443750E-02  0.147963E+04
 714.0 162.5 0.63  0.675   35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.393597E+00  0.522121E-02  0.147963E+04
 714.0 162.5 0.63  0.725   35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.345281E+00  0.571161E-02  0.147963E+04
 714.0 162.5 0.63  0.775   35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.296875E+00  0.594621E-02  0.147963E+04
 714.0 162.5 0.63  0.825   35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.249879E+00  0.595630E-02  0.147963E+04
 714.0 162.5 0.63  0.875   35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.205100E+00  0.576033E-02  0.147963E+04
 714.0 162.5 0.63  0.925   35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.162354E+00  0.534779E-02  0.147963E+04
 714.0 162.5 0.63  0.975   35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.118724E+00  0.459382E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.314084E-01  0.460750E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.445090E-01  0.304348E-02  0.147963E+04
 714.0 162.5 0.63 -0.875   45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.619870E-01 -0.390095E-03  0.147963E+04
 714.0 162.5 0.63 -0.825   45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.823454E-01 -0.488516E-02  0.147963E+04
 714.0 162.5 0.63 -0.775   45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.104469E+00 -0.972036E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.127268E+00 -0.143300E-01  0.147963E+04
 714.0 162.5 0.63 -0.675   45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.149745E+00 -0.183769E-01  0.147963E+04
 714.0 162.5 0.63 -0.625   45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.171100E+00 -0.217239E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.190800E+00 -0.243625E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.208573E+00 -0.263477E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.224374E+00 -0.277563E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.238312E+00 -0.286641E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.250591E+00 -0.291370E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.261456E+00 -0.292288E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.271154E+00 -0.289821E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.279911E+00 -0.284302E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.287916E+00 -0.276003E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.295316E+00 -0.265155E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.302212E+00 -0.251973E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.308653E+00 -0.236678E-01  0.147963E+04
 714.0 162.5 0.63  0.025   45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.314639E+00 -0.219507E-01  0.147963E+04
 714.0 162.5 0.63  0.075   45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.320118E+00 -0.200731E-01  0.147963E+04
 714.0 162.5 0.63  0.125   45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.324982E+00 -0.180658E-01  0.147963E+04
 714.0 162.5 0.63  0.175   45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.329069E+00 -0.159635E-01  0.147963E+04
 714.0 162.5 0.63  0.225   45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.332161E+00 -0.138042E-01  0.147963E+04
 714.0 162.5 0.63  0.275   45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.333990E+00 -0.116280E-01  0.147963E+04
 714.0 162.5 0.63  0.325   45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.334242E+00 -0.947589E-02  0.147963E+04
 714.0 162.5 0.63  0.375   45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.332578E+00 -0.738765E-02  0.147963E+04
 714.0 162.5 0.63  0.425   45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.328655E+00 -0.540018E-02  0.147963E+04
 714.0 162.5 0.63  0.475   45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.322156E+00 -0.354578E-02  0.147963E+04
 714.0 162.5 0.63  0.525   45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.312831E+00 -0.185100E-02  0.147963E+04
 714.0 162.5 0.63  0.575   45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.300533E+00 -0.335906E-03  0.147963E+04
 714.0 162.5 0.63  0.625   45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.285249E+00  0.985898E-03  0.147963E+04
 714.0 162.5 0.63  0.675   45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.267114E+00  0.210672E-02  0.147963E+04
 714.0 162.5 0.63  0.725   45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.246400E+00  0.302357E-02  0.147963E+04
 714.0 162.5 0.63  0.775   45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.223477E+00  0.373625E-02  0.147963E+04
 714.0 162.5 0.63  0.825   45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.198730E+00  0.424441E-02  0.147963E+04
 714.0 162.5 0.63  0.875   45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.172421E+00  0.454196E-02  0.147963E+04
 714.0 162.5 0.63  0.925   45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.144355E+00  0.460213E-02  0.147963E+04
 714.0 162.5 0.63  0.975   45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.112213E+00  0.430018E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.324528E-01  0.372089E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.449431E-01  0.117542E-02  0.147963E+04
 714.0 162.5 0.63 -0.875   55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.592116E-01 -0.234139E-02  0.147963E+04
 714.0 162.5 0.63 -0.825   55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.739208E-01 -0.608068E-02  0.147963E+04
 714.0 162.5 0.63 -0.775   55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.883843E-01 -0.963802E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.102163E+00 -0.128017E-01  0.147963E+04
 714.0 162.5 0.63 -0.675   55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.114987E+00 -0.154865E-01  0.147963E+04
 714.0 162.5 0.63 -0.625   55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.126716E+00 -0.176817E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.137309E+00 -0.194146E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.146795E+00 -0.207283E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   55.0  0.144590  0.034380 -0.157334E+01  0.187629E+01  0.155250E+00 -0.216688E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   55.0  0.116593  0.025385 -0.161156E+01  0.195763E+01  0.162775E+00 -0.222799E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   55.0  0.104348  0.024732 -0.163158E+01  0.200023E+01  0.169478E+00 -0.226001E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.175467E+00 -0.226624E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.180845E+00 -0.224951E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.185699E+00 -0.221221E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.190105E+00 -0.215642E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.194120E+00 -0.208398E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.197789E+00 -0.199656E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.201138E+00 -0.189573E-01  0.147963E+04
 714.0 162.5 0.63  0.025   55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.204178E+00 -0.178303E-01  0.147963E+04
 714.0 162.5 0.63  0.075   55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.206902E+00 -0.165999E-01  0.147963E+04
 714.0 162.5 0.63  0.125   55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.209289E+00 -0.152818E-01  0.147963E+04
 714.0 162.5 0.63  0.175   55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.211298E+00 -0.138923E-01  0.147963E+04
 714.0 162.5 0.63  0.225   55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.212874E+00 -0.124480E-01  0.147963E+04
 714.0 162.5 0.63  0.275   55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.213942E+00 -0.109664E-01  0.147963E+04
 714.0 162.5 0.63  0.325   55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.214411E+00 -0.946534E-02  0.147963E+04
 714.0 162.5 0.63  0.375   55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.214174E+00 -0.796276E-02  0.147963E+04
 714.0 162.5 0.63  0.425   55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.213112E+00 -0.647675E-02  0.147963E+04
 714.0 162.5 0.63  0.475   55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.211091E+00 -0.502502E-02  0.147963E+04
 714.0 162.5 0.63  0.525   55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.207974E+00 -0.362470E-02  0.147963E+04
 714.0 162.5 0.63  0.575   55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.203619E+00 -0.229210E-02  0.147963E+04
 714.0 162.5 0.63  0.625   55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.197890E+00 -0.104249E-02  0.147963E+04
 714.0 162.5 0.63  0.675   55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.190660E+00  0.109849E-03  0.147963E+04
 714.0 162.5 0.63  0.725   55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.181812E+00  0.115140E-02  0.147963E+04
 714.0 162.5 0.63  0.775   55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.171236E+00  0.206871E-02  0.147963E+04
 714.0 162.5 0.63  0.825   55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.158804E+00  0.284681E-02  0.147963E+04
 714.0 162.5 0.63  0.875   55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.144302E+00  0.346523E-02  0.147963E+04
 714.0 162.5 0.63  0.925   55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.127189E+00  0.388586E-02  0.147963E+04
 714.0 162.5 0.63  0.975   55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.105236E+00  0.398832E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.334213E-01  0.296667E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.451103E-01 -0.197176E-04  0.147963E+04
 714.0 162.5 0.63 -0.875   65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.567451E-01 -0.325881E-02  0.147963E+04
 714.0 162.5 0.63 -0.825   65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.675753E-01 -0.629497E-02  0.147963E+04
 714.0 162.5 0.63 -0.775   65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.773947E-01 -0.897223E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   65.0  0.069192  0.012136 -0.943078E+00  0.389282E+00  0.861684E-01 -0.112476E-01  0.147963E+04
 714.0 162.5 0.63 -0.675   65.0  0.117938  0.012965 -0.106364E+01  0.626460E+00  0.939381E-01 -0.131292E-01  0.147963E+04
 714.0 162.5 0.63 -0.625   65.0  0.098090  0.009518 -0.116087E+01  0.817827E+00  0.100782E+00 -0.146468E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   65.0  0.108217  0.008830 -0.123714E+01  0.967933E+00  0.106795E+00 -0.158373E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   65.0  0.097466  0.007882 -0.129484E+01  0.108144E+01  0.112075E+00 -0.167378E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   65.0  0.114526  0.007999 -0.133616E+01  0.116266E+01  0.116718E+00 -0.173825E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   65.0  0.116147  0.007950 -0.136302E+01  0.121545E+01  0.120810E+00 -0.178016E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   65.0  0.123111  0.008598 -0.137710E+01  0.124312E+01  0.124432E+00 -0.180213E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   65.0  0.127673  0.009468 -0.137985E+01  0.124851E+01  0.127653E+00 -0.180641E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   65.0  0.116498  0.009972 -0.137248E+01  0.123404E+01  0.130534E+00 -0.179492E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   65.0  0.118023  0.011321 -0.135608E+01  0.120182E+01  0.133125E+00 -0.176933E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   65.0  0.140427  0.014575 -0.133156E+01  0.115363E+01  0.135468E+00 -0.173108E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   65.0  0.110236  0.013379 -0.129974E+01  0.109107E+01  0.137598E+00 -0.168143E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   65.0  0.118799  0.015363 -0.126135E+01  0.101556E+01  0.139540E+00 -0.162151E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   65.0  0.170940  0.023812 -0.121704E+01  0.928377E+00  0.141315E+00 -0.155235E-01  0.147963E+04
 714.0 162.5 0.63  0.025   65.0  0.133286  0.021087 -0.116742E+01  0.830725E+00  0.142934E+00 -0.147491E-01  0.147963E+04
 714.0 162.5 0.63  0.075   65.0  0.142964  0.024830 -0.111307E+01  0.723739E+00  0.144404E+00 -0.139007E-01  0.147963E+04
 714.0 162.5 0.63  0.125   65.0  0.106818  0.026614 -0.105452E+01  0.608517E+00  0.145722E+00 -0.129869E-01  0.147963E+04
 714.0 162.5 0.63  0.175   65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.146882E+00 -0.120162E-01  0.147963E+04
 714.0 162.5 0.63  0.225   65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.147869E+00 -0.109968E-01  0.147963E+04
 714.0 162.5 0.63  0.275   65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.148660E+00 -0.993718E-02  0.147963E+04
 714.0 162.5 0.63  0.325   65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.149227E+00 -0.884562E-02  0.147963E+04
 714.0 162.5 0.63  0.375   65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.149530E+00 -0.773073E-02  0.147963E+04
 714.0 162.5 0.63  0.425   65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.149522E+00 -0.660126E-02  0.147963E+04
 714.0 162.5 0.63  0.475   65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.149147E+00 -0.546620E-02  0.147963E+04
 714.0 162.5 0.63  0.525   65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.148336E+00 -0.433480E-02  0.147963E+04
 714.0 162.5 0.63  0.575   65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.147007E+00 -0.321661E-02  0.147963E+04
 714.0 162.5 0.63  0.625   65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.145067E+00 -0.212159E-02  0.147963E+04
 714.0 162.5 0.63  0.675   65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.142405E+00 -0.106026E-02  0.147963E+04
 714.0 162.5 0.63  0.725   65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.138887E+00 -0.439588E-04  0.147963E+04
 714.0 162.5 0.63  0.775   65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.134351E+00  0.914525E-03  0.147963E+04
 714.0 162.5 0.63  0.825   65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.128581E+00  0.179973E-02  0.147963E+04
 714.0 162.5 0.63  0.875   65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.121258E+00  0.259048E-02  0.147963E+04
 714.0 162.5 0.63  0.925   65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.111776E+00  0.325058E-02  0.147963E+04
 714.0 162.5 0.63  0.975   65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.982159E-01  0.367944E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.342732E-01  0.236484E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.450697E-01 -0.718346E-03  0.147963E+04
 714.0 162.5 0.63 -0.875   75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.545948E-01 -0.357318E-02  0.147963E+04
 714.0 162.5 0.63 -0.825   75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.627217E-01 -0.603647E-02  0.147963E+04
 714.0 162.5 0.63 -0.775   75.0  0.093318  0.015852 -0.762890E+00 -0.105764E+00  0.695906E-01 -0.810271E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   75.0  0.085947  0.009560 -0.875457E+00  0.927081E-01  0.753798E-01 -0.980511E-02  0.147963E+04
 714.0 162.5 0.63 -0.675   75.0  0.089587  0.007429 -0.966789E+00  0.253535E+00  0.802599E-01 -0.111859E-01  0.147963E+04
 714.0 162.5 0.63 -0.625   75.0  0.089373  0.006568 -0.103961E+01  0.381555E+00  0.843812E-01 -0.122862E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   75.0  0.086370  0.005684 -0.109634E+01  0.481135E+00  0.878727E-01 -0.131431E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   75.0  0.093667  0.005788 -0.113907E+01  0.556050E+00  0.908431E-01 -0.137885E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   75.0  0.090556  0.005569 -0.116960E+01  0.609501E+00  0.933831E-01 -0.142492E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   75.0  0.088342  0.005380 -0.118942E+01  0.644176E+00  0.955687E-01 -0.145484E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   75.0  0.093526  0.005792 -0.119981E+01  0.662333E+00  0.974626E-01 -0.147051E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   75.0  0.087613  0.005775 -0.120183E+01  0.665867E+00  0.991170E-01 -0.147356E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   75.0  0.094467  0.006432 -0.119640E+01  0.656378E+00  0.100575E+00 -0.146537E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   75.0  0.107957  0.007586 -0.118430E+01  0.635223E+00  0.101872E+00 -0.144711E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   75.0  0.102639  0.007685 -0.116621E+01  0.603562E+00  0.103038E+00 -0.141980E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   75.0  0.089507  0.007228 -0.114270E+01  0.562398E+00  0.104096E+00 -0.138432E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   75.0  0.090111  0.008297 -0.111428E+01  0.512605E+00  0.105066E+00 -0.134141E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   75.0  0.093272  0.009296 -0.108141E+01  0.454955E+00  0.105961E+00 -0.129178E-01  0.147963E+04
 714.0 162.5 0.63  0.025   75.0  0.092809  0.011381 -0.104449E+01  0.390137E+00  0.106794E+00 -0.123601E-01  0.147963E+04
 714.0 162.5 0.63  0.075   75.0  0.093069  0.013636 -0.100389E+01  0.318779E+00  0.107573E+00 -0.117465E-01  0.147963E+04
 714.0 162.5 0.63  0.125   75.0  0.106503  0.022587 -0.959927E+00  0.241459E+00  0.108301E+00 -0.110821E-01  0.147963E+04
 714.0 162.5 0.63  0.175   75.0 -1.000000  0.000000 -0.912926E+00  0.158716E+00  0.108980E+00 -0.103716E-01  0.147963E+04
 714.0 162.5 0.63  0.225   75.0 -1.000000  0.000000 -0.863177E+00  0.710673E-01  0.109610E+00 -0.961941E-02  0.147963E+04
 714.0 162.5 0.63  0.275   75.0 -1.000000  0.000000 -0.810958E+00 -0.209891E-01  0.110183E+00 -0.882972E-02  0.147963E+04
 714.0 162.5 0.63  0.325   75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.110692E+00 -0.800670E-02  0.147963E+04
 714.0 162.5 0.63  0.375   75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.111123E+00 -0.715445E-02  0.147963E+04
 714.0 162.5 0.63  0.425   75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.111458E+00 -0.627711E-02  0.147963E+04
 714.0 162.5 0.63  0.475   75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.111675E+00 -0.537891E-02  0.147963E+04
 714.0 162.5 0.63  0.525   75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.111743E+00 -0.446423E-02  0.147963E+04
 714.0 162.5 0.63  0.575   75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.111623E+00 -0.353776E-02  0.147963E+04
 714.0 162.5 0.63  0.625   75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.111266E+00 -0.260453E-02  0.147963E+04
 714.0 162.5 0.63  0.675   75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.110610E+00 -0.167014E-02  0.147963E+04
 714.0 162.5 0.63  0.725   75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.109573E+00 -0.740993E-03  0.147963E+04
 714.0 162.5 0.63  0.775   75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.108045E+00  0.175229E-03  0.147963E+04
 714.0 162.5 0.63  0.825   75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.105873E+00  0.106869E-02  0.147963E+04
 714.0 162.5 0.63  0.875   75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.102820E+00  0.192534E-02  0.147963E+04
 714.0 162.5 0.63  0.925   75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.984488E-01  0.272091E-02  0.147963E+04
 714.0 162.5 0.63  0.975   75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.914674E-01  0.338967E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.349935E-01  0.191001E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.448885E-01 -0.107345E-02  0.147963E+04
 714.0 162.5 0.63 -0.875   85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.527445E-01 -0.354490E-02  0.147963E+04
 714.0 162.5 0.63 -0.825   85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.589530E-01 -0.556117E-02  0.147963E+04
 714.0 162.5 0.63 -0.775   85.0  0.058947  0.014552 -0.727259E+00 -0.323598E+00  0.638701E-01 -0.719687E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   85.0  0.088111  0.015363 -0.817936E+00 -0.185595E+00  0.677778E-01 -0.851644E-02  0.147963E+04
 714.0 162.5 0.63 -0.675   85.0  0.076216  0.011200 -0.890587E+00 -0.756720E-01  0.708948E-01 -0.957214E-02  0.147963E+04
 714.0 162.5 0.63 -0.625   85.0  0.073331  0.010453 -0.948032E+00  0.108215E-01  0.733906E-01 -0.104059E-01  0.147963E+04
 714.0 162.5 0.63 -0.575   85.0  0.078917  0.010530 -0.992541E+00  0.775740E-01  0.753968E-01 -0.110513E-01  0.147963E+04
 714.0 162.5 0.63 -0.525   85.0  0.080505  0.009819 -0.102595E+01  0.127526E+00  0.770166E-01 -0.115354E-01  0.147963E+04
 714.0 162.5 0.63 -0.475   85.0  0.060125  0.008288 -0.104976E+01  0.163040E+00  0.783313E-01 -0.118801E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   85.0  0.077490  0.009414 -0.106520E+01  0.186028E+00  0.794053E-01 -0.121036E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   85.0  0.088410  0.009917 -0.107328E+01  0.198050E+00  0.802902E-01 -0.122205E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   85.0  0.090749  0.010219 -0.107485E+01  0.200389E+00  0.810272E-01 -0.122433E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   85.0  0.093896  0.010319 -0.107063E+01  0.194108E+00  0.816496E-01 -0.121821E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   85.0  0.087183  0.010078 -0.106121E+01  0.180096E+00  0.821847E-01 -0.120459E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   85.0  0.083385  0.011091 -0.104712E+01  0.159100E+00  0.826542E-01 -0.118418E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   85.0  0.082970  0.012893 -0.102878E+01  0.131749E+00  0.830762E-01 -0.115763E-01  0.147963E+04
 714.0 162.5 0.63 -0.075   85.0  0.095935  0.019630 -0.100658E+01  0.985838E-01  0.834652E-01 -0.112548E-01  0.147963E+04
 714.0 162.5 0.63 -0.025   85.0 -1.000000  0.000000 -0.980852E+00  0.600650E-01  0.838331E-01 -0.108818E-01  0.147963E+04
 714.0 162.5 0.63  0.025   85.0 -1.000000  0.000000 -0.951873E+00  0.165916E-01  0.841895E-01 -0.104616E-01  0.147963E+04
 714.0 162.5 0.63  0.075   85.0 -1.000000  0.000000 -0.919899E+00 -0.314894E-01  0.845419E-01 -0.999769E-02  0.147963E+04
 714.0 162.5 0.63  0.125   85.0 -1.000000  0.000000 -0.885152E+00 -0.838741E-01  0.848960E-01 -0.949322E-02  0.147963E+04
 714.0 162.5 0.63  0.175   85.0 -1.000000  0.000000 -0.847830E+00 -0.140293E+00  0.852560E-01 -0.895100E-02  0.147963E+04
 714.0 162.5 0.63  0.225   85.0 -1.000000  0.000000 -0.808110E+00 -0.200508E+00  0.856246E-01 -0.837354E-02  0.147963E+04
 714.0 162.5 0.63  0.275   85.0 -1.000000  0.000000 -0.766151E+00 -0.264300E+00  0.860028E-01 -0.776310E-02  0.147963E+04
 714.0 162.5 0.63  0.325   85.0 -1.000000  0.000000 -0.722102E+00 -0.331473E+00  0.863901E-01 -0.712177E-02  0.147963E+04
 714.0 162.5 0.63  0.375   85.0 -1.000000  0.000000 -0.676096E+00 -0.401842E+00  0.867843E-01 -0.645144E-02  0.147963E+04
 714.0 162.5 0.63  0.425   85.0 -1.000000  0.000000 -0.628261E+00 -0.475234E+00  0.871810E-01 -0.575393E-02  0.147963E+04
 714.0 162.5 0.63  0.475   85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.875736E-01 -0.503094E-02  0.147963E+04
 714.0 162.5 0.63  0.525   85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.879525E-01 -0.428416E-02  0.147963E+04
 714.0 162.5 0.63  0.575   85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.883045E-01 -0.351525E-02  0.147963E+04
 714.0 162.5 0.63  0.625   85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.886116E-01 -0.272596E-02  0.147963E+04
 714.0 162.5 0.63  0.675   85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.888497E-01 -0.191812E-02  0.147963E+04
 714.0 162.5 0.63  0.725   85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.889860E-01 -0.109384E-02  0.147963E+04
 714.0 162.5 0.63  0.775   85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.889752E-01 -0.255599E-03  0.147963E+04
 714.0 162.5 0.63  0.825   85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.887524E-01  0.593388E-03  0.147963E+04
 714.0 162.5 0.63  0.875   85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.882182E-01  0.144845E-02  0.147963E+04
 714.0 162.5 0.63  0.925   85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.871951E-01  0.230134E-02  0.147963E+04
 714.0 162.5 0.63  0.975   85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.852018E-01  0.312959E-02  0.147963E+04
 714.0 162.5 0.63 -0.975   95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.355841E-01  0.158346E-02  0.147963E+04
 714.0 162.5 0.63 -0.925   95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.446247E-01 -0.120165E-02  0.147963E+04
 714.0 162.5 0.63 -0.875   95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.511674E-01 -0.333057E-02  0.147963E+04
 714.0 162.5 0.63 -0.825   95.0 -1.000000  0.000000 -0.599116E+00 -0.657667E+00  0.559889E-01 -0.500292E-02  0.147963E+04
 714.0 162.5 0.63 -0.775   95.0 -1.000000  0.000000 -0.694267E+00 -0.537027E+00  0.595693E-01 -0.633036E-02  0.147963E+04
 714.0 162.5 0.63 -0.725   95.0 -1.000000  0.000000 -0.770228E+00 -0.442129E+00  0.622357E-01 -0.738674E-02  0.147963E+04
 714.0 162.5 0.63 -0.675   95.0 -1.000000  0.000000 -0.830611E+00 -0.367569E+00  0.642197E-01 -0.822440E-02  0.147963E+04
 714.0 162.5 0.63 -0.625   95.0 -1.000000  0.000000 -0.878106E+00 -0.309458E+00  0.656899E-01 -0.888202E-02  0.147963E+04
 714.0 162.5 0.63 -0.575   95.0 -1.000000  0.000000 -0.914777E+00 -0.264909E+00  0.667710E-01 -0.938901E-02  0.147963E+04
 714.0 162.5 0.63 -0.525   95.0 -1.000000  0.000000 -0.942238E+00 -0.231728E+00  0.675569E-01 -0.976824E-02  0.147963E+04
 714.0 162.5 0.63 -0.475   95.0 -1.000000  0.000000 -0.961776E+00 -0.208214E+00  0.681191E-01 -0.100378E-01  0.147963E+04
 714.0 162.5 0.63 -0.425   95.0 -1.000000  0.000000 -0.974430E+00 -0.193026E+00  0.685126E-01 -0.102123E-01  0.147963E+04
 714.0 162.5 0.63 -0.375   95.0 -1.000000  0.000000 -0.981050E+00 -0.185093E+00  0.687802E-01 -0.103036E-01  0.147963E+04
 714.0 162.5 0.63 -0.325   95.0 -1.000000  0.000000 -0.982338E+00 -0.183550E+00  0.689556E-01 -0.103214E-01  0.147963E+04
 714.0 162.5 0.63 -0.275   95.0 -1.000000  0.000000 -0.978879E+00 -0.187693E+00  0.690657E-01 -0.102737E-01  0.147963E+04
 714.0 162.5 0.63 -0.225   95.0 -1.000000  0.000000 -0.971164E+00 -0.196943E+00  0.691316E-01 -0.101673E-01  0.147963E+04
 714.0 162.5 0.63 -0.175   95.0 -1.000000  0.000000 -0.959607E+00 -0.210820E+00  0.691707E-01 -0.100079E-01  0.147963E+04
 714.0 162.5 0.63 -0.125   95.0 -1.000000  0.000000 -0.944560E+00 -0.228929E+00  0.691969E-01 -0.980029E-02  0.147963E+04
 714.0 162.5 0.63 -0.075   95.0 -1.000000  0.000000 -0.926325E+00 -0.250938E+00  0.692218E-01 -0.954852E-02  0.147963E+04
 714.0 162.5 0.63 -0.025   95.0 -1.000000  0.000000 -0.905156E+00 -0.276570E+00  0.692548E-01 -0.925606E-02  0.147963E+04
 714.0 162.5 0.63  0.025   95.0 -1.000000  0.000000 -0.881275E+00 -0.305597E+00  0.693039E-01 -0.892586E-02  0.147963E+04
 714.0 162.5 0.63  0.075   95.0 -1.000000  0.000000 -0.854871E+00 -0.337828E+00  0.693757E-01 -0.856045E-02  0.147963E+04
 714.0 162.5 0.63  0.125   95.0 -1.000000  0.000000 -0.826107E+00 -0.373104E+00  0.694759E-01 -0.816199E-02  0.147963E+04
 714.0 162.5 0.63  0.175   95.0 -1.000000  0.000000 -0.795120E+00 -0.411300E+00  0.696094E-01 -0.773228E-02  0.147963E+04
 714.0 162.5 0.63  0.225   95.0 -1.000000  0.000000 -0.762030E+00 -0.452311E+00  0.697803E-01 -0.727288E-02  0.147963E+04
 714.0 162.5 0.63  0.275   95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.699922E-01 -0.678506E-02  0.147963E+04
 714.0 162.5 0.63  0.325   95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.702484E-01 -0.626988E-02  0.147963E+04
 714.0 162.5 0.63  0.375   95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.705514E-01 -0.572816E-02  0.147963E+04
 714.0 162.5 0.63  0.425   95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.709039E-01 -0.516055E-02  0.147963E+04
 714.0 162.5 0.63  0.475   95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.713077E-01 -0.456748E-02  0.147963E+04
 714.0 162.5 0.63  0.525   95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.717647E-01 -0.394916E-02  0.147963E+04
 714.0 162.5 0.63  0.575   95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.722765E-01 -0.330561E-02  0.147963E+04
 714.0 162.5 0.63  0.625   95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.728448E-01 -0.263660E-02  0.147963E+04
 714.0 162.5 0.63  0.675   95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.734713E-01 -0.194159E-02  0.147963E+04
 714.0 162.5 0.63  0.725   95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.741591E-01 -0.121969E-02  0.147963E+04
 714.0 162.5 0.63  0.775   95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.749141E-01 -0.469459E-03  0.147963E+04
 714.0 162.5 0.63  0.825   95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.757488E-01  0.311375E-03  0.147963E+04
 714.0 162.5 0.63  0.875   95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.766944E-01  0.112664E-02  0.147963E+04
 714.0 162.5 0.63  0.925   95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.778385E-01  0.198382E-02  0.147963E+04
 714.0 162.5 0.63  0.975   95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.795437E-01  0.290471E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.360566E-01  0.136140E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.443224E-01 -0.118727E-02  0.147963E+04
 714.0 162.5 0.63 -0.875  105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.498332E-01 -0.302537E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.536343E-01 -0.443401E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.562712E-01 -0.553729E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.580861E-01 -0.640833E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.593091E-01 -0.709556E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  105.0 -1.000000  0.000000 -0.824319E+00 -0.588150E+00  0.601010E-01 -0.763331E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  105.0 -1.000000  0.000000 -0.855841E+00 -0.559205E+00  0.605773E-01 -0.804698E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  105.0 -1.000000  0.000000 -0.879417E+00 -0.537731E+00  0.608225E-01 -0.835595E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  105.0 -1.000000  0.000000 -0.896176E+00 -0.522555E+00  0.608996E-01 -0.857539E-02  0.147963E+04
 714.0 162.5 0.63 -0.425  105.0 -1.000000  0.000000 -0.907025E+00 -0.512771E+00  0.608561E-01 -0.871734E-02  0.147963E+04
 714.0 162.5 0.63 -0.375  105.0 -1.000000  0.000000 -0.912699E+00 -0.507665E+00  0.607283E-01 -0.879155E-02  0.147963E+04
 714.0 162.5 0.63 -0.325  105.0 -1.000000  0.000000 -0.913803E+00 -0.506673E+00  0.605442E-01 -0.880599E-02  0.147963E+04
 714.0 162.5 0.63 -0.275  105.0 -1.000000  0.000000 -0.910839E+00 -0.509338E+00  0.603258E-01 -0.876722E-02  0.147963E+04
 714.0 162.5 0.63 -0.225  105.0 -1.000000  0.000000 -0.904226E+00 -0.515293E+00  0.600903E-01 -0.868072E-02  0.147963E+04
 714.0 162.5 0.63 -0.175  105.0 -1.000000  0.000000 -0.894317E+00 -0.524236E+00  0.598517E-01 -0.855104E-02  0.147963E+04
 714.0 162.5 0.63 -0.125  105.0 -1.000000  0.000000 -0.881410E+00 -0.535923E+00  0.596210E-01 -0.838206E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  105.0 -1.000000  0.000000 -0.865758E+00 -0.550154E+00  0.594075E-01 -0.817699E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  105.0 -1.000000  0.000000 -0.847576E+00 -0.566768E+00  0.592188E-01 -0.793857E-02  0.147963E+04
 714.0 162.5 0.63  0.025  105.0 -1.000000  0.000000 -0.827045E+00 -0.585636E+00  0.590615E-01 -0.766911E-02  0.147963E+04
 714.0 162.5 0.63  0.075  105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.589413E-01 -0.737054E-02  0.147963E+04
 714.0 162.5 0.63  0.125  105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.588634E-01 -0.704445E-02  0.147963E+04
 714.0 162.5 0.63  0.175  105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.588327E-01 -0.669215E-02  0.147963E+04
 714.0 162.5 0.63  0.225  105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.588536E-01 -0.631470E-02  0.147963E+04
 714.0 162.5 0.63  0.275  105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.589308E-01 -0.591288E-02  0.147963E+04
 714.0 162.5 0.63  0.325  105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.590691E-01 -0.548725E-02  0.147963E+04
 714.0 162.5 0.63  0.375  105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.592737E-01 -0.503814E-02  0.147963E+04
 714.0 162.5 0.63  0.425  105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.595504E-01 -0.456562E-02  0.147963E+04
 714.0 162.5 0.63  0.475  105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.599059E-01 -0.406950E-02  0.147963E+04
 714.0 162.5 0.63  0.525  105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.603484E-01 -0.354929E-02  0.147963E+04
 714.0 162.5 0.63  0.575  105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.608882E-01 -0.300415E-02  0.147963E+04
 714.0 162.5 0.63  0.625  105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.615388E-01 -0.243280E-02  0.147963E+04
 714.0 162.5 0.63  0.675  105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.623188E-01 -0.183336E-02  0.147963E+04
 714.0 162.5 0.63  0.725  105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.632554E-01 -0.120313E-02  0.147963E+04
 714.0 162.5 0.63  0.775  105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.643907E-01 -0.538131E-03  0.147963E+04
 714.0 162.5 0.63  0.825  105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.657965E-01  0.167781E-03  0.147963E+04
 714.0 162.5 0.63  0.875  105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.676096E-01  0.924923E-03  0.147963E+04
 714.0 162.5 0.63  0.925  105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.701475E-01  0.175385E-02  0.147963E+04
 714.0 162.5 0.63  0.975  105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.745536E-01  0.271651E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.364265E-01  0.121987E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.440130E-01 -0.109004E-02  0.147963E+04
 714.0 162.5 0.63 -0.875  115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.487136E-01 -0.268823E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.517521E-01 -0.389468E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.537057E-01 -0.483289E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  115.0 -1.000000  0.000000 -0.699841E+00 -0.883636E+00  0.549173E-01 -0.557083E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  115.0 -1.000000  0.000000 -0.746364E+00 -0.853386E+00  0.556096E-01 -0.615183E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  115.0 -1.000000  0.000000 -0.782814E+00 -0.830161E+00  0.559344E-01 -0.660592E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  115.0 -1.000000  0.000000 -0.810885E+00 -0.812544E+00  0.559981E-01 -0.695499E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  115.0 -1.000000  0.000000 -0.831871E+00 -0.799519E+00  0.558773E-01 -0.721560E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  115.0 -1.000000  0.000000 -0.846786E+00 -0.790337E+00  0.556279E-01 -0.740064E-02  0.147963E+04
 714.0 162.5 0.63 -0.425  115.0 -1.000000  0.000000 -0.856439E+00 -0.784425E+00  0.552916E-01 -0.752033E-02  0.147963E+04
 714.0 162.5 0.63 -0.375  115.0 -1.000000  0.000000 -0.861487E+00 -0.781344E+00  0.548997E-01 -0.758290E-02  0.147963E+04
 714.0 162.5 0.63 -0.325  115.0 -1.000000  0.000000 -0.862469E+00 -0.780745E+00  0.544759E-01 -0.759507E-02  0.147963E+04
 714.0 162.5 0.63 -0.275  115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.540385E-01 -0.756239E-02  0.147963E+04
 714.0 162.5 0.63 -0.225  115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.536020E-01 -0.748945E-02  0.147963E+04
 714.0 162.5 0.63 -0.175  115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.531775E-01 -0.738012E-02  0.147963E+04
 714.0 162.5 0.63 -0.125  115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.527743E-01 -0.723761E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.523996E-01 -0.706465E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.520598E-01 -0.686352E-02  0.147963E+04
 714.0 162.5 0.63  0.025  115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.517603E-01 -0.663614E-02  0.147963E+04
 714.0 162.5 0.63  0.075  115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.515060E-01 -0.638408E-02  0.147963E+04
 714.0 162.5 0.63  0.125  115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.513015E-01 -0.610865E-02  0.147963E+04
 714.0 162.5 0.63  0.175  115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.511511E-01 -0.581089E-02  0.147963E+04
 714.0 162.5 0.63  0.225  115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.510596E-01 -0.549159E-02  0.147963E+04
 714.0 162.5 0.63  0.275  115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.510318E-01 -0.515133E-02  0.147963E+04
 714.0 162.5 0.63  0.325  115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.510732E-01 -0.479043E-02  0.147963E+04
 714.0 162.5 0.63  0.375  115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.511901E-01 -0.440899E-02  0.147963E+04
 714.0 162.5 0.63  0.425  115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.513901E-01 -0.400685E-02  0.147963E+04
 714.0 162.5 0.63  0.475  115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.516825E-01 -0.358357E-02  0.147963E+04
 714.0 162.5 0.63  0.525  115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.520790E-01 -0.313834E-02  0.147963E+04
 714.0 162.5 0.63  0.575  115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.525949E-01 -0.266996E-02  0.147963E+04
 714.0 162.5 0.63  0.625  115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.532509E-01 -0.217665E-02  0.147963E+04
 714.0 162.5 0.63  0.675  115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.540763E-01 -0.165589E-02  0.147963E+04
 714.0 162.5 0.63  0.725  115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.551140E-01 -0.110400E-02  0.147963E+04
 714.0 162.5 0.63  0.775  115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.564310E-01 -0.515571E-03  0.147963E+04
 714.0 162.5 0.63  0.825  115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.581412E-01  0.117946E-03  0.147963E+04
 714.0 162.5 0.63  0.875  115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.604612E-01  0.811281E-03  0.147963E+04
 714.0 162.5 0.63  0.925  115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.638923E-01  0.159476E-02  0.147963E+04
 714.0 162.5 0.63  0.975  115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.702497E-01  0.256366E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.367102E-01  0.113713E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.437182E-01 -0.952000E-03  0.147963E+04
 714.0 162.5 0.63 -0.875  125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.477843E-01 -0.235645E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  125.0 -1.000000  0.000000 -0.552450E+00 -0.111545E+01  0.502473E-01 -0.340820E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  125.0 -1.000000  0.000000 -0.620841E+00 -0.108720E+01  0.516965E-01 -0.422391E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.524698E-01 -0.486501E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.527813E-01 -0.536976E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.527739E-01 -0.576436E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.525466E-01 -0.606780E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.521693E-01 -0.629443E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.516924E-01 -0.645539E-02  0.147963E+04
 714.0 162.5 0.63 -0.425  125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.511531E-01 -0.655952E-02  0.147963E+04
 714.0 162.5 0.63 -0.375  125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.505787E-01 -0.661396E-02  0.147963E+04
 714.0 162.5 0.63 -0.325  125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.499898E-01 -0.662455E-02  0.147963E+04
 714.0 162.5 0.63 -0.275  125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.494020E-01 -0.659611E-02  0.147963E+04
 714.0 162.5 0.63 -0.225  125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.488274E-01 -0.653265E-02  0.147963E+04
 714.0 162.5 0.63 -0.175  125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.482754E-01 -0.643753E-02  0.147963E+04
 714.0 162.5 0.63 -0.125  125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.477535E-01 -0.631358E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.472677E-01 -0.616316E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.468232E-01 -0.598829E-02  0.147963E+04
 714.0 162.5 0.63  0.025  125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.464245E-01 -0.579062E-02  0.147963E+04
 714.0 162.5 0.63  0.075  125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.460758E-01 -0.557157E-02  0.147963E+04
 714.0 162.5 0.63  0.125  125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.457810E-01 -0.533224E-02  0.147963E+04
 714.0 162.5 0.63  0.175  125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.455442E-01 -0.507355E-02  0.147963E+04
 714.0 162.5 0.63  0.225  125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.453698E-01 -0.479618E-02  0.147963E+04
 714.0 162.5 0.63  0.275  125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.452627E-01 -0.450058E-02  0.147963E+04
 714.0 162.5 0.63  0.325  125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.452286E-01 -0.418702E-02  0.147963E+04
 714.0 162.5 0.63  0.375  125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.452743E-01 -0.385550E-02  0.147963E+04
 714.0 162.5 0.63  0.425  125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.454083E-01 -0.350579E-02  0.147963E+04
 714.0 162.5 0.63  0.475  125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.456411E-01 -0.313738E-02  0.147963E+04
 714.0 162.5 0.63  0.525  125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.459865E-01 -0.274939E-02  0.147963E+04
 714.0 162.5 0.63  0.575  125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.464628E-01 -0.234048E-02  0.147963E+04
 714.0 162.5 0.63  0.625  125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.470950E-01 -0.190874E-02  0.147963E+04
 714.0 162.5 0.63  0.675  125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.479189E-01 -0.145139E-02  0.147963E+04
 714.0 162.5 0.63  0.725  125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.489876E-01 -0.964357E-03  0.147963E+04
 714.0 162.5 0.63  0.775  125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.503848E-01 -0.441517E-03  0.147963E+04
 714.0 162.5 0.63  0.825  125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.522535E-01  0.126970E-03  0.147963E+04
 714.0 162.5 0.63  0.875  125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.548682E-01  0.758534E-03  0.147963E+04
 714.0 162.5 0.63  0.925  125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.588705E-01  0.149019E-02  0.147963E+04
 714.0 162.5 0.63  0.975  125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.666244E-01  0.244306E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.369227E-01  0.109474E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.434532E-01 -0.802698E-03  0.147963E+04
 714.0 162.5 0.63 -0.875  135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.470272E-01 -0.205422E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.490553E-01 -0.298861E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.501292E-01 -0.371353E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.505800E-01 -0.428393E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.506135E-01 -0.473359E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.503656E-01 -0.508553E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.499287E-01 -0.535643E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.493678E-01 -0.555891E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.487290E-01 -0.570280E-02  0.147963E+04
 714.0 162.5 0.63 -0.425  135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.480458E-01 -0.579593E-02  0.147963E+04
 714.0 162.5 0.63 -0.375  135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.473428E-01 -0.584464E-02  0.147963E+04
 714.0 162.5 0.63 -0.325  135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.466379E-01 -0.585411E-02  0.147963E+04
 714.0 162.5 0.63 -0.275  135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.459449E-01 -0.582867E-02  0.147963E+04
 714.0 162.5 0.63 -0.225  135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.452741E-01 -0.577190E-02  0.147963E+04
 714.0 162.5 0.63 -0.175  135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.446334E-01 -0.568684E-02  0.147963E+04
 714.0 162.5 0.63 -0.125  135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.440290E-01 -0.557602E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.434660E-01 -0.544161E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.429486E-01 -0.528541E-02  0.147963E+04
 714.0 162.5 0.63  0.025  135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.424807E-01 -0.510896E-02  0.147963E+04
 714.0 162.5 0.63  0.075  135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.420658E-01 -0.491353E-02  0.147963E+04
 714.0 162.5 0.63  0.125  135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.417073E-01 -0.470014E-02  0.147963E+04
 714.0 162.5 0.63  0.175  135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.414089E-01 -0.446964E-02  0.147963E+04
 714.0 162.5 0.63  0.225  135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.411748E-01 -0.422265E-02  0.147963E+04
 714.0 162.5 0.63  0.275  135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.410097E-01 -0.395960E-02  0.147963E+04
 714.0 162.5 0.63  0.325  135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.409194E-01 -0.368073E-02  0.147963E+04
 714.0 162.5 0.63  0.375  135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.409107E-01 -0.338604E-02  0.147963E+04
 714.0 162.5 0.63  0.425  135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.409925E-01 -0.307531E-02  0.147963E+04
 714.0 162.5 0.63  0.475  135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.411761E-01 -0.274805E-02  0.147963E+04
 714.0 162.5 0.63  0.525  135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.414763E-01 -0.240338E-02  0.147963E+04
 714.0 162.5 0.63  0.575  135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.419132E-01 -0.204002E-02  0.147963E+04
 714.0 162.5 0.63  0.625  135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.425143E-01 -0.165605E-02  0.147963E+04
 714.0 162.5 0.63  0.675  135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.433195E-01 -0.124868E-02  0.147963E+04
 714.0 162.5 0.63  0.725  135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.443883E-01 -0.813752E-03  0.147963E+04
 714.0 162.5 0.63  0.775  135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.458155E-01 -0.344911E-03  0.147963E+04
 714.0 162.5 0.63  0.825  135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.477638E-01  0.168261E-03  0.147963E+04
 714.0 162.5 0.63  0.875  135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.505486E-01  0.744649E-03  0.147963E+04
 714.0 162.5 0.63  0.925  135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.549150E-01  0.142550E-02  0.147963E+04
 714.0 162.5 0.63  0.975  135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.636569E-01  0.235081E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.370770E-01  0.107778E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.432291E-01 -0.662903E-03  0.147963E+04
 714.0 162.5 0.63 -0.875  145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.464301E-01 -0.179754E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.481342E-01 -0.264481E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.489316E-01 -0.330347E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.491463E-01 -0.382284E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.489777E-01 -0.423306E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.485555E-01 -0.455463E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.479677E-01 -0.480247E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.472752E-01 -0.498789E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.465209E-01 -0.511974E-02  0.147963E+04
 714.0 162.5 0.63 -0.425  145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.457356E-01 -0.520513E-02  0.147963E+04
 714.0 162.5 0.63 -0.375  145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.449417E-01 -0.524979E-02  0.147963E+04
 714.0 162.5 0.63 -0.325  145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.441554E-01 -0.525848E-02  0.147963E+04
 714.0 162.5 0.63 -0.275  145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.433888E-01 -0.523514E-02  0.147963E+04
 714.0 162.5 0.63 -0.225  145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.426510E-01 -0.518309E-02  0.147963E+04
 714.0 162.5 0.63 -0.175  145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.419487E-01 -0.510511E-02  0.147963E+04
 714.0 162.5 0.63 -0.125  145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.412874E-01 -0.500356E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.406712E-01 -0.488045E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.401038E-01 -0.473747E-02  0.147963E+04
 714.0 162.5 0.63  0.025  145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.395883E-01 -0.457606E-02  0.147963E+04
 714.0 162.5 0.63  0.075  145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.391278E-01 -0.439742E-02  0.147963E+04
 714.0 162.5 0.63  0.125  145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.387253E-01 -0.420253E-02  0.147963E+04
 714.0 162.5 0.63  0.175  145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.383843E-01 -0.399218E-02  0.147963E+04
 714.0 162.5 0.63  0.225  145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.381085E-01 -0.376700E-02  0.147963E+04
 714.0 162.5 0.63  0.275  145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.379025E-01 -0.352740E-02  0.147963E+04
 714.0 162.5 0.63  0.325  145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.377719E-01 -0.327363E-02  0.147963E+04
 714.0 162.5 0.63  0.375  145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.377238E-01 -0.300573E-02  0.147963E+04
 714.0 162.5 0.63  0.425  145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.377670E-01 -0.272352E-02  0.147963E+04
 714.0 162.5 0.63  0.475  145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.379132E-01 -0.242653E-02  0.147963E+04
 714.0 162.5 0.63  0.525  145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.381779E-01 -0.211399E-02  0.147963E+04
 714.0 162.5 0.63  0.575  145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.385819E-01 -0.178468E-02  0.147963E+04
 714.0 162.5 0.63  0.625  145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.391544E-01 -0.143676E-02  0.147963E+04
 714.0 162.5 0.63  0.675  145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.399378E-01 -0.106754E-02  0.147963E+04
 714.0 162.5 0.63  0.725  145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.409956E-01 -0.672941E-03  0.147963E+04
 714.0 162.5 0.63  0.775  145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.424296E-01 -0.246625E-03  0.147963E+04
 714.0 162.5 0.63  0.825  145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.444158E-01  0.221974E-03  0.147963E+04
 714.0 162.5 0.63  0.875  145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.472976E-01  0.752395E-03  0.147963E+04
 714.0 162.5 0.63  0.925  145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.518940E-01  0.138834E-02  0.147963E+04
 714.0 162.5 0.63  0.975  145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.613220E-01  0.228284E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.371836E-01  0.107471E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.430539E-01 -0.547052E-03  0.147963E+04
 714.0 162.5 0.63 -0.875  155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.459857E-01 -0.159711E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.474586E-01 -0.238263E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.480598E-01 -0.299488E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.481079E-01 -0.347881E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.477970E-01 -0.386179E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.472528E-01 -0.416247E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.465596E-01 -0.439448E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.457755E-01 -0.456822E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.449412E-01 -0.469186E-02  0.147963E+04
 714.0 162.5 0.63 -0.425  155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.440855E-01 -0.477195E-02  0.147963E+04
 714.0 162.5 0.63 -0.375  155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.432293E-01 -0.481386E-02  0.147963E+04
 714.0 162.5 0.63 -0.325  155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.423874E-01 -0.482202E-02  0.147963E+04
 714.0 162.5 0.63 -0.275  155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.415708E-01 -0.480012E-02  0.147963E+04
 714.0 162.5 0.63 -0.225  155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.407877E-01 -0.475128E-02  0.147963E+04
 714.0 162.5 0.63 -0.175  155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.400441E-01 -0.467814E-02  0.147963E+04
 714.0 162.5 0.63 -0.125  155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.393447E-01 -0.458292E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.386931E-01 -0.446754E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.380924E-01 -0.433362E-02  0.147963E+04
 714.0 162.5 0.63  0.025  155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.375454E-01 -0.418252E-02  0.147963E+04
 714.0 162.5 0.63  0.075  155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.370547E-01 -0.401541E-02  0.147963E+04
 714.0 162.5 0.63  0.125  155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.366231E-01 -0.383326E-02  0.147963E+04
 714.0 162.5 0.63  0.175  155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.362538E-01 -0.363682E-02  0.147963E+04
 714.0 162.5 0.63  0.225  155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.359502E-01 -0.342673E-02  0.147963E+04
 714.0 162.5 0.63  0.275  155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.357169E-01 -0.320340E-02  0.147963E+04
 714.0 162.5 0.63  0.325  155.0 -1.000000  0.000000 -0.580619E+00 -0.143205E+01  0.355592E-01 -0.296711E-02  0.147963E+04
 714.0 162.5 0.63  0.375  155.0 -1.000000  0.000000 -0.556657E+00 -0.142648E+01  0.354842E-01 -0.271792E-02  0.147963E+04
 714.0 162.5 0.63  0.425  155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.355009E-01 -0.245571E-02  0.147963E+04
 714.0 162.5 0.63  0.475  155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.356208E-01 -0.218006E-02  0.147963E+04
 714.0 162.5 0.63  0.525  155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.358599E-01 -0.189027E-02  0.147963E+04
 714.0 162.5 0.63  0.575  155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.362396E-01 -0.158520E-02  0.147963E+04
 714.0 162.5 0.63  0.625  155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.367899E-01 -0.126314E-02  0.147963E+04
 714.0 162.5 0.63  0.675  155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.375546E-01 -0.921500E-03  0.147963E+04
 714.0 162.5 0.63  0.725  155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.385997E-01 -0.556344E-03  0.147963E+04
 714.0 162.5 0.63  0.775  155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.400315E-01 -0.161450E-03  0.147963E+04
 714.0 162.5 0.63  0.825  155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.420346E-01  0.273687E-03  0.147963E+04
 714.0 162.5 0.63  0.875  155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.449705E-01  0.768806E-03  0.147963E+04
 714.0 162.5 0.63  0.925  155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.497088E-01  0.136890E-02  0.147963E+04
 714.0 162.5 0.63  0.975  155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.595953E-01  0.223545E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.372503E-01  0.107716E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.429337E-01 -0.464862E-03  0.147963E+04
 714.0 162.5 0.63 -0.875  165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.456904E-01 -0.145996E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.470141E-01 -0.220589E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.474891E-01 -0.278863E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.474302E-01 -0.325015E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.470282E-01 -0.361596E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.464060E-01 -0.390352E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.456457E-01 -0.412561E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.448034E-01 -0.429204E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.439184E-01 -0.441053E-02  0.147963E+04
 714.0 162.5 0.63 -0.425  165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.430183E-01 -0.448732E-02  0.147963E+04
 714.0 162.5 0.63 -0.375  165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.421229E-01 -0.452751E-02  0.147963E+04
 714.0 162.5 0.63 -0.325  165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.412462E-01 -0.453533E-02  0.147963E+04
 714.0 162.5 0.63 -0.275  165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.403985E-01 -0.451433E-02  0.147963E+04
 714.0 162.5 0.63 -0.225  165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.395873E-01 -0.446750E-02  0.147963E+04
 714.0 162.5 0.63 -0.175  165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.388182E-01 -0.439738E-02  0.147963E+04
 714.0 162.5 0.63 -0.125  165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.380954E-01 -0.430612E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.374221E-01 -0.419558E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.368012E-01 -0.406733E-02  0.147963E+04
 714.0 162.5 0.63  0.025  165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.362350E-01 -0.392270E-02  0.147963E+04
 714.0 162.5 0.63  0.075  165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.357261E-01 -0.376284E-02  0.147963E+04
 714.0 162.5 0.63  0.125  165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.352769E-01 -0.358869E-02  0.147963E+04
 714.0 162.5 0.63  0.175  165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.348904E-01 -0.340102E-02  0.147963E+04
 714.0 162.5 0.63  0.225  165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.345700E-01 -0.320044E-02  0.147963E+04
 714.0 162.5 0.63  0.275  165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.343201E-01 -0.298739E-02  0.147963E+04
 714.0 162.5 0.63  0.325  165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.341459E-01 -0.276217E-02  0.147963E+04
 714.0 162.5 0.63  0.375  165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.340544E-01 -0.252487E-02  0.147963E+04
 714.0 162.5 0.63  0.425  165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.340545E-01 -0.227538E-02  0.147963E+04
 714.0 162.5 0.63  0.475  165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.341581E-01 -0.201335E-02  0.147963E+04
 714.0 162.5 0.63  0.525  165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.343809E-01 -0.173813E-02  0.147963E+04
 714.0 162.5 0.63  0.575  165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.347448E-01 -0.144866E-02  0.147963E+04
 714.0 162.5 0.63  0.625  165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.352803E-01 -0.114331E-02  0.147963E+04
 714.0 162.5 0.63  0.675  165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.360319E-01 -0.819578E-03  0.147963E+04
 714.0 162.5 0.63  0.725  165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.370672E-01 -0.473665E-03  0.147963E+04
 714.0 162.5 0.63  0.775  165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.384949E-01 -0.994726E-04  0.147963E+04
 714.0 162.5 0.63  0.825  165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.405046E-01  0.313386E-03  0.147963E+04
 714.0 162.5 0.63  0.875  165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.434692E-01  0.784653E-03  0.147963E+04
 714.0 162.5 0.63  0.925  165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.482890E-01  0.135991E-02  0.147963E+04
 714.0 162.5 0.63  0.975  165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.584562E-01  0.220563E-02  0.147963E+04
 714.0 162.5 0.63 -0.975  175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.372823E-01  0.107973E-02  0.147963E+04
 714.0 162.5 0.63 -0.925  175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.428725E-01 -0.422333E-03  0.147963E+04
 714.0 162.5 0.63 -0.875  175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.455430E-01 -0.139037E-02  0.147963E+04
 714.0 162.5 0.63 -0.825  175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.467933E-01 -0.211695E-02  0.147963E+04
 714.0 162.5 0.63 -0.775  175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.472064E-01 -0.268534E-02  0.147963E+04
 714.0 162.5 0.63 -0.725  175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.470951E-01 -0.313599E-02  0.147963E+04
 714.0 162.5 0.63 -0.675  175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.466486E-01 -0.349350E-02  0.147963E+04
 714.0 162.5 0.63 -0.625  175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.459883E-01 -0.377472E-02  0.147963E+04
 714.0 162.5 0.63 -0.575  175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.451952E-01 -0.399203E-02  0.147963E+04
 714.0 162.5 0.63 -0.525  175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.443246E-01 -0.415493E-02  0.147963E+04
 714.0 162.5 0.63 -0.475  175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.434150E-01 -0.427095E-02  0.147963E+04
 714.0 162.5 0.63 -0.425  175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.424933E-01 -0.434614E-02  0.147963E+04
 714.0 162.5 0.63 -0.375  175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.415789E-01 -0.438550E-02  0.147963E+04
 714.0 162.5 0.63 -0.325  175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.406854E-01 -0.439316E-02  0.147963E+04
 714.0 162.5 0.63 -0.275  175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.398228E-01 -0.437260E-02  0.147963E+04
 714.0 162.5 0.63 -0.225  175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.389982E-01 -0.432673E-02  0.147963E+04
 714.0 162.5 0.63 -0.175  175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.382169E-01 -0.425806E-02  0.147963E+04
 714.0 162.5 0.63 -0.125  175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.374829E-01 -0.416872E-02  0.147963E+04
 714.0 162.5 0.63 -0.075  175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.367994E-01 -0.406051E-02  0.147963E+04
 714.0 162.5 0.63 -0.025  175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.361689E-01 -0.393499E-02  0.147963E+04
 714.0 162.5 0.63  0.025  175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.355937E-01 -0.379349E-02  0.147963E+04
 714.0 162.5 0.63  0.075  175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.350762E-01 -0.363712E-02  0.147963E+04
 714.0 162.5 0.63  0.125  175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.346187E-01 -0.346684E-02  0.147963E+04
 714.0 162.5 0.63  0.175  175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.342242E-01 -0.328340E-02  0.147963E+04
 714.0 162.5 0.63  0.225  175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.338959E-01 -0.308743E-02  0.147963E+04
 714.0 162.5 0.63  0.275  175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.336381E-01 -0.287937E-02  0.147963E+04
 714.0 162.5 0.63  0.325  175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.334561E-01 -0.265952E-02  0.147963E+04
 714.0 162.5 0.63  0.375  175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.333568E-01 -0.242799E-02  0.147963E+04
 714.0 162.5 0.63  0.425  175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.333491E-01 -0.218469E-02  0.147963E+04
 714.0 162.5 0.63  0.475  175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.334448E-01 -0.192930E-02  0.147963E+04
 714.0 162.5 0.63  0.525  175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.336598E-01 -0.166121E-02  0.147963E+04
 714.0 162.5 0.63  0.575  175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.340160E-01 -0.137937E-02  0.147963E+04
 714.0 162.5 0.63  0.625  175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.345442E-01 -0.108221E-02  0.147963E+04
 714.0 162.5 0.63  0.675  175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.352892E-01 -0.767300E-03  0.147963E+04
 714.0 162.5 0.63  0.725  175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.363192E-01 -0.430894E-03  0.147963E+04
 714.0 162.5 0.63  0.775  175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.377442E-01 -0.669761E-04  0.147963E+04
 714.0 162.5 0.63  0.825  175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.397561E-01  0.334760E-03  0.147963E+04
 714.0 162.5 0.63  0.875  175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.427330E-01  0.794019E-03  0.147963E+04
 714.0 162.5 0.63  0.925  175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.475900E-01  0.135660E-02  0.147963E+04
 714.0 162.5 0.63  0.975  175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.578903E-01  0.219127E-02  0.147963E+04


==> supplemental-material-cross-section-data/Q2-0.45-GeV2/q2-0.45-cross-sections-binqpr-37.5.txt <==
 714.0  37.5 0.63 -0.975 -175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.304824E+00  0.332802E-03  0.456064E+03
 714.0  37.5 0.63 -0.925 -175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.318653E+00 -0.130175E-03  0.456064E+03
 714.0  37.5 0.63 -0.875 -175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.325488E+00 -0.428549E-03  0.456064E+03
 714.0  37.5 0.63 -0.825 -175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.326785E+00 -0.652502E-03  0.456064E+03
 714.0  37.5 0.63 -0.775 -175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.324317E+00 -0.827696E-03  0.456064E+03
 714.0  37.5 0.63 -0.725 -175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.319327E+00 -0.966599E-03  0.456064E+03
 714.0  37.5 0.63 -0.675 -175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.312661E+00 -0.107679E-02  0.456064E+03
 714.0  37.5 0.63 -0.625 -175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.304908E+00 -0.116347E-02  0.456064E+03
 714.0  37.5 0.63 -0.575 -175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.296476E+00 -0.123045E-02  0.456064E+03
 714.0  37.5 0.63 -0.525 -175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.287653E+00 -0.128066E-02  0.456064E+03
 714.0  37.5 0.63 -0.475 -175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.278642E+00 -0.131642E-02  0.456064E+03
 714.0  37.5 0.63 -0.425 -175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.269588E+00 -0.133960E-02  0.456064E+03
 714.0  37.5 0.63 -0.375 -175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.260594E+00 -0.135173E-02  0.456064E+03
 714.0  37.5 0.63 -0.325 -175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.251730E+00 -0.135409E-02  0.456064E+03
 714.0  37.5 0.63 -0.275 -175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.243048E+00 -0.134775E-02  0.456064E+03
 714.0  37.5 0.63 -0.225 -175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.234580E+00 -0.133362E-02  0.456064E+03
 714.0  37.5 0.63 -0.175 -175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.226350E+00 -0.131245E-02  0.456064E+03
 714.0  37.5 0.63 -0.125 -175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.218371E+00 -0.128491E-02  0.456064E+03
 714.0  37.5 0.63 -0.075 -175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.210652E+00 -0.125156E-02  0.456064E+03
 714.0  37.5 0.63 -0.025 -175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.203194E+00 -0.121287E-02  0.456064E+03
 714.0  37.5 0.63  0.025 -175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.196000E+00 -0.116926E-02  0.456064E+03
 714.0  37.5 0.63  0.075 -175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.189065E+00 -0.112106E-02  0.456064E+03
 714.0  37.5 0.63  0.125 -175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.182388E+00 -0.106857E-02  0.456064E+03
 714.0  37.5 0.63  0.175 -175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.175964E+00 -0.101203E-02  0.456064E+03
 714.0  37.5 0.63  0.225 -175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.169789E+00 -0.951630E-03  0.456064E+03
 714.0  37.5 0.63  0.275 -175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.163858E+00 -0.887501E-03  0.456064E+03
 714.0  37.5 0.63  0.325 -175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.158168E+00 -0.819737E-03  0.456064E+03
 714.0  37.5 0.63  0.375 -175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.152716E+00 -0.748372E-03  0.456064E+03
 714.0  37.5 0.63  0.425 -175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.147501E+00 -0.673382E-03  0.456064E+03
 714.0  37.5 0.63  0.475 -175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.142525E+00 -0.594665E-03  0.456064E+03
 714.0  37.5 0.63  0.525 -175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.137792E+00 -0.512030E-03  0.456064E+03
 714.0  37.5 0.63  0.575 -175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.133310E+00 -0.425160E-03  0.456064E+03
 714.0  37.5 0.63  0.625 -175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.129097E+00 -0.333567E-03  0.456064E+03
 714.0  37.5 0.63  0.675 -175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.125180E+00 -0.236503E-03  0.456064E+03
 714.0  37.5 0.63  0.725 -175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.121604E+00 -0.132813E-03  0.456064E+03
 714.0  37.5 0.63  0.775 -175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.118448E+00 -0.206439E-04  0.456064E+03
 714.0  37.5 0.63  0.825 -175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.115857E+00  0.103182E-03  0.456064E+03
 714.0  37.5 0.63  0.875 -175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.114123E+00  0.244739E-03  0.456064E+03
 714.0  37.5 0.63  0.925 -175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.113979E+00  0.418142E-03  0.456064E+03
 714.0  37.5 0.63  0.975 -175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.118362E+00  0.675409E-03  0.456064E+03
 714.0  37.5 0.63 -0.975 -165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.306271E+00  0.332012E-03  0.456064E+03
 714.0  37.5 0.63 -0.925 -165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.321056E+00 -0.143283E-03  0.456064E+03
 714.0  37.5 0.63 -0.875 -165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.328404E+00 -0.450000E-03  0.456064E+03
 714.0  37.5 0.63 -0.825 -165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.330006E+00 -0.679915E-03  0.456064E+03
 714.0  37.5 0.63 -0.775 -165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.327723E+00 -0.859533E-03  0.456064E+03
 714.0  37.5 0.63 -0.725 -165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.322838E+00 -0.100179E-02  0.456064E+03
 714.0  37.5 0.63 -0.675 -165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.316227E+00 -0.111454E-02  0.456064E+03
 714.0  37.5 0.63 -0.625 -165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.308491E+00 -0.120317E-02  0.456064E+03
 714.0  37.5 0.63 -0.575 -165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.300050E+00 -0.127163E-02  0.456064E+03
 714.0  37.5 0.63 -0.525 -165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.291199E+00 -0.132293E-02  0.456064E+03
 714.0  37.5 0.63 -0.475 -165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.282147E+00 -0.135945E-02  0.456064E+03
 714.0  37.5 0.63 -0.425 -165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.273041E+00 -0.138312E-02  0.456064E+03
 714.0  37.5 0.63 -0.375 -165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.263988E+00 -0.139550E-02  0.456064E+03
 714.0  37.5 0.63 -0.325 -165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.255060E+00 -0.139791E-02  0.456064E+03
 714.0  37.5 0.63 -0.275 -165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.246309E+00 -0.139144E-02  0.456064E+03
 714.0  37.5 0.63 -0.225 -165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.237770E+00 -0.137701E-02  0.456064E+03
 714.0  37.5 0.63 -0.175 -165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.229466E+00 -0.135539E-02  0.456064E+03
 714.0  37.5 0.63 -0.125 -165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.221411E+00 -0.132727E-02  0.456064E+03
 714.0  37.5 0.63 -0.075 -165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.213614E+00 -0.129319E-02  0.456064E+03
 714.0  37.5 0.63 -0.025 -165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.206079E+00 -0.125366E-02  0.456064E+03
 714.0  37.5 0.63  0.025 -165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.198805E+00 -0.120909E-02  0.456064E+03
 714.0  37.5 0.63  0.075 -165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.191791E+00 -0.115981E-02  0.456064E+03
 714.0  37.5 0.63  0.125 -165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.185033E+00 -0.110613E-02  0.456064E+03
 714.0  37.5 0.63  0.175 -165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.178528E+00 -0.104829E-02  0.456064E+03
 714.0  37.5 0.63  0.225 -165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.172270E+00 -0.986462E-03  0.456064E+03
 714.0  37.5 0.63  0.275 -165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.166256E+00 -0.920797E-03  0.456064E+03
 714.0  37.5 0.63  0.325 -165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.160482E+00 -0.851377E-03  0.456064E+03
 714.0  37.5 0.63  0.375 -165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.154944E+00 -0.778233E-03  0.456064E+03
 714.0  37.5 0.63  0.425 -165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.149642E+00 -0.701333E-03  0.456064E+03
 714.0  37.5 0.63  0.475 -165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.144576E+00 -0.620570E-03  0.456064E+03
 714.0  37.5 0.63  0.525 -165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.139751E+00 -0.535741E-03  0.456064E+03
 714.0  37.5 0.63  0.575 -165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.135174E+00 -0.446518E-03  0.456064E+03
 714.0  37.5 0.63  0.625 -165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.130862E+00 -0.352398E-03  0.456064E+03
 714.0  37.5 0.63  0.675 -165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.126840E+00 -0.252617E-03  0.456064E+03
 714.0  37.5 0.63  0.725 -165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.123153E+00 -0.145997E-03  0.456064E+03
 714.0  37.5 0.63  0.775 -165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.119877E+00 -0.306602E-04  0.456064E+03
 714.0  37.5 0.63  0.825 -165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.117152E+00  0.965942E-04  0.456064E+03
 714.0  37.5 0.63  0.875 -165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.115262E+00  0.241852E-03  0.456064E+03
 714.0  37.5 0.63  0.925 -165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.114921E+00  0.419162E-03  0.456064E+03
 714.0  37.5 0.63  0.975 -165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.118989E+00  0.679837E-03  0.456064E+03
 714.0  37.5 0.63 -0.975 -155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.309176E+00  0.331254E-03  0.456064E+03
 714.0  37.5 0.63 -0.925 -155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.325945E+00 -0.168617E-03  0.456064E+03
 714.0  37.5 0.63 -0.875 -155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.334373E+00 -0.492274E-03  0.456064E+03
 714.0  37.5 0.63 -0.825 -155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.336627E+00 -0.734392E-03  0.456064E+03
 714.0  37.5 0.63 -0.775 -155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.334740E+00 -0.923105E-03  0.456064E+03
 714.0  37.5 0.63 -0.725 -155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.330087E+00 -0.107227E-02  0.456064E+03
 714.0  37.5 0.63 -0.675 -155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.323595E+00 -0.119031E-02  0.456064E+03
 714.0  37.5 0.63 -0.625 -155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.315901E+00 -0.128299E-02  0.456064E+03
 714.0  37.5 0.63 -0.575 -155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.307447E+00 -0.135450E-02  0.456064E+03
 714.0  37.5 0.63 -0.525 -155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.298542E+00 -0.140805E-02  0.456064E+03
 714.0  37.5 0.63 -0.475 -155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.289406E+00 -0.144616E-02  0.456064E+03
 714.0  37.5 0.63 -0.425 -155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.280196E+00 -0.147085E-02  0.456064E+03
 714.0  37.5 0.63 -0.375 -155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.271021E+00 -0.148377E-02  0.456064E+03
 714.0  37.5 0.63 -0.325 -155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.261959E+00 -0.148628E-02  0.456064E+03
 714.0  37.5 0.63 -0.275 -155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.253065E+00 -0.147953E-02  0.456064E+03
 714.0  37.5 0.63 -0.225 -155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.244377E+00 -0.146448E-02  0.456064E+03
 714.0  37.5 0.63 -0.175 -155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.235918E+00 -0.144193E-02  0.456064E+03
 714.0  37.5 0.63 -0.125 -155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.227704E+00 -0.141258E-02  0.456064E+03
 714.0  37.5 0.63 -0.075 -155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.219746E+00 -0.137702E-02  0.456064E+03
 714.0  37.5 0.63 -0.025 -155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.212046E+00 -0.133574E-02  0.456064E+03
 714.0  37.5 0.63  0.025 -155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.204606E+00 -0.128917E-02  0.456064E+03
 714.0  37.5 0.63  0.075 -155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.197424E+00 -0.123766E-02  0.456064E+03
 714.0  37.5 0.63  0.125 -155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.190497E+00 -0.118152E-02  0.456064E+03
 714.0  37.5 0.63  0.175 -155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.183821E+00 -0.112097E-02  0.456064E+03
 714.0  37.5 0.63  0.225 -155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.177390E+00 -0.105621E-02  0.456064E+03
 714.0  37.5 0.63  0.275 -155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.171201E+00 -0.987376E-03  0.456064E+03
 714.0  37.5 0.63  0.325 -155.0 -1.000000  0.000000 -0.580619E+00 -0.143205E+01  0.165249E+00 -0.914545E-03  0.456064E+03
 714.0  37.5 0.63  0.375 -155.0 -1.000000  0.000000 -0.556657E+00 -0.142648E+01  0.159531E+00 -0.837739E-03  0.456064E+03
 714.0  37.5 0.63  0.425 -155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.154045E+00 -0.756916E-03  0.456064E+03
 714.0  37.5 0.63  0.475 -155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.148791E+00 -0.671954E-03  0.456064E+03
 714.0  37.5 0.63  0.525 -155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.143772E+00 -0.582633E-03  0.456064E+03
 714.0  37.5 0.63  0.575 -155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.138996E+00 -0.488604E-03  0.456064E+03
 714.0  37.5 0.63  0.625 -155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.134475E+00 -0.389335E-03  0.456064E+03
 714.0  37.5 0.63  0.675 -155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.130234E+00 -0.284032E-03  0.456064E+03
 714.0  37.5 0.63  0.725 -155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.126314E+00 -0.171481E-03  0.456064E+03
 714.0  37.5 0.63  0.775 -155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.122786E+00 -0.497632E-04  0.456064E+03
 714.0  37.5 0.63  0.825 -155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.119781E+00  0.843579E-04  0.456064E+03
 714.0  37.5 0.63  0.875 -155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.117568E+00  0.236967E-03  0.456064E+03
 714.0  37.5 0.63  0.925 -155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.116820E+00  0.421931E-03  0.456064E+03
 714.0  37.5 0.63  0.975 -155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.120242E+00  0.689029E-03  0.456064E+03
 714.0  37.5 0.63 -0.975 -145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.313567E+00  0.332201E-03  0.456064E+03
 714.0  37.5 0.63 -0.925 -145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.333489E+00 -0.204325E-03  0.456064E+03
 714.0  37.5 0.63 -0.875 -145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.343684E+00 -0.554051E-03  0.456064E+03
 714.0  37.5 0.63 -0.825 -145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.347021E+00 -0.815204E-03  0.456064E+03
 714.0  37.5 0.63 -0.775 -145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.345805E+00 -0.101822E-02  0.456064E+03
 714.0  37.5 0.63 -0.725 -145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.341552E+00 -0.117831E-02  0.456064E+03
 714.0  37.5 0.63 -0.675 -145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.335276E+00 -0.130475E-02  0.456064E+03
 714.0  37.5 0.63 -0.625 -145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.327668E+00 -0.140386E-02  0.456064E+03
 714.0  37.5 0.63 -0.575 -145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.319205E+00 -0.148025E-02  0.456064E+03
 714.0  37.5 0.63 -0.525 -145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.310224E+00 -0.153740E-02  0.456064E+03
 714.0  37.5 0.63 -0.475 -145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.300963E+00 -0.157805E-02  0.456064E+03
 714.0  37.5 0.63 -0.425 -145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.291588E+00 -0.160436E-02  0.456064E+03
 714.0  37.5 0.63 -0.375 -145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.282221E+00 -0.161813E-02  0.456064E+03
 714.0  37.5 0.63 -0.325 -145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.272947E+00 -0.162081E-02  0.456064E+03
 714.0  37.5 0.63 -0.275 -145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.263824E+00 -0.161362E-02  0.456064E+03
 714.0  37.5 0.63 -0.225 -145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.254894E+00 -0.159757E-02  0.456064E+03
 714.0  37.5 0.63 -0.175 -145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.246185E+00 -0.157354E-02  0.456064E+03
 714.0  37.5 0.63 -0.125 -145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.237715E+00 -0.154224E-02  0.456064E+03
 714.0  37.5 0.63 -0.075 -145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.229494E+00 -0.150429E-02  0.456064E+03
 714.0  37.5 0.63 -0.025 -145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.221527E+00 -0.146022E-02  0.456064E+03
 714.0  37.5 0.63  0.025 -145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.213816E+00 -0.141047E-02  0.456064E+03
 714.0  37.5 0.63  0.075 -145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.206361E+00 -0.135541E-02  0.456064E+03
 714.0  37.5 0.63  0.125 -145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.199157E+00 -0.129533E-02  0.456064E+03
 714.0  37.5 0.63  0.175 -145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.192201E+00 -0.123050E-02  0.456064E+03
 714.0  37.5 0.63  0.225 -145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.185487E+00 -0.116109E-02  0.456064E+03
 714.0  37.5 0.63  0.275 -145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.179012E+00 -0.108724E-02  0.456064E+03
 714.0  37.5 0.63  0.325 -145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.172770E+00 -0.100902E-02  0.456064E+03
 714.0  37.5 0.63  0.375 -145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.166757E+00 -0.926449E-03  0.456064E+03
 714.0  37.5 0.63  0.425 -145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.160971E+00 -0.839463E-03  0.456064E+03
 714.0  37.5 0.63  0.475 -145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.155409E+00 -0.747924E-03  0.456064E+03
 714.0  37.5 0.63  0.525 -145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.150074E+00 -0.651592E-03  0.456064E+03
 714.0  37.5 0.63  0.575 -145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.144971E+00 -0.550087E-03  0.456064E+03
 714.0  37.5 0.63  0.625 -145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.140111E+00 -0.442849E-03  0.456064E+03
 714.0  37.5 0.63  0.675 -145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.135515E+00 -0.329044E-03  0.456064E+03
 714.0  37.5 0.63  0.725 -145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.131217E+00 -0.207419E-03  0.456064E+03
 714.0  37.5 0.63  0.775 -145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.127281E+00 -0.760165E-04  0.456064E+03
 714.0  37.5 0.63  0.825 -145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.123826E+00  0.684186E-04  0.456064E+03
 714.0  37.5 0.63  0.875 -145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.121096E+00  0.231909E-03  0.456064E+03
 714.0  37.5 0.63  0.925 -145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.119705E+00  0.427924E-03  0.456064E+03
 714.0  37.5 0.63  0.975 -145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.122121E+00  0.703635E-03  0.456064E+03
 714.0  37.5 0.63 -0.975 -135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.319475E+00  0.337430E-03  0.456064E+03
 714.0  37.5 0.63 -0.925 -135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.343956E+00 -0.247414E-03  0.456064E+03
 714.0  37.5 0.63 -0.875 -135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.356803E+00 -0.633166E-03  0.456064E+03
 714.0  37.5 0.63 -0.825 -135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.361807E+00 -0.921172E-03  0.456064E+03
 714.0  37.5 0.63 -0.775 -135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.361645E+00 -0.114461E-02  0.456064E+03
 714.0  37.5 0.63 -0.725 -135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.358040E+00 -0.132042E-02  0.456064E+03
 714.0  37.5 0.63 -0.675 -135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.352129E+00 -0.145902E-02  0.456064E+03
 714.0  37.5 0.63 -0.625 -135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.344685E+00 -0.156750E-02  0.456064E+03
 714.0  37.5 0.63 -0.575 -135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.336241E+00 -0.165100E-02  0.456064E+03
 714.0  37.5 0.63 -0.525 -135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.327171E+00 -0.171341E-02  0.456064E+03
 714.0  37.5 0.63 -0.475 -135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.317740E+00 -0.175776E-02  0.456064E+03
 714.0  37.5 0.63 -0.425 -135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.308137E+00 -0.178647E-02  0.456064E+03
 714.0  37.5 0.63 -0.375 -135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.298495E+00 -0.180148E-02  0.456064E+03
 714.0  37.5 0.63 -0.325 -135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.288912E+00 -0.180440E-02  0.456064E+03
 714.0  37.5 0.63 -0.275 -135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.279454E+00 -0.179656E-02  0.456064E+03
 714.0  37.5 0.63 -0.225 -135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.270170E+00 -0.177906E-02  0.456064E+03
 714.0  37.5 0.63 -0.175 -135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.261090E+00 -0.175284E-02  0.456064E+03
 714.0  37.5 0.63 -0.125 -135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.252237E+00 -0.171868E-02  0.456064E+03
 714.0  37.5 0.63 -0.075 -135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.243624E+00 -0.167725E-02  0.456064E+03
 714.0  37.5 0.63 -0.025 -135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.235258E+00 -0.162911E-02  0.456064E+03
 714.0  37.5 0.63  0.025 -135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.227142E+00 -0.157472E-02  0.456064E+03
 714.0  37.5 0.63  0.075 -135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.219275E+00 -0.151448E-02  0.456064E+03
 714.0  37.5 0.63  0.125 -135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.211655E+00 -0.144871E-02  0.456064E+03
 714.0  37.5 0.63  0.175 -135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.204277E+00 -0.137767E-02  0.456064E+03
 714.0  37.5 0.63  0.225 -135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.197138E+00 -0.130154E-02  0.456064E+03
 714.0  37.5 0.63  0.275 -135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.190232E+00 -0.122046E-02  0.456064E+03
 714.0  37.5 0.63  0.325 -135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.183552E+00 -0.113450E-02  0.456064E+03
 714.0  37.5 0.63  0.375 -135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.177095E+00 -0.104367E-02  0.456064E+03
 714.0  37.5 0.63  0.425 -135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.170855E+00 -0.947897E-03  0.456064E+03
 714.0  37.5 0.63  0.475 -135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.164831E+00 -0.847024E-03  0.456064E+03
 714.0  37.5 0.63  0.525 -135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.159021E+00 -0.740789E-03  0.456064E+03
 714.0  37.5 0.63  0.575 -135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.153429E+00 -0.628792E-03  0.456064E+03
 714.0  37.5 0.63  0.625 -135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.148061E+00 -0.510441E-03  0.456064E+03
 714.0  37.5 0.63  0.675 -135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.142933E+00 -0.384877E-03  0.456064E+03
 714.0  37.5 0.63  0.725 -135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.138073E+00 -0.250821E-03  0.456064E+03
 714.0  37.5 0.63  0.775 -135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.133535E+00 -0.106311E-03  0.456064E+03
 714.0  37.5 0.63  0.825 -135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.129419E+00  0.518626E-04  0.456064E+03
 714.0  37.5 0.63  0.875 -135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.125935E+00  0.229521E-03  0.456064E+03
 714.0  37.5 0.63  0.925 -135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.123618E+00  0.439379E-03  0.456064E+03
 714.0  37.5 0.63  0.975 -135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.124622E+00  0.724584E-03  0.456064E+03
 714.0  37.5 0.63 -0.975 -125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.326942E+00  0.350494E-03  0.456064E+03
 714.0  37.5 0.63 -0.925 -125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.357726E+00 -0.293433E-03  0.456064E+03
 714.0  37.5 0.63 -0.875 -125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.374425E+00 -0.726322E-03  0.456064E+03
 714.0  37.5 0.63 -0.825 -125.0 -1.000000  0.000000 -0.552450E+00 -0.111545E+01  0.381925E+00 -0.105050E-02  0.456064E+03
 714.0  37.5 0.63 -0.775 -125.0 -1.000000  0.000000 -0.620841E+00 -0.108720E+01  0.383387E+00 -0.130193E-02  0.456064E+03
 714.0  37.5 0.63 -0.725 -125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.380810E+00 -0.149953E-02  0.456064E+03
 714.0  37.5 0.63 -0.675 -125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.375509E+00 -0.165511E-02  0.456064E+03
 714.0  37.5 0.63 -0.625 -125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.368370E+00 -0.177674E-02  0.456064E+03
 714.0  37.5 0.63 -0.575 -125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.360009E+00 -0.187026E-02  0.456064E+03
 714.0  37.5 0.63 -0.525 -125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.350856E+00 -0.194012E-02  0.456064E+03
 714.0  37.5 0.63 -0.475 -125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.341218E+00 -0.198973E-02  0.456064E+03
 714.0  37.5 0.63 -0.425 -125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.331312E+00 -0.202182E-02  0.456064E+03
 714.0  37.5 0.63 -0.375 -125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.321296E+00 -0.203861E-02  0.456064E+03
 714.0  37.5 0.63 -0.325 -125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.311283E+00 -0.204187E-02  0.456064E+03
 714.0  37.5 0.63 -0.275 -125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.301353E+00 -0.203310E-02  0.456064E+03
 714.0  37.5 0.63 -0.225 -125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.291562E+00 -0.201354E-02  0.456064E+03
 714.0  37.5 0.63 -0.175 -125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.281952E+00 -0.198422E-02  0.456064E+03
 714.0  37.5 0.63 -0.125 -125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.272547E+00 -0.194602E-02  0.456064E+03
 714.0  37.5 0.63 -0.075 -125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.263366E+00 -0.189966E-02  0.456064E+03
 714.0  37.5 0.63 -0.025 -125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.254420E+00 -0.184575E-02  0.456064E+03
 714.0  37.5 0.63  0.025 -125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.245712E+00 -0.178483E-02  0.456064E+03
 714.0  37.5 0.63  0.075 -125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.237244E+00 -0.171731E-02  0.456064E+03
 714.0  37.5 0.63  0.125 -125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.229015E+00 -0.164354E-02  0.456064E+03
 714.0  37.5 0.63  0.175 -125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.221021E+00 -0.156381E-02  0.456064E+03
 714.0  37.5 0.63  0.225 -125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.213257E+00 -0.147831E-02  0.456064E+03
 714.0  37.5 0.63  0.275 -125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.205717E+00 -0.138720E-02  0.456064E+03
 714.0  37.5 0.63  0.325 -125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.198396E+00 -0.129055E-02  0.456064E+03
 714.0  37.5 0.63  0.375 -125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.191286E+00 -0.118837E-02  0.456064E+03
 714.0  37.5 0.63  0.425 -125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.184383E+00 -0.108058E-02  0.456064E+03
 714.0  37.5 0.63  0.475 -125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.177681E+00 -0.967028E-03  0.456064E+03
 714.0  37.5 0.63  0.525 -125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.171177E+00 -0.847437E-03  0.456064E+03
 714.0  37.5 0.63  0.575 -125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.164871E+00 -0.721401E-03  0.456064E+03
 714.0  37.5 0.63  0.625 -125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.158764E+00 -0.588327E-03  0.456064E+03
 714.0  37.5 0.63  0.675 -125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.152867E+00 -0.447357E-03  0.456064E+03
 714.0  37.5 0.63  0.725 -125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.147199E+00 -0.297241E-03  0.456064E+03
 714.0  37.5 0.63  0.775 -125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.141799E+00 -0.136088E-03  0.456064E+03
 714.0  37.5 0.63  0.825 -125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.136745E+00  0.391357E-04  0.456064E+03
 714.0  37.5 0.63  0.875 -125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.132206E+00  0.233801E-03  0.456064E+03
 714.0  37.5 0.63  0.925 -125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.128616E+00  0.459319E-03  0.456064E+03
 714.0  37.5 0.63  0.975 -125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.127740E+00  0.753019E-03  0.456064E+03
 714.0  37.5 0.63 -0.975 -115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.336003E+00  0.375996E-03  0.456064E+03
 714.0  37.5 0.63 -0.925 -115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.375319E+00 -0.335982E-03  0.456064E+03
 714.0  37.5 0.63 -0.875 -115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.397547E+00 -0.828586E-03  0.456064E+03
 714.0  37.5 0.63 -0.825 -115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.408769E+00 -0.120045E-02  0.456064E+03
 714.0  37.5 0.63 -0.775 -115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.412730E+00 -0.148963E-02  0.456064E+03
 714.0  37.5 0.63 -0.725 -115.0 -1.000000  0.000000 -0.699841E+00 -0.883636E+00  0.411792E+00 -0.171708E-02  0.456064E+03
 714.0  37.5 0.63 -0.675 -115.0 -1.000000  0.000000 -0.746364E+00 -0.853386E+00  0.407508E+00 -0.189616E-02  0.456064E+03
 714.0  37.5 0.63 -0.625 -115.0 -1.000000  0.000000 -0.782814E+00 -0.830161E+00  0.400930E+00 -0.203613E-02  0.456064E+03
 714.0  37.5 0.63 -0.575 -115.0 -1.000000  0.000000 -0.810885E+00 -0.812544E+00  0.392789E+00 -0.214372E-02  0.456064E+03
 714.0  37.5 0.63 -0.525 -115.0 -1.000000  0.000000 -0.831871E+00 -0.799519E+00  0.383599E+00 -0.222405E-02  0.456064E+03
 714.0  37.5 0.63 -0.475 -115.0 -1.000000  0.000000 -0.846786E+00 -0.790337E+00  0.373728E+00 -0.228108E-02  0.456064E+03
 714.0  37.5 0.63 -0.425 -115.0 -1.000000  0.000000 -0.856439E+00 -0.784425E+00  0.363440E+00 -0.231797E-02  0.456064E+03
 714.0  37.5 0.63 -0.375 -115.0 -1.000000  0.000000 -0.861487E+00 -0.781344E+00  0.352925E+00 -0.233726E-02  0.456064E+03
 714.0  37.5 0.63 -0.325 -115.0 -1.000000  0.000000 -0.862469E+00 -0.780745E+00  0.342324E+00 -0.234101E-02  0.456064E+03
 714.0  37.5 0.63 -0.275 -115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.331735E+00 -0.233094E-02  0.456064E+03
 714.0  37.5 0.63 -0.225 -115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.321231E+00 -0.230846E-02  0.456064E+03
 714.0  37.5 0.63 -0.175 -115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.310863E+00 -0.227476E-02  0.456064E+03
 714.0  37.5 0.63 -0.125 -115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.300667E+00 -0.223083E-02  0.456064E+03
 714.0  37.5 0.63 -0.075 -115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.290667E+00 -0.217752E-02  0.456064E+03
 714.0  37.5 0.63 -0.025 -115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.280879E+00 -0.211553E-02  0.456064E+03
 714.0  37.5 0.63  0.025 -115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.271311E+00 -0.204544E-02  0.456064E+03
 714.0  37.5 0.63  0.075 -115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.261967E+00 -0.196775E-02  0.456064E+03
 714.0  37.5 0.63  0.125 -115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.252848E+00 -0.188285E-02  0.456064E+03
 714.0  37.5 0.63  0.175 -115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.243951E+00 -0.179108E-02  0.456064E+03
 714.0  37.5 0.63  0.225 -115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.235271E+00 -0.169266E-02  0.456064E+03
 714.0  37.5 0.63  0.275 -115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.226803E+00 -0.158778E-02  0.456064E+03
 714.0  37.5 0.63  0.325 -115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.218540E+00 -0.147654E-02  0.456064E+03
 714.0  37.5 0.63  0.375 -115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.210475E+00 -0.135897E-02  0.456064E+03
 714.0  37.5 0.63  0.425 -115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.202600E+00 -0.123502E-02  0.456064E+03
 714.0  37.5 0.63  0.475 -115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.194908E+00 -0.110455E-02  0.456064E+03
 714.0  37.5 0.63  0.525 -115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.187393E+00 -0.967323E-03  0.456064E+03
 714.0  37.5 0.63  0.575 -115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.180050E+00 -0.822955E-03  0.456064E+03
 714.0  37.5 0.63  0.625 -115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.172875E+00 -0.670904E-03  0.456064E+03
 714.0  37.5 0.63  0.675 -115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.165872E+00 -0.510390E-03  0.456064E+03
 714.0  37.5 0.63  0.725 -115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.159048E+00 -0.340284E-03  0.456064E+03
 714.0  37.5 0.63  0.775 -115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.152427E+00 -0.158913E-03  0.456064E+03
 714.0  37.5 0.63  0.825 -115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.146062E+00  0.363542E-04  0.456064E+03
 714.0  37.5 0.63  0.875 -115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.140069E+00  0.250059E-03  0.456064E+03
 714.0  37.5 0.63  0.925 -115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.134766E+00  0.491548E-03  0.456064E+03
 714.0  37.5 0.63  0.975 -115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.131459E+00  0.790190E-03  0.456064E+03
 714.0  37.5 0.63 -0.975 -105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.346684E+00  0.419622E-03  0.456064E+03
 714.0  37.5 0.63 -0.925 -105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.397423E+00 -0.365949E-03  0.456064E+03
 714.0  37.5 0.63 -0.875 -105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.427602E+00 -0.932502E-03  0.456064E+03
 714.0  37.5 0.63 -0.825 -105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.444411E+00 -0.136668E-02  0.456064E+03
 714.0  37.5 0.63 -0.775 -105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.452259E+00 -0.170675E-02  0.456064E+03
 714.0  37.5 0.63 -0.725 -105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.453962E+00 -0.197522E-02  0.456064E+03
 714.0  37.5 0.63 -0.675 -105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.451394E+00 -0.218705E-02  0.456064E+03
 714.0  37.5 0.63 -0.625 -105.0 -1.000000  0.000000 -0.824319E+00 -0.588150E+00  0.445837E+00 -0.235280E-02  0.456064E+03
 714.0  37.5 0.63 -0.575 -105.0 -1.000000  0.000000 -0.855841E+00 -0.559205E+00  0.438188E+00 -0.248030E-02  0.456064E+03
 714.0  37.5 0.63 -0.525 -105.0 -1.000000  0.000000 -0.879417E+00 -0.537731E+00  0.429087E+00 -0.257554E-02  0.456064E+03
 714.0  37.5 0.63 -0.475 -105.0 -1.000000  0.000000 -0.896176E+00 -0.522555E+00  0.418993E+00 -0.264317E-02  0.456064E+03
 714.0  37.5 0.63 -0.425 -105.0 -1.000000  0.000000 -0.907025E+00 -0.512771E+00  0.408239E+00 -0.268692E-02  0.456064E+03
 714.0  37.5 0.63 -0.375 -105.0 -1.000000  0.000000 -0.912699E+00 -0.507665E+00  0.397070E+00 -0.270980E-02  0.456064E+03
 714.0  37.5 0.63 -0.325 -105.0 -1.000000  0.000000 -0.913803E+00 -0.506673E+00  0.385665E+00 -0.271425E-02  0.456064E+03
 714.0  37.5 0.63 -0.275 -105.0 -1.000000  0.000000 -0.910839E+00 -0.509338E+00  0.374156E+00 -0.270230E-02  0.456064E+03
 714.0  37.5 0.63 -0.225 -105.0 -1.000000  0.000000 -0.904226E+00 -0.515293E+00  0.362639E+00 -0.267564E-02  0.456064E+03
 714.0  37.5 0.63 -0.175 -105.0 -1.000000  0.000000 -0.894317E+00 -0.524236E+00  0.351184E+00 -0.263567E-02  0.456064E+03
 714.0  37.5 0.63 -0.125 -105.0 -1.000000  0.000000 -0.881410E+00 -0.535923E+00  0.339841E+00 -0.258358E-02  0.456064E+03
 714.0  37.5 0.63 -0.075 -105.0 -1.000000  0.000000 -0.865758E+00 -0.550154E+00  0.328646E+00 -0.252037E-02  0.456064E+03
 714.0  37.5 0.63 -0.025 -105.0 -1.000000  0.000000 -0.847576E+00 -0.566768E+00  0.317623E+00 -0.244689E-02  0.456064E+03
 714.0  37.5 0.63  0.025 -105.0 -1.000000  0.000000 -0.827045E+00 -0.585636E+00  0.306788E+00 -0.236383E-02  0.456064E+03
 714.0  37.5 0.63  0.075 -105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.296149E+00 -0.227180E-02  0.456064E+03
 714.0  37.5 0.63  0.125 -105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.285710E+00 -0.217129E-02  0.456064E+03
 714.0  37.5 0.63  0.175 -105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.275472E+00 -0.206271E-02  0.456064E+03
 714.0  37.5 0.63  0.225 -105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.265432E+00 -0.194636E-02  0.456064E+03
 714.0  37.5 0.63  0.275 -105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.255583E+00 -0.182251E-02  0.456064E+03
 714.0  37.5 0.63  0.325 -105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.245921E+00 -0.169132E-02  0.456064E+03
 714.0  37.5 0.63  0.375 -105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.236436E+00 -0.155289E-02  0.456064E+03
 714.0  37.5 0.63  0.425 -105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.227120E+00 -0.140725E-02  0.456064E+03
 714.0  37.5 0.63  0.475 -105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.217963E+00 -0.125433E-02  0.456064E+03
 714.0  37.5 0.63  0.525 -105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.208956E+00 -0.109399E-02  0.456064E+03
 714.0  37.5 0.63  0.575 -105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.200090E+00 -0.925962E-03  0.456064E+03
 714.0  37.5 0.63  0.625 -105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.191356E+00 -0.749856E-03  0.456064E+03
 714.0  37.5 0.63  0.675 -105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.182749E+00 -0.565093E-03  0.456064E+03
 714.0  37.5 0.63  0.725 -105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.174265E+00 -0.370839E-03  0.456064E+03
 714.0  37.5 0.63  0.775 -105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.165912E+00 -0.165867E-03  0.456064E+03
 714.0  37.5 0.63  0.825 -105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.157711E+00  0.517147E-04  0.456064E+03
 714.0  37.5 0.63  0.875 -105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.149726E+00  0.285087E-03  0.456064E+03
 714.0  37.5 0.63  0.925 -105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.142142E+00  0.540584E-03  0.456064E+03
 714.0  37.5 0.63  0.975 -105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.135753E+00  0.837304E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  -95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.358984E+00  0.488066E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  -95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.424948E+00 -0.370380E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  -95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.466648E+00 -0.102657E-02  0.456064E+03
 714.0  37.5 0.63 -0.825  -95.0 -1.000000  0.000000 -0.599116E+00 -0.657667E+00  0.491975E+00 -0.154204E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  -95.0 -1.000000  0.000000 -0.694267E+00 -0.537027E+00  0.505982E+00 -0.195119E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  -95.0 -1.000000  0.000000 -0.770228E+00 -0.442129E+00  0.512023E+00 -0.227680E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -95.0 -1.000000  0.000000 -0.830611E+00 -0.367569E+00  0.512391E+00 -0.253499E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -95.0 -1.000000  0.000000 -0.878106E+00 -0.309458E+00  0.508692E+00 -0.273768E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  -95.0 -1.000000  0.000000 -0.914777E+00 -0.264909E+00  0.502065E+00 -0.289395E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  -95.0 -1.000000  0.000000 -0.942238E+00 -0.231728E+00  0.493336E+00 -0.301084E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  -95.0 -1.000000  0.000000 -0.961776E+00 -0.208214E+00  0.483105E+00 -0.309394E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  -95.0 -1.000000  0.000000 -0.974430E+00 -0.193026E+00  0.471814E+00 -0.314772E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  -95.0 -1.000000  0.000000 -0.981050E+00 -0.185093E+00  0.459793E+00 -0.317585E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  -95.0 -1.000000  0.000000 -0.982338E+00 -0.183550E+00  0.447285E+00 -0.318133E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  -95.0 -1.000000  0.000000 -0.978879E+00 -0.187693E+00  0.434473E+00 -0.316663E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  -95.0 -1.000000  0.000000 -0.971164E+00 -0.196943E+00  0.421492E+00 -0.313384E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  -95.0 -1.000000  0.000000 -0.959607E+00 -0.210820E+00  0.408445E+00 -0.308471E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  -95.0 -1.000000  0.000000 -0.944560E+00 -0.228929E+00  0.395405E+00 -0.302072E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  -95.0 -1.000000  0.000000 -0.926325E+00 -0.250938E+00  0.382428E+00 -0.294312E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  -95.0 -1.000000  0.000000 -0.905156E+00 -0.276570E+00  0.369552E+00 -0.285297E-02  0.456064E+03
 714.0  37.5 0.63  0.025  -95.0 -1.000000  0.000000 -0.881275E+00 -0.305597E+00  0.356805E+00 -0.275120E-02  0.456064E+03
 714.0  37.5 0.63  0.075  -95.0 -1.000000  0.000000 -0.854871E+00 -0.337828E+00  0.344206E+00 -0.263857E-02  0.456064E+03
 714.0  37.5 0.63  0.125  -95.0 -1.000000  0.000000 -0.826107E+00 -0.373104E+00  0.331764E+00 -0.251575E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -95.0 -1.000000  0.000000 -0.795120E+00 -0.411300E+00  0.319486E+00 -0.238330E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -95.0 -1.000000  0.000000 -0.762030E+00 -0.452311E+00  0.307372E+00 -0.224170E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.295420E+00 -0.209134E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.283625E+00 -0.193255E-02  0.456064E+03
 714.0  37.5 0.63  0.375  -95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.271979E+00 -0.176558E-02  0.456064E+03
 714.0  37.5 0.63  0.425  -95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.260474E+00 -0.159063E-02  0.456064E+03
 714.0  37.5 0.63  0.475  -95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.249099E+00 -0.140782E-02  0.456064E+03
 714.0  37.5 0.63  0.525  -95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.237843E+00 -0.121724E-02  0.456064E+03
 714.0  37.5 0.63  0.575  -95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.226694E+00 -0.101888E-02  0.456064E+03
 714.0  37.5 0.63  0.625  -95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.215640E+00 -0.812672E-03  0.456064E+03
 714.0  37.5 0.63  0.675  -95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.204668E+00 -0.598452E-03  0.456064E+03
 714.0  37.5 0.63  0.725  -95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.193766E+00 -0.375942E-03  0.456064E+03
 714.0  37.5 0.63  0.775  -95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.182926E+00 -0.144700E-03  0.456064E+03
 714.0  37.5 0.63  0.825  -95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.172141E+00  0.959743E-04  0.456064E+03
 714.0  37.5 0.63  0.875  -95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.161421E+00  0.347262E-03  0.456064E+03
 714.0  37.5 0.63  0.925  -95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.150814E+00  0.611467E-03  0.456064E+03
 714.0  37.5 0.63  0.975  -95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.140575E+00  0.895312E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  -85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.372853E+00  0.588719E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  -85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.459079E+00 -0.330867E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  -85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.517703E+00 -0.109264E-02  0.456064E+03
 714.0  37.5 0.63 -0.825  -85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.556299E+00 -0.171410E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  -85.0 -1.000000  0.000000 -0.727259E+00 -0.323598E+00  0.580313E+00 -0.221828E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  -85.0 -1.000000  0.000000 -0.817936E+00 -0.185595E+00  0.593659E+00 -0.262500E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -85.0 -1.000000  0.000000 -0.890587E+00 -0.756720E-01  0.599162E+00 -0.295040E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -85.0 -1.000000  0.000000 -0.948032E+00  0.108215E-01  0.598871E+00 -0.320738E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  -85.0 -1.000000  0.000000 -0.992541E+00  0.775740E-01  0.594289E+00 -0.340631E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  -85.0 -1.000000  0.000000 -0.102595E+01  0.127526E+00  0.586526E+00 -0.355551E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  -85.0 -1.000000  0.000000 -0.104976E+01  0.163040E+00  0.576408E+00 -0.366178E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  -85.0 -1.000000  0.000000 -0.106520E+01  0.186028E+00  0.564553E+00 -0.373065E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  -85.0 -1.000000  0.000000 -0.107328E+01  0.198050E+00  0.551426E+00 -0.376669E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  -85.0 -1.000000  0.000000 -0.107485E+01  0.200389E+00  0.537379E+00 -0.377371E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  -85.0 -1.000000  0.000000 -0.107063E+01  0.194108E+00  0.522680E+00 -0.375487E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  -85.0 -1.000000  0.000000 -0.106121E+01  0.180096E+00  0.507532E+00 -0.371287E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  -85.0 -1.000000  0.000000 -0.104712E+01  0.159100E+00  0.492087E+00 -0.364998E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  -85.0 -1.000000  0.000000 -0.102878E+01  0.131749E+00  0.476463E+00 -0.356814E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  -85.0 -1.000000  0.000000 -0.100658E+01  0.985838E-01  0.460746E+00 -0.346903E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  -85.0 -1.000000  0.000000 -0.980852E+00  0.600650E-01  0.445004E+00 -0.335408E-02  0.456064E+03
 714.0  37.5 0.63  0.025  -85.0 -1.000000  0.000000 -0.951873E+00  0.165916E-01  0.429283E+00 -0.322456E-02  0.456064E+03
 714.0  37.5 0.63  0.075  -85.0 -1.000000  0.000000 -0.919899E+00 -0.314894E-01  0.413620E+00 -0.308156E-02  0.456064E+03
 714.0  37.5 0.63  0.125  -85.0 -1.000000  0.000000 -0.885152E+00 -0.838741E-01  0.398037E+00 -0.292607E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -85.0 -1.000000  0.000000 -0.847830E+00 -0.140293E+00  0.382551E+00 -0.275894E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -85.0 -1.000000  0.000000 -0.808110E+00 -0.200508E+00  0.367172E+00 -0.258096E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -85.0 -1.000000  0.000000 -0.766151E+00 -0.264300E+00  0.351905E+00 -0.239280E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -85.0 -1.000000  0.000000 -0.722102E+00 -0.331473E+00  0.336750E+00 -0.219513E-02  0.456064E+03
 714.0  37.5 0.63  0.375  -85.0 -1.000000  0.000000 -0.676096E+00 -0.401842E+00  0.321704E+00 -0.198851E-02  0.456064E+03
 714.0  37.5 0.63  0.425  -85.0 -1.000000  0.000000 -0.628261E+00 -0.475234E+00  0.306764E+00 -0.177352E-02  0.456064E+03
 714.0  37.5 0.63  0.475  -85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.291921E+00 -0.155068E-02  0.456064E+03
 714.0  37.5 0.63  0.525  -85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.277169E+00 -0.132050E-02  0.456064E+03
 714.0  37.5 0.63  0.575  -85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.262497E+00 -0.108350E-02  0.456064E+03
 714.0  37.5 0.63  0.625  -85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.247896E+00 -0.840215E-03  0.456064E+03
 714.0  37.5 0.63  0.675  -85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.233352E+00 -0.591219E-03  0.456064E+03
 714.0  37.5 0.63  0.725  -85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.218853E+00 -0.337152E-03  0.456064E+03
 714.0  37.5 0.63  0.775  -85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.204383E+00 -0.787825E-04  0.456064E+03
 714.0  37.5 0.63  0.825  -85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.189920E+00  0.182899E-03  0.456064E+03
 714.0  37.5 0.63  0.875  -85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.175429E+00  0.446451E-03  0.456064E+03
 714.0  37.5 0.63  0.925  -85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.160834E+00  0.709338E-03  0.456064E+03
 714.0  37.5 0.63  0.975  -85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.145854E+00  0.964627E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  -75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.388163E+00  0.728909E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  -75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.501345E+00 -0.221414E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  -75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.585285E+00 -0.110135E-02  0.456064E+03
 714.0  37.5 0.63 -0.825  -75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.645153E+00 -0.186061E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  -75.0 -1.000000  0.000000 -0.762890E+00 -0.105764E+00  0.685980E+00 -0.249748E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  -75.0 -1.000000  0.000000 -0.875457E+00  0.927081E-01  0.712045E+00 -0.302220E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -75.0 -1.000000  0.000000 -0.966789E+00  0.253535E+00  0.726775E+00 -0.344780E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -75.0 -1.000000  0.000000 -0.103961E+01  0.381555E+00  0.732839E+00 -0.378696E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  -75.0 -1.000000  0.000000 -0.109634E+01  0.481135E+00  0.732292E+00 -0.405108E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  -75.0 -1.000000  0.000000 -0.113907E+01  0.556050E+00  0.726704E+00 -0.424998E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  -75.0 -1.000000  0.000000 -0.116960E+01  0.609501E+00  0.717277E+00 -0.439201E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  -75.0 -1.000000  0.000000 -0.118942E+01  0.644176E+00  0.704927E+00 -0.448421E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  -75.0 -1.000000  0.000000 -0.119981E+01  0.662333E+00  0.690358E+00 -0.453250E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  -75.0 -1.000000  0.000000 -0.120183E+01  0.665867E+00  0.674107E+00 -0.454191E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  -75.0 -1.000000  0.000000 -0.119640E+01  0.656378E+00  0.656588E+00 -0.451666E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  -75.0 -1.000000  0.000000 -0.118430E+01  0.635223E+00  0.638117E+00 -0.446040E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  -75.0 -1.000000  0.000000 -0.116621E+01  0.603562E+00  0.618938E+00 -0.437623E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  -75.0 -1.000000  0.000000 -0.114270E+01  0.562398E+00  0.599240E+00 -0.426684E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  -75.0 -1.000000  0.000000 -0.111428E+01  0.512605E+00  0.579166E+00 -0.413461E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  -75.0 -1.000000  0.000000 -0.108141E+01  0.454955E+00  0.558827E+00 -0.398161E-02  0.456064E+03
 714.0  37.5 0.63  0.025  -75.0 -1.000000  0.000000 -0.104449E+01  0.390137E+00  0.538307E+00 -0.380971E-02  0.456064E+03
 714.0  37.5 0.63  0.075  -75.0 -1.000000  0.000000 -0.100389E+01  0.318779E+00  0.517670E+00 -0.362060E-02  0.456064E+03
 714.0  37.5 0.63  0.125  -75.0 -1.000000  0.000000 -0.959927E+00  0.241459E+00  0.496967E+00 -0.341582E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -75.0 -1.000000  0.000000 -0.912926E+00  0.158716E+00  0.476233E+00 -0.319682E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -75.0 -1.000000  0.000000 -0.863177E+00  0.710673E-01  0.455498E+00 -0.296497E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -75.0 -1.000000  0.000000 -0.810958E+00 -0.209891E-01  0.434783E+00 -0.272156E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.414105E+00 -0.246789E-02  0.456064E+03
 714.0  37.5 0.63  0.375  -75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.393478E+00 -0.220520E-02  0.456064E+03
 714.0  37.5 0.63  0.425  -75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.372914E+00 -0.193478E-02  0.456064E+03
 714.0  37.5 0.63  0.475  -75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.352422E+00 -0.165793E-02  0.456064E+03
 714.0  37.5 0.63  0.525  -75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.332013E+00 -0.137600E-02  0.456064E+03
 714.0  37.5 0.63  0.575  -75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.311696E+00 -0.109044E-02  0.456064E+03
 714.0  37.5 0.63  0.625  -75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.291480E+00 -0.802789E-03  0.456064E+03
 714.0  37.5 0.63  0.675  -75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.271373E+00 -0.514783E-03  0.456064E+03
 714.0  37.5 0.63  0.725  -75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.251384E+00 -0.228395E-03  0.456064E+03
 714.0  37.5 0.63  0.775  -75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.231512E+00  0.540103E-04  0.456064E+03
 714.0  37.5 0.63  0.825  -75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.211744E+00  0.329399E-03  0.456064E+03
 714.0  37.5 0.63  0.875  -75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.192031E+00  0.593444E-03  0.456064E+03
 714.0  37.5 0.63  0.925  -75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.172202E+00  0.838659E-03  0.456064E+03
 714.0  37.5 0.63  0.975  -75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.151484E+00  0.104479E-02  0.456064E+03
 714.0  37.5 0.63 -0.975  -65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.404663E+00  0.914410E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  -65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.553654E+00 -0.607751E-05  0.456064E+03
 714.0  37.5 0.63 -0.875  -65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.676312E+00 -0.100445E-02  0.456064E+03
 714.0  37.5 0.63 -0.825  -65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.771596E+00 -0.194028E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  -65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.841962E+00 -0.276549E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  -65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.891175E+00 -0.346683E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.923131E+00 -0.404678E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.941332E+00 -0.451454E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  -65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.948725E+00 -0.488149E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  -65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.947697E+00 -0.515905E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  -65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.940137E+00 -0.535776E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  -65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.927520E+00 -0.548693E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  -65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.910990E+00 -0.555465E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  -65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.891425E+00 -0.556784E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  -65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.869502E+00 -0.553244E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  -65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.845738E+00 -0.545356E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  -65.0 -1.000000  0.000000 -0.133156E+01  0.115363E+01  0.820531E+00 -0.533565E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  -65.0 -1.000000  0.000000 -0.129974E+01  0.109107E+01  0.794184E+00 -0.518262E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  -65.0 -1.000000  0.000000 -0.126135E+01  0.101556E+01  0.766930E+00 -0.499794E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  -65.0 -1.000000  0.000000 -0.121704E+01  0.928377E+00  0.738950E+00 -0.478478E-02  0.456064E+03
 714.0  37.5 0.63  0.025  -65.0 -1.000000  0.000000 -0.116742E+01  0.830725E+00  0.710385E+00 -0.454607E-02  0.456064E+03
 714.0  37.5 0.63  0.075  -65.0 -1.000000  0.000000 -0.111307E+01  0.723739E+00  0.681346E+00 -0.428457E-02  0.456064E+03
 714.0  37.5 0.63  0.125  -65.0 -1.000000  0.000000 -0.105452E+01  0.608517E+00  0.651925E+00 -0.400292E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.622198E+00 -0.370372E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.592234E+00 -0.338953E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.562097E+00 -0.306291E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.531846E+00 -0.272646E-02  0.456064E+03
 714.0  37.5 0.63  0.375  -65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.501546E+00 -0.238282E-02  0.456064E+03
 714.0  37.5 0.63  0.425  -65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.471261E+00 -0.203469E-02  0.456064E+03
 714.0  37.5 0.63  0.475  -65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.441060E+00 -0.168483E-02  0.456064E+03
 714.0  37.5 0.63  0.525  -65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.411016E+00 -0.133610E-02  0.456064E+03
 714.0  37.5 0.63  0.575  -65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.381207E+00 -0.991448E-03  0.456064E+03
 714.0  37.5 0.63  0.625  -65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.351711E+00 -0.653934E-03  0.456064E+03
 714.0  37.5 0.63  0.675  -65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.322612E+00 -0.326801E-03  0.456064E+03
 714.0  37.5 0.63  0.725  -65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.293986E+00 -0.135493E-04  0.456064E+03
 714.0  37.5 0.63  0.775  -65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.265900E+00  0.281882E-03  0.456064E+03
 714.0  37.5 0.63  0.825  -65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.238396E+00  0.554727E-03  0.456064E+03
 714.0  37.5 0.63  0.875  -65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.211446E+00  0.798459E-03  0.456064E+03
 714.0  37.5 0.63  0.925  -65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.184825E+00  0.100192E-02  0.456064E+03
 714.0  37.5 0.63  0.975  -65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.157313E+00  0.113410E-02  0.456064E+03
 714.0  37.5 0.63 -0.975  -55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.421923E+00  0.114688E-02  0.456064E+03
 714.0  37.5 0.63 -0.925  -55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.618187E+00  0.362298E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  -55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.801544E+00 -0.721680E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  -55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.958739E+00 -0.187423E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  -55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.108430E+01 -0.297071E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  -55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.117838E+01 -0.394584E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.124424E+01 -0.477336E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.128640E+01 -0.544998E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  -55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.130940E+01 -0.598411E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  -55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.131733E+01 -0.638902E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  -55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.131356E+01 -0.667894E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  -55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.130080E+01 -0.686729E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  -55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.128112E+01 -0.696596E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  -55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.125609E+01 -0.698517E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  -55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.122688E+01 -0.693360E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  -55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.119436E+01 -0.681864E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  -55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.115915E+01 -0.664670E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  -55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.112172E+01 -0.642341E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  -55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.108239E+01 -0.615395E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  -55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.104140E+01 -0.584316E-02  0.456064E+03
 714.0  37.5 0.63  0.025  -55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.998957E+00 -0.549578E-02  0.456064E+03
 714.0  37.5 0.63  0.075  -55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.955205E+00 -0.511654E-02  0.456064E+03
 714.0  37.5 0.63  0.125  -55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.910286E+00 -0.471027E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.864340E+00 -0.428198E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.817521E+00 -0.383682E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.770000E+00 -0.338016E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.721972E+00 -0.291748E-02  0.456064E+03
 714.0  37.5 0.63  0.375  -55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.673661E+00 -0.245434E-02  0.456064E+03
 714.0  37.5 0.63  0.425  -55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.625315E+00 -0.199631E-02  0.456064E+03
 714.0  37.5 0.63  0.475  -55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.577205E+00 -0.154885E-02  0.456064E+03
 714.0  37.5 0.63  0.525  -55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.529617E+00 -0.111723E-02  0.456064E+03
 714.0  37.5 0.63  0.575  -55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.482847E+00 -0.706488E-03  0.456064E+03
 714.0  37.5 0.63  0.625  -55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.437184E+00 -0.321323E-03  0.456064E+03
 714.0  37.5 0.63  0.675  -55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.392907E+00  0.338586E-04  0.456064E+03
 714.0  37.5 0.63  0.725  -55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.350261E+00  0.354893E-03  0.456064E+03
 714.0  37.5 0.63  0.775  -55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.309448E+00  0.637635E-03  0.456064E+03
 714.0  37.5 0.63  0.825  -55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.270595E+00  0.877467E-03  0.456064E+03
 714.0  37.5 0.63  0.875  -55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.233698E+00  0.106808E-02  0.456064E+03
 714.0  37.5 0.63  0.925  -55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.198442E+00  0.119773E-02  0.456064E+03
 714.0  37.5 0.63  0.975  -55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.163140E+00  0.122931E-02  0.456064E+03
 714.0  37.5 0.63 -0.975  -45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.439265E+00  0.142016E-02  0.456064E+03
 714.0  37.5 0.63 -0.925  -45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.696847E+00  0.938084E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  -45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.977513E+00 -0.120238E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  -45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.124977E+01 -0.150574E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  -45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.148782E+01 -0.299608E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  -45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.167740E+01 -0.441691E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.181557E+01 -0.566428E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.190703E+01 -0.669592E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  -45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.195992E+01 -0.750919E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  -45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.198289E+01 -0.812110E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  -45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.198358E+01 -0.855526E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  -45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.196803E+01 -0.883505E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  -45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.194074E+01 -0.898082E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  -45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.190490E+01 -0.900913E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  -45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.186265E+01 -0.893308E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  -45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.181537E+01 -0.876298E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  -45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.176389E+01 -0.850718E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  -45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.170862E+01 -0.817281E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  -45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.164975E+01 -0.776651E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  -45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.158729E+01 -0.729506E-02  0.456064E+03
 714.0  37.5 0.63  0.025  -45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.152122E+01 -0.676580E-02  0.456064E+03
 714.0  37.5 0.63  0.075  -45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.145150E+01 -0.618708E-02  0.456064E+03
 714.0  37.5 0.63  0.125  -45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.137818E+01 -0.556839E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.130143E+01 -0.492040E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.122157E+01 -0.425484E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.113912E+01 -0.358407E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.105477E+01 -0.292073E-02  0.456064E+03
 714.0  37.5 0.63  0.375  -45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.969364E+00 -0.227708E-02  0.456064E+03
 714.0  37.5 0.63  0.425  -45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.883887E+00 -0.166448E-02  0.456064E+03
 714.0  37.5 0.63  0.475  -45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.799380E+00 -0.109291E-02  0.456064E+03
 714.0  37.5 0.63  0.525  -45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.716891E+00 -0.570528E-03  0.456064E+03
 714.0  37.5 0.63  0.575  -45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.637402E+00 -0.103535E-03  0.456064E+03
 714.0  37.5 0.63  0.625  -45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.561776E+00  0.303881E-03  0.456064E+03
 714.0  37.5 0.63  0.675  -45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.490704E+00  0.649350E-03  0.456064E+03
 714.0  37.5 0.63  0.725  -45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.424678E+00  0.931948E-03  0.456064E+03
 714.0  37.5 0.63  0.775  -45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.363968E+00  0.115162E-02  0.456064E+03
 714.0  37.5 0.63  0.825  -45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.308613E+00  0.130824E-02  0.456064E+03
 714.0  37.5 0.63  0.875  -45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.258372E+00  0.139996E-02  0.456064E+03
 714.0  37.5 0.63  0.925  -45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.212546E+00  0.141851E-02  0.456064E+03
 714.0  37.5 0.63  0.975  -45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.168711E+00  0.132543E-02  0.456064E+03
 714.0  37.5 0.63 -0.975  -35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.455711E+00  0.171604E-02  0.456064E+03
 714.0  37.5 0.63 -0.925  -35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.789615E+00  0.176315E-02  0.456064E+03
 714.0  37.5 0.63 -0.875  -35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.122735E+01  0.100862E-02  0.456064E+03
 714.0  37.5 0.63 -0.825  -35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.172881E+01 -0.508377E-03  0.456064E+03
 714.0  37.5 0.63 -0.775  -35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.222623E+01 -0.255661E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  -35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.265187E+01 -0.476097E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.296591E+01 -0.679045E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.316397E+01 -0.846758E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  -35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.326523E+01 -0.975366E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  -35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.329653E+01 -0.106850E-01  0.456064E+03
 714.0  37.5 0.63 -0.475  -35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.328228E+01 -0.113213E-01  0.456064E+03
 714.0  37.5 0.63 -0.425  -35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.324075E+01 -0.117189E-01  0.456064E+03
 714.0  37.5 0.63 -0.375  -35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.318411E+01 -0.119218E-01  0.456064E+03
 714.0  37.5 0.63 -0.325  -35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.311971E+01 -0.119609E-01  0.456064E+03
 714.0  37.5 0.63 -0.275  -35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.305146E+01 -0.118557E-01  0.456064E+03
 714.0  37.5 0.63 -0.225  -35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.298090E+01 -0.116174E-01  0.456064E+03
 714.0  37.5 0.63 -0.175  -35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.290802E+01 -0.112519E-01  0.456064E+03
 714.0  37.5 0.63 -0.125  -35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.283172E+01 -0.107619E-01  0.456064E+03
 714.0  37.5 0.63 -0.075  -35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.275022E+01 -0.101498E-01  0.456064E+03
 714.0  37.5 0.63 -0.025  -35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.266135E+01 -0.941964E-02  0.456064E+03
 714.0  37.5 0.63  0.025  -35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.256284E+01 -0.857976E-02  0.456064E+03
 714.0  37.5 0.63  0.075  -35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.245261E+01 -0.764414E-02  0.456064E+03
 714.0  37.5 0.63  0.125  -35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.232915E+01 -0.663353E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.219183E+01 -0.557520E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.204119E+01 -0.450149E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.187910E+01 -0.344702E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.170869E+01 -0.244531E-02  0.456064E+03
 714.0  37.5 0.63  0.375  -35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.153407E+01 -0.152537E-02  0.456064E+03
 714.0  37.5 0.63  0.425  -35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.135981E+01 -0.709059E-03  0.456064E+03
 714.0  37.5 0.63  0.475  -35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.119045E+01 -0.985600E-05  0.456064E+03
 714.0  37.5 0.63  0.525  -35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.102995E+01  0.567117E-03  0.456064E+03
 714.0  37.5 0.63  0.575  -35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.881338E+00  0.102388E-02  0.456064E+03
 714.0  37.5 0.63  0.625  -35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.746566E+00  0.136776E-02  0.456064E+03
 714.0  37.5 0.63  0.675  -35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.626527E+00  0.160932E-02  0.456064E+03
 714.0  37.5 0.63  0.725  -35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.521213E+00  0.176048E-02  0.456064E+03
 714.0  37.5 0.63  0.775  -35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.429923E+00  0.183279E-02  0.456064E+03
 714.0  37.5 0.63  0.825  -35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.351460E+00  0.183590E-02  0.456064E+03
 714.0  37.5 0.63  0.875  -35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.284259E+00  0.177549E-02  0.456064E+03
 714.0  37.5 0.63  0.925  -35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.226300E+00  0.164834E-02  0.456064E+03
 714.0  37.5 0.63  0.975  -35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.173727E+00  0.141594E-02  0.456064E+03
 714.0  37.5 0.63 -0.975  -25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.469986E+00  0.200171E-02  0.456064E+03
 714.0  37.5 0.63 -0.925  -25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.890928E+00  0.281276E-02  0.456064E+03
 714.0  37.5 0.63 -0.875  -25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.157234E+01  0.292808E-02  0.456064E+03
 714.0  37.5 0.63 -0.825  -25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.255553E+01  0.182162E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  -25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.375891E+01 -0.848482E-03  0.456064E+03
 714.0  37.5 0.63 -0.725  -25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.493482E+01 -0.461428E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.579830E+01 -0.839474E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.623257E+01 -0.113924E-01  0.456064E+03
 714.0  37.5 0.63 -0.575  -25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.631632E+01 -0.134451E-01  0.456064E+03
 714.0  37.5 0.63 -0.525  -25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.619690E+01 -0.147385E-01  0.456064E+03
 714.0  37.5 0.63 -0.475  -25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.599361E+01 -0.155114E-01  0.456064E+03
 714.0  37.5 0.63 -0.425  -25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.577674E+01 -0.159444E-01  0.456064E+03
 714.0  37.5 0.63 -0.375  -25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.558030E+01 -0.161499E-01  0.456064E+03
 714.0  37.5 0.63 -0.325  -25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.541741E+01 -0.161882E-01  0.456064E+03
 714.0  37.5 0.63 -0.275  -25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.529045E+01 -0.160841E-01  0.456064E+03
 714.0  37.5 0.63 -0.225  -25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.519638E+01 -0.158378E-01  0.456064E+03
 714.0  37.5 0.63 -0.175  -25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.512905E+01 -0.154319E-01  0.456064E+03
 714.0  37.5 0.63 -0.125  -25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.507996E+01 -0.148370E-01  0.456064E+03
 714.0  37.5 0.63 -0.075  -25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.503819E+01 -0.140173E-01  0.456064E+03
 714.0  37.5 0.63 -0.025  -25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.499007E+01 -0.129390E-01  0.456064E+03
 714.0  37.5 0.63  0.025  -25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.491916E+01 -0.115819E-01  0.456064E+03
 714.0  37.5 0.63  0.075  -25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.480708E+01 -0.995376E-02  0.456064E+03
 714.0  37.5 0.63  0.125  -25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.463583E+01 -0.810332E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.439190E+01 -0.612380E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.407107E+01 -0.414149E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.368200E+01 -0.228969E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.324592E+01 -0.678312E-03  0.456064E+03
 714.0  37.5 0.63  0.375  -25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.279174E+01  0.627101E-03  0.456064E+03
 714.0  37.5 0.63  0.425  -25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.234865E+01  0.160959E-02  0.456064E+03
 714.0  37.5 0.63  0.475  -25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.193970E+01  0.229073E-02  0.456064E+03
 714.0  37.5 0.63  0.525  -25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.157883E+01  0.271464E-02  0.456064E+03
 714.0  37.5 0.63  0.575  -25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.127120E+01  0.293325E-02  0.456064E+03
 714.0  37.5 0.63  0.625  -25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.101557E+01  0.299633E-02  0.456064E+03
 714.0  37.5 0.63  0.675  -25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.806900E+00  0.294635E-02  0.456064E+03
 714.0  37.5 0.63  0.725  -25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.638532E+00  0.281671E-02  0.456064E+03
 714.0  37.5 0.63  0.775  -25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.503575E+00  0.263192E-02  0.456064E+03
 714.0  37.5 0.63  0.825  -25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.395624E+00  0.240811E-02  0.456064E+03
 714.0  37.5 0.63  0.875  -25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.308995E+00  0.215307E-02  0.456064E+03
 714.0  37.5 0.63  0.925  -25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.238525E+00  0.186256E-02  0.456064E+03
 714.0  37.5 0.63  0.975  -25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.177869E+00  0.149332E-02  0.456064E+03
 714.0  37.5 0.63 -0.975  -15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.480647E+00  0.223242E-02  0.456064E+03
 714.0  37.5 0.63 -0.925  -15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.984629E+00  0.390147E-02  0.456064E+03
 714.0  37.5 0.63 -0.875  -15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.198922E+01  0.567211E-02  0.456064E+03
 714.0  37.5 0.63 -0.825  -15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.393803E+01  0.611729E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  -15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.740776E+01  0.122122E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  -15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.122508E+02 -0.394569E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  -15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.161396E+02 -0.929334E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  -15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.168000E+02 -0.147599E-01  0.456064E+03
 714.0  37.5 0.63 -0.575  -15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.152697E+02 -0.202994E-01  0.456064E+03
 714.0  37.5 0.63 -0.525  -15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.133388E+02 -0.215477E-01  0.456064E+03
 714.0  37.5 0.63 -0.475  -15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.117372E+02 -0.216721E-01  0.456064E+03
 714.0  37.5 0.63 -0.425  -15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.105707E+02 -0.216102E-01  0.456064E+03
 714.0  37.5 0.63 -0.375  -15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.977642E+01 -0.215428E-01  0.456064E+03
 714.0  37.5 0.63 -0.325  -15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.927729E+01 -0.215272E-01  0.456064E+03
 714.0  37.5 0.63 -0.275  -15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.901565E+01 -0.215672E-01  0.456064E+03
 714.0  37.5 0.63 -0.225  -15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.895477E+01 -0.216352E-01  0.456064E+03
 714.0  37.5 0.63 -0.175  -15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.907384E+01 -0.216726E-01  0.456064E+03
 714.0  37.5 0.63 -0.125  -15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.936218E+01 -0.215789E-01  0.456064E+03
 714.0  37.5 0.63 -0.075  -15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.981194E+01 -0.205938E-01  0.456064E+03
 714.0  37.5 0.63 -0.025  -15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.104066E+02 -0.179057E-01  0.456064E+03
 714.0  37.5 0.63  0.025  -15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.111008E+02 -0.151781E-01  0.456064E+03
 714.0  37.5 0.63  0.075  -15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.117885E+02 -0.124183E-01  0.456064E+03
 714.0  37.5 0.63  0.125  -15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.122692E+02 -0.963414E-02  0.456064E+03
 714.0  37.5 0.63  0.175  -15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.122583E+02 -0.683423E-02  0.456064E+03
 714.0  37.5 0.63  0.225  -15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.115128E+02 -0.402783E-02  0.456064E+03
 714.0  37.5 0.63  0.275  -15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.100410E+02 -0.122507E-02  0.456064E+03
 714.0  37.5 0.63  0.325  -15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.816065E+01  0.156300E-02  0.456064E+03
 714.0  37.5 0.63  0.375  -15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.628490E+01  0.432419E-02  0.456064E+03
 714.0  37.5 0.63  0.425  -15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.468346E+01  0.680893E-02  0.456064E+03
 714.0  37.5 0.63  0.475  -15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.343688E+01  0.664706E-02  0.456064E+03
 714.0  37.5 0.63  0.525  -15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.251320E+01  0.620945E-02  0.456064E+03
 714.0  37.5 0.63  0.575  -15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.184374E+01  0.564977E-02  0.456064E+03
 714.0  37.5 0.63  0.625  -15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.136147E+01  0.505461E-02  0.456064E+03
 714.0  37.5 0.63  0.675  -15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.101307E+01  0.446919E-02  0.456064E+03
 714.0  37.5 0.63  0.725  -15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.759440E+00  0.391460E-02  0.456064E+03
 714.0  37.5 0.63  0.775  -15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.572892E+00  0.339808E-02  0.456064E+03
 714.0  37.5 0.63  0.825  -15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.434003E+00  0.291855E-02  0.456064E+03
 714.0  37.5 0.63  0.875  -15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.329030E+00  0.246849E-02  0.456064E+03
 714.0  37.5 0.63  0.925  -15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.247820E+00  0.203070E-02  0.456064E+03
 714.0  37.5 0.63  0.975  -15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.180835E+00  0.155010E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   -5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.486378E+00  0.236256E-02  0.456064E+03
 714.0  37.5 0.63 -0.925   -5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.104354E+01  0.463850E-02  0.456064E+03
 714.0  37.5 0.63 -0.875   -5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.232094E+01  0.815508E-02  0.456064E+03
 714.0  37.5 0.63 -0.825   -5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.553439E+01  0.644765E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   -5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.150532E+02  0.151947E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   -5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.505661E+02 -0.371022E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   -5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.144092E+03 -0.915213E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   -5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.938720E+02 -0.147476E-01  0.456064E+03
 714.0  37.5 0.63 -0.575   -5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.458885E+02 -0.204562E-01  0.456064E+03
 714.0  37.5 0.63 -0.525   -5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.282459E+02 -0.262505E-01  0.456064E+03
 714.0  37.5 0.63 -0.475   -5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.205152E+02 -0.282244E-01  0.456064E+03
 714.0  37.5 0.63 -0.425   -5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.165870E+02 -0.267817E-01  0.456064E+03
 714.0  37.5 0.63 -0.375   -5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.144504E+02 -0.260887E-01  0.456064E+03
 714.0  37.5 0.63 -0.325   -5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.133209E+02 -0.259584E-01  0.456064E+03
 714.0  37.5 0.63 -0.275   -5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.128636E+02 -0.263115E-01  0.456064E+03
 714.0  37.5 0.63 -0.225   -5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.129464E+02 -0.271387E-01  0.456064E+03
 714.0  37.5 0.63 -0.175   -5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.135580E+02 -0.274229E-01  0.456064E+03
 714.0  37.5 0.63 -0.125   -5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.147937E+02 -0.246116E-01  0.456064E+03
 714.0  37.5 0.63 -0.075   -5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.168902E+02 -0.217867E-01  0.456064E+03
 714.0  37.5 0.63 -0.025   -5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.203339E+02 -0.189430E-01  0.456064E+03
 714.0  37.5 0.63  0.025   -5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.261212E+02 -0.160797E-01  0.456064E+03
 714.0  37.5 0.63  0.075   -5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.363755E+02 -0.131990E-01  0.456064E+03
 714.0  37.5 0.63  0.125   -5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.554776E+02 -0.103053E-01  0.456064E+03
 714.0  37.5 0.63  0.175   -5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.876289E+02 -0.740463E-02  0.456064E+03
 714.0  37.5 0.63  0.225   -5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.104747E+03 -0.450466E-02  0.456064E+03
 714.0  37.5 0.63  0.275   -5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.676574E+02 -0.161430E-02  0.456064E+03
 714.0  37.5 0.63  0.325   -5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.333129E+02  0.125616E-02  0.456064E+03
 714.0  37.5 0.63  0.375   -5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.169922E+02  0.409502E-02  0.456064E+03
 714.0  37.5 0.63  0.425   -5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.945987E+01  0.688897E-02  0.456064E+03
 714.0  37.5 0.63  0.475   -5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.567941E+01  0.962271E-02  0.456064E+03
 714.0  37.5 0.63  0.525   -5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.361361E+01  0.984528E-02  0.456064E+03
 714.0  37.5 0.63  0.575   -5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.240317E+01  0.809581E-02  0.456064E+03
 714.0  37.5 0.63  0.625   -5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.165347E+01  0.670648E-02  0.456064E+03
 714.0  37.5 0.63  0.675   -5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.116808E+01  0.558308E-02  0.456064E+03
 714.0  37.5 0.63  0.725   -5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.842303E+00  0.465908E-02  0.456064E+03
 714.0  37.5 0.63  0.775   -5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.616963E+00  0.388603E-02  0.456064E+03
 714.0  37.5 0.63  0.825   -5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.456946E+00  0.322689E-02  0.456064E+03
 714.0  37.5 0.63  0.875   -5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.340407E+00  0.265049E-02  0.456064E+03
 714.0  37.5 0.63  0.925   -5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.252873E+00  0.212377E-02  0.456064E+03
 714.0  37.5 0.63  0.975   -5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.182385E+00  0.158021E-02  0.456064E+03
 714.0  37.5 0.63 -0.975    5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.486378E+00  0.236256E-02  0.456064E+03
 714.0  37.5 0.63 -0.925    5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.104354E+01  0.463850E-02  0.456064E+03
 714.0  37.5 0.63 -0.875    5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.232094E+01  0.815508E-02  0.456064E+03
 714.0  37.5 0.63 -0.825    5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.553439E+01  0.644765E-02  0.456064E+03
 714.0  37.5 0.63 -0.775    5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.150532E+02  0.151947E-02  0.456064E+03
 714.0  37.5 0.63 -0.725    5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.505661E+02 -0.371022E-02  0.456064E+03
 714.0  37.5 0.63 -0.675    5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.144092E+03 -0.915213E-02  0.456064E+03
 714.0  37.5 0.63 -0.625    5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.938720E+02 -0.147476E-01  0.456064E+03
 714.0  37.5 0.63 -0.575    5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.458885E+02 -0.204562E-01  0.456064E+03
 714.0  37.5 0.63 -0.525    5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.282459E+02 -0.262505E-01  0.456064E+03
 714.0  37.5 0.63 -0.475    5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.205152E+02 -0.282244E-01  0.456064E+03
 714.0  37.5 0.63 -0.425    5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.165870E+02 -0.267817E-01  0.456064E+03
 714.0  37.5 0.63 -0.375    5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.144504E+02 -0.260887E-01  0.456064E+03
 714.0  37.5 0.63 -0.325    5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.133209E+02 -0.259584E-01  0.456064E+03
 714.0  37.5 0.63 -0.275    5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.128636E+02 -0.263115E-01  0.456064E+03
 714.0  37.5 0.63 -0.225    5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.129464E+02 -0.271387E-01  0.456064E+03
 714.0  37.5 0.63 -0.175    5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.135580E+02 -0.274229E-01  0.456064E+03
 714.0  37.5 0.63 -0.125    5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.147937E+02 -0.246116E-01  0.456064E+03
 714.0  37.5 0.63 -0.075    5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.168902E+02 -0.217867E-01  0.456064E+03
 714.0  37.5 0.63 -0.025    5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.203339E+02 -0.189430E-01  0.456064E+03
 714.0  37.5 0.63  0.025    5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.261212E+02 -0.160797E-01  0.456064E+03
 714.0  37.5 0.63  0.075    5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.363755E+02 -0.131990E-01  0.456064E+03
 714.0  37.5 0.63  0.125    5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.554776E+02 -0.103053E-01  0.456064E+03
 714.0  37.5 0.63  0.175    5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.876289E+02 -0.740463E-02  0.456064E+03
 714.0  37.5 0.63  0.225    5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.104747E+03 -0.450466E-02  0.456064E+03
 714.0  37.5 0.63  0.275    5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.676574E+02 -0.161430E-02  0.456064E+03
 714.0  37.5 0.63  0.325    5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.333129E+02  0.125616E-02  0.456064E+03
 714.0  37.5 0.63  0.375    5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.169922E+02  0.409502E-02  0.456064E+03
 714.0  37.5 0.63  0.425    5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.945987E+01  0.688897E-02  0.456064E+03
 714.0  37.5 0.63  0.475    5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.567941E+01  0.962271E-02  0.456064E+03
 714.0  37.5 0.63  0.525    5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.361361E+01  0.984528E-02  0.456064E+03
 714.0  37.5 0.63  0.575    5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.240317E+01  0.809581E-02  0.456064E+03
 714.0  37.5 0.63  0.625    5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.165347E+01  0.670648E-02  0.456064E+03
 714.0  37.5 0.63  0.675    5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.116808E+01  0.558308E-02  0.456064E+03
 714.0  37.5 0.63  0.725    5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.842303E+00  0.465908E-02  0.456064E+03
 714.0  37.5 0.63  0.775    5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.616963E+00  0.388603E-02  0.456064E+03
 714.0  37.5 0.63  0.825    5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.456946E+00  0.322689E-02  0.456064E+03
 714.0  37.5 0.63  0.875    5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.340407E+00  0.265049E-02  0.456064E+03
 714.0  37.5 0.63  0.925    5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.252873E+00  0.212377E-02  0.456064E+03
 714.0  37.5 0.63  0.975    5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.182385E+00  0.158021E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.480647E+00  0.223242E-02  0.456064E+03
 714.0  37.5 0.63 -0.925   15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.984629E+00  0.390147E-02  0.456064E+03
 714.0  37.5 0.63 -0.875   15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.198922E+01  0.567211E-02  0.456064E+03
 714.0  37.5 0.63 -0.825   15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.393803E+01  0.611729E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.740776E+01  0.122122E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.122508E+02 -0.394569E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.161396E+02 -0.929334E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.168000E+02 -0.147599E-01  0.456064E+03
 714.0  37.5 0.63 -0.575   15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.152697E+02 -0.202994E-01  0.456064E+03
 714.0  37.5 0.63 -0.525   15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.133388E+02 -0.215477E-01  0.456064E+03
 714.0  37.5 0.63 -0.475   15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.117372E+02 -0.216721E-01  0.456064E+03
 714.0  37.5 0.63 -0.425   15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.105707E+02 -0.216102E-01  0.456064E+03
 714.0  37.5 0.63 -0.375   15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.977642E+01 -0.215428E-01  0.456064E+03
 714.0  37.5 0.63 -0.325   15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.927729E+01 -0.215272E-01  0.456064E+03
 714.0  37.5 0.63 -0.275   15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.901565E+01 -0.215672E-01  0.456064E+03
 714.0  37.5 0.63 -0.225   15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.895477E+01 -0.216352E-01  0.456064E+03
 714.0  37.5 0.63 -0.175   15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.907384E+01 -0.216726E-01  0.456064E+03
 714.0  37.5 0.63 -0.125   15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.936218E+01 -0.215789E-01  0.456064E+03
 714.0  37.5 0.63 -0.075   15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.981194E+01 -0.205938E-01  0.456064E+03
 714.0  37.5 0.63 -0.025   15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.104066E+02 -0.179057E-01  0.456064E+03
 714.0  37.5 0.63  0.025   15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.111008E+02 -0.151781E-01  0.456064E+03
 714.0  37.5 0.63  0.075   15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.117885E+02 -0.124183E-01  0.456064E+03
 714.0  37.5 0.63  0.125   15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.122692E+02 -0.963414E-02  0.456064E+03
 714.0  37.5 0.63  0.175   15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.122583E+02 -0.683423E-02  0.456064E+03
 714.0  37.5 0.63  0.225   15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.115128E+02 -0.402783E-02  0.456064E+03
 714.0  37.5 0.63  0.275   15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.100410E+02 -0.122507E-02  0.456064E+03
 714.0  37.5 0.63  0.325   15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.816065E+01  0.156300E-02  0.456064E+03
 714.0  37.5 0.63  0.375   15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.628490E+01  0.432419E-02  0.456064E+03
 714.0  37.5 0.63  0.425   15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.468346E+01  0.680893E-02  0.456064E+03
 714.0  37.5 0.63  0.475   15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.343688E+01  0.664706E-02  0.456064E+03
 714.0  37.5 0.63  0.525   15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.251320E+01  0.620945E-02  0.456064E+03
 714.0  37.5 0.63  0.575   15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.184374E+01  0.564977E-02  0.456064E+03
 714.0  37.5 0.63  0.625   15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.136147E+01  0.505461E-02  0.456064E+03
 714.0  37.5 0.63  0.675   15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.101307E+01  0.446919E-02  0.456064E+03
 714.0  37.5 0.63  0.725   15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.759440E+00  0.391460E-02  0.456064E+03
 714.0  37.5 0.63  0.775   15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.572892E+00  0.339808E-02  0.456064E+03
 714.0  37.5 0.63  0.825   15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.434003E+00  0.291855E-02  0.456064E+03
 714.0  37.5 0.63  0.875   15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.329030E+00  0.246849E-02  0.456064E+03
 714.0  37.5 0.63  0.925   15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.247820E+00  0.203070E-02  0.456064E+03
 714.0  37.5 0.63  0.975   15.0  0.249547  0.061619  0.111724E+00 -0.160757E+01  0.180835E+00  0.155010E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.469986E+00  0.200171E-02  0.456064E+03
 714.0  37.5 0.63 -0.925   25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.890928E+00  0.281276E-02  0.456064E+03
 714.0  37.5 0.63 -0.875   25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.157234E+01  0.292808E-02  0.456064E+03
 714.0  37.5 0.63 -0.825   25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.255553E+01  0.182162E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.375891E+01 -0.848482E-03  0.456064E+03
 714.0  37.5 0.63 -0.725   25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.493482E+01 -0.461428E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.579830E+01 -0.839474E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.623257E+01 -0.113924E-01  0.456064E+03
 714.0  37.5 0.63 -0.575   25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.631632E+01 -0.134451E-01  0.456064E+03
 714.0  37.5 0.63 -0.525   25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.619690E+01 -0.147385E-01  0.456064E+03
 714.0  37.5 0.63 -0.475   25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.599361E+01 -0.155114E-01  0.456064E+03
 714.0  37.5 0.63 -0.425   25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.577674E+01 -0.159444E-01  0.456064E+03
 714.0  37.5 0.63 -0.375   25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.558030E+01 -0.161499E-01  0.456064E+03
 714.0  37.5 0.63 -0.325   25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.541741E+01 -0.161882E-01  0.456064E+03
 714.0  37.5 0.63 -0.275   25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.529045E+01 -0.160841E-01  0.456064E+03
 714.0  37.5 0.63 -0.225   25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.519638E+01 -0.158378E-01  0.456064E+03
 714.0  37.5 0.63 -0.175   25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.512905E+01 -0.154319E-01  0.456064E+03
 714.0  37.5 0.63 -0.125   25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.507996E+01 -0.148370E-01  0.456064E+03
 714.0  37.5 0.63 -0.075   25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.503819E+01 -0.140173E-01  0.456064E+03
 714.0  37.5 0.63 -0.025   25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.499007E+01 -0.129390E-01  0.456064E+03
 714.0  37.5 0.63  0.025   25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.491916E+01 -0.115819E-01  0.456064E+03
 714.0  37.5 0.63  0.075   25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.480708E+01 -0.995376E-02  0.456064E+03
 714.0  37.5 0.63  0.125   25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.463583E+01 -0.810332E-02  0.456064E+03
 714.0  37.5 0.63  0.175   25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.439190E+01 -0.612380E-02  0.456064E+03
 714.0  37.5 0.63  0.225   25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.407107E+01 -0.414149E-02  0.456064E+03
 714.0  37.5 0.63  0.275   25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.368200E+01 -0.228969E-02  0.456064E+03
 714.0  37.5 0.63  0.325   25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.324592E+01 -0.678312E-03  0.456064E+03
 714.0  37.5 0.63  0.375   25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.279174E+01  0.627101E-03  0.456064E+03
 714.0  37.5 0.63  0.425   25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.234865E+01  0.160959E-02  0.456064E+03
 714.0  37.5 0.63  0.475   25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.193970E+01  0.229073E-02  0.456064E+03
 714.0  37.5 0.63  0.525   25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.157883E+01  0.271464E-02  0.456064E+03
 714.0  37.5 0.63  0.575   25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.127120E+01  0.293325E-02  0.456064E+03
 714.0  37.5 0.63  0.625   25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.101557E+01  0.299633E-02  0.456064E+03
 714.0  37.5 0.63  0.675   25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.806900E+00  0.294635E-02  0.456064E+03
 714.0  37.5 0.63  0.725   25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.638532E+00  0.281671E-02  0.456064E+03
 714.0  37.5 0.63  0.775   25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.503575E+00  0.263192E-02  0.456064E+03
 714.0  37.5 0.63  0.825   25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.395624E+00  0.240811E-02  0.456064E+03
 714.0  37.5 0.63  0.875   25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.308995E+00  0.215307E-02  0.456064E+03
 714.0  37.5 0.63  0.925   25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.238525E+00  0.186256E-02  0.456064E+03
 714.0  37.5 0.63  0.975   25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.177869E+00  0.149332E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.455711E+00  0.171604E-02  0.456064E+03
 714.0  37.5 0.63 -0.925   35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.789615E+00  0.176315E-02  0.456064E+03
 714.0  37.5 0.63 -0.875   35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.122735E+01  0.100862E-02  0.456064E+03
 714.0  37.5 0.63 -0.825   35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.172881E+01 -0.508377E-03  0.456064E+03
 714.0  37.5 0.63 -0.775   35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.222623E+01 -0.255661E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.265187E+01 -0.476097E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.296591E+01 -0.679045E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.316397E+01 -0.846758E-02  0.456064E+03
 714.0  37.5 0.63 -0.575   35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.326523E+01 -0.975366E-02  0.456064E+03
 714.0  37.5 0.63 -0.525   35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.329653E+01 -0.106850E-01  0.456064E+03
 714.0  37.5 0.63 -0.475   35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.328228E+01 -0.113213E-01  0.456064E+03
 714.0  37.5 0.63 -0.425   35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.324075E+01 -0.117189E-01  0.456064E+03
 714.0  37.5 0.63 -0.375   35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.318411E+01 -0.119218E-01  0.456064E+03
 714.0  37.5 0.63 -0.325   35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.311971E+01 -0.119609E-01  0.456064E+03
 714.0  37.5 0.63 -0.275   35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.305146E+01 -0.118557E-01  0.456064E+03
 714.0  37.5 0.63 -0.225   35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.298090E+01 -0.116174E-01  0.456064E+03
 714.0  37.5 0.63 -0.175   35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.290802E+01 -0.112519E-01  0.456064E+03
 714.0  37.5 0.63 -0.125   35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.283172E+01 -0.107619E-01  0.456064E+03
 714.0  37.5 0.63 -0.075   35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.275022E+01 -0.101498E-01  0.456064E+03
 714.0  37.5 0.63 -0.025   35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.266135E+01 -0.941964E-02  0.456064E+03
 714.0  37.5 0.63  0.025   35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.256284E+01 -0.857976E-02  0.456064E+03
 714.0  37.5 0.63  0.075   35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.245261E+01 -0.764414E-02  0.456064E+03
 714.0  37.5 0.63  0.125   35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.232915E+01 -0.663353E-02  0.456064E+03
 714.0  37.5 0.63  0.175   35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.219183E+01 -0.557520E-02  0.456064E+03
 714.0  37.5 0.63  0.225   35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.204119E+01 -0.450149E-02  0.456064E+03
 714.0  37.5 0.63  0.275   35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.187910E+01 -0.344702E-02  0.456064E+03
 714.0  37.5 0.63  0.325   35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.170869E+01 -0.244531E-02  0.456064E+03
 714.0  37.5 0.63  0.375   35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.153407E+01 -0.152537E-02  0.456064E+03
 714.0  37.5 0.63  0.425   35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.135981E+01 -0.709059E-03  0.456064E+03
 714.0  37.5 0.63  0.475   35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.119045E+01 -0.985600E-05  0.456064E+03
 714.0  37.5 0.63  0.525   35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.102995E+01  0.567117E-03  0.456064E+03
 714.0  37.5 0.63  0.575   35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.881338E+00  0.102388E-02  0.456064E+03
 714.0  37.5 0.63  0.625   35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.746566E+00  0.136776E-02  0.456064E+03
 714.0  37.5 0.63  0.675   35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.626527E+00  0.160932E-02  0.456064E+03
 714.0  37.5 0.63  0.725   35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.521213E+00  0.176048E-02  0.456064E+03
 714.0  37.5 0.63  0.775   35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.429923E+00  0.183279E-02  0.456064E+03
 714.0  37.5 0.63  0.825   35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.351460E+00  0.183590E-02  0.456064E+03
 714.0  37.5 0.63  0.875   35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.284259E+00  0.177549E-02  0.456064E+03
 714.0  37.5 0.63  0.925   35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.226300E+00  0.164834E-02  0.456064E+03
 714.0  37.5 0.63  0.975   35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.173727E+00  0.141594E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.439265E+00  0.142016E-02  0.456064E+03
 714.0  37.5 0.63 -0.925   45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.696847E+00  0.938084E-03  0.456064E+03
 714.0  37.5 0.63 -0.875   45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.977513E+00 -0.120238E-03  0.456064E+03
 714.0  37.5 0.63 -0.825   45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.124977E+01 -0.150574E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.148782E+01 -0.299608E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.167740E+01 -0.441691E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.181557E+01 -0.566428E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.190703E+01 -0.669592E-02  0.456064E+03
 714.0  37.5 0.63 -0.575   45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.195992E+01 -0.750919E-02  0.456064E+03
 714.0  37.5 0.63 -0.525   45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.198289E+01 -0.812110E-02  0.456064E+03
 714.0  37.5 0.63 -0.475   45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.198358E+01 -0.855526E-02  0.456064E+03
 714.0  37.5 0.63 -0.425   45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.196803E+01 -0.883505E-02  0.456064E+03
 714.0  37.5 0.63 -0.375   45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.194074E+01 -0.898082E-02  0.456064E+03
 714.0  37.5 0.63 -0.325   45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.190490E+01 -0.900913E-02  0.456064E+03
 714.0  37.5 0.63 -0.275   45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.186265E+01 -0.893308E-02  0.456064E+03
 714.0  37.5 0.63 -0.225   45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.181537E+01 -0.876298E-02  0.456064E+03
 714.0  37.5 0.63 -0.175   45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.176389E+01 -0.850718E-02  0.456064E+03
 714.0  37.5 0.63 -0.125   45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.170862E+01 -0.817281E-02  0.456064E+03
 714.0  37.5 0.63 -0.075   45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.164975E+01 -0.776651E-02  0.456064E+03
 714.0  37.5 0.63 -0.025   45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.158729E+01 -0.729506E-02  0.456064E+03
 714.0  37.5 0.63  0.025   45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.152122E+01 -0.676580E-02  0.456064E+03
 714.0  37.5 0.63  0.075   45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.145150E+01 -0.618708E-02  0.456064E+03
 714.0  37.5 0.63  0.125   45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.137818E+01 -0.556839E-02  0.456064E+03
 714.0  37.5 0.63  0.175   45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.130143E+01 -0.492040E-02  0.456064E+03
 714.0  37.5 0.63  0.225   45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.122157E+01 -0.425484E-02  0.456064E+03
 714.0  37.5 0.63  0.275   45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.113912E+01 -0.358407E-02  0.456064E+03
 714.0  37.5 0.63  0.325   45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.105477E+01 -0.292073E-02  0.456064E+03
 714.0  37.5 0.63  0.375   45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.969364E+00 -0.227708E-02  0.456064E+03
 714.0  37.5 0.63  0.425   45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.883887E+00 -0.166448E-02  0.456064E+03
 714.0  37.5 0.63  0.475   45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.799380E+00 -0.109291E-02  0.456064E+03
 714.0  37.5 0.63  0.525   45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.716891E+00 -0.570528E-03  0.456064E+03
 714.0  37.5 0.63  0.575   45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.637402E+00 -0.103535E-03  0.456064E+03
 714.0  37.5 0.63  0.625   45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.561776E+00  0.303881E-03  0.456064E+03
 714.0  37.5 0.63  0.675   45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.490704E+00  0.649350E-03  0.456064E+03
 714.0  37.5 0.63  0.725   45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.424678E+00  0.931948E-03  0.456064E+03
 714.0  37.5 0.63  0.775   45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.363968E+00  0.115162E-02  0.456064E+03
 714.0  37.5 0.63  0.825   45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.308613E+00  0.130824E-02  0.456064E+03
 714.0  37.5 0.63  0.875   45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.258372E+00  0.139996E-02  0.456064E+03
 714.0  37.5 0.63  0.925   45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.212546E+00  0.141851E-02  0.456064E+03
 714.0  37.5 0.63  0.975   45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.168711E+00  0.132543E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.421923E+00  0.114688E-02  0.456064E+03
 714.0  37.5 0.63 -0.925   55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.618187E+00  0.362298E-03  0.456064E+03
 714.0  37.5 0.63 -0.875   55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.801544E+00 -0.721680E-03  0.456064E+03
 714.0  37.5 0.63 -0.825   55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.958739E+00 -0.187423E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.108430E+01 -0.297071E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.117838E+01 -0.394584E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.124424E+01 -0.477336E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.128640E+01 -0.544998E-02  0.456064E+03
 714.0  37.5 0.63 -0.575   55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.130940E+01 -0.598411E-02  0.456064E+03
 714.0  37.5 0.63 -0.525   55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.131733E+01 -0.638902E-02  0.456064E+03
 714.0  37.5 0.63 -0.475   55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.131356E+01 -0.667894E-02  0.456064E+03
 714.0  37.5 0.63 -0.425   55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.130080E+01 -0.686729E-02  0.456064E+03
 714.0  37.5 0.63 -0.375   55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.128112E+01 -0.696596E-02  0.456064E+03
 714.0  37.5 0.63 -0.325   55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.125609E+01 -0.698517E-02  0.456064E+03
 714.0  37.5 0.63 -0.275   55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.122688E+01 -0.693360E-02  0.456064E+03
 714.0  37.5 0.63 -0.225   55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.119436E+01 -0.681864E-02  0.456064E+03
 714.0  37.5 0.63 -0.175   55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.115915E+01 -0.664670E-02  0.456064E+03
 714.0  37.5 0.63 -0.125   55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.112172E+01 -0.642341E-02  0.456064E+03
 714.0  37.5 0.63 -0.075   55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.108239E+01 -0.615395E-02  0.456064E+03
 714.0  37.5 0.63 -0.025   55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.104140E+01 -0.584316E-02  0.456064E+03
 714.0  37.5 0.63  0.025   55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.998957E+00 -0.549578E-02  0.456064E+03
 714.0  37.5 0.63  0.075   55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.955205E+00 -0.511654E-02  0.456064E+03
 714.0  37.5 0.63  0.125   55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.910286E+00 -0.471027E-02  0.456064E+03
 714.0  37.5 0.63  0.175   55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.864340E+00 -0.428198E-02  0.456064E+03
 714.0  37.5 0.63  0.225   55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.817521E+00 -0.383682E-02  0.456064E+03
 714.0  37.5 0.63  0.275   55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.770000E+00 -0.338016E-02  0.456064E+03
 714.0  37.5 0.63  0.325   55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.721972E+00 -0.291748E-02  0.456064E+03
 714.0  37.5 0.63  0.375   55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.673661E+00 -0.245434E-02  0.456064E+03
 714.0  37.5 0.63  0.425   55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.625315E+00 -0.199631E-02  0.456064E+03
 714.0  37.5 0.63  0.475   55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.577205E+00 -0.154885E-02  0.456064E+03
 714.0  37.5 0.63  0.525   55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.529617E+00 -0.111723E-02  0.456064E+03
 714.0  37.5 0.63  0.575   55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.482847E+00 -0.706488E-03  0.456064E+03
 714.0  37.5 0.63  0.625   55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.437184E+00 -0.321323E-03  0.456064E+03
 714.0  37.5 0.63  0.675   55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.392907E+00  0.338586E-04  0.456064E+03
 714.0  37.5 0.63  0.725   55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.350261E+00  0.354893E-03  0.456064E+03
 714.0  37.5 0.63  0.775   55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.309448E+00  0.637635E-03  0.456064E+03
 714.0  37.5 0.63  0.825   55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.270595E+00  0.877467E-03  0.456064E+03
 714.0  37.5 0.63  0.875   55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.233698E+00  0.106808E-02  0.456064E+03
 714.0  37.5 0.63  0.925   55.0  0.396788  0.102835  0.357236E-01 -0.147617E+01  0.198442E+00  0.119773E-02  0.456064E+03
 714.0  37.5 0.63  0.975   55.0  0.239866  0.051619  0.405087E-01 -0.149732E+01  0.163140E+00  0.122931E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.404663E+00  0.914410E-03  0.456064E+03
 714.0  37.5 0.63 -0.925   65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.553654E+00 -0.607751E-05  0.456064E+03
 714.0  37.5 0.63 -0.875   65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.676312E+00 -0.100445E-02  0.456064E+03
 714.0  37.5 0.63 -0.825   65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.771596E+00 -0.194028E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.841962E+00 -0.276549E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.891175E+00 -0.346683E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.923131E+00 -0.404678E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.941332E+00 -0.451454E-02  0.456064E+03
 714.0  37.5 0.63 -0.575   65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.948725E+00 -0.488149E-02  0.456064E+03
 714.0  37.5 0.63 -0.525   65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.947697E+00 -0.515905E-02  0.456064E+03
 714.0  37.5 0.63 -0.475   65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.940137E+00 -0.535776E-02  0.456064E+03
 714.0  37.5 0.63 -0.425   65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.927520E+00 -0.548693E-02  0.456064E+03
 714.0  37.5 0.63 -0.375   65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.910990E+00 -0.555465E-02  0.456064E+03
 714.0  37.5 0.63 -0.325   65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.891425E+00 -0.556784E-02  0.456064E+03
 714.0  37.5 0.63 -0.275   65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.869502E+00 -0.553244E-02  0.456064E+03
 714.0  37.5 0.63 -0.225   65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.845738E+00 -0.545356E-02  0.456064E+03
 714.0  37.5 0.63 -0.175   65.0 -1.000000  0.000000 -0.133156E+01  0.115363E+01  0.820531E+00 -0.533565E-02  0.456064E+03
 714.0  37.5 0.63 -0.125   65.0 -1.000000  0.000000 -0.129974E+01  0.109107E+01  0.794184E+00 -0.518262E-02  0.456064E+03
 714.0  37.5 0.63 -0.075   65.0 -1.000000  0.000000 -0.126135E+01  0.101556E+01  0.766930E+00 -0.499794E-02  0.456064E+03
 714.0  37.5 0.63 -0.025   65.0 -1.000000  0.000000 -0.121704E+01  0.928377E+00  0.738950E+00 -0.478478E-02  0.456064E+03
 714.0  37.5 0.63  0.025   65.0 -1.000000  0.000000 -0.116742E+01  0.830725E+00  0.710385E+00 -0.454607E-02  0.456064E+03
 714.0  37.5 0.63  0.075   65.0 -1.000000  0.000000 -0.111307E+01  0.723739E+00  0.681346E+00 -0.428457E-02  0.456064E+03
 714.0  37.5 0.63  0.125   65.0 -1.000000  0.000000 -0.105452E+01  0.608517E+00  0.651925E+00 -0.400292E-02  0.456064E+03
 714.0  37.5 0.63  0.175   65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.622198E+00 -0.370372E-02  0.456064E+03
 714.0  37.5 0.63  0.225   65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.592234E+00 -0.338953E-02  0.456064E+03
 714.0  37.5 0.63  0.275   65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.562097E+00 -0.306291E-02  0.456064E+03
 714.0  37.5 0.63  0.325   65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.531846E+00 -0.272646E-02  0.456064E+03
 714.0  37.5 0.63  0.375   65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.501546E+00 -0.238282E-02  0.456064E+03
 714.0  37.5 0.63  0.425   65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.471261E+00 -0.203469E-02  0.456064E+03
 714.0  37.5 0.63  0.475   65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.441060E+00 -0.168483E-02  0.456064E+03
 714.0  37.5 0.63  0.525   65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.411016E+00 -0.133610E-02  0.456064E+03
 714.0  37.5 0.63  0.575   65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.381207E+00 -0.991448E-03  0.456064E+03
 714.0  37.5 0.63  0.625   65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.351711E+00 -0.653934E-03  0.456064E+03
 714.0  37.5 0.63  0.675   65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.322612E+00 -0.326801E-03  0.456064E+03
 714.0  37.5 0.63  0.725   65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.293986E+00 -0.135493E-04  0.456064E+03
 714.0  37.5 0.63  0.775   65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.265900E+00  0.281882E-03  0.456064E+03
 714.0  37.5 0.63  0.825   65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.238396E+00  0.554727E-03  0.456064E+03
 714.0  37.5 0.63  0.875   65.0  0.332422  0.075554 -0.509919E-01 -0.133006E+01  0.211446E+00  0.798459E-03  0.456064E+03
 714.0  37.5 0.63  0.925   65.0  0.305839  0.065704 -0.821017E-02 -0.141102E+01  0.184825E+00  0.100192E-02  0.456064E+03
 714.0  37.5 0.63  0.975   65.0  0.189835  0.026043  0.185857E-01 -0.146824E+01  0.157313E+00  0.113410E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.388163E+00  0.728909E-03  0.456064E+03
 714.0  37.5 0.63 -0.925   75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.501345E+00 -0.221414E-03  0.456064E+03
 714.0  37.5 0.63 -0.875   75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.585285E+00 -0.110135E-02  0.456064E+03
 714.0  37.5 0.63 -0.825   75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.645153E+00 -0.186061E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   75.0 -1.000000  0.000000 -0.762890E+00 -0.105764E+00  0.685980E+00 -0.249748E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   75.0 -1.000000  0.000000 -0.875457E+00  0.927081E-01  0.712045E+00 -0.302220E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   75.0 -1.000000  0.000000 -0.966789E+00  0.253535E+00  0.726775E+00 -0.344780E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   75.0 -1.000000  0.000000 -0.103961E+01  0.381555E+00  0.732839E+00 -0.378696E-02  0.456064E+03
 714.0  37.5 0.63 -0.575   75.0 -1.000000  0.000000 -0.109634E+01  0.481135E+00  0.732292E+00 -0.405108E-02  0.456064E+03
 714.0  37.5 0.63 -0.525   75.0 -1.000000  0.000000 -0.113907E+01  0.556050E+00  0.726704E+00 -0.424998E-02  0.456064E+03
 714.0  37.5 0.63 -0.475   75.0 -1.000000  0.000000 -0.116960E+01  0.609501E+00  0.717277E+00 -0.439201E-02  0.456064E+03
 714.0  37.5 0.63 -0.425   75.0 -1.000000  0.000000 -0.118942E+01  0.644176E+00  0.704927E+00 -0.448421E-02  0.456064E+03
 714.0  37.5 0.63 -0.375   75.0 -1.000000  0.000000 -0.119981E+01  0.662333E+00  0.690358E+00 -0.453250E-02  0.456064E+03
 714.0  37.5 0.63 -0.325   75.0 -1.000000  0.000000 -0.120183E+01  0.665867E+00  0.674107E+00 -0.454191E-02  0.456064E+03
 714.0  37.5 0.63 -0.275   75.0 -1.000000  0.000000 -0.119640E+01  0.656378E+00  0.656588E+00 -0.451666E-02  0.456064E+03
 714.0  37.5 0.63 -0.225   75.0 -1.000000  0.000000 -0.118430E+01  0.635223E+00  0.638117E+00 -0.446040E-02  0.456064E+03
 714.0  37.5 0.63 -0.175   75.0 -1.000000  0.000000 -0.116621E+01  0.603562E+00  0.618938E+00 -0.437623E-02  0.456064E+03
 714.0  37.5 0.63 -0.125   75.0 -1.000000  0.000000 -0.114270E+01  0.562398E+00  0.599240E+00 -0.426684E-02  0.456064E+03
 714.0  37.5 0.63 -0.075   75.0 -1.000000  0.000000 -0.111428E+01  0.512605E+00  0.579166E+00 -0.413461E-02  0.456064E+03
 714.0  37.5 0.63 -0.025   75.0 -1.000000  0.000000 -0.108141E+01  0.454955E+00  0.558827E+00 -0.398161E-02  0.456064E+03
 714.0  37.5 0.63  0.025   75.0 -1.000000  0.000000 -0.104449E+01  0.390137E+00  0.538307E+00 -0.380971E-02  0.456064E+03
 714.0  37.5 0.63  0.075   75.0 -1.000000  0.000000 -0.100389E+01  0.318779E+00  0.517670E+00 -0.362060E-02  0.456064E+03
 714.0  37.5 0.63  0.125   75.0 -1.000000  0.000000 -0.959927E+00  0.241459E+00  0.496967E+00 -0.341582E-02  0.456064E+03
 714.0  37.5 0.63  0.175   75.0 -1.000000  0.000000 -0.912926E+00  0.158716E+00  0.476233E+00 -0.319682E-02  0.456064E+03
 714.0  37.5 0.63  0.225   75.0 -1.000000  0.000000 -0.863177E+00  0.710673E-01  0.455498E+00 -0.296497E-02  0.456064E+03
 714.0  37.5 0.63  0.275   75.0 -1.000000  0.000000 -0.810958E+00 -0.209891E-01  0.434783E+00 -0.272156E-02  0.456064E+03
 714.0  37.5 0.63  0.325   75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.414105E+00 -0.246789E-02  0.456064E+03
 714.0  37.5 0.63  0.375   75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.393478E+00 -0.220520E-02  0.456064E+03
 714.0  37.5 0.63  0.425   75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.372914E+00 -0.193478E-02  0.456064E+03
 714.0  37.5 0.63  0.475   75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.352422E+00 -0.165793E-02  0.456064E+03
 714.0  37.5 0.63  0.525   75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.332013E+00 -0.137600E-02  0.456064E+03
 714.0  37.5 0.63  0.575   75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.311696E+00 -0.109044E-02  0.456064E+03
 714.0  37.5 0.63  0.625   75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.291480E+00 -0.802789E-03  0.456064E+03
 714.0  37.5 0.63  0.675   75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.271373E+00 -0.514783E-03  0.456064E+03
 714.0  37.5 0.63  0.725   75.0  0.299727  0.073272 -0.275856E+00 -0.962838E+00  0.251384E+00 -0.228395E-03  0.456064E+03
 714.0  37.5 0.63  0.775   75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.231512E+00  0.540103E-04  0.456064E+03
 714.0  37.5 0.63  0.825   75.0  0.220214  0.053353 -0.155863E+00 -0.117228E+01  0.211744E+00  0.329399E-03  0.456064E+03
 714.0  37.5 0.63  0.875   75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.192031E+00  0.593444E-03  0.456064E+03
 714.0  37.5 0.63  0.925   75.0  0.188689  0.043338 -0.463297E-01 -0.136359E+01  0.172202E+00  0.838659E-03  0.456064E+03
 714.0  37.5 0.63  0.975   75.0  0.176457  0.025503 -0.248675E-02 -0.144331E+01  0.151484E+00  0.104479E-02  0.456064E+03
 714.0  37.5 0.63 -0.975   85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.372853E+00  0.588719E-03  0.456064E+03
 714.0  37.5 0.63 -0.925   85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.459079E+00 -0.330867E-03  0.456064E+03
 714.0  37.5 0.63 -0.875   85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.517703E+00 -0.109264E-02  0.456064E+03
 714.0  37.5 0.63 -0.825   85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.556299E+00 -0.171410E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   85.0 -1.000000  0.000000 -0.727259E+00 -0.323598E+00  0.580313E+00 -0.221828E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   85.0 -1.000000  0.000000 -0.817936E+00 -0.185595E+00  0.593659E+00 -0.262500E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   85.0 -1.000000  0.000000 -0.890587E+00 -0.756720E-01  0.599162E+00 -0.295040E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   85.0 -1.000000  0.000000 -0.948032E+00  0.108215E-01  0.598871E+00 -0.320738E-02  0.456064E+03
 714.0  37.5 0.63 -0.575   85.0 -1.000000  0.000000 -0.992541E+00  0.775740E-01  0.594289E+00 -0.340631E-02  0.456064E+03
 714.0  37.5 0.63 -0.525   85.0 -1.000000  0.000000 -0.102595E+01  0.127526E+00  0.586526E+00 -0.355551E-02  0.456064E+03
 714.0  37.5 0.63 -0.475   85.0 -1.000000  0.000000 -0.104976E+01  0.163040E+00  0.576408E+00 -0.366178E-02  0.456064E+03
 714.0  37.5 0.63 -0.425   85.0 -1.000000  0.000000 -0.106520E+01  0.186028E+00  0.564553E+00 -0.373065E-02  0.456064E+03
 714.0  37.5 0.63 -0.375   85.0 -1.000000  0.000000 -0.107328E+01  0.198050E+00  0.551426E+00 -0.376669E-02  0.456064E+03
 714.0  37.5 0.63 -0.325   85.0 -1.000000  0.000000 -0.107485E+01  0.200389E+00  0.537379E+00 -0.377371E-02  0.456064E+03
 714.0  37.5 0.63 -0.275   85.0  0.502964  0.121380 -0.107063E+01  0.194108E+00  0.522680E+00 -0.375487E-02  0.456064E+03
 714.0  37.5 0.63 -0.225   85.0  0.427051  0.072136 -0.106121E+01  0.180096E+00  0.507532E+00 -0.371287E-02  0.456064E+03
 714.0  37.5 0.63 -0.175   85.0  0.555598  0.085980 -0.104712E+01  0.159100E+00  0.492087E+00 -0.364998E-02  0.456064E+03
 714.0  37.5 0.63 -0.125   85.0  0.413381  0.066039 -0.102878E+01  0.131749E+00  0.476463E+00 -0.356814E-02  0.456064E+03
 714.0  37.5 0.63 -0.075   85.0  0.377293  0.056997 -0.100658E+01  0.985838E-01  0.460746E+00 -0.346903E-02  0.456064E+03
 714.0  37.5 0.63 -0.025   85.0  0.462288  0.067210 -0.980852E+00  0.600650E-01  0.445004E+00 -0.335408E-02  0.456064E+03
 714.0  37.5 0.63  0.025   85.0  0.344954  0.051945 -0.951873E+00  0.165916E-01  0.429283E+00 -0.322456E-02  0.456064E+03
 714.0  37.5 0.63  0.075   85.0  0.446956  0.065233 -0.919899E+00 -0.314894E-01  0.413620E+00 -0.308156E-02  0.456064E+03
 714.0  37.5 0.63  0.125   85.0  0.328930  0.049477 -0.885152E+00 -0.838741E-01  0.398037E+00 -0.292607E-02  0.456064E+03
 714.0  37.5 0.63  0.175   85.0  0.366504  0.053427 -0.847830E+00 -0.140293E+00  0.382551E+00 -0.275894E-02  0.456064E+03
 714.0  37.5 0.63  0.225   85.0  0.345027  0.051091 -0.808110E+00 -0.200508E+00  0.367172E+00 -0.258096E-02  0.456064E+03
 714.0  37.5 0.63  0.275   85.0  0.347758  0.050136 -0.766151E+00 -0.264300E+00  0.351905E+00 -0.239280E-02  0.456064E+03
 714.0  37.5 0.63  0.325   85.0  0.298242  0.047192 -0.722102E+00 -0.331473E+00  0.336750E+00 -0.219513E-02  0.456064E+03
 714.0  37.5 0.63  0.375   85.0  0.298338  0.043900 -0.676096E+00 -0.401842E+00  0.321704E+00 -0.198851E-02  0.456064E+03
 714.0  37.5 0.63  0.425   85.0  0.217647  0.036727 -0.628261E+00 -0.475234E+00  0.306764E+00 -0.177352E-02  0.456064E+03
 714.0  37.5 0.63  0.475   85.0  0.314573  0.043625 -0.578716E+00 -0.551482E+00  0.291921E+00 -0.155068E-02  0.456064E+03
 714.0  37.5 0.63  0.525   85.0  0.267171  0.040585 -0.527580E+00 -0.630420E+00  0.277169E+00 -0.132050E-02  0.456064E+03
 714.0  37.5 0.63  0.575   85.0  0.323528  0.045804 -0.474969E+00 -0.711881E+00  0.262497E+00 -0.108350E-02  0.456064E+03
 714.0  37.5 0.63  0.625   85.0  0.285326  0.039271 -0.421003E+00 -0.795688E+00  0.247896E+00 -0.840215E-03  0.456064E+03
 714.0  37.5 0.63  0.675   85.0  0.247539  0.054499 -0.365809E+00 -0.881649E+00  0.233352E+00 -0.591219E-03  0.456064E+03
 714.0  37.5 0.63  0.725   85.0  0.184346  0.027436 -0.309532E+00 -0.969547E+00  0.218853E+00 -0.337152E-03  0.456064E+03
 714.0  37.5 0.63  0.775   85.0  0.225091  0.031569 -0.252343E+00 -0.105912E+01  0.204383E+00 -0.787825E-04  0.456064E+03
 714.0  37.5 0.63  0.825   85.0  0.213558  0.042640 -0.194461E+00 -0.115003E+01  0.189920E+00  0.182899E-03  0.456064E+03
 714.0  37.5 0.63  0.875   85.0  0.168843  0.024517 -0.136211E+00 -0.124180E+01  0.175429E+00  0.446451E-03  0.456064E+03
 714.0  37.5 0.63  0.925   85.0  0.166712  0.023362 -0.781712E-01 -0.133363E+01  0.160834E+00  0.709338E-03  0.456064E+03
 714.0  37.5 0.63  0.975   85.0  0.154852  0.020762 -0.219629E-01 -0.142352E+01  0.145854E+00  0.964627E-03  0.456064E+03
 714.0  37.5 0.63 -0.975   95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.358984E+00  0.488066E-03  0.456064E+03
 714.0  37.5 0.63 -0.925   95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.424948E+00 -0.370380E-03  0.456064E+03
 714.0  37.5 0.63 -0.875   95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.466648E+00 -0.102657E-02  0.456064E+03
 714.0  37.5 0.63 -0.825   95.0 -1.000000  0.000000 -0.599116E+00 -0.657667E+00  0.491975E+00 -0.154204E-02  0.456064E+03
 714.0  37.5 0.63 -0.775   95.0 -1.000000  0.000000 -0.694267E+00 -0.537027E+00  0.505982E+00 -0.195119E-02  0.456064E+03
 714.0  37.5 0.63 -0.725   95.0 -1.000000  0.000000 -0.770228E+00 -0.442129E+00  0.512023E+00 -0.227680E-02  0.456064E+03
 714.0  37.5 0.63 -0.675   95.0 -1.000000  0.000000 -0.830611E+00 -0.367569E+00  0.512391E+00 -0.253499E-02  0.456064E+03
 714.0  37.5 0.63 -0.625   95.0 -1.000000  0.000000 -0.878106E+00 -0.309458E+00  0.508692E+00 -0.273768E-02  0.456064E+03
 714.0  37.5 0.63 -0.575   95.0 -1.000000  0.000000 -0.914777E+00 -0.264909E+00  0.502065E+00 -0.289395E-02  0.456064E+03
 714.0  37.5 0.63 -0.525   95.0 -1.000000  0.000000 -0.942238E+00 -0.231728E+00  0.493336E+00 -0.301084E-02  0.456064E+03
 714.0  37.5 0.63 -0.475   95.0  0.493629  0.083300 -0.961776E+00 -0.208214E+00  0.483105E+00 -0.309394E-02  0.456064E+03
 714.0  37.5 0.63 -0.425   95.0  0.429291  0.063986 -0.974430E+00 -0.193026E+00  0.471814E+00 -0.314772E-02  0.456064E+03
 714.0  37.5 0.63 -0.375   95.0  0.477383  0.064765 -0.981050E+00 -0.185093E+00  0.459793E+00 -0.317585E-02  0.456064E+03
 714.0  37.5 0.63 -0.325   95.0  0.573271  0.068018 -0.982338E+00 -0.183550E+00  0.447285E+00 -0.318133E-02  0.456064E+03
 714.0  37.5 0.63 -0.275   95.0  0.415069  0.050706 -0.978879E+00 -0.187693E+00  0.434473E+00 -0.316663E-02  0.456064E+03
 714.0  37.5 0.63 -0.225   95.0  0.356851  0.041418 -0.971164E+00 -0.196943E+00  0.421492E+00 -0.313384E-02  0.456064E+03
 714.0  37.5 0.63 -0.175   95.0  0.349010  0.039564 -0.959607E+00 -0.210820E+00  0.408445E+00 -0.308471E-02  0.456064E+03
 714.0  37.5 0.63 -0.125   95.0  0.390767  0.040798 -0.944560E+00 -0.228929E+00  0.395405E+00 -0.302072E-02  0.456064E+03
 714.0  37.5 0.63 -0.075   95.0  0.387174  0.040417 -0.926325E+00 -0.250938E+00  0.382428E+00 -0.294312E-02  0.456064E+03
 714.0  37.5 0.63 -0.025   95.0  0.306678  0.034214 -0.905156E+00 -0.276570E+00  0.369552E+00 -0.285297E-02  0.456064E+03
 714.0  37.5 0.63  0.025   95.0  0.361060  0.037953 -0.881275E+00 -0.305597E+00  0.356805E+00 -0.275120E-02  0.456064E+03
 714.0  37.5 0.63  0.075   95.0  0.404795  0.041772 -0.854871E+00 -0.337828E+00  0.344206E+00 -0.263857E-02  0.456064E+03
 714.0  37.5 0.63  0.125   95.0  0.354537  0.035797 -0.826107E+00 -0.373104E+00  0.331764E+00 -0.251575E-02  0.456064E+03
 714.0  37.5 0.63  0.175   95.0  0.308402  0.034614 -0.795120E+00 -0.411300E+00  0.319486E+00 -0.238330E-02  0.456064E+03
 714.0  37.5 0.63  0.225   95.0  0.238718  0.027700 -0.762030E+00 -0.452311E+00  0.307372E+00 -0.224170E-02  0.456064E+03
 714.0  37.5 0.63  0.275   95.0  0.300656  0.033382 -0.726937E+00 -0.496060E+00  0.295420E+00 -0.209134E-02  0.456064E+03
 714.0  37.5 0.63  0.325   95.0  0.216075  0.026121 -0.689924E+00 -0.542490E+00  0.283625E+00 -0.193255E-02  0.456064E+03
 714.0  37.5 0.63  0.375   95.0  0.338359  0.036461 -0.651059E+00 -0.591562E+00  0.271979E+00 -0.176558E-02  0.456064E+03
 714.0  37.5 0.63  0.425   95.0  0.243363  0.028172 -0.610397E+00 -0.643259E+00  0.260474E+00 -0.159063E-02  0.456064E+03
 714.0  37.5 0.63  0.475   95.0  0.204263  0.025647 -0.567977E+00 -0.697583E+00  0.249099E+00 -0.140782E-02  0.456064E+03
 714.0  37.5 0.63  0.525   95.0  0.283296  0.032085 -0.523825E+00 -0.754556E+00  0.237843E+00 -0.121724E-02  0.456064E+03
 714.0  37.5 0.63  0.575   95.0  0.251342  0.029121 -0.477950E+00 -0.814222E+00  0.226694E+00 -0.101888E-02  0.456064E+03
 714.0  37.5 0.63  0.625   95.0  0.216953  0.024628 -0.430347E+00 -0.876650E+00  0.215640E+00 -0.812672E-03  0.456064E+03
 714.0  37.5 0.63  0.675   95.0  0.265040  0.030156 -0.380989E+00 -0.941940E+00  0.204668E+00 -0.598452E-03  0.456064E+03
 714.0  37.5 0.63  0.725   95.0  0.192300  0.024818 -0.329823E+00 -0.101023E+01  0.193766E+00 -0.375942E-03  0.456064E+03
 714.0  37.5 0.63  0.775   95.0  0.157735  0.020624 -0.276760E+00 -0.108171E+01  0.182926E+00 -0.144700E-03  0.456064E+03
 714.0  37.5 0.63  0.825   95.0  0.196951  0.023929 -0.221652E+00 -0.115667E+01  0.172141E+00  0.959743E-04  0.456064E+03
 714.0  37.5 0.63  0.875   95.0  0.207450  0.023849 -0.164243E+00 -0.123552E+01  0.161421E+00  0.347262E-03  0.456064E+03
 714.0  37.5 0.63  0.925   95.0  0.153227  0.019274 -0.104012E+00 -0.131903E+01  0.150814E+00  0.611467E-03  0.456064E+03
 714.0  37.5 0.63  0.975   95.0  0.110475  0.015731 -0.393939E-01 -0.140915E+01  0.140575E+00  0.895312E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.346684E+00  0.419622E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.397423E+00 -0.365949E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.427602E+00 -0.932502E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.444411E+00 -0.136668E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.452259E+00 -0.170675E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.453962E+00 -0.197522E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.451394E+00 -0.218705E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  105.0  0.429701  0.069764 -0.824319E+00 -0.588150E+00  0.445837E+00 -0.235280E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  105.0  0.373034  0.052950 -0.855841E+00 -0.559205E+00  0.438188E+00 -0.248030E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  105.0  0.448871  0.056086 -0.879417E+00 -0.537731E+00  0.429087E+00 -0.257554E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  105.0  0.371379  0.045632 -0.896176E+00 -0.522555E+00  0.418993E+00 -0.264317E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  105.0  0.348493  0.037537 -0.907025E+00 -0.512771E+00  0.408239E+00 -0.268692E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  105.0  0.378750  0.037938 -0.912699E+00 -0.507665E+00  0.397070E+00 -0.270980E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  105.0  0.357367  0.033427 -0.913803E+00 -0.506673E+00  0.385665E+00 -0.271425E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  105.0  0.387507  0.035783 -0.910839E+00 -0.509338E+00  0.374156E+00 -0.270230E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  105.0  0.302904  0.028619 -0.904226E+00 -0.515293E+00  0.362639E+00 -0.267564E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  105.0  0.379730  0.033618 -0.894317E+00 -0.524236E+00  0.351184E+00 -0.263567E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  105.0  0.337804  0.028409 -0.881410E+00 -0.535923E+00  0.339841E+00 -0.258358E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  105.0  0.311573  0.027234 -0.865758E+00 -0.550154E+00  0.328646E+00 -0.252037E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  105.0  0.271313  0.024229 -0.847576E+00 -0.566768E+00  0.317623E+00 -0.244689E-02  0.456064E+03
 714.0  37.5 0.63  0.025  105.0  0.326240  0.027476 -0.827045E+00 -0.585636E+00  0.306788E+00 -0.236383E-02  0.456064E+03
 714.0  37.5 0.63  0.075  105.0  0.308307  0.027294 -0.804321E+00 -0.606655E+00  0.296149E+00 -0.227180E-02  0.456064E+03
 714.0  37.5 0.63  0.125  105.0  0.304239  0.026184 -0.779532E+00 -0.629749E+00  0.285710E+00 -0.217129E-02  0.456064E+03
 714.0  37.5 0.63  0.175  105.0  0.320173  0.027347 -0.752787E+00 -0.654863E+00  0.275472E+00 -0.206271E-02  0.456064E+03
 714.0  37.5 0.63  0.225  105.0  0.259583  0.023479 -0.724174E+00 -0.681964E+00  0.265432E+00 -0.194636E-02  0.456064E+03
 714.0  37.5 0.63  0.275  105.0  0.225340  0.021619 -0.693762E+00 -0.711039E+00  0.255583E+00 -0.182251E-02  0.456064E+03
 714.0  37.5 0.63  0.325  105.0  0.239922  0.022314 -0.661604E+00 -0.742093E+00  0.245921E+00 -0.169132E-02  0.456064E+03
 714.0  37.5 0.63  0.375  105.0  0.229398  0.021496 -0.627735E+00 -0.775154E+00  0.236436E+00 -0.155289E-02  0.456064E+03
 714.0  37.5 0.63  0.425  105.0  0.228425  0.021377 -0.592173E+00 -0.810272E+00  0.227120E+00 -0.140725E-02  0.456064E+03
 714.0  37.5 0.63  0.475  105.0  0.207739  0.020231 -0.554915E+00 -0.847520E+00  0.217963E+00 -0.125433E-02  0.456064E+03
 714.0  37.5 0.63  0.525  105.0  0.231914  0.021864 -0.515941E+00 -0.887000E+00  0.208956E+00 -0.109399E-02  0.456064E+03
 714.0  37.5 0.63  0.575  105.0  0.228636  0.022253 -0.475202E+00 -0.928852E+00  0.200090E+00 -0.925962E-03  0.456064E+03
 714.0  37.5 0.63  0.625  105.0  0.186841  0.018580 -0.432622E+00 -0.973256E+00  0.191356E+00 -0.749856E-03  0.456064E+03
 714.0  37.5 0.63  0.675  105.0  0.241318  0.022318 -0.388080E+00 -0.102045E+01  0.182749E+00 -0.565093E-03  0.456064E+03
 714.0  37.5 0.63  0.725  105.0  0.196148  0.019559 -0.341400E+00 -0.107077E+01  0.174265E+00 -0.370839E-03  0.456064E+03
 714.0  37.5 0.63  0.775  105.0  0.166771  0.017737 -0.292315E+00 -0.112465E+01  0.165912E+00 -0.165867E-03  0.456064E+03
 714.0  37.5 0.63  0.825  105.0  0.152702  0.016568 -0.240406E+00 -0.118275E+01  0.157711E+00  0.517147E-04  0.456064E+03
 714.0  37.5 0.63  0.875  105.0  0.157869  0.017732 -0.184958E+00 -0.124612E+01  0.149726E+00  0.285087E-03  0.456064E+03
 714.0  37.5 0.63  0.925  105.0  0.139970  0.016537 -0.124512E+00 -0.131670E+01  0.142142E+00  0.540584E-03  0.456064E+03
 714.0  37.5 0.63  0.975  105.0  0.104942  0.014632 -0.545696E-01 -0.139985E+01  0.135753E+00  0.837304E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.336003E+00  0.375996E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.375319E+00 -0.335982E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.397547E+00 -0.828586E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.408769E+00 -0.120045E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.412730E+00 -0.148963E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  115.0  0.372053  0.055864 -0.699841E+00 -0.883636E+00  0.411792E+00 -0.171708E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  115.0  0.369366  0.051736 -0.746364E+00 -0.853386E+00  0.407508E+00 -0.189616E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  115.0  0.403413  0.046459 -0.782814E+00 -0.830161E+00  0.400930E+00 -0.203613E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  115.0  0.442841  0.043760 -0.810885E+00 -0.812544E+00  0.392789E+00 -0.214372E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  115.0  0.371638  0.035046 -0.831871E+00 -0.799519E+00  0.383599E+00 -0.222405E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  115.0  0.384227  0.032855 -0.846786E+00 -0.790337E+00  0.373728E+00 -0.228108E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  115.0  0.321423  0.027571 -0.856439E+00 -0.784425E+00  0.363440E+00 -0.231797E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  115.0  0.348766  0.028720 -0.861487E+00 -0.781344E+00  0.352925E+00 -0.233726E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  115.0  0.322786  0.025347 -0.862469E+00 -0.780745E+00  0.342324E+00 -0.234101E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  115.0  0.280010  0.022154 -0.859832E+00 -0.782353E+00  0.331735E+00 -0.233094E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  115.0  0.305605  0.022523 -0.853948E+00 -0.785948E+00  0.321231E+00 -0.230846E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  115.0  0.300541  0.022894 -0.845131E+00 -0.791353E+00  0.310863E+00 -0.227476E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  115.0  0.276659  0.020553 -0.833645E+00 -0.798424E+00  0.300667E+00 -0.223083E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  115.0  0.291666  0.021169 -0.819713E+00 -0.807050E+00  0.290667E+00 -0.217752E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  115.0  0.308675  0.022617 -0.803526E+00 -0.817140E+00  0.280879E+00 -0.211553E-02  0.456064E+03
 714.0  37.5 0.63  0.025  115.0  0.235486  0.018285 -0.785242E+00 -0.828628E+00  0.271311E+00 -0.204544E-02  0.456064E+03
 714.0  37.5 0.63  0.075  115.0  0.272633  0.019934 -0.764997E+00 -0.841463E+00  0.261967E+00 -0.196775E-02  0.456064E+03
 714.0  37.5 0.63  0.125  115.0  0.256142  0.019705 -0.742901E+00 -0.855614E+00  0.252848E+00 -0.188285E-02  0.456064E+03
 714.0  37.5 0.63  0.175  115.0  0.254055  0.019901 -0.719047E+00 -0.871063E+00  0.243951E+00 -0.179108E-02  0.456064E+03
 714.0  37.5 0.63  0.225  115.0  0.240325  0.019276 -0.693507E+00 -0.887810E+00  0.235271E+00 -0.169266E-02  0.456064E+03
 714.0  37.5 0.63  0.275  115.0  0.215246  0.017741 -0.666335E+00 -0.905870E+00  0.226803E+00 -0.158778E-02  0.456064E+03
 714.0  37.5 0.63  0.325  115.0  0.221893  0.017734 -0.637570E+00 -0.925274E+00  0.218540E+00 -0.147654E-02  0.456064E+03
 714.0  37.5 0.63  0.375  115.0  0.223644  0.018514 -0.607230E+00 -0.946072E+00  0.210475E+00 -0.135897E-02  0.456064E+03
 714.0  37.5 0.63  0.425  115.0  0.202756  0.016621 -0.575316E+00 -0.968335E+00  0.202600E+00 -0.123502E-02  0.456064E+03
 714.0  37.5 0.63  0.475  115.0  0.177060  0.015134 -0.541808E+00 -0.992156E+00  0.194908E+00 -0.110455E-02  0.456064E+03
 714.0  37.5 0.63  0.525  115.0  0.192628  0.016387 -0.506660E+00 -0.101766E+01  0.187393E+00 -0.967323E-03  0.456064E+03
 714.0  37.5 0.63  0.575  115.0  0.228890  0.018984 -0.469796E+00 -0.104501E+01  0.180050E+00 -0.822955E-03  0.456064E+03
 714.0  37.5 0.63  0.625  115.0  0.205751  0.016834 -0.431102E+00 -0.107442E+01  0.172875E+00 -0.670904E-03  0.456064E+03
 714.0  37.5 0.63  0.675  115.0  0.148348  0.013980 -0.390407E+00 -0.110618E+01  0.165872E+00 -0.510390E-03  0.456064E+03
 714.0  37.5 0.63  0.725  115.0  0.178435  0.015886 -0.347461E+00 -0.114067E+01  0.159048E+00 -0.340284E-03  0.456064E+03
 714.0  37.5 0.63  0.775  115.0  0.183605  0.017537 -0.301887E+00 -0.117845E+01  0.152427E+00 -0.158913E-03  0.456064E+03
 714.0  37.5 0.63  0.825  115.0  0.112866  0.012499 -0.253086E+00 -0.122034E+01  0.146062E+00  0.363542E-04  0.456064E+03
 714.0  37.5 0.63  0.875  115.0  0.120823  0.013402 -0.200007E+00 -0.126772E+01  0.140069E+00  0.250059E-03  0.456064E+03
 714.0  37.5 0.63  0.925  115.0  0.134474  0.014735 -0.140462E+00 -0.132326E+01  0.134766E+00  0.491548E-03  0.456064E+03
 714.0  37.5 0.63  0.975  115.0  0.145653  0.017482 -0.674516E-01 -0.139486E+01  0.131459E+00  0.790190E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.326942E+00  0.350494E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.357726E+00 -0.293433E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.374425E+00 -0.726322E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  125.0  0.356421  0.085303 -0.552450E+00 -0.111545E+01  0.381925E+00 -0.105050E-02  0.456064E+03
 714.0  37.5 0.63 -0.775  125.0  0.372047  0.051704 -0.620841E+00 -0.108720E+01  0.383387E+00 -0.130193E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  125.0  0.355204  0.041805 -0.674828E+00 -0.106609E+01  0.380810E+00 -0.149953E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  125.0  0.340628  0.034661 -0.717462E+00 -0.105006E+01  0.375509E+00 -0.165511E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  125.0  0.419196  0.036790 -0.750862E+00 -0.103786E+01  0.368370E+00 -0.177674E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  125.0  0.277956  0.025153 -0.776585E+00 -0.102865E+01  0.360009E+00 -0.187026E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  125.0  0.353994  0.027998 -0.795817E+00 -0.102187E+01  0.350856E+00 -0.194012E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  125.0  0.344457  0.025714 -0.809486E+00 -0.101710E+01  0.341218E+00 -0.198973E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  125.0  0.335115  0.023614 -0.818334E+00 -0.101404E+01  0.331312E+00 -0.202182E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  125.0  0.330418  0.023167 -0.822961E+00 -0.101244E+01  0.321296E+00 -0.203861E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  125.0  0.313569  0.021673 -0.823862E+00 -0.101213E+01  0.311283E+00 -0.204187E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  125.0  0.295656  0.019752 -0.821444E+00 -0.101297E+01  0.301353E+00 -0.203310E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  125.0  0.280652  0.018398 -0.816051E+00 -0.101483E+01  0.291562E+00 -0.201354E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  125.0  0.263483  0.017867 -0.807969E+00 -0.101763E+01  0.281952E+00 -0.198422E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  125.0  0.283773  0.018279 -0.797442E+00 -0.102130E+01  0.272547E+00 -0.194602E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  125.0  0.224112  0.015421 -0.784675E+00 -0.102579E+01  0.263366E+00 -0.189966E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  125.0  0.249616  0.016860 -0.769841E+00 -0.103105E+01  0.254420E+00 -0.184575E-02  0.456064E+03
 714.0  37.5 0.63  0.025  125.0  0.246586  0.016675 -0.753087E+00 -0.103705E+01  0.245712E+00 -0.178483E-02  0.456064E+03
 714.0  37.5 0.63  0.075  125.0  0.222603  0.015698 -0.734535E+00 -0.104379E+01  0.237244E+00 -0.171731E-02  0.456064E+03
 714.0  37.5 0.63  0.125  125.0  0.238921  0.016823 -0.714289E+00 -0.105124E+01  0.229015E+00 -0.164354E-02  0.456064E+03
 714.0  37.5 0.63  0.175  125.0  0.242929  0.016856 -0.692430E+00 -0.105941E+01  0.221021E+00 -0.156381E-02  0.456064E+03
 714.0  37.5 0.63  0.225  125.0  0.210096  0.015367 -0.669023E+00 -0.106831E+01  0.213257E+00 -0.147831E-02  0.456064E+03
 714.0  37.5 0.63  0.275  125.0  0.227988  0.016141 -0.644116E+00 -0.107798E+01  0.205717E+00 -0.138720E-02  0.456064E+03
 714.0  37.5 0.63  0.325  125.0  0.192937  0.014608 -0.617740E+00 -0.108844E+01  0.198396E+00 -0.129055E-02  0.456064E+03
 714.0  37.5 0.63  0.375  125.0  0.203082  0.014955 -0.589908E+00 -0.109975E+01  0.191286E+00 -0.118837E-02  0.456064E+03
 714.0  37.5 0.63  0.425  125.0  0.183731  0.014288 -0.560613E+00 -0.111198E+01  0.184383E+00 -0.108058E-02  0.456064E+03
 714.0  37.5 0.63  0.475  125.0  0.186558  0.014138 -0.529827E+00 -0.112521E+01  0.177681E+00 -0.967028E-03  0.456064E+03
 714.0  37.5 0.63  0.525  125.0  0.206352  0.015621 -0.497495E+00 -0.113957E+01  0.171177E+00 -0.847437E-03  0.456064E+03
 714.0  37.5 0.63  0.575  125.0  0.168498  0.013842 -0.463529E+00 -0.115520E+01  0.164871E+00 -0.721401E-03  0.456064E+03
 714.0  37.5 0.63  0.625  125.0  0.135893  0.011853 -0.427796E+00 -0.117230E+01  0.158764E+00 -0.588327E-03  0.456064E+03
 714.0  37.5 0.63  0.675  125.0  0.134857  0.012532 -0.390103E+00 -0.119116E+01  0.152867E+00 -0.447357E-03  0.456064E+03
 714.0  37.5 0.63  0.725  125.0  0.140252  0.012706 -0.350159E+00 -0.121214E+01  0.147199E+00 -0.297241E-03  0.456064E+03
 714.0  37.5 0.63  0.775  125.0  0.131811  0.012256 -0.307523E+00 -0.123580E+01  0.141799E+00 -0.136088E-03  0.456064E+03
 714.0  37.5 0.63  0.825  125.0  0.132567  0.012772 -0.261484E+00 -0.126299E+01  0.136745E+00  0.391357E-04  0.456064E+03
 714.0  37.5 0.63  0.875  125.0  0.163233  0.015411 -0.210766E+00 -0.129520E+01  0.132206E+00  0.233801E-03  0.456064E+03
 714.0  37.5 0.63  0.925  125.0  0.126159  0.013431 -0.152646E+00 -0.133545E+01  0.128616E+00  0.459319E-03  0.456064E+03
 714.0  37.5 0.63  0.975  125.0  0.150397  0.015853 -0.781108E-01 -0.139322E+01  0.127740E+00  0.753019E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.319475E+00  0.337430E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.343956E+00 -0.247414E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  135.0  0.345173  0.086252 -0.458686E+00 -0.125372E+01  0.356803E+00 -0.633166E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  135.0  0.488993  0.062776 -0.540727E+00 -0.123847E+01  0.361807E+00 -0.921172E-03  0.456064E+03
 714.0  37.5 0.63 -0.775  135.0  0.435838  0.046712 -0.604745E+00 -0.122834E+01  0.361645E+00 -0.114461E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  135.0  0.401660  0.037599 -0.655290E+00 -0.122118E+01  0.358040E+00 -0.132042E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  135.0  0.252418  0.023175 -0.695223E+00 -0.121593E+01  0.352129E+00 -0.145902E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  135.0  0.345663  0.025773 -0.726520E+00 -0.121202E+01  0.344685E+00 -0.156750E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  135.0  0.335946  0.023488 -0.750634E+00 -0.120912E+01  0.336241E+00 -0.165100E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  135.0  0.315800  0.021773 -0.768669E+00 -0.120700E+01  0.327171E+00 -0.171341E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  135.0  0.313944  0.020546 -0.781491E+00 -0.120552E+01  0.317740E+00 -0.175776E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  135.0  0.301611  0.019473 -0.789791E+00 -0.120457E+01  0.308137E+00 -0.178647E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  135.0  0.300213  0.018840 -0.794133E+00 -0.120408E+01  0.298495E+00 -0.180148E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  135.0  0.307669  0.018617 -0.794978E+00 -0.120398E+01  0.288912E+00 -0.180440E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  135.0  0.276002  0.016851 -0.792709E+00 -0.120424E+01  0.279454E+00 -0.179656E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  135.0  0.279113  0.017051 -0.787649E+00 -0.120482E+01  0.270170E+00 -0.177906E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  135.0  0.247660  0.015468 -0.780068E+00 -0.120568E+01  0.261090E+00 -0.175284E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  135.0  0.255688  0.016174 -0.770194E+00 -0.120682E+01  0.252237E+00 -0.171868E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  135.0  0.261710  0.016073 -0.758220E+00 -0.120822E+01  0.243624E+00 -0.167725E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  135.0  0.235035  0.014795 -0.744311E+00 -0.120987E+01  0.235258E+00 -0.162911E-02  0.456064E+03
 714.0  37.5 0.63  0.025  135.0  0.244161  0.015180 -0.728606E+00 -0.121177E+01  0.227142E+00 -0.157472E-02  0.456064E+03
 714.0  37.5 0.63  0.075  135.0  0.216773  0.014239 -0.711220E+00 -0.121391E+01  0.219275E+00 -0.151448E-02  0.456064E+03
 714.0  37.5 0.63  0.125  135.0  0.217895  0.014189 -0.692250E+00 -0.121631E+01  0.211655E+00 -0.144871E-02  0.456064E+03
 714.0  37.5 0.63  0.175  135.0  0.199785  0.013460 -0.671774E+00 -0.121897E+01  0.204277E+00 -0.137767E-02  0.456064E+03
 714.0  37.5 0.63  0.225  135.0  0.188955  0.012885 -0.649854E+00 -0.122192E+01  0.197138E+00 -0.130154E-02  0.456064E+03
 714.0  37.5 0.63  0.275  135.0  0.214909  0.014536 -0.626534E+00 -0.122518E+01  0.190232E+00 -0.122046E-02  0.456064E+03
 714.0  37.5 0.63  0.325  135.0  0.180059  0.012905 -0.601842E+00 -0.122877E+01  0.183552E+00 -0.113450E-02  0.456064E+03
 714.0  37.5 0.63  0.375  135.0  0.159676  0.011774 -0.575790E+00 -0.123276E+01  0.177095E+00 -0.104367E-02  0.456064E+03
 714.0  37.5 0.63  0.425  135.0  0.199037  0.013816 -0.548369E+00 -0.123719E+01  0.170855E+00 -0.947897E-03  0.456064E+03
 714.0  37.5 0.63  0.475  135.0  0.180901  0.013453 -0.519548E+00 -0.124213E+01  0.164831E+00 -0.847024E-03  0.456064E+03
 714.0  37.5 0.63  0.525  135.0  0.167990  0.012572 -0.489271E+00 -0.124768E+01  0.159021E+00 -0.740789E-03  0.456064E+03
 714.0  37.5 0.63  0.575  135.0  0.153911  0.012256 -0.457445E+00 -0.125397E+01  0.153429E+00 -0.628792E-03  0.456064E+03
 714.0  37.5 0.63  0.625  135.0  0.159759  0.012367 -0.423933E+00 -0.126117E+01  0.148061E+00 -0.510441E-03  0.456064E+03
 714.0  37.5 0.63  0.675  135.0  0.139520  0.011274 -0.388528E+00 -0.126950E+01  0.142933E+00 -0.384877E-03  0.456064E+03
 714.0  37.5 0.63  0.725  135.0  0.137377  0.011730 -0.350925E+00 -0.127930E+01  0.138073E+00 -0.250821E-03  0.456064E+03
 714.0  37.5 0.63  0.775  135.0  0.132156  0.011539 -0.310648E+00 -0.129106E+01  0.133535E+00 -0.106311E-03  0.456064E+03
 714.0  37.5 0.63  0.825  135.0  0.134524  0.012272 -0.266919E+00 -0.130558E+01  0.129419E+00  0.518626E-04  0.456064E+03
 714.0  37.5 0.63  0.875  135.0  0.142714  0.013590 -0.218323E+00 -0.132429E+01  0.125935E+00  0.229521E-03  0.456064E+03
 714.0  37.5 0.63  0.925  135.0  0.133925  0.013269 -0.161760E+00 -0.135027E+01  0.123618E+00  0.439379E-03  0.456064E+03
 714.0  37.5 0.63  0.975  135.0  0.125696  0.014177 -0.866768E-01 -0.139387E+01  0.124622E+00  0.724584E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.313567E+00  0.332201E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.333489E+00 -0.204325E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  145.0  0.332948  0.050884 -0.453328E+00 -0.133736E+01  0.343684E+00 -0.554051E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  145.0  0.289001  0.033831 -0.531386E+00 -0.134049E+01  0.347021E+00 -0.815204E-03  0.456064E+03
 714.0  37.5 0.63 -0.775  145.0  0.424559  0.037418 -0.592328E+00 -0.134412E+01  0.345805E+00 -0.101822E-02  0.456064E+03
 714.0  37.5 0.63 -0.725  145.0  0.309982  0.026086 -0.640481E+00 -0.134745E+01  0.341552E+00 -0.117831E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  145.0  0.315897  0.023231 -0.678553E+00 -0.135025E+01  0.335276E+00 -0.130475E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  145.0  0.322429  0.021605 -0.708412E+00 -0.135252E+01  0.327668E+00 -0.140386E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  145.0  0.306500  0.019895 -0.731429E+00 -0.135429E+01  0.319205E+00 -0.148025E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  145.0  0.279501  0.018057 -0.748650E+00 -0.135562E+01  0.310224E+00 -0.153740E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  145.0  0.315305  0.018555 -0.760897E+00 -0.135656E+01  0.300963E+00 -0.157805E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  145.0  0.285600  0.016906 -0.768828E+00 -0.135717E+01  0.291588E+00 -0.160436E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  145.0  0.279140  0.016399 -0.772976E+00 -0.135749E+01  0.282221E+00 -0.161813E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  145.0  0.251608  0.014838 -0.773783E+00 -0.135755E+01  0.272947E+00 -0.162081E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  145.0  0.233711  0.013907 -0.771616E+00 -0.135739E+01  0.263824E+00 -0.161362E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  145.0  0.266490  0.015593 -0.766781E+00 -0.135701E+01  0.254894E+00 -0.159757E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  145.0  0.232570  0.013595 -0.759538E+00 -0.135646E+01  0.246185E+00 -0.157354E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  145.0  0.246997  0.014169 -0.750106E+00 -0.135573E+01  0.237715E+00 -0.154224E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  145.0  0.218179  0.013076 -0.738672E+00 -0.135485E+01  0.229494E+00 -0.150429E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  145.0  0.226614  0.013471 -0.725393E+00 -0.135382E+01  0.221527E+00 -0.146022E-02  0.456064E+03
 714.0  37.5 0.63  0.025  145.0  0.210762  0.012630 -0.710402E+00 -0.135267E+01  0.213816E+00 -0.141047E-02  0.456064E+03
 714.0  37.5 0.63  0.075  145.0  0.206208  0.012789 -0.693813E+00 -0.135141E+01  0.206361E+00 -0.135541E-02  0.456064E+03
 714.0  37.5 0.63  0.125  145.0  0.196937  0.012349 -0.675718E+00 -0.135004E+01  0.199157E+00 -0.129533E-02  0.456064E+03
 714.0  37.5 0.63  0.175  145.0  0.183209  0.011568 -0.656194E+00 -0.134859E+01  0.192201E+00 -0.123050E-02  0.456064E+03
 714.0  37.5 0.63  0.225  145.0  0.182756  0.012091 -0.635300E+00 -0.134708E+01  0.185487E+00 -0.116109E-02  0.456064E+03
 714.0  37.5 0.63  0.275  145.0  0.179875  0.011892 -0.613081E+00 -0.134552E+01  0.179012E+00 -0.108724E-02  0.456064E+03
 714.0  37.5 0.63  0.325  145.0  0.159393  0.011210 -0.589563E+00 -0.134394E+01  0.172770E+00 -0.100902E-02  0.456064E+03
 714.0  37.5 0.63  0.375  145.0  0.166258  0.011424 -0.564758E+00 -0.134238E+01  0.166757E+00 -0.926449E-03  0.456064E+03
 714.0  37.5 0.63  0.425  145.0  0.172599  0.012109 -0.538658E+00 -0.134088E+01  0.160971E+00 -0.839463E-03  0.456064E+03
 714.0  37.5 0.63  0.475  145.0  0.157187  0.011424 -0.511233E+00 -0.133948E+01  0.155409E+00 -0.747924E-03  0.456064E+03
 714.0  37.5 0.63  0.525  145.0  0.128703  0.010062 -0.482427E+00 -0.133827E+01  0.150074E+00 -0.651592E-03  0.456064E+03
 714.0  37.5 0.63  0.575  145.0  0.144492  0.011052 -0.452147E+00 -0.133733E+01  0.144971E+00 -0.550087E-03  0.456064E+03
 714.0  37.5 0.63  0.625  145.0  0.144528  0.011323 -0.420256E+00 -0.133679E+01  0.140111E+00 -0.442849E-03  0.456064E+03
 714.0  37.5 0.63  0.675  145.0  0.141845  0.011361 -0.386546E+00 -0.133685E+01  0.135515E+00 -0.329044E-03  0.456064E+03
 714.0  37.5 0.63  0.725  145.0  0.167130  0.012974 -0.350704E+00 -0.133775E+01  0.131217E+00 -0.207419E-03  0.456064E+03
 714.0  37.5 0.63  0.775  145.0  0.119148  0.010617 -0.312239E+00 -0.133993E+01  0.127281E+00 -0.760165E-04  0.456064E+03
 714.0  37.5 0.63  0.825  145.0  0.128797  0.011400 -0.270340E+00 -0.134408E+01  0.123826E+00  0.684186E-04  0.456064E+03
 714.0  37.5 0.63  0.875  145.0  0.134944  0.011985 -0.223504E+00 -0.135152E+01  0.121096E+00  0.231909E-03  0.456064E+03
 714.0  37.5 0.63  0.925  145.0  0.148468  0.013930 -0.168383E+00 -0.136521E+01  0.119705E+00  0.427924E-03  0.456064E+03
 714.0  37.5 0.63  0.975  145.0  0.108321  0.013063 -0.932996E-01 -0.139579E+01  0.122121E+00  0.703635E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.309176E+00  0.331254E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.325945E+00 -0.168617E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  155.0  0.306746  0.040639 -0.449114E+00 -0.140253E+01  0.334373E+00 -0.492274E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  155.0  0.345606  0.034972 -0.524434E+00 -0.141908E+01  0.336627E+00 -0.734392E-03  0.456064E+03
 714.0  37.5 0.63 -0.775  155.0  0.359406  0.028493 -0.583290E+00 -0.143267E+01  0.334740E+00 -0.923105E-03  0.456064E+03
 714.0  37.5 0.63 -0.725  155.0  0.354468  0.025639 -0.629837E+00 -0.144354E+01  0.330087E+00 -0.107227E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  155.0  0.343904  0.022823 -0.666667E+00 -0.145211E+01  0.323595E+00 -0.119031E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  155.0  0.326917  0.019698 -0.695570E+00 -0.145878E+01  0.315901E+00 -0.128299E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  155.0  0.308207  0.018875 -0.717861E+00 -0.146387E+01  0.307447E+00 -0.135450E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  155.0  0.295807  0.016879 -0.734545E+00 -0.146765E+01  0.298542E+00 -0.140805E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  155.0  0.285312  0.016389 -0.746413E+00 -0.147031E+01  0.289406E+00 -0.144616E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  155.0  0.256300  0.014247 -0.754100E+00 -0.147203E+01  0.280196E+00 -0.147085E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  155.0  0.259182  0.014063 -0.758121E+00 -0.147292E+01  0.271021E+00 -0.148377E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  155.0  0.246765  0.013702 -0.758903E+00 -0.147310E+01  0.261959E+00 -0.148628E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  155.0  0.251949  0.013843 -0.756802E+00 -0.147263E+01  0.253065E+00 -0.147953E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  155.0  0.237077  0.013228 -0.752116E+00 -0.147159E+01  0.244377E+00 -0.146448E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  155.0  0.228121  0.012732 -0.745096E+00 -0.147002E+01  0.235918E+00 -0.144193E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  155.0  0.232482  0.013068 -0.735956E+00 -0.146796E+01  0.227704E+00 -0.141258E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  155.0  0.232010  0.012510 -0.724878E+00 -0.146546E+01  0.219746E+00 -0.137702E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  155.0  0.213724  0.012248 -0.712014E+00 -0.146254E+01  0.212046E+00 -0.133574E-02  0.456064E+03
 714.0  37.5 0.63  0.025  155.0  0.191356  0.011281 -0.697497E+00 -0.145922E+01  0.204606E+00 -0.128917E-02  0.456064E+03
 714.0  37.5 0.63  0.075  155.0  0.190311  0.011362 -0.681437E+00 -0.145553E+01  0.197424E+00 -0.123766E-02  0.456064E+03
 714.0  37.5 0.63  0.125  155.0  0.183837  0.010984 -0.663924E+00 -0.145147E+01  0.190497E+00 -0.118152E-02  0.456064E+03
 714.0  37.5 0.63  0.175  155.0  0.187432  0.011377 -0.645035E+00 -0.144708E+01  0.183821E+00 -0.112097E-02  0.456064E+03
 714.0  37.5 0.63  0.225  155.0  0.174063  0.010873 -0.624827E+00 -0.144237E+01  0.177390E+00 -0.105621E-02  0.456064E+03
 714.0  37.5 0.63  0.275  155.0  0.172067  0.011030 -0.603346E+00 -0.143735E+01  0.171201E+00 -0.987376E-03  0.456064E+03
 714.0  37.5 0.63  0.325  155.0  0.171512  0.011190 -0.580619E+00 -0.143205E+01  0.165249E+00 -0.914545E-03  0.456064E+03
 714.0  37.5 0.63  0.375  155.0  0.150995  0.010525 -0.556657E+00 -0.142648E+01  0.159531E+00 -0.837739E-03  0.456064E+03
 714.0  37.5 0.63  0.425  155.0  0.169601  0.011440 -0.531454E+00 -0.142068E+01  0.154045E+00 -0.756916E-03  0.456064E+03
 714.0  37.5 0.63  0.475  155.0  0.145303  0.010336 -0.504982E+00 -0.141468E+01  0.148791E+00 -0.671954E-03  0.456064E+03
 714.0  37.5 0.63  0.525  155.0  0.126643  0.009841 -0.477186E+00 -0.140853E+01  0.143772E+00 -0.582633E-03  0.456064E+03
 714.0  37.5 0.63  0.575  155.0  0.142025  0.010881 -0.447975E+00 -0.140229E+01  0.138996E+00 -0.488604E-03  0.456064E+03
 714.0  37.5 0.63  0.625  155.0  0.135065  0.010440 -0.417215E+00 -0.139606E+01  0.134475E+00 -0.389335E-03  0.456064E+03
 714.0  37.5 0.63  0.675  155.0  0.137278  0.010657 -0.384697E+00 -0.138998E+01  0.130234E+00 -0.284032E-03  0.456064E+03
 714.0  37.5 0.63  0.725  155.0  0.119011  0.010122 -0.350109E+00 -0.138425E+01  0.126314E+00 -0.171481E-03  0.456064E+03
 714.0  37.5 0.63  0.775  155.0  0.138698  0.011536 -0.312956E+00 -0.137922E+01  0.122786E+00 -0.497632E-04  0.456064E+03
 714.0  37.5 0.63  0.825  155.0  0.134205  0.011188 -0.272406E+00 -0.137549E+01  0.119781E+00  0.843579E-04  0.456064E+03
 714.0  37.5 0.63  0.875  155.0  0.121069  0.011281 -0.226912E+00 -0.137421E+01  0.117568E+00  0.236967E-03  0.456064E+03
 714.0  37.5 0.63  0.925  155.0  0.119371  0.011601 -0.172969E+00 -0.137821E+01  0.116820E+00  0.421931E-03  0.456064E+03
 714.0  37.5 0.63  0.975  155.0  0.117050  0.013015 -0.981232E-01 -0.139808E+01  0.120242E+00  0.689029E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.306271E+00  0.332012E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.321056E+00 -0.143283E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  165.0  0.313631  0.039287 -0.446229E+00 -0.144712E+01  0.328404E+00 -0.450000E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  165.0  0.373202  0.033875 -0.519834E+00 -0.147246E+01  0.330006E+00 -0.679915E-03  0.456064E+03
 714.0  37.5 0.63 -0.775  165.0  0.372066  0.028861 -0.577397E+00 -0.149254E+01  0.327723E+00 -0.859533E-03  0.456064E+03
 714.0  37.5 0.63 -0.725  165.0  0.341913  0.022475 -0.622955E+00 -0.150830E+01  0.322838E+00 -0.100179E-02  0.456064E+03
 714.0  37.5 0.63 -0.675  165.0  0.321165  0.019813 -0.659024E+00 -0.152060E+01  0.316227E+00 -0.111454E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  165.0  0.288302  0.016807 -0.687343E+00 -0.153011E+01  0.308491E+00 -0.120317E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  165.0  0.323327  0.017570 -0.709191E+00 -0.153734E+01  0.300050E+00 -0.127163E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  165.0  0.285897  0.015993 -0.725548E+00 -0.154269E+01  0.291199E+00 -0.132293E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  165.0  0.310177  0.016270 -0.737186E+00 -0.154646E+01  0.282147E+00 -0.135945E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  165.0  0.260287  0.014125 -0.744724E+00 -0.154889E+01  0.273041E+00 -0.138312E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  165.0  0.265232  0.014250 -0.748668E+00 -0.155016E+01  0.263988E+00 -0.139550E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  165.0  0.266576  0.014011 -0.749435E+00 -0.155040E+01  0.255060E+00 -0.139791E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  165.0  0.244147  0.012896 -0.747374E+00 -0.154974E+01  0.246309E+00 -0.139144E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  165.0  0.216853  0.011933 -0.742778E+00 -0.154827E+01  0.237770E+00 -0.137701E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  165.0  0.235427  0.012604 -0.735894E+00 -0.154605E+01  0.229466E+00 -0.135539E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  165.0  0.213484  0.011769 -0.726931E+00 -0.154314E+01  0.221411E+00 -0.132727E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  165.0  0.213048  0.011781 -0.716069E+00 -0.153960E+01  0.213614E+00 -0.129319E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  165.0  0.212481  0.011651 -0.703459E+00 -0.153545E+01  0.206079E+00 -0.125366E-02  0.456064E+03
 714.0  37.5 0.63  0.025  165.0  0.192401  0.011012 -0.689231E+00 -0.153074E+01  0.198805E+00 -0.120909E-02  0.456064E+03
 714.0  37.5 0.63  0.075  165.0  0.185310  0.010824 -0.673493E+00 -0.152547E+01  0.191791E+00 -0.115981E-02  0.456064E+03
 714.0  37.5 0.63  0.125  165.0  0.220512  0.012241 -0.656337E+00 -0.151969E+01  0.185033E+00 -0.110613E-02  0.456064E+03
 714.0  37.5 0.63  0.175  165.0  0.190775  0.011320 -0.637836E+00 -0.151340E+01  0.178528E+00 -0.104829E-02  0.456064E+03
 714.0  37.5 0.63  0.225  165.0  0.141378  0.009283 -0.618050E+00 -0.150661E+01  0.172270E+00 -0.986462E-03  0.456064E+03
 714.0  37.5 0.63  0.275  165.0  0.168309  0.010781 -0.597023E+00 -0.149935E+01  0.166256E+00 -0.920797E-03  0.456064E+03
 714.0  37.5 0.63  0.325  165.0  0.163084  0.010546 -0.574783E+00 -0.149163E+01  0.160482E+00 -0.851377E-03  0.456064E+03
 714.0  37.5 0.63  0.375  165.0  0.149045  0.010282 -0.551343E+00 -0.148345E+01  0.154944E+00 -0.778233E-03  0.456064E+03
 714.0  37.5 0.63  0.425  165.0  0.152753  0.010604 -0.526698E+00 -0.147485E+01  0.149642E+00 -0.701333E-03  0.456064E+03
 714.0  37.5 0.63  0.475  165.0  0.156151  0.010672 -0.500819E+00 -0.146584E+01  0.144576E+00 -0.620570E-03  0.456064E+03
 714.0  37.5 0.63  0.525  165.0  0.141075  0.010302 -0.473654E+00 -0.145646E+01  0.139751E+00 -0.535741E-03  0.456064E+03
 714.0  37.5 0.63  0.575  165.0  0.160289  0.011226 -0.445116E+00 -0.144674E+01  0.135174E+00 -0.446518E-03  0.456064E+03
 714.0  37.5 0.63  0.625  165.0  0.133063  0.010006 -0.415070E+00 -0.143676E+01  0.130862E+00 -0.352398E-03  0.456064E+03
 714.0  37.5 0.63  0.675  165.0  0.143422  0.010820 -0.383311E+00 -0.142662E+01  0.126840E+00 -0.252617E-03  0.456064E+03
 714.0  37.5 0.63  0.725  165.0  0.132948  0.010641 -0.349527E+00 -0.141649E+01  0.123153E+00 -0.145997E-03  0.456064E+03
 714.0  37.5 0.63  0.775  165.0  0.119131  0.010621 -0.313223E+00 -0.140664E+01  0.119877E+00 -0.306602E-04  0.456064E+03
 714.0  37.5 0.63  0.825  165.0  0.119959  0.010527 -0.273561E+00 -0.139760E+01  0.117152E+00  0.965942E-04  0.456064E+03
 714.0  37.5 0.63  0.875  165.0  0.103865  0.009839 -0.228967E+00 -0.139041E+01  0.115262E+00  0.241852E-03  0.456064E+03
 714.0  37.5 0.63  0.925  165.0  0.131060  0.011947 -0.175848E+00 -0.138773E+01  0.114921E+00  0.419162E-03  0.456064E+03
 714.0  37.5 0.63  0.975  165.0  0.140189  0.014536 -0.101268E+00 -0.140003E+01  0.118989E+00  0.679837E-03  0.456064E+03
 714.0  37.5 0.63 -0.975  175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.304824E+00  0.332802E-03  0.456064E+03
 714.0  37.5 0.63 -0.925  175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.318653E+00 -0.130175E-03  0.456064E+03
 714.0  37.5 0.63 -0.875  175.0  0.431366  0.050972 -0.444766E+00 -0.146975E+01  0.325488E+00 -0.428549E-03  0.456064E+03
 714.0  37.5 0.63 -0.825  175.0  0.365678  0.032588 -0.517546E+00 -0.149945E+01  0.326785E+00 -0.652502E-03  0.456064E+03
 714.0  37.5 0.63 -0.775  175.0  0.353716  0.026556 -0.574490E+00 -0.152272E+01  0.324317E+00 -0.827696E-03  0.456064E+03
 714.0  37.5 0.63 -0.725  175.0  0.320913  0.021565 -0.619577E+00 -0.154089E+01  0.319327E+00 -0.966599E-03  0.456064E+03
 714.0  37.5 0.63 -0.675  175.0  0.355851  0.020673 -0.655284E+00 -0.155503E+01  0.312661E+00 -0.107679E-02  0.456064E+03
 714.0  37.5 0.63 -0.625  175.0  0.303688  0.017472 -0.683325E+00 -0.156593E+01  0.304908E+00 -0.116347E-02  0.456064E+03
 714.0  37.5 0.63 -0.575  175.0  0.326622  0.017766 -0.704964E+00 -0.157422E+01  0.296476E+00 -0.123045E-02  0.456064E+03
 714.0  37.5 0.63 -0.525  175.0  0.290247  0.015759 -0.721166E+00 -0.158034E+01  0.287653E+00 -0.128066E-02  0.456064E+03
 714.0  37.5 0.63 -0.475  175.0  0.297252  0.015454 -0.732695E+00 -0.158466E+01  0.278642E+00 -0.131642E-02  0.456064E+03
 714.0  37.5 0.63 -0.425  175.0  0.261932  0.013729 -0.740163E+00 -0.158743E+01  0.269588E+00 -0.133960E-02  0.456064E+03
 714.0  37.5 0.63 -0.375  175.0  0.244986  0.013064 -0.744070E+00 -0.158888E+01  0.260594E+00 -0.135173E-02  0.456064E+03
 714.0  37.5 0.63 -0.325  175.0  0.272877  0.013726 -0.744830E+00 -0.158916E+01  0.251730E+00 -0.135409E-02  0.456064E+03
 714.0  37.5 0.63 -0.275  175.0  0.265889  0.013517 -0.742789E+00 -0.158840E+01  0.243048E+00 -0.134775E-02  0.456064E+03
 714.0  37.5 0.63 -0.225  175.0  0.222502  0.011651 -0.738235E+00 -0.158672E+01  0.234580E+00 -0.133362E-02  0.456064E+03
 714.0  37.5 0.63 -0.175  175.0  0.226838  0.011822 -0.731415E+00 -0.158418E+01  0.226350E+00 -0.131245E-02  0.456064E+03
 714.0  37.5 0.63 -0.125  175.0  0.213640  0.011518 -0.722536E+00 -0.158086E+01  0.218371E+00 -0.128491E-02  0.456064E+03
 714.0  37.5 0.63 -0.075  175.0  0.235066  0.012299 -0.711777E+00 -0.157680E+01  0.210652E+00 -0.125156E-02  0.456064E+03
 714.0  37.5 0.63 -0.025  175.0  0.209786  0.011642 -0.699287E+00 -0.157205E+01  0.203194E+00 -0.121287E-02  0.456064E+03
 714.0  37.5 0.63  0.025  175.0  0.187457  0.010583 -0.685196E+00 -0.156665E+01  0.196000E+00 -0.116926E-02  0.456064E+03
 714.0  37.5 0.63  0.075  175.0  0.195732  0.011084 -0.669611E+00 -0.156062E+01  0.189065E+00 -0.112106E-02  0.456064E+03
 714.0  37.5 0.63  0.125  175.0  0.182499  0.010588 -0.652623E+00 -0.155398E+01  0.182388E+00 -0.106857E-02  0.456064E+03
 714.0  37.5 0.63  0.175  175.0  0.170319  0.010546 -0.634307E+00 -0.154676E+01  0.175964E+00 -0.101203E-02  0.456064E+03
 714.0  37.5 0.63  0.225  175.0  0.177290  0.011070 -0.614722E+00 -0.153895E+01  0.169789E+00 -0.951630E-03  0.456064E+03
 714.0  37.5 0.63  0.275  175.0  0.163227  0.010524 -0.593911E+00 -0.153059E+01  0.163858E+00 -0.887501E-03  0.456064E+03
 714.0  37.5 0.63  0.325  175.0  0.163599  0.010587 -0.571904E+00 -0.152167E+01  0.158168E+00 -0.819737E-03  0.456064E+03
 714.0  37.5 0.63  0.375  175.0  0.152068  0.010304 -0.548714E+00 -0.151221E+01  0.152716E+00 -0.748372E-03  0.456064E+03
 714.0  37.5 0.63  0.425  175.0  0.153481  0.010654 -0.524335E+00 -0.150223E+01  0.147501E+00 -0.673382E-03  0.456064E+03
 714.0  37.5 0.63  0.475  175.0  0.151315  0.010515 -0.498741E+00 -0.149173E+01  0.142525E+00 -0.594665E-03  0.456064E+03
 714.0  37.5 0.63  0.525  175.0  0.136165  0.010147 -0.471880E+00 -0.148075E+01  0.137792E+00 -0.512030E-03  0.456064E+03
 714.0  37.5 0.63  0.575  175.0  0.138745  0.010355 -0.443666E+00 -0.146931E+01  0.133310E+00 -0.425160E-03  0.456064E+03
 714.0  37.5 0.63  0.625  175.0  0.155623  0.011269 -0.413966E+00 -0.145746E+01  0.129097E+00 -0.333567E-03  0.456064E+03
 714.0  37.5 0.63  0.675  175.0  0.134625  0.010499 -0.382576E+00 -0.144530E+01  0.125180E+00 -0.236503E-03  0.456064E+03
 714.0  37.5 0.63  0.725  175.0  0.118305  0.009886 -0.349185E+00 -0.143297E+01  0.121604E+00 -0.132813E-03  0.456064E+03
 714.0  37.5 0.63  0.775  175.0  0.115426  0.010181 -0.313297E+00 -0.142071E+01  0.118448E+00 -0.206439E-04  0.456064E+03
 714.0  37.5 0.63  0.825  175.0  0.114503  0.010239 -0.274075E+00 -0.140900E+01  0.115857E+00  0.103182E-03  0.456064E+03
 714.0  37.5 0.63  0.875  175.0  0.129170  0.011467 -0.229932E+00 -0.139883E+01  0.114123E+00  0.244739E-03  0.456064E+03
 714.0  37.5 0.63  0.925  175.0  0.105179  0.010760 -0.177235E+00 -0.139274E+01  0.113979E+00  0.418142E-03  0.456064E+03
 714.0  37.5 0.63  0.975  175.0  0.118996  0.013167 -0.102818E+00 -0.140113E+01  0.118362E+00  0.675409E-03  0.456064E+03


==> supplemental-material-cross-section-data/Q2-0.45-GeV2/q2-0.45-cross-sections-binqpr-62.5.txt <==
 714.0  62.5 0.63 -0.975 -175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.154312E+00  0.522672E-03  0.716257E+03
 714.0  62.5 0.63 -0.925 -175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.165269E+00 -0.204442E-03  0.716257E+03
 714.0  62.5 0.63 -0.875 -175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.170616E+00 -0.673045E-03  0.716257E+03
 714.0  62.5 0.63 -0.825 -175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.172387E+00 -0.102477E-02  0.716257E+03
 714.0  62.5 0.63 -0.775 -175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.171845E+00 -0.129991E-02  0.716257E+03
 714.0  62.5 0.63 -0.725 -175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.169782E+00 -0.151806E-02  0.716257E+03
 714.0  62.5 0.63 -0.675 -175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.166716E+00 -0.169112E-02  0.716257E+03
 714.0  62.5 0.63 -0.625 -175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.162999E+00 -0.182725E-02  0.716257E+03
 714.0  62.5 0.63 -0.575 -175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.158871E+00 -0.193245E-02  0.716257E+03
 714.0  62.5 0.63 -0.525 -175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.154501E+00 -0.201131E-02  0.716257E+03
 714.0  62.5 0.63 -0.475 -175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.150007E+00 -0.206747E-02  0.716257E+03
 714.0  62.5 0.63 -0.425 -175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.145474E+00 -0.210387E-02  0.716257E+03
 714.0  62.5 0.63 -0.375 -175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.140960E+00 -0.212292E-02  0.716257E+03
 714.0  62.5 0.63 -0.325 -175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.136508E+00 -0.212663E-02  0.716257E+03
 714.0  62.5 0.63 -0.275 -175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.132148E+00 -0.211668E-02  0.716257E+03
 714.0  62.5 0.63 -0.225 -175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.127898E+00 -0.209447E-02  0.716257E+03
 714.0  62.5 0.63 -0.175 -175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.123774E+00 -0.206123E-02  0.716257E+03
 714.0  62.5 0.63 -0.125 -175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.119784E+00 -0.201798E-02  0.716257E+03
 714.0  62.5 0.63 -0.075 -175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.115933E+00 -0.196560E-02  0.716257E+03
 714.0  62.5 0.63 -0.025 -175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.112224E+00 -0.190484E-02  0.716257E+03
 714.0  62.5 0.63  0.025 -175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.108658E+00 -0.183634E-02  0.716257E+03
 714.0  62.5 0.63  0.075 -175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.105236E+00 -0.176065E-02  0.716257E+03
 714.0  62.5 0.63  0.125 -175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.101957E+00 -0.167822E-02  0.716257E+03
 714.0  62.5 0.63  0.175 -175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.988203E-01 -0.158942E-02  0.716257E+03
 714.0  62.5 0.63  0.225 -175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.958243E-01 -0.149455E-02  0.716257E+03
 714.0  62.5 0.63  0.275 -175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.929689E-01 -0.139384E-02  0.716257E+03
 714.0  62.5 0.63  0.325 -175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.902541E-01 -0.128741E-02  0.716257E+03
 714.0  62.5 0.63  0.375 -175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.876809E-01 -0.117533E-02  0.716257E+03
 714.0  62.5 0.63  0.425 -175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.852518E-01 -0.105756E-02  0.716257E+03
 714.0  62.5 0.63  0.475 -175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.829715E-01 -0.933933E-03  0.716257E+03
 714.0  62.5 0.63  0.525 -175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.808471E-01 -0.804153E-03  0.716257E+03
 714.0  62.5 0.63  0.575 -175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.788904E-01 -0.667723E-03  0.716257E+03
 714.0  62.5 0.63  0.625 -175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.771191E-01 -0.523874E-03  0.716257E+03
 714.0  62.5 0.63  0.675 -175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.755611E-01 -0.371433E-03  0.716257E+03
 714.0  62.5 0.63  0.725 -175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.742602E-01 -0.208586E-03  0.716257E+03
 714.0  62.5 0.63  0.775 -175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.732897E-01 -0.324216E-04  0.716257E+03
 714.0  62.5 0.63  0.825 -175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.727799E-01  0.162050E-03  0.716257E+03
 714.0  62.5 0.63  0.875 -175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.729919E-01  0.384367E-03  0.716257E+03
 714.0  62.5 0.63  0.925 -175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.745668E-01  0.656700E-03  0.716257E+03
 714.0  62.5 0.63  0.975 -175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.800447E-01  0.106074E-02  0.716257E+03
 714.0  62.5 0.63 -0.975 -165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.154867E+00  0.521431E-03  0.716257E+03
 714.0  62.5 0.63 -0.925 -165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.166310E+00 -0.225029E-03  0.716257E+03
 714.0  62.5 0.63 -0.875 -165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.171948E+00 -0.706734E-03  0.716257E+03
 714.0  62.5 0.63 -0.825 -165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.173912E+00 -0.106782E-02  0.716257E+03
 714.0  62.5 0.63 -0.775 -165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.173500E+00 -0.134991E-02  0.716257E+03
 714.0  62.5 0.63 -0.725 -165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.171526E+00 -0.157332E-02  0.716257E+03
 714.0  62.5 0.63 -0.675 -165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.168521E+00 -0.175040E-02  0.716257E+03
 714.0  62.5 0.63 -0.625 -165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.164843E+00 -0.188960E-02  0.716257E+03
 714.0  62.5 0.63 -0.575 -165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.160738E+00 -0.199712E-02  0.716257E+03
 714.0  62.5 0.63 -0.525 -165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.156380E+00 -0.207768E-02  0.716257E+03
 714.0  62.5 0.63 -0.475 -165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.151889E+00 -0.213504E-02  0.716257E+03
 714.0  62.5 0.63 -0.425 -165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.147352E+00 -0.217221E-02  0.716257E+03
 714.0  62.5 0.63 -0.375 -165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.142828E+00 -0.219167E-02  0.716257E+03
 714.0  62.5 0.63 -0.325 -165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.138362E+00 -0.219545E-02  0.716257E+03
 714.0  62.5 0.63 -0.275 -165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.133983E+00 -0.218529E-02  0.716257E+03
 714.0  62.5 0.63 -0.225 -165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.129713E+00 -0.216262E-02  0.716257E+03
 714.0  62.5 0.63 -0.175 -165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.125565E+00 -0.212867E-02  0.716257E+03
 714.0  62.5 0.63 -0.125 -165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.121550E+00 -0.208450E-02  0.716257E+03
 714.0  62.5 0.63 -0.075 -165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.117671E+00 -0.203099E-02  0.716257E+03
 714.0  62.5 0.63 -0.025 -165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.113934E+00 -0.196890E-02  0.716257E+03
 714.0  62.5 0.63  0.025 -165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.110338E+00 -0.189889E-02  0.716257E+03
 714.0  62.5 0.63  0.075 -165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.106885E+00 -0.182151E-02  0.716257E+03
 714.0  62.5 0.63  0.125 -165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.103573E+00 -0.173720E-02  0.716257E+03
 714.0  62.5 0.63  0.175 -165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.100402E+00 -0.164636E-02  0.716257E+03
 714.0  62.5 0.63  0.225 -165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.973715E-01 -0.154926E-02  0.716257E+03
 714.0  62.5 0.63  0.275 -165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.944799E-01 -0.144613E-02  0.716257E+03
 714.0  62.5 0.63  0.325 -165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.917275E-01 -0.133710E-02  0.716257E+03
 714.0  62.5 0.63  0.375 -165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.891152E-01 -0.122223E-02  0.716257E+03
 714.0  62.5 0.63  0.425 -165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.866454E-01 -0.110146E-02  0.716257E+03
 714.0  62.5 0.63  0.475 -165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.843223E-01 -0.974618E-03  0.716257E+03
 714.0  62.5 0.63  0.525 -165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.821530E-01 -0.841392E-03  0.716257E+03
 714.0  62.5 0.63  0.575 -165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.801486E-01 -0.701266E-03  0.716257E+03
 714.0  62.5 0.63  0.625 -165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.783264E-01 -0.553449E-03  0.716257E+03
 714.0  62.5 0.63  0.675 -165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.767133E-01 -0.396739E-03  0.716257E+03
 714.0  62.5 0.63  0.725 -165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.753521E-01 -0.229290E-03  0.716257E+03
 714.0  62.5 0.63  0.775 -165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.743141E-01 -0.481524E-04  0.716257E+03
 714.0  62.5 0.63  0.825 -165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.737263E-01  0.151703E-03  0.716257E+03
 714.0  62.5 0.63  0.875 -165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.738438E-01  0.379833E-03  0.716257E+03
 714.0  62.5 0.63  0.925 -165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.752922E-01  0.658302E-03  0.716257E+03
 714.0  62.5 0.63  0.975 -165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.805480E-01  0.106770E-02  0.716257E+03
 714.0  62.5 0.63 -0.975 -155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.155981E+00  0.520241E-03  0.716257E+03
 714.0  62.5 0.63 -0.925 -155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.168424E+00 -0.264816E-03  0.716257E+03
 714.0  62.5 0.63 -0.875 -155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.174671E+00 -0.773126E-03  0.716257E+03
 714.0  62.5 0.63 -0.825 -155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.177039E+00 -0.115338E-02  0.716257E+03
 714.0  62.5 0.63 -0.775 -155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.176904E+00 -0.144975E-02  0.716257E+03
 714.0  62.5 0.63 -0.725 -155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.175120E+00 -0.168401E-02  0.716257E+03
 714.0  62.5 0.63 -0.675 -155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.172244E+00 -0.186940E-02  0.716257E+03
 714.0  62.5 0.63 -0.625 -155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.168650E+00 -0.201496E-02  0.716257E+03
 714.0  62.5 0.63 -0.575 -155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.164597E+00 -0.212727E-02  0.716257E+03
 714.0  62.5 0.63 -0.525 -155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.160265E+00 -0.221137E-02  0.716257E+03
 714.0  62.5 0.63 -0.475 -155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.155781E+00 -0.227122E-02  0.716257E+03
 714.0  62.5 0.63 -0.425 -155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.151235E+00 -0.231000E-02  0.716257E+03
 714.0  62.5 0.63 -0.375 -155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.146691E+00 -0.233028E-02  0.716257E+03
 714.0  62.5 0.63 -0.325 -155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.142195E+00 -0.233423E-02  0.716257E+03
 714.0  62.5 0.63 -0.275 -155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.137779E+00 -0.232363E-02  0.716257E+03
 714.0  62.5 0.63 -0.225 -155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.133465E+00 -0.229999E-02  0.716257E+03
 714.0  62.5 0.63 -0.175 -155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.129268E+00 -0.226458E-02  0.716257E+03
 714.0  62.5 0.63 -0.125 -155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.125199E+00 -0.221849E-02  0.716257E+03
 714.0  62.5 0.63 -0.075 -155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.121264E+00 -0.216264E-02  0.716257E+03
 714.0  62.5 0.63 -0.025 -155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.117466E+00 -0.209781E-02  0.716257E+03
 714.0  62.5 0.63  0.025 -155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.113807E+00 -0.202466E-02  0.716257E+03
 714.0  62.5 0.63  0.075 -155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.110288E+00 -0.194377E-02  0.716257E+03
 714.0  62.5 0.63  0.125 -155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.106907E+00 -0.185559E-02  0.716257E+03
 714.0  62.5 0.63  0.175 -155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.103665E+00 -0.176050E-02  0.716257E+03
 714.0  62.5 0.63  0.225 -155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.100561E+00 -0.165880E-02  0.716257E+03
 714.0  62.5 0.63  0.275 -155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.975926E-01 -0.155069E-02  0.716257E+03
 714.0  62.5 0.63  0.325 -155.0 -1.000000  0.000000 -0.580619E+00 -0.143205E+01  0.947609E-01 -0.143631E-02  0.716257E+03
 714.0  62.5 0.63  0.375 -155.0 -1.000000  0.000000 -0.556657E+00 -0.142648E+01  0.920662E-01 -0.131569E-02  0.716257E+03
 714.0  62.5 0.63  0.425 -155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.895103E-01 -0.118875E-02  0.716257E+03
 714.0  62.5 0.63  0.475 -155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.870972E-01 -0.105532E-02  0.716257E+03
 714.0  62.5 0.63  0.525 -155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.848330E-01 -0.915037E-03  0.716257E+03
 714.0  62.5 0.63  0.575 -155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.827282E-01 -0.767361E-03  0.716257E+03
 714.0  62.5 0.63  0.625 -155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.807987E-01 -0.611458E-03  0.716257E+03
 714.0  62.5 0.63  0.675 -155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.790697E-01 -0.446077E-03  0.716257E+03
 714.0  62.5 0.63  0.725 -155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.775816E-01 -0.269314E-03  0.716257E+03
 714.0  62.5 0.63  0.775 -155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.764017E-01 -0.781541E-04  0.716257E+03
 714.0  62.5 0.63  0.825 -155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.756508E-01  0.132486E-03  0.716257E+03
 714.0  62.5 0.63  0.875 -155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.755708E-01  0.372162E-03  0.716257E+03
 714.0  62.5 0.63  0.925 -155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.767566E-01  0.662652E-03  0.716257E+03
 714.0  62.5 0.63  0.975 -155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.815562E-01  0.108213E-02  0.716257E+03
 714.0  62.5 0.63 -0.975 -145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.157654E+00  0.521728E-03  0.716257E+03
 714.0  62.5 0.63 -0.925 -145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.171676E+00 -0.320896E-03  0.716257E+03
 714.0  62.5 0.63 -0.875 -145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.178908E+00 -0.870148E-03  0.716257E+03
 714.0  62.5 0.63 -0.825 -145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.181938E+00 -0.128029E-02  0.716257E+03
 714.0  62.5 0.63 -0.775 -145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.182259E+00 -0.159914E-02  0.716257E+03
 714.0  62.5 0.63 -0.725 -145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.180790E+00 -0.185055E-02  0.716257E+03
 714.0  62.5 0.63 -0.675 -145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.178129E+00 -0.204913E-02  0.716257E+03
 714.0  62.5 0.63 -0.625 -145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.174678E+00 -0.220480E-02  0.716257E+03
 714.0  62.5 0.63 -0.575 -145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.170713E+00 -0.232477E-02  0.716257E+03
 714.0  62.5 0.63 -0.525 -145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.166427E+00 -0.241452E-02  0.716257E+03
 714.0  62.5 0.63 -0.475 -145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.161957E+00 -0.247835E-02  0.716257E+03
 714.0  62.5 0.63 -0.425 -145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.157399E+00 -0.251968E-02  0.716257E+03
 714.0  62.5 0.63 -0.375 -145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.152824E+00 -0.254131E-02  0.716257E+03
 714.0  62.5 0.63 -0.325 -145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.148281E+00 -0.254551E-02  0.716257E+03
 714.0  62.5 0.63 -0.275 -145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.143805E+00 -0.253422E-02  0.716257E+03
 714.0  62.5 0.63 -0.225 -145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.139420E+00 -0.250902E-02  0.716257E+03
 714.0  62.5 0.63 -0.175 -145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.135144E+00 -0.247127E-02  0.716257E+03
 714.0  62.5 0.63 -0.125 -145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.130988E+00 -0.242211E-02  0.716257E+03
 714.0  62.5 0.63 -0.075 -145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.126960E+00 -0.236252E-02  0.716257E+03
 714.0  62.5 0.63 -0.025 -145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.123064E+00 -0.229330E-02  0.716257E+03
 714.0  62.5 0.63  0.025 -145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.119301E+00 -0.221517E-02  0.716257E+03
 714.0  62.5 0.63  0.075 -145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.115674E+00 -0.212869E-02  0.716257E+03
 714.0  62.5 0.63  0.125 -145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.112181E+00 -0.203435E-02  0.716257E+03
 714.0  62.5 0.63  0.175 -145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.108823E+00 -0.193253E-02  0.716257E+03
 714.0  62.5 0.63  0.225 -145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.105597E+00 -0.182352E-02  0.716257E+03
 714.0  62.5 0.63  0.275 -145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.102504E+00 -0.170753E-02  0.716257E+03
 714.0  62.5 0.63  0.325 -145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.995417E-01 -0.158469E-02  0.716257E+03
 714.0  62.5 0.63  0.375 -145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.967116E-01 -0.145501E-02  0.716257E+03
 714.0  62.5 0.63  0.425 -145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.940145E-01 -0.131839E-02  0.716257E+03
 714.0  62.5 0.63  0.475 -145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.914535E-01 -0.117463E-02  0.716257E+03
 714.0  62.5 0.63  0.525 -145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.890337E-01 -0.102334E-02  0.716257E+03
 714.0  62.5 0.63  0.575 -145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.867641E-01 -0.863923E-03  0.716257E+03
 714.0  62.5 0.63  0.625 -145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.846588E-01 -0.695504E-03  0.716257E+03
 714.0  62.5 0.63  0.675 -145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.827403E-01 -0.516771E-03  0.716257E+03
 714.0  62.5 0.63  0.725 -145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.810450E-01 -0.325755E-03  0.716257E+03
 714.0  62.5 0.63  0.775 -145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.796343E-01 -0.119385E-03  0.716257E+03
 714.0  62.5 0.63  0.825 -145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.786188E-01  0.107453E-03  0.716257E+03
 714.0  62.5 0.63  0.875 -145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.782208E-01  0.364217E-03  0.716257E+03
 714.0  62.5 0.63  0.925 -145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.789872E-01  0.672063E-03  0.716257E+03
 714.0  62.5 0.63  0.975 -145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.830714E-01  0.110507E-02  0.716257E+03
 714.0  62.5 0.63 -0.975 -135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.159891E+00  0.529940E-03  0.716257E+03
 714.0  62.5 0.63 -0.925 -135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.176169E+00 -0.388568E-03  0.716257E+03
 714.0  62.5 0.63 -0.875 -135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.184856E+00 -0.994399E-03  0.716257E+03
 714.0  62.5 0.63 -0.825 -135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.188882E+00 -0.144672E-02  0.716257E+03
 714.0  62.5 0.63 -0.775 -135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.189898E+00 -0.179764E-02  0.716257E+03
 714.0  62.5 0.63 -0.725 -135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.188916E+00 -0.207375E-02  0.716257E+03
 714.0  62.5 0.63 -0.675 -135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.186591E+00 -0.229142E-02  0.716257E+03
 714.0  62.5 0.63 -0.625 -135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.183365E+00 -0.246179E-02  0.716257E+03
 714.0  62.5 0.63 -0.575 -135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.179541E+00 -0.259293E-02  0.716257E+03
 714.0  62.5 0.63 -0.525 -135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.175332E+00 -0.269094E-02  0.716257E+03
 714.0  62.5 0.63 -0.475 -135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.170889E+00 -0.276060E-02  0.716257E+03
 714.0  62.5 0.63 -0.425 -135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.166320E+00 -0.280568E-02  0.716257E+03
 714.0  62.5 0.63 -0.375 -135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.161703E+00 -0.282926E-02  0.716257E+03
 714.0  62.5 0.63 -0.325 -135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.157092E+00 -0.283384E-02  0.716257E+03
 714.0  62.5 0.63 -0.275 -135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.152528E+00 -0.282153E-02  0.716257E+03
 714.0  62.5 0.63 -0.225 -135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.148039E+00 -0.279405E-02  0.716257E+03
 714.0  62.5 0.63 -0.175 -135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.143646E+00 -0.275287E-02  0.716257E+03
 714.0  62.5 0.63 -0.125 -135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.139360E+00 -0.269923E-02  0.716257E+03
 714.0  62.5 0.63 -0.075 -135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.135193E+00 -0.263416E-02  0.716257E+03
 714.0  62.5 0.63 -0.025 -135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.131148E+00 -0.255855E-02  0.716257E+03
 714.0  62.5 0.63  0.025 -135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.127230E+00 -0.247313E-02  0.716257E+03
 714.0  62.5 0.63  0.075 -135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.123439E+00 -0.237853E-02  0.716257E+03
 714.0  62.5 0.63  0.125 -135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.119777E+00 -0.227523E-02  0.716257E+03
 714.0  62.5 0.63  0.175 -135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.116242E+00 -0.216365E-02  0.716257E+03
 714.0  62.5 0.63  0.225 -135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.112833E+00 -0.204409E-02  0.716257E+03
 714.0  62.5 0.63  0.275 -135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.109549E+00 -0.191675E-02  0.716257E+03
 714.0  62.5 0.63  0.325 -135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.106390E+00 -0.178176E-02  0.716257E+03
 714.0  62.5 0.63  0.375 -135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.103354E+00 -0.163911E-02  0.716257E+03
 714.0  62.5 0.63  0.425 -135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.100443E+00 -0.148869E-02  0.716257E+03
 714.0  62.5 0.63  0.475 -135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.976572E-01 -0.133027E-02  0.716257E+03
 714.0  62.5 0.63  0.525 -135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.950016E-01 -0.116342E-02  0.716257E+03
 714.0  62.5 0.63  0.575 -135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.924825E-01 -0.987530E-03  0.716257E+03
 714.0  62.5 0.63  0.625 -135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.901115E-01 -0.801658E-03  0.716257E+03
 714.0  62.5 0.63  0.675 -135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.879072E-01 -0.604456E-03  0.716257E+03
 714.0  62.5 0.63  0.725 -135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.859006E-01 -0.393919E-03  0.716257E+03
 714.0  62.5 0.63  0.775 -135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.841447E-01 -0.166964E-03  0.716257E+03
 714.0  62.5 0.63  0.825 -135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.827358E-01  0.814513E-04  0.716257E+03
 714.0  62.5 0.63  0.875 -135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.818689E-01  0.360468E-03  0.716257E+03
 714.0  62.5 0.63  0.925 -135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.820254E-01  0.690053E-03  0.716257E+03
 714.0  62.5 0.63  0.975 -135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.850959E-01  0.113797E-02  0.716257E+03
 714.0  62.5 0.63 -0.975 -125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.162688E+00  0.550457E-03  0.716257E+03
 714.0  62.5 0.63 -0.925 -125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.182044E+00 -0.460842E-03  0.716257E+03
 714.0  62.5 0.63 -0.875 -125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.192807E+00 -0.114070E-02  0.716257E+03
 714.0  62.5 0.63 -0.825 -125.0 -1.000000  0.000000 -0.552450E+00 -0.111545E+01  0.198289E+00 -0.164983E-02  0.716257E+03
 714.0  62.5 0.63 -0.775 -125.0 -1.000000  0.000000 -0.620841E+00 -0.108720E+01  0.200339E+00 -0.204470E-02  0.716257E+03
 714.0  62.5 0.63 -0.725 -125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.200090E+00 -0.235504E-02  0.716257E+03
 714.0  62.5 0.63 -0.675 -125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.198280E+00 -0.259938E-02  0.716257E+03
 714.0  62.5 0.63 -0.625 -125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.195404E+00 -0.279040E-02  0.716257E+03
 714.0  62.5 0.63 -0.575 -125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.191805E+00 -0.293729E-02  0.716257E+03
 714.0  62.5 0.63 -0.525 -125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.187725E+00 -0.304699E-02  0.716257E+03
 714.0  62.5 0.63 -0.475 -125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.183336E+00 -0.312491E-02  0.716257E+03
 714.0  62.5 0.63 -0.425 -125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.178762E+00 -0.317532E-02  0.716257E+03
 714.0  62.5 0.63 -0.375 -125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.174091E+00 -0.320167E-02  0.716257E+03
 714.0  62.5 0.63 -0.325 -125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.169390E+00 -0.320680E-02  0.716257E+03
 714.0  62.5 0.63 -0.275 -125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.164704E+00 -0.319303E-02  0.716257E+03
 714.0  62.5 0.63 -0.225 -125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.160067E+00 -0.316231E-02  0.716257E+03
 714.0  62.5 0.63 -0.175 -125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.155504E+00 -0.311626E-02  0.716257E+03
 714.0  62.5 0.63 -0.125 -125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.151031E+00 -0.305626E-02  0.716257E+03
 714.0  62.5 0.63 -0.075 -125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.146660E+00 -0.298345E-02  0.716257E+03
 714.0  62.5 0.63 -0.025 -125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.142399E+00 -0.289879E-02  0.716257E+03
 714.0  62.5 0.63  0.025 -125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.138252E+00 -0.280311E-02  0.716257E+03
 714.0  62.5 0.63  0.075 -125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.134222E+00 -0.269707E-02  0.716257E+03
 714.0  62.5 0.63  0.125 -125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.130308E+00 -0.258122E-02  0.716257E+03
 714.0  62.5 0.63  0.175 -125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.126512E+00 -0.245599E-02  0.716257E+03
 714.0  62.5 0.63  0.225 -125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.122832E+00 -0.232172E-02  0.716257E+03
 714.0  62.5 0.63  0.275 -125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.119266E+00 -0.217863E-02  0.716257E+03
 714.0  62.5 0.63  0.325 -125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.115814E+00 -0.202684E-02  0.716257E+03
 714.0  62.5 0.63  0.375 -125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.112474E+00 -0.186636E-02  0.716257E+03
 714.0  62.5 0.63  0.425 -125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.109244E+00 -0.169708E-02  0.716257E+03
 714.0  62.5 0.63  0.475 -125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.106127E+00 -0.151874E-02  0.716257E+03
 714.0  62.5 0.63  0.525 -125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.103122E+00 -0.133092E-02  0.716257E+03
 714.0  62.5 0.63  0.575 -125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.100235E+00 -0.113297E-02  0.716257E+03
 714.0  62.5 0.63  0.625 -125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.974723E-01 -0.923979E-03  0.716257E+03
 714.0  62.5 0.63  0.675 -125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.948486E-01 -0.702584E-03  0.716257E+03
 714.0  62.5 0.63  0.725 -125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.923873E-01 -0.466823E-03  0.716257E+03
 714.0  62.5 0.63  0.775 -125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.901302E-01 -0.213728E-03  0.716257E+03
 714.0  62.5 0.63  0.825 -125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.881550E-01  0.614634E-04  0.716257E+03
 714.0  62.5 0.63  0.875 -125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.866214E-01  0.367189E-03  0.716257E+03
 714.0  62.5 0.63  0.925 -125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.859264E-01  0.721369E-03  0.716257E+03
 714.0  62.5 0.63  0.975 -125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.876298E-01  0.118263E-02  0.716257E+03
 714.0  62.5 0.63 -0.975 -115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.166040E+00  0.590509E-03  0.716257E+03
 714.0  62.5 0.63 -0.925 -115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.189493E+00 -0.527666E-03  0.716257E+03
 714.0  62.5 0.63 -0.875 -115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.203177E+00 -0.130131E-02  0.716257E+03
 714.0  62.5 0.63 -0.825 -115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.210773E+00 -0.188533E-02  0.716257E+03
 714.0  62.5 0.63 -0.775 -115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.214359E+00 -0.233949E-02  0.716257E+03
 714.0  62.5 0.63 -0.725 -115.0 -1.000000  0.000000 -0.699841E+00 -0.883636E+00  0.215221E+00 -0.269671E-02  0.716257E+03
 714.0  62.5 0.63 -0.675 -115.0 -1.000000  0.000000 -0.746364E+00 -0.853386E+00  0.214203E+00 -0.297796E-02  0.716257E+03
 714.0  62.5 0.63 -0.625 -115.0 -1.000000  0.000000 -0.782814E+00 -0.830161E+00  0.211878E+00 -0.319778E-02  0.716257E+03
 714.0  62.5 0.63 -0.575 -115.0 -1.000000  0.000000 -0.810885E+00 -0.812544E+00  0.208644E+00 -0.336675E-02  0.716257E+03
 714.0  62.5 0.63 -0.525 -115.0 -1.000000  0.000000 -0.831871E+00 -0.799519E+00  0.204783E+00 -0.349291E-02  0.716257E+03
 714.0  62.5 0.63 -0.475 -115.0 -1.000000  0.000000 -0.846786E+00 -0.790337E+00  0.200500E+00 -0.358249E-02  0.716257E+03
 714.0  62.5 0.63 -0.425 -115.0 -1.000000  0.000000 -0.856439E+00 -0.784425E+00  0.195939E+00 -0.364042E-02  0.716257E+03
 714.0  62.5 0.63 -0.375 -115.0 -1.000000  0.000000 -0.861487E+00 -0.781344E+00  0.191210E+00 -0.367071E-02  0.716257E+03
 714.0  62.5 0.63 -0.325 -115.0 -1.000000  0.000000 -0.862469E+00 -0.780745E+00  0.186390E+00 -0.367660E-02  0.716257E+03
 714.0  62.5 0.63 -0.275 -115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.181536E+00 -0.366078E-02  0.716257E+03
 714.0  62.5 0.63 -0.225 -115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.176692E+00 -0.362548E-02  0.716257E+03
 714.0  62.5 0.63 -0.175 -115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.171888E+00 -0.357255E-02  0.716257E+03
 714.0  62.5 0.63 -0.125 -115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.167145E+00 -0.350357E-02  0.716257E+03
 714.0  62.5 0.63 -0.075 -115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.162480E+00 -0.341984E-02  0.716257E+03
 714.0  62.5 0.63 -0.025 -115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.157902E+00 -0.332248E-02  0.716257E+03
 714.0  62.5 0.63  0.025 -115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.153419E+00 -0.321240E-02  0.716257E+03
 714.0  62.5 0.63  0.075 -115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.149035E+00 -0.309039E-02  0.716257E+03
 714.0  62.5 0.63  0.125 -115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.144751E+00 -0.295706E-02  0.716257E+03
 714.0  62.5 0.63  0.175 -115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.140568E+00 -0.281292E-02  0.716257E+03
 714.0  62.5 0.63  0.225 -115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.136485E+00 -0.265836E-02  0.716257E+03
 714.0  62.5 0.63  0.275 -115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.132500E+00 -0.249364E-02  0.716257E+03
 714.0  62.5 0.63  0.325 -115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.128613E+00 -0.231894E-02  0.716257E+03
 714.0  62.5 0.63  0.375 -115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.124819E+00 -0.213429E-02  0.716257E+03
 714.0  62.5 0.63  0.425 -115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.121118E+00 -0.193963E-02  0.716257E+03
 714.0  62.5 0.63  0.475 -115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.117506E+00 -0.173472E-02  0.716257E+03
 714.0  62.5 0.63  0.525 -115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.113985E+00 -0.151920E-02  0.716257E+03
 714.0  62.5 0.63  0.575 -115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.110553E+00 -0.129247E-02  0.716257E+03
 714.0  62.5 0.63  0.625 -115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.107214E+00 -0.105367E-02  0.716257E+03
 714.0  62.5 0.63  0.675 -115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.103976E+00 -0.801577E-03  0.716257E+03
 714.0  62.5 0.63  0.725 -115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.100853E+00 -0.534423E-03  0.716257E+03
 714.0  62.5 0.63  0.775 -115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.978732E-01 -0.249576E-03  0.716257E+03
 714.0  62.5 0.63  0.825 -115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.950904E-01  0.570950E-04  0.716257E+03
 714.0  62.5 0.63  0.875 -115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.926209E-01  0.392723E-03  0.716257E+03
 714.0  62.5 0.63  0.925 -115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.907588E-01  0.771986E-03  0.716257E+03
 714.0  62.5 0.63  0.975 -115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.906681E-01  0.124101E-02  0.716257E+03
 714.0  62.5 0.63 -0.975 -105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.169929E+00  0.659025E-03  0.716257E+03
 714.0  62.5 0.63 -0.925 -105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.198759E+00 -0.574730E-03  0.716257E+03
 714.0  62.5 0.63 -0.875 -105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.216551E+00 -0.146451E-02  0.716257E+03
 714.0  62.5 0.63 -0.825 -105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.227239E+00 -0.214640E-02  0.716257E+03
 714.0  62.5 0.63 -0.775 -105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.233133E+00 -0.268048E-02  0.716257E+03
 714.0  62.5 0.63 -0.725 -105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.235702E+00 -0.310213E-02  0.716257E+03
 714.0  62.5 0.63 -0.675 -105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.235928E+00 -0.343480E-02  0.716257E+03
 714.0  62.5 0.63 -0.625 -105.0 -1.000000  0.000000 -0.824319E+00 -0.588150E+00  0.234488E+00 -0.369512E-02  0.716257E+03
 714.0  62.5 0.63 -0.575 -105.0 -1.000000  0.000000 -0.855841E+00 -0.559205E+00  0.231858E+00 -0.389536E-02  0.716257E+03
 714.0  62.5 0.63 -0.525 -105.0 -1.000000  0.000000 -0.879417E+00 -0.537731E+00  0.228380E+00 -0.404493E-02  0.716257E+03
 714.0  62.5 0.63 -0.475 -105.0 -1.000000  0.000000 -0.896176E+00 -0.522555E+00  0.224300E+00 -0.415115E-02  0.716257E+03
 714.0  62.5 0.63 -0.425 -105.0 -1.000000  0.000000 -0.907025E+00 -0.512771E+00  0.219802E+00 -0.421987E-02  0.716257E+03
 714.0  62.5 0.63 -0.375 -105.0 -1.000000  0.000000 -0.912699E+00 -0.507665E+00  0.215019E+00 -0.425579E-02  0.716257E+03
 714.0  62.5 0.63 -0.325 -105.0 -1.000000  0.000000 -0.913803E+00 -0.506673E+00  0.210050E+00 -0.426278E-02  0.716257E+03
 714.0  62.5 0.63 -0.275 -105.0 -1.000000  0.000000 -0.910839E+00 -0.509338E+00  0.204971E+00 -0.424401E-02  0.716257E+03
 714.0  62.5 0.63 -0.225 -105.0 -1.000000  0.000000 -0.904226E+00 -0.515293E+00  0.199836E+00 -0.420214E-02  0.716257E+03
 714.0  62.5 0.63 -0.175 -105.0 -1.000000  0.000000 -0.894317E+00 -0.524236E+00  0.194685E+00 -0.413937E-02  0.716257E+03
 714.0  62.5 0.63 -0.125 -105.0 -1.000000  0.000000 -0.881410E+00 -0.535923E+00  0.189550E+00 -0.405756E-02  0.716257E+03
 714.0  62.5 0.63 -0.075 -105.0 -1.000000  0.000000 -0.865758E+00 -0.550154E+00  0.184451E+00 -0.395830E-02  0.716257E+03
 714.0  62.5 0.63 -0.025 -105.0 -1.000000  0.000000 -0.847576E+00 -0.566768E+00  0.179405E+00 -0.384288E-02  0.716257E+03
 714.0  62.5 0.63  0.025 -105.0 -1.000000  0.000000 -0.827045E+00 -0.585636E+00  0.174421E+00 -0.371244E-02  0.716257E+03
 714.0  62.5 0.63  0.075 -105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.169507E+00 -0.356791E-02  0.716257E+03
 714.0  62.5 0.63  0.125 -105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.164666E+00 -0.341006E-02  0.716257E+03
 714.0  62.5 0.63  0.175 -105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.159900E+00 -0.323952E-02  0.716257E+03
 714.0  62.5 0.63  0.225 -105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.155209E+00 -0.305680E-02  0.716257E+03
 714.0  62.5 0.63  0.275 -105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.150591E+00 -0.286229E-02  0.716257E+03
 714.0  62.5 0.63  0.325 -105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.146044E+00 -0.265626E-02  0.716257E+03
 714.0  62.5 0.63  0.375 -105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.141565E+00 -0.243885E-02  0.716257E+03
 714.0  62.5 0.63  0.425 -105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.137149E+00 -0.221011E-02  0.716257E+03
 714.0  62.5 0.63  0.475 -105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.132793E+00 -0.196995E-02  0.716257E+03
 714.0  62.5 0.63  0.525 -105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.128493E+00 -0.171813E-02  0.716257E+03
 714.0  62.5 0.63  0.575 -105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.124245E+00 -0.145424E-02  0.716257E+03
 714.0  62.5 0.63  0.625 -105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.120047E+00 -0.117766E-02  0.716257E+03
 714.0  62.5 0.63  0.675 -105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.115898E+00 -0.887490E-03  0.716257E+03
 714.0  62.5 0.63  0.725 -105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.111803E+00 -0.582410E-03  0.716257E+03
 714.0  62.5 0.63  0.775 -105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.107772E+00 -0.260497E-03  0.716257E+03
 714.0  62.5 0.63  0.825 -105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.103833E+00  0.812190E-04  0.716257E+03
 714.0  62.5 0.63  0.875 -105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.100051E+00  0.447734E-03  0.716257E+03
 714.0  62.5 0.63  0.925 -105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.966016E-01  0.848998E-03  0.716257E+03
 714.0  62.5 0.63  0.975 -105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.941973E-01  0.131500E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.174319E+00  0.766518E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  -95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.210152E+00 -0.581690E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  -95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.233758E+00 -0.161225E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  -95.0 -1.000000  0.000000 -0.599116E+00 -0.657667E+00  0.249033E+00 -0.242180E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  -95.0 -1.000000  0.000000 -0.694267E+00 -0.537027E+00  0.258466E+00 -0.306438E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -95.0 -1.000000  0.000000 -0.770228E+00 -0.442129E+00  0.263722E+00 -0.357575E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -95.0 -1.000000  0.000000 -0.830611E+00 -0.367569E+00  0.265954E+00 -0.398125E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  -95.0 -1.000000  0.000000 -0.878106E+00 -0.309458E+00  0.265975E+00 -0.429959E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  -95.0 -1.000000  0.000000 -0.914777E+00 -0.264909E+00  0.264371E+00 -0.454501E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  -95.0 -1.000000  0.000000 -0.942238E+00 -0.231728E+00  0.261570E+00 -0.472858E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  -95.0 -1.000000  0.000000 -0.961776E+00 -0.208214E+00  0.257885E+00 -0.485909E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  -95.0 -1.000000  0.000000 -0.974430E+00 -0.193026E+00  0.253553E+00 -0.494356E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  -95.0 -1.000000  0.000000 -0.981050E+00 -0.185093E+00  0.248749E+00 -0.498774E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  -95.0 -1.000000  0.000000 -0.982338E+00 -0.183550E+00  0.243604E+00 -0.499634E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  -95.0 -1.000000  0.000000 -0.978879E+00 -0.187693E+00  0.238221E+00 -0.497326E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  -95.0 -1.000000  0.000000 -0.971164E+00 -0.196943E+00  0.232673E+00 -0.492176E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  -95.0 -1.000000  0.000000 -0.959607E+00 -0.210820E+00  0.227019E+00 -0.484460E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  -95.0 -1.000000  0.000000 -0.944560E+00 -0.228929E+00  0.221301E+00 -0.474410E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  -95.0 -1.000000  0.000000 -0.926325E+00 -0.250938E+00  0.215551E+00 -0.462222E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  -95.0 -1.000000  0.000000 -0.905156E+00 -0.276570E+00  0.209793E+00 -0.448065E-02  0.716257E+03
 714.0  62.5 0.63  0.025  -95.0 -1.000000  0.000000 -0.881275E+00 -0.305597E+00  0.204045E+00 -0.432081E-02  0.716257E+03
 714.0  62.5 0.63  0.075  -95.0 -1.000000  0.000000 -0.854871E+00 -0.337828E+00  0.198316E+00 -0.414392E-02  0.716257E+03
 714.0  62.5 0.63  0.125  -95.0 -1.000000  0.000000 -0.826107E+00 -0.373104E+00  0.192616E+00 -0.395103E-02  0.716257E+03
 714.0  62.5 0.63  0.175  -95.0 -1.000000  0.000000 -0.795120E+00 -0.411300E+00  0.186947E+00 -0.374302E-02  0.716257E+03
 714.0  62.5 0.63  0.225  -95.0 -1.000000  0.000000 -0.762030E+00 -0.452311E+00  0.181312E+00 -0.352064E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.175709E+00 -0.328449E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.170137E+00 -0.303511E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.164591E+00 -0.277288E-02  0.716257E+03
 714.0  62.5 0.63  0.425  -95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.159066E+00 -0.249811E-02  0.716257E+03
 714.0  62.5 0.63  0.475  -95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.153556E+00 -0.221101E-02  0.716257E+03
 714.0  62.5 0.63  0.525  -95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.148053E+00 -0.191170E-02  0.716257E+03
 714.0  62.5 0.63  0.575  -95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.142550E+00 -0.160017E-02  0.716257E+03
 714.0  62.5 0.63  0.625  -95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.137040E+00 -0.127632E-02  0.716257E+03
 714.0  62.5 0.63  0.675  -95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.131513E+00 -0.939880E-03  0.716257E+03
 714.0  62.5 0.63  0.725  -95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.125963E+00 -0.590424E-03  0.716257E+03
 714.0  62.5 0.63  0.775  -95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.120383E+00 -0.227255E-03  0.716257E+03
 714.0  62.5 0.63  0.825  -95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.114772E+00  0.150730E-03  0.716257E+03
 714.0  62.5 0.63  0.875  -95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.109142E+00  0.545382E-03  0.716257E+03
 714.0  62.5 0.63  0.925  -95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.103538E+00  0.960321E-03  0.716257E+03
 714.0  62.5 0.63  0.975  -95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.981888E-01  0.140610E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.179151E+00  0.924594E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  -85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.224060E+00 -0.519633E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  -85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.255982E+00 -0.171601E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  -85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.278209E+00 -0.269204E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  -85.0 -1.000000  0.000000 -0.727259E+00 -0.323598E+00  0.293217E+00 -0.348384E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -85.0 -1.000000  0.000000 -0.817936E+00 -0.185595E+00  0.302831E+00 -0.412261E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -85.0 -1.000000  0.000000 -0.890587E+00 -0.756720E-01  0.308396E+00 -0.463366E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  -85.0 -1.000000  0.000000 -0.948032E+00  0.108215E-01  0.310903E+00 -0.503726E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  -85.0 -1.000000  0.000000 -0.992541E+00  0.775740E-01  0.311092E+00 -0.534967E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  -85.0 -1.000000  0.000000 -0.102595E+01  0.127526E+00  0.309517E+00 -0.558401E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  -85.0 -1.000000  0.000000 -0.104976E+01  0.163040E+00  0.306596E+00 -0.575090E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  -85.0 -1.000000  0.000000 -0.106520E+01  0.186028E+00  0.302647E+00 -0.585906E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  -85.0 -1.000000  0.000000 -0.107328E+01  0.198050E+00  0.297911E+00 -0.591567E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  -85.0 -1.000000  0.000000 -0.107485E+01  0.200389E+00  0.292575E+00 -0.592668E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  -85.0 -1.000000  0.000000 -0.107063E+01  0.194108E+00  0.286781E+00 -0.589710E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  -85.0 -1.000000  0.000000 -0.106121E+01  0.180096E+00  0.280638E+00 -0.583114E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  -85.0 -1.000000  0.000000 -0.104712E+01  0.159100E+00  0.274232E+00 -0.573237E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  -85.0 -1.000000  0.000000 -0.102878E+01  0.131749E+00  0.267626E+00 -0.560384E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  -85.0 -1.000000  0.000000 -0.100658E+01  0.985838E-01  0.260870E+00 -0.544817E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  -85.0 -1.000000  0.000000 -0.980852E+00  0.600650E-01  0.254001E+00 -0.526764E-02  0.716257E+03
 714.0  62.5 0.63  0.025  -85.0 -1.000000  0.000000 -0.951873E+00  0.165916E-01  0.247047E+00 -0.506423E-02  0.716257E+03
 714.0  62.5 0.63  0.075  -85.0 -1.000000  0.000000 -0.919899E+00 -0.314894E-01  0.240027E+00 -0.483966E-02  0.716257E+03
 714.0  62.5 0.63  0.125  -85.0 -1.000000  0.000000 -0.885152E+00 -0.838741E-01  0.232955E+00 -0.459545E-02  0.716257E+03
 714.0  62.5 0.63  0.175  -85.0 -1.000000  0.000000 -0.847830E+00 -0.140293E+00  0.225841E+00 -0.433298E-02  0.716257E+03
 714.0  62.5 0.63  0.225  -85.0 -1.000000  0.000000 -0.808110E+00 -0.200508E+00  0.218689E+00 -0.405344E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -85.0 -1.000000  0.000000 -0.766151E+00 -0.264300E+00  0.211501E+00 -0.375794E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -85.0 -1.000000  0.000000 -0.722102E+00 -0.331473E+00  0.204276E+00 -0.344749E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -85.0 -1.000000  0.000000 -0.676096E+00 -0.401842E+00  0.197011E+00 -0.312300E-02  0.716257E+03
 714.0  62.5 0.63  0.425  -85.0 -1.000000  0.000000 -0.628261E+00 -0.475234E+00  0.189700E+00 -0.278535E-02  0.716257E+03
 714.0  62.5 0.63  0.475  -85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.182337E+00 -0.243537E-02  0.716257E+03
 714.0  62.5 0.63  0.525  -85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.174913E+00 -0.207387E-02  0.716257E+03
 714.0  62.5 0.63  0.575  -85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.167419E+00 -0.170166E-02  0.716257E+03
 714.0  62.5 0.63  0.625  -85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.159843E+00 -0.131957E-02  0.716257E+03
 714.0  62.5 0.63  0.675  -85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.152172E+00 -0.928521E-03  0.716257E+03
 714.0  62.5 0.63  0.725  -85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.144391E+00 -0.529504E-03  0.716257E+03
 714.0  62.5 0.63  0.775  -85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.136481E+00 -0.123729E-03  0.716257E+03
 714.0  62.5 0.63  0.825  -85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.128418E+00  0.287246E-03  0.716257E+03
 714.0  62.5 0.63  0.875  -85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.120163E+00  0.701161E-03  0.716257E+03
 714.0  62.5 0.63  0.925  -85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.111641E+00  0.111403E-02  0.716257E+03
 714.0  62.5 0.63  0.975  -85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.102593E+00  0.151497E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.184337E+00  0.114477E-02  0.716257E+03
 714.0  62.5 0.63 -0.925  -75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.240952E+00 -0.347735E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  -75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.284953E+00 -0.172970E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  -75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.318005E+00 -0.292212E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  -75.0 -1.000000  0.000000 -0.762890E+00 -0.105764E+00  0.342101E+00 -0.392234E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -75.0 -1.000000  0.000000 -0.875457E+00  0.927081E-01  0.359053E+00 -0.474643E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -75.0 -1.000000  0.000000 -0.966789E+00  0.253535E+00  0.370367E+00 -0.541483E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  -75.0 -1.000000  0.000000 -0.103961E+01  0.381555E+00  0.377253E+00 -0.594749E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  -75.0 -1.000000  0.000000 -0.109634E+01  0.481135E+00  0.380668E+00 -0.636230E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  -75.0 -1.000000  0.000000 -0.113907E+01  0.556050E+00  0.381359E+00 -0.667468E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  -75.0 -1.000000  0.000000 -0.116960E+01  0.609501E+00  0.379912E+00 -0.689774E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  -75.0 -1.000000  0.000000 -0.118942E+01  0.644176E+00  0.376781E+00 -0.704254E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  -75.0 -1.000000  0.000000 -0.119981E+01  0.662333E+00  0.372321E+00 -0.711839E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  -75.0 -1.000000  0.000000 -0.120183E+01  0.665867E+00  0.366808E+00 -0.713315E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  -75.0 -1.000000  0.000000 -0.119640E+01  0.656378E+00  0.360457E+00 -0.709351E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  -75.0 -1.000000  0.000000 -0.118430E+01  0.635223E+00  0.353435E+00 -0.700514E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  -75.0 -1.000000  0.000000 -0.116621E+01  0.603562E+00  0.345873E+00 -0.687295E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  -75.0 -1.000000  0.000000 -0.114270E+01  0.562398E+00  0.337871E+00 -0.670116E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  -75.0 -1.000000  0.000000 -0.111428E+01  0.512605E+00  0.329507E+00 -0.649349E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  -75.0 -1.000000  0.000000 -0.108141E+01  0.454955E+00  0.320842E+00 -0.625320E-02  0.716257E+03
 714.0  62.5 0.63  0.025  -75.0 -1.000000  0.000000 -0.104449E+01  0.390137E+00  0.311920E+00 -0.598323E-02  0.716257E+03
 714.0  62.5 0.63  0.075  -75.0 -1.000000  0.000000 -0.100389E+01  0.318779E+00  0.302775E+00 -0.568622E-02  0.716257E+03
 714.0  62.5 0.63  0.125  -75.0 -1.000000  0.000000 -0.959927E+00  0.241459E+00  0.293433E+00 -0.536462E-02  0.716257E+03
 714.0  62.5 0.63  0.175  -75.0 -1.000000  0.000000 -0.912926E+00  0.158716E+00  0.283911E+00 -0.502068E-02  0.716257E+03
 714.0  62.5 0.63  0.225  -75.0 -1.000000  0.000000 -0.863177E+00  0.710673E-01  0.274221E+00 -0.465654E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -75.0 -1.000000  0.000000 -0.810958E+00 -0.209891E-01  0.264371E+00 -0.427427E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.254365E+00 -0.387586E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.244206E+00 -0.346331E-02  0.716257E+03
 714.0  62.5 0.63  0.425  -75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.233893E+00 -0.303861E-02  0.716257E+03
 714.0  62.5 0.63  0.475  -75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.223424E+00 -0.260381E-02  0.716257E+03
 714.0  62.5 0.63  0.525  -75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.212798E+00 -0.216104E-02  0.716257E+03
 714.0  62.5 0.63  0.575  -75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.202010E+00 -0.171255E-02  0.716257E+03
 714.0  62.5 0.63  0.625  -75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.191057E+00 -0.126080E-02  0.716257E+03
 714.0  62.5 0.63  0.675  -75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.179934E+00 -0.808477E-03  0.716257E+03
 714.0  62.5 0.63  0.725  -75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.168631E+00 -0.358698E-03  0.716257E+03
 714.0  62.5 0.63  0.775  -75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.157134E+00  0.848243E-04  0.716257E+03
 714.0  62.5 0.63  0.825  -75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.145415E+00  0.517327E-03  0.716257E+03
 714.0  62.5 0.63  0.875  -75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.133411E+00  0.932015E-03  0.716257E+03
 714.0  62.5 0.63  0.925  -75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.120950E+00  0.131713E-02  0.716257E+03
 714.0  62.5 0.63  0.975  -75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.107328E+00  0.164086E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.189747E+00  0.143610E-02  0.716257E+03
 714.0  62.5 0.63 -0.925  -65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.261377E+00 -0.954485E-05  0.716257E+03
 714.0  62.5 0.63 -0.875  -65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.323238E+00 -0.157752E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  -65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.373746E+00 -0.304725E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  -65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.413334E+00 -0.434326E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.443242E+00 -0.544472E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.464942E+00 -0.635555E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  -65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.479859E+00 -0.709018E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  -65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.489260E+00 -0.766647E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  -65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.494215E+00 -0.810239E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  -65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.495602E+00 -0.841446E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  -65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.494129E+00 -0.861734E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  -65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.490358E+00 -0.872369E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  -65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.484733E+00 -0.874440E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  -65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.477602E+00 -0.868880E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  -65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.469234E+00 -0.856493E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  -65.0 -1.000000  0.000000 -0.133156E+01  0.115363E+01  0.459838E+00 -0.837975E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  -65.0 -1.000000  0.000000 -0.129974E+01  0.109107E+01  0.449575E+00 -0.813940E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  -65.0 -1.000000  0.000000 -0.126135E+01  0.101556E+01  0.438569E+00 -0.784936E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  -65.0 -1.000000  0.000000 -0.121704E+01  0.928377E+00  0.426911E+00 -0.751459E-02  0.716257E+03
 714.0  62.5 0.63  0.025  -65.0 -1.000000  0.000000 -0.116742E+01  0.830725E+00  0.414674E+00 -0.713969E-02  0.716257E+03
 714.0  62.5 0.63  0.075  -65.0 -1.000000  0.000000 -0.111307E+01  0.723739E+00  0.401910E+00 -0.672900E-02  0.716257E+03
 714.0  62.5 0.63  0.125  -65.0 -1.000000  0.000000 -0.105452E+01  0.608517E+00  0.388659E+00 -0.628667E-02  0.716257E+03
 714.0  62.5 0.63  0.175  -65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.374953E+00 -0.581677E-02  0.716257E+03
 714.0  62.5 0.63  0.225  -65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.360817E+00 -0.532332E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.346272E+00 -0.481036E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.331338E+00 -0.428196E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.316036E+00 -0.374227E-02  0.716257E+03
 714.0  62.5 0.63  0.425  -65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.300387E+00 -0.319552E-02  0.716257E+03
 714.0  62.5 0.63  0.475  -65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.284418E+00 -0.264607E-02  0.716257E+03
 714.0  62.5 0.63  0.525  -65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.268158E+00 -0.209838E-02  0.716257E+03
 714.0  62.5 0.63  0.575  -65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.251641E+00 -0.155709E-02  0.716257E+03
 714.0  62.5 0.63  0.625  -65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.234904E+00 -0.102702E-02  0.716257E+03
 714.0  62.5 0.63  0.675  -65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.217989E+00 -0.513248E-03  0.716257E+03
 714.0  62.5 0.63  0.725  -65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.200936E+00 -0.212795E-04  0.716257E+03
 714.0  62.5 0.63  0.775  -65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.183779E+00  0.442701E-03  0.716257E+03
 714.0  62.5 0.63  0.825  -65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.166533E+00  0.871209E-03  0.716257E+03
 714.0  62.5 0.63  0.875  -65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.149155E+00  0.125400E-02  0.716257E+03
 714.0  62.5 0.63  0.925  -65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.131429E+00  0.157353E-02  0.716257E+03
 714.0  62.5 0.63  0.975  -65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.112273E+00  0.178113E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.195204E+00  0.180120E-02  0.716257E+03
 714.0  62.5 0.63 -0.925  -55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.285889E+00  0.568996E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  -55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.374674E+00 -0.113341E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  -55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.454603E+00 -0.294352E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  -55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.522211E+00 -0.466555E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.576535E+00 -0.619703E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.618185E+00 -0.749666E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  -55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.648589E+00 -0.855929E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  -55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.669462E+00 -0.939817E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  -55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.682492E+00 -0.100341E-01  0.716257E+03
 714.0  62.5 0.63 -0.475  -55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.689182E+00 -0.104894E-01  0.716257E+03
 714.0  62.5 0.63 -0.425  -55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.690796E+00 -0.107852E-01  0.716257E+03
 714.0  62.5 0.63 -0.375  -55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.688353E+00 -0.109402E-01  0.716257E+03
 714.0  62.5 0.63 -0.325  -55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.682653E+00 -0.109703E-01  0.716257E+03
 714.0  62.5 0.63 -0.275  -55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.674311E+00 -0.108893E-01  0.716257E+03
 714.0  62.5 0.63 -0.225  -55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.663788E+00 -0.107088E-01  0.716257E+03
 714.0  62.5 0.63 -0.175  -55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.651425E+00 -0.104388E-01  0.716257E+03
 714.0  62.5 0.63 -0.125  -55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.637468E+00 -0.100881E-01  0.716257E+03
 714.0  62.5 0.63 -0.075  -55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.622090E+00 -0.966490E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  -55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.605412E+00 -0.917680E-02  0.716257E+03
 714.0  62.5 0.63  0.025  -55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.587513E+00 -0.863123E-02  0.716257E+03
 714.0  62.5 0.63  0.075  -55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.568449E+00 -0.803562E-02  0.716257E+03
 714.0  62.5 0.63  0.125  -55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.548261E+00 -0.739758E-02  0.716257E+03
 714.0  62.5 0.63  0.175  -55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.526985E+00 -0.672493E-02  0.716257E+03
 714.0  62.5 0.63  0.225  -55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.504660E+00 -0.602580E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.481335E+00 -0.530861E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.457077E+00 -0.458196E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.431972E+00 -0.385460E-02  0.716257E+03
 714.0  62.5 0.63  0.425  -55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.406130E+00 -0.313525E-02  0.716257E+03
 714.0  62.5 0.63  0.475  -55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.379686E+00 -0.243250E-02  0.716257E+03
 714.0  62.5 0.63  0.525  -55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.352798E+00 -0.175464E-02  0.716257E+03
 714.0  62.5 0.63  0.575  -55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.325643E+00 -0.110955E-02  0.716257E+03
 714.0  62.5 0.63  0.625  -55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.298415E+00 -0.504645E-03  0.716257E+03
 714.0  62.5 0.63  0.675  -55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.271312E+00  0.531756E-04  0.716257E+03
 714.0  62.5 0.63  0.725  -55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.244527E+00  0.557366E-03  0.716257E+03
 714.0  62.5 0.63  0.775  -55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.218233E+00  0.100142E-02  0.716257E+03
 714.0  62.5 0.63  0.825  -55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.192556E+00  0.137808E-02  0.716257E+03
 714.0  62.5 0.63  0.875  -55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.167523E+00  0.167744E-02  0.716257E+03
 714.0  62.5 0.63  0.925  -55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.142900E+00  0.188106E-02  0.716257E+03
 714.0  62.5 0.63  0.975  -55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.117259E+00  0.193065E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.200478E+00  0.223039E-02  0.716257E+03
 714.0  62.5 0.63 -0.925  -45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.314833E+00  0.147328E-02  0.716257E+03
 714.0  62.5 0.63 -0.875  -45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.444836E+00 -0.188836E-03  0.716257E+03
 714.0  62.5 0.63 -0.825  -45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.577063E+00 -0.236480E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  -45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.699651E+00 -0.470541E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.804521E+00 -0.693684E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.888082E+00 -0.889586E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  -45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.950423E+00 -0.105161E-01  0.716257E+03
 714.0  62.5 0.63 -0.575  -45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.993877E+00 -0.117933E-01  0.716257E+03
 714.0  62.5 0.63 -0.525  -45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.102169E+01 -0.127544E-01  0.716257E+03
 714.0  62.5 0.63 -0.475  -45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.103716E+01 -0.134362E-01  0.716257E+03
 714.0  62.5 0.63 -0.425  -45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.104315E+01 -0.138756E-01  0.716257E+03
 714.0  62.5 0.63 -0.375  -45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.104196E+01 -0.141046E-01  0.716257E+03
 714.0  62.5 0.63 -0.325  -45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.103534E+01 -0.141490E-01  0.716257E+03
 714.0  62.5 0.63 -0.275  -45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.102452E+01 -0.140296E-01  0.716257E+03
 714.0  62.5 0.63 -0.225  -45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.101034E+01 -0.137624E-01  0.716257E+03
 714.0  62.5 0.63 -0.175  -45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.993337E+00 -0.133607E-01  0.716257E+03
 714.0  62.5 0.63 -0.125  -45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.973781E+00 -0.128356E-01  0.716257E+03
 714.0  62.5 0.63 -0.075  -45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.951787E+00 -0.121975E-01  0.716257E+03
 714.0  62.5 0.63 -0.025  -45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.927340E+00 -0.114570E-01  0.716257E+03
 714.0  62.5 0.63  0.025  -45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.900351E+00 -0.106258E-01  0.716257E+03
 714.0  62.5 0.63  0.075  -45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.870694E+00 -0.971693E-02  0.716257E+03
 714.0  62.5 0.63  0.125  -45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.838248E+00 -0.874526E-02  0.716257E+03
 714.0  62.5 0.63  0.175  -45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.802932E+00 -0.772759E-02  0.716257E+03
 714.0  62.5 0.63  0.225  -45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.764741E+00 -0.668230E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.723774E+00 -0.562886E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.680257E+00 -0.458707E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.634548E+00 -0.357620E-02  0.716257E+03
 714.0  62.5 0.63  0.425  -45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.587140E+00 -0.261410E-02  0.716257E+03
 714.0  62.5 0.63  0.475  -45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.538635E+00 -0.171643E-02  0.716257E+03
 714.0  62.5 0.63  0.525  -45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.489715E+00 -0.896026E-03  0.716257E+03
 714.0  62.5 0.63  0.575  -45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.441094E+00 -0.162604E-03  0.716257E+03
 714.0  62.5 0.63  0.625  -45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.393474E+00  0.477251E-03  0.716257E+03
 714.0  62.5 0.63  0.675  -45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.347492E+00  0.101982E-02  0.716257E+03
 714.0  62.5 0.63  0.725  -45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.303681E+00  0.146364E-02  0.716257E+03
 714.0  62.5 0.63  0.775  -45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.262435E+00  0.180863E-02  0.716257E+03
 714.0  62.5 0.63  0.825  -45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.223974E+00  0.205462E-02  0.716257E+03
 714.0  62.5 0.63  0.875  -45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.188286E+00  0.219866E-02  0.716257E+03
 714.0  62.5 0.63  0.925  -45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.154959E+00  0.222779E-02  0.716257E+03
 714.0  62.5 0.63  0.975  -45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.122065E+00  0.208162E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.205288E+00  0.269508E-02  0.716257E+03
 714.0  62.5 0.63 -0.925  -35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.347790E+00  0.276906E-02  0.716257E+03
 714.0  62.5 0.63 -0.875  -35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.540781E+00  0.158406E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  -35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.771330E+00 -0.798416E-03  0.716257E+03
 714.0  62.5 0.63 -0.775  -35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.101437E+01 -0.401521E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.124014E+01 -0.747719E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.142547E+01 -0.106645E-01  0.716257E+03
 714.0  62.5 0.63 -0.625  -35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.156063E+01 -0.132985E-01  0.716257E+03
 714.0  62.5 0.63 -0.575  -35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.164816E+01 -0.153183E-01  0.716257E+03
 714.0  62.5 0.63 -0.525  -35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.169729E+01 -0.167810E-01  0.716257E+03
 714.0  62.5 0.63 -0.475  -35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.171875E+01 -0.177803E-01  0.716257E+03
 714.0  62.5 0.63 -0.425  -35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.172188E+01 -0.184047E-01  0.716257E+03
 714.0  62.5 0.63 -0.375  -35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.171367E+01 -0.187235E-01  0.716257E+03
 714.0  62.5 0.63 -0.325  -35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.169882E+01 -0.187848E-01  0.716257E+03
 714.0  62.5 0.63 -0.275  -35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.168023E+01 -0.186196E-01  0.716257E+03
 714.0  62.5 0.63 -0.225  -35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.165942E+01 -0.182454E-01  0.716257E+03
 714.0  62.5 0.63 -0.175  -35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.163692E+01 -0.176714E-01  0.716257E+03
 714.0  62.5 0.63 -0.125  -35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.161255E+01 -0.169018E-01  0.716257E+03
 714.0  62.5 0.63 -0.075  -35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.158557E+01 -0.159404E-01  0.716257E+03
 714.0  62.5 0.63 -0.025  -35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.155484E+01 -0.147937E-01  0.716257E+03
 714.0  62.5 0.63  0.025  -35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.151897E+01 -0.134747E-01  0.716257E+03
 714.0  62.5 0.63  0.075  -35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.147643E+01 -0.120053E-01  0.716257E+03
 714.0  62.5 0.63  0.125  -35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.142576E+01 -0.104181E-01  0.716257E+03
 714.0  62.5 0.63  0.175  -35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.136575E+01 -0.875596E-02  0.716257E+03
 714.0  62.5 0.63  0.225  -35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.129573E+01 -0.706967E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.121577E+01 -0.541361E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.112680E+01 -0.384041E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.103066E+01 -0.239562E-02  0.716257E+03
 714.0  62.5 0.63  0.425  -35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.929915E+00 -0.111359E-02  0.716257E+03
 714.0  62.5 0.63  0.475  -35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.827567E+00 -0.154790E-04  0.716257E+03
 714.0  62.5 0.63  0.525  -35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.726664E+00  0.890668E-03  0.716257E+03
 714.0  62.5 0.63  0.575  -35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.629942E+00  0.160803E-02  0.716257E+03
 714.0  62.5 0.63  0.625  -35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.539556E+00  0.214809E-02  0.716257E+03
 714.0  62.5 0.63  0.675  -35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.456957E+00  0.252747E-02  0.716257E+03
 714.0  62.5 0.63  0.725  -35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.382881E+00  0.276486E-02  0.716257E+03
 714.0  62.5 0.63  0.775  -35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.317444E+00  0.287843E-02  0.716257E+03
 714.0  62.5 0.63  0.825  -35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.260255E+00  0.288331E-02  0.716257E+03
 714.0  62.5 0.63  0.875  -35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.210506E+00  0.278845E-02  0.716257E+03
 714.0  62.5 0.63  0.925  -35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.166891E+00  0.258875E-02  0.716257E+03
 714.0  62.5 0.63  0.975  -35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.126426E+00  0.222377E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.209314E+00  0.314372E-02  0.716257E+03
 714.0  62.5 0.63 -0.925  -25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.382490E+00  0.441750E-02  0.716257E+03
 714.0  62.5 0.63 -0.875  -25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.667129E+00  0.459860E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  -25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.108844E+01  0.286089E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  -25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.163373E+01 -0.133256E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.222291E+01 -0.724682E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.273014E+01 -0.131841E-01  0.716257E+03
 714.0  62.5 0.63 -0.625  -25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.306344E+01 -0.178920E-01  0.716257E+03
 714.0  62.5 0.63 -0.575  -25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.321561E+01 -0.211158E-01  0.716257E+03
 714.0  62.5 0.63 -0.525  -25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.323761E+01 -0.231471E-01  0.716257E+03
 714.0  62.5 0.63 -0.475  -25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.318900E+01 -0.243610E-01  0.716257E+03
 714.0  62.5 0.63 -0.425  -25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.311327E+01 -0.250410E-01  0.716257E+03
 714.0  62.5 0.63 -0.375  -25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.303573E+01 -0.253637E-01  0.716257E+03
 714.0  62.5 0.63 -0.325  -25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.296899E+01 -0.254239E-01  0.716257E+03
 714.0  62.5 0.63 -0.275  -25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.291822E+01 -0.252604E-01  0.716257E+03
 714.0  62.5 0.63 -0.225  -25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.288452E+01 -0.248735E-01  0.716257E+03
 714.0  62.5 0.63 -0.175  -25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.286669E+01 -0.242360E-01  0.716257E+03
 714.0  62.5 0.63 -0.125  -25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.286193E+01 -0.233017E-01  0.716257E+03
 714.0  62.5 0.63 -0.075  -25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.286596E+01 -0.220145E-01  0.716257E+03
 714.0  62.5 0.63 -0.025  -25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.287282E+01 -0.203210E-01  0.716257E+03
 714.0  62.5 0.63  0.025  -25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.287453E+01 -0.181896E-01  0.716257E+03
 714.0  62.5 0.63  0.075  -25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.286100E+01 -0.156326E-01  0.716257E+03
 714.0  62.5 0.63  0.125  -25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.282044E+01 -0.127264E-01  0.716257E+03
 714.0  62.5 0.63  0.175  -25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.274091E+01 -0.961755E-02  0.716257E+03
 714.0  62.5 0.63  0.225  -25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.261311E+01 -0.650429E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.243375E+01 -0.359600E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.220815E+01 -0.106530E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.195008E+01  0.984874E-03  0.716257E+03
 714.0  62.5 0.63  0.425  -25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.167839E+01  0.252789E-02  0.716257E+03
 714.0  62.5 0.63  0.475  -25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.141201E+01  0.359764E-02  0.716257E+03
 714.0  62.5 0.63  0.525  -25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.116573E+01  0.426340E-02  0.716257E+03
 714.0  62.5 0.63  0.575  -25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.948312E+00  0.460673E-02  0.716257E+03
 714.0  62.5 0.63  0.625  -25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.762960E+00  0.470580E-02  0.716257E+03
 714.0  62.5 0.63  0.675  -25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.608842E+00  0.462729E-02  0.716257E+03
 714.0  62.5 0.63  0.725  -25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.482831E+00  0.442370E-02  0.716257E+03
 714.0  62.5 0.63  0.775  -25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.380830E+00  0.413347E-02  0.716257E+03
 714.0  62.5 0.63  0.825  -25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.298604E+00  0.378199E-02  0.716257E+03
 714.0  62.5 0.63  0.875  -25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.232148E+00  0.338144E-02  0.716257E+03
 714.0  62.5 0.63  0.925  -25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.177638E+00  0.292518E-02  0.716257E+03
 714.0  62.5 0.63  0.975  -25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.130051E+00  0.234529E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  -15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.212232E+00  0.350607E-02  0.716257E+03
 714.0  62.5 0.63 -0.925  -15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.413503E+00  0.612734E-02  0.716257E+03
 714.0  62.5 0.63 -0.875  -15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.811463E+00  0.890816E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  -15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.157486E+01  0.960732E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  -15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.295589E+01  0.191795E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  -15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.508511E+01 -0.619679E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  -15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.735038E+01 -0.145954E-01  0.716257E+03
 714.0  62.5 0.63 -0.625  -15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.848350E+01 -0.231807E-01  0.716257E+03
 714.0  62.5 0.63 -0.575  -15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.824252E+01 -0.318807E-01  0.716257E+03
 714.0  62.5 0.63 -0.525  -15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.741639E+01 -0.338410E-01  0.716257E+03
 714.0  62.5 0.63 -0.475  -15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.658474E+01 -0.340365E-01  0.716257E+03
 714.0  62.5 0.63 -0.425  -15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.592950E+01 -0.339393E-01  0.716257E+03
 714.0  62.5 0.63 -0.375  -15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.546350E+01 -0.338333E-01  0.716257E+03
 714.0  62.5 0.63 -0.325  -15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.515885E+01 -0.338089E-01  0.716257E+03
 714.0  62.5 0.63 -0.275  -15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.498736E+01 -0.338718E-01  0.716257E+03
 714.0  62.5 0.63 -0.225  -15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.492916E+01 -0.339785E-01  0.716257E+03
 714.0  62.5 0.63 -0.175  -15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.497288E+01 -0.340373E-01  0.716257E+03
 714.0  62.5 0.63 -0.125  -15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.511379E+01 -0.338902E-01  0.716257E+03
 714.0  62.5 0.63 -0.075  -15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.535134E+01 -0.323430E-01  0.716257E+03
 714.0  62.5 0.63 -0.025  -15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.568526E+01 -0.281212E-01  0.716257E+03
 714.0  62.5 0.63  0.025  -15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.610834E+01 -0.238375E-01  0.716257E+03
 714.0  62.5 0.63  0.075  -15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.659254E+01 -0.195032E-01  0.716257E+03
 714.0  62.5 0.63  0.125  -15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.706663E+01 -0.151306E-01  0.716257E+03
 714.0  62.5 0.63  0.175  -15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.739345E+01 -0.107333E-01  0.716257E+03
 714.0  62.5 0.63  0.225  -15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.738250E+01 -0.632579E-02  0.716257E+03
 714.0  62.5 0.63  0.275  -15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.688678E+01 -0.192400E-02  0.716257E+03
 714.0  62.5 0.63  0.325  -15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.594244E+01  0.245472E-02  0.716257E+03
 714.0  62.5 0.63  0.375  -15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.477799E+01  0.679123E-02  0.716257E+03
 714.0  62.5 0.63  0.425  -15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.365111E+01  0.106936E-01  0.716257E+03
 714.0  62.5 0.63  0.475  -15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.270991E+01  0.104393E-01  0.716257E+03
 714.0  62.5 0.63  0.525  -15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.198703E+01  0.975207E-02  0.716257E+03
 714.0  62.5 0.63  0.575  -15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.145487E+01  0.887307E-02  0.716257E+03
 714.0  62.5 0.63  0.625  -15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.106977E+01  0.793836E-02  0.716257E+03
 714.0  62.5 0.63  0.675  -15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.791831E+00  0.701895E-02  0.716257E+03
 714.0  62.5 0.63  0.725  -15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.590155E+00  0.614795E-02  0.716257E+03
 714.0  62.5 0.63  0.775  -15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.442381E+00  0.533675E-02  0.716257E+03
 714.0  62.5 0.63  0.825  -15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.332712E+00  0.458365E-02  0.716257E+03
 714.0  62.5 0.63  0.875  -15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.249968E+00  0.387681E-02  0.716257E+03
 714.0  62.5 0.63  0.925  -15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.185897E+00  0.318926E-02  0.716257E+03
 714.0  62.5 0.63  0.975  -15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.132660E+00  0.243446E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   -5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.213770E+00  0.371044E-02  0.716257E+03
 714.0  62.5 0.63 -0.925   -5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.432513E+00  0.728485E-02  0.716257E+03
 714.0  62.5 0.63 -0.875   -5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.920438E+00  0.128077E-01  0.716257E+03
 714.0  62.5 0.63 -0.825   -5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.207844E+01  0.101262E-01  0.716257E+03
 714.0  62.5 0.63 -0.775   -5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.519276E+01  0.238636E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   -5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.153941E+02 -0.582697E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   -5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.516352E+02 -0.143736E-01  0.716257E+03
 714.0  62.5 0.63 -0.625   -5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.664239E+02 -0.231613E-01  0.716257E+03
 714.0  62.5 0.63 -0.575   -5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.328669E+02 -0.321269E-01  0.716257E+03
 714.0  62.5 0.63 -0.525   -5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.186084E+02 -0.412269E-01  0.716257E+03
 714.0  62.5 0.63 -0.475   -5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.127398E+02 -0.443270E-01  0.716257E+03
 714.0  62.5 0.63 -0.425   -5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.989493E+01 -0.420612E-01  0.716257E+03
 714.0  62.5 0.63 -0.375   -5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.837203E+01 -0.409728E-01  0.716257E+03
 714.0  62.5 0.63 -0.325   -5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.754117E+01 -0.407682E-01  0.716257E+03
 714.0  62.5 0.63 -0.275   -5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.713796E+01 -0.413228E-01  0.716257E+03
 714.0  62.5 0.63 -0.225   -5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.704905E+01 -0.426219E-01  0.716257E+03
 714.0  62.5 0.63 -0.175   -5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.723915E+01 -0.430681E-01  0.716257E+03
 714.0  62.5 0.63 -0.125   -5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.772884E+01 -0.386530E-01  0.716257E+03
 714.0  62.5 0.63 -0.075   -5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.859923E+01 -0.342165E-01  0.716257E+03
 714.0  62.5 0.63 -0.025   -5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.100244E+02 -0.297504E-01  0.716257E+03
 714.0  62.5 0.63  0.025   -5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.123545E+02 -0.252535E-01  0.716257E+03
 714.0  62.5 0.63  0.075   -5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.163169E+02 -0.207293E-01  0.716257E+03
 714.0  62.5 0.63  0.125   -5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.234922E+02 -0.161846E-01  0.716257E+03
 714.0  62.5 0.63  0.175   -5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.370819E+02 -0.116291E-01  0.716257E+03
 714.0  62.5 0.63  0.225   -5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.582890E+02 -0.707465E-02  0.716257E+03
 714.0  62.5 0.63  0.275   -5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.610011E+02 -0.253529E-02  0.716257E+03
 714.0  62.5 0.63  0.325   -5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.348927E+02  0.197282E-02  0.716257E+03
 714.0  62.5 0.63  0.375   -5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.170019E+02  0.643131E-02  0.716257E+03
 714.0  62.5 0.63  0.425   -5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.886387E+01  0.108193E-01  0.716257E+03
 714.0  62.5 0.63  0.475   -5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.505127E+01  0.151127E-01  0.716257E+03
 714.0  62.5 0.63  0.525   -5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.309314E+01  0.154622E-01  0.716257E+03
 714.0  62.5 0.63  0.575   -5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.199995E+01  0.127146E-01  0.716257E+03
 714.0  62.5 0.63  0.625   -5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.134729E+01  0.105327E-01  0.716257E+03
 714.0  62.5 0.63  0.675   -5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.936364E+00  0.876834E-02  0.716257E+03
 714.0  62.5 0.63  0.725   -5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.666324E+00  0.731718E-02  0.716257E+03
 714.0  62.5 0.63  0.775   -5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.482487E+00  0.610309E-02  0.716257E+03
 714.0  62.5 0.63  0.825   -5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.353451E+00  0.506790E-02  0.716257E+03
 714.0  62.5 0.63  0.875   -5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.260204E+00  0.416265E-02  0.716257E+03
 714.0  62.5 0.63  0.925   -5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.190419E+00  0.333543E-02  0.716257E+03
 714.0  62.5 0.63  0.975   -5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.134027E+00  0.248174E-02  0.716257E+03
 714.0  62.5 0.63 -0.975    5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.213770E+00  0.371044E-02  0.716257E+03
 714.0  62.5 0.63 -0.925    5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.432513E+00  0.728485E-02  0.716257E+03
 714.0  62.5 0.63 -0.875    5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.920438E+00  0.128077E-01  0.716257E+03
 714.0  62.5 0.63 -0.825    5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.207844E+01  0.101262E-01  0.716257E+03
 714.0  62.5 0.63 -0.775    5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.519276E+01  0.238636E-02  0.716257E+03
 714.0  62.5 0.63 -0.725    5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.153941E+02 -0.582697E-02  0.716257E+03
 714.0  62.5 0.63 -0.675    5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.516352E+02 -0.143736E-01  0.716257E+03
 714.0  62.5 0.63 -0.625    5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.664239E+02 -0.231613E-01  0.716257E+03
 714.0  62.5 0.63 -0.575    5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.328669E+02 -0.321269E-01  0.716257E+03
 714.0  62.5 0.63 -0.525    5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.186084E+02 -0.412269E-01  0.716257E+03
 714.0  62.5 0.63 -0.475    5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.127398E+02 -0.443270E-01  0.716257E+03
 714.0  62.5 0.63 -0.425    5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.989493E+01 -0.420612E-01  0.716257E+03
 714.0  62.5 0.63 -0.375    5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.837203E+01 -0.409728E-01  0.716257E+03
 714.0  62.5 0.63 -0.325    5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.754117E+01 -0.407682E-01  0.716257E+03
 714.0  62.5 0.63 -0.275    5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.713796E+01 -0.413228E-01  0.716257E+03
 714.0  62.5 0.63 -0.225    5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.704905E+01 -0.426219E-01  0.716257E+03
 714.0  62.5 0.63 -0.175    5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.723915E+01 -0.430681E-01  0.716257E+03
 714.0  62.5 0.63 -0.125    5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.772884E+01 -0.386530E-01  0.716257E+03
 714.0  62.5 0.63 -0.075    5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.859923E+01 -0.342165E-01  0.716257E+03
 714.0  62.5 0.63 -0.025    5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.100244E+02 -0.297504E-01  0.716257E+03
 714.0  62.5 0.63  0.025    5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.123545E+02 -0.252535E-01  0.716257E+03
 714.0  62.5 0.63  0.075    5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.163169E+02 -0.207293E-01  0.716257E+03
 714.0  62.5 0.63  0.125    5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.234922E+02 -0.161846E-01  0.716257E+03
 714.0  62.5 0.63  0.175    5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.370819E+02 -0.116291E-01  0.716257E+03
 714.0  62.5 0.63  0.225    5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.582890E+02 -0.707465E-02  0.716257E+03
 714.0  62.5 0.63  0.275    5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.610011E+02 -0.253529E-02  0.716257E+03
 714.0  62.5 0.63  0.325    5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.348927E+02  0.197282E-02  0.716257E+03
 714.0  62.5 0.63  0.375    5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.170019E+02  0.643131E-02  0.716257E+03
 714.0  62.5 0.63  0.425    5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.886387E+01  0.108193E-01  0.716257E+03
 714.0  62.5 0.63  0.475    5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.505127E+01  0.151127E-01  0.716257E+03
 714.0  62.5 0.63  0.525    5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.309314E+01  0.154622E-01  0.716257E+03
 714.0  62.5 0.63  0.575    5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.199995E+01  0.127146E-01  0.716257E+03
 714.0  62.5 0.63  0.625    5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.134729E+01  0.105327E-01  0.716257E+03
 714.0  62.5 0.63  0.675    5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.936364E+00  0.876834E-02  0.716257E+03
 714.0  62.5 0.63  0.725    5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.666324E+00  0.731718E-02  0.716257E+03
 714.0  62.5 0.63  0.775    5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.482487E+00  0.610309E-02  0.716257E+03
 714.0  62.5 0.63  0.825    5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.353451E+00  0.506790E-02  0.716257E+03
 714.0  62.5 0.63  0.875    5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.260204E+00  0.416265E-02  0.716257E+03
 714.0  62.5 0.63  0.925    5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.190419E+00  0.333543E-02  0.716257E+03
 714.0  62.5 0.63  0.975    5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.134027E+00  0.248174E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.212232E+00  0.350607E-02  0.716257E+03
 714.0  62.5 0.63 -0.925   15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.413503E+00  0.612734E-02  0.716257E+03
 714.0  62.5 0.63 -0.875   15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.811463E+00  0.890816E-02  0.716257E+03
 714.0  62.5 0.63 -0.825   15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.157486E+01  0.960732E-02  0.716257E+03
 714.0  62.5 0.63 -0.775   15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.295589E+01  0.191795E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.508511E+01 -0.619679E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.735038E+01 -0.145954E-01  0.716257E+03
 714.0  62.5 0.63 -0.625   15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.848350E+01 -0.231807E-01  0.716257E+03
 714.0  62.5 0.63 -0.575   15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.824252E+01 -0.318807E-01  0.716257E+03
 714.0  62.5 0.63 -0.525   15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.741639E+01 -0.338410E-01  0.716257E+03
 714.0  62.5 0.63 -0.475   15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.658474E+01 -0.340365E-01  0.716257E+03
 714.0  62.5 0.63 -0.425   15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.592950E+01 -0.339393E-01  0.716257E+03
 714.0  62.5 0.63 -0.375   15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.546350E+01 -0.338333E-01  0.716257E+03
 714.0  62.5 0.63 -0.325   15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.515885E+01 -0.338089E-01  0.716257E+03
 714.0  62.5 0.63 -0.275   15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.498736E+01 -0.338718E-01  0.716257E+03
 714.0  62.5 0.63 -0.225   15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.492916E+01 -0.339785E-01  0.716257E+03
 714.0  62.5 0.63 -0.175   15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.497288E+01 -0.340373E-01  0.716257E+03
 714.0  62.5 0.63 -0.125   15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.511379E+01 -0.338902E-01  0.716257E+03
 714.0  62.5 0.63 -0.075   15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.535134E+01 -0.323430E-01  0.716257E+03
 714.0  62.5 0.63 -0.025   15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.568526E+01 -0.281212E-01  0.716257E+03
 714.0  62.5 0.63  0.025   15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.610834E+01 -0.238375E-01  0.716257E+03
 714.0  62.5 0.63  0.075   15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.659254E+01 -0.195032E-01  0.716257E+03
 714.0  62.5 0.63  0.125   15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.706663E+01 -0.151306E-01  0.716257E+03
 714.0  62.5 0.63  0.175   15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.739345E+01 -0.107333E-01  0.716257E+03
 714.0  62.5 0.63  0.225   15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.738250E+01 -0.632579E-02  0.716257E+03
 714.0  62.5 0.63  0.275   15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.688678E+01 -0.192400E-02  0.716257E+03
 714.0  62.5 0.63  0.325   15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.594244E+01  0.245472E-02  0.716257E+03
 714.0  62.5 0.63  0.375   15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.477799E+01  0.679123E-02  0.716257E+03
 714.0  62.5 0.63  0.425   15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.365111E+01  0.106936E-01  0.716257E+03
 714.0  62.5 0.63  0.475   15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.270991E+01  0.104393E-01  0.716257E+03
 714.0  62.5 0.63  0.525   15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.198703E+01  0.975207E-02  0.716257E+03
 714.0  62.5 0.63  0.575   15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.145487E+01  0.887307E-02  0.716257E+03
 714.0  62.5 0.63  0.625   15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.106977E+01  0.793836E-02  0.716257E+03
 714.0  62.5 0.63  0.675   15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.791831E+00  0.701895E-02  0.716257E+03
 714.0  62.5 0.63  0.725   15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.590155E+00  0.614795E-02  0.716257E+03
 714.0  62.5 0.63  0.775   15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.442381E+00  0.533675E-02  0.716257E+03
 714.0  62.5 0.63  0.825   15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.332712E+00  0.458365E-02  0.716257E+03
 714.0  62.5 0.63  0.875   15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.249968E+00  0.387681E-02  0.716257E+03
 714.0  62.5 0.63  0.925   15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.185897E+00  0.318926E-02  0.716257E+03
 714.0  62.5 0.63  0.975   15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.132660E+00  0.243446E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.209314E+00  0.314372E-02  0.716257E+03
 714.0  62.5 0.63 -0.925   25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.382490E+00  0.441750E-02  0.716257E+03
 714.0  62.5 0.63 -0.875   25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.667129E+00  0.459860E-02  0.716257E+03
 714.0  62.5 0.63 -0.825   25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.108844E+01  0.286089E-02  0.716257E+03
 714.0  62.5 0.63 -0.775   25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.163373E+01 -0.133256E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.222291E+01 -0.724682E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.273014E+01 -0.131841E-01  0.716257E+03
 714.0  62.5 0.63 -0.625   25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.306344E+01 -0.178920E-01  0.716257E+03
 714.0  62.5 0.63 -0.575   25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.321561E+01 -0.211158E-01  0.716257E+03
 714.0  62.5 0.63 -0.525   25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.323761E+01 -0.231471E-01  0.716257E+03
 714.0  62.5 0.63 -0.475   25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.318900E+01 -0.243610E-01  0.716257E+03
 714.0  62.5 0.63 -0.425   25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.311327E+01 -0.250410E-01  0.716257E+03
 714.0  62.5 0.63 -0.375   25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.303573E+01 -0.253637E-01  0.716257E+03
 714.0  62.5 0.63 -0.325   25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.296899E+01 -0.254239E-01  0.716257E+03
 714.0  62.5 0.63 -0.275   25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.291822E+01 -0.252604E-01  0.716257E+03
 714.0  62.5 0.63 -0.225   25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.288452E+01 -0.248735E-01  0.716257E+03
 714.0  62.5 0.63 -0.175   25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.286669E+01 -0.242360E-01  0.716257E+03
 714.0  62.5 0.63 -0.125   25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.286193E+01 -0.233017E-01  0.716257E+03
 714.0  62.5 0.63 -0.075   25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.286596E+01 -0.220145E-01  0.716257E+03
 714.0  62.5 0.63 -0.025   25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.287282E+01 -0.203210E-01  0.716257E+03
 714.0  62.5 0.63  0.025   25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.287453E+01 -0.181896E-01  0.716257E+03
 714.0  62.5 0.63  0.075   25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.286100E+01 -0.156326E-01  0.716257E+03
 714.0  62.5 0.63  0.125   25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.282044E+01 -0.127264E-01  0.716257E+03
 714.0  62.5 0.63  0.175   25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.274091E+01 -0.961755E-02  0.716257E+03
 714.0  62.5 0.63  0.225   25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.261311E+01 -0.650429E-02  0.716257E+03
 714.0  62.5 0.63  0.275   25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.243375E+01 -0.359600E-02  0.716257E+03
 714.0  62.5 0.63  0.325   25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.220815E+01 -0.106530E-02  0.716257E+03
 714.0  62.5 0.63  0.375   25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.195008E+01  0.984874E-03  0.716257E+03
 714.0  62.5 0.63  0.425   25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.167839E+01  0.252789E-02  0.716257E+03
 714.0  62.5 0.63  0.475   25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.141201E+01  0.359764E-02  0.716257E+03
 714.0  62.5 0.63  0.525   25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.116573E+01  0.426340E-02  0.716257E+03
 714.0  62.5 0.63  0.575   25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.948312E+00  0.460673E-02  0.716257E+03
 714.0  62.5 0.63  0.625   25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.762960E+00  0.470580E-02  0.716257E+03
 714.0  62.5 0.63  0.675   25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.608842E+00  0.462729E-02  0.716257E+03
 714.0  62.5 0.63  0.725   25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.482831E+00  0.442370E-02  0.716257E+03
 714.0  62.5 0.63  0.775   25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.380830E+00  0.413347E-02  0.716257E+03
 714.0  62.5 0.63  0.825   25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.298604E+00  0.378199E-02  0.716257E+03
 714.0  62.5 0.63  0.875   25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.232148E+00  0.338144E-02  0.716257E+03
 714.0  62.5 0.63  0.925   25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.177638E+00  0.292518E-02  0.716257E+03
 714.0  62.5 0.63  0.975   25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.130051E+00  0.234529E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.205288E+00  0.269508E-02  0.716257E+03
 714.0  62.5 0.63 -0.925   35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.347790E+00  0.276906E-02  0.716257E+03
 714.0  62.5 0.63 -0.875   35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.540781E+00  0.158406E-02  0.716257E+03
 714.0  62.5 0.63 -0.825   35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.771330E+00 -0.798416E-03  0.716257E+03
 714.0  62.5 0.63 -0.775   35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.101437E+01 -0.401521E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.124014E+01 -0.747719E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.142547E+01 -0.106645E-01  0.716257E+03
 714.0  62.5 0.63 -0.625   35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.156063E+01 -0.132985E-01  0.716257E+03
 714.0  62.5 0.63 -0.575   35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.164816E+01 -0.153183E-01  0.716257E+03
 714.0  62.5 0.63 -0.525   35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.169729E+01 -0.167810E-01  0.716257E+03
 714.0  62.5 0.63 -0.475   35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.171875E+01 -0.177803E-01  0.716257E+03
 714.0  62.5 0.63 -0.425   35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.172188E+01 -0.184047E-01  0.716257E+03
 714.0  62.5 0.63 -0.375   35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.171367E+01 -0.187235E-01  0.716257E+03
 714.0  62.5 0.63 -0.325   35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.169882E+01 -0.187848E-01  0.716257E+03
 714.0  62.5 0.63 -0.275   35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.168023E+01 -0.186196E-01  0.716257E+03
 714.0  62.5 0.63 -0.225   35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.165942E+01 -0.182454E-01  0.716257E+03
 714.0  62.5 0.63 -0.175   35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.163692E+01 -0.176714E-01  0.716257E+03
 714.0  62.5 0.63 -0.125   35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.161255E+01 -0.169018E-01  0.716257E+03
 714.0  62.5 0.63 -0.075   35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.158557E+01 -0.159404E-01  0.716257E+03
 714.0  62.5 0.63 -0.025   35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.155484E+01 -0.147937E-01  0.716257E+03
 714.0  62.5 0.63  0.025   35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.151897E+01 -0.134747E-01  0.716257E+03
 714.0  62.5 0.63  0.075   35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.147643E+01 -0.120053E-01  0.716257E+03
 714.0  62.5 0.63  0.125   35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.142576E+01 -0.104181E-01  0.716257E+03
 714.0  62.5 0.63  0.175   35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.136575E+01 -0.875596E-02  0.716257E+03
 714.0  62.5 0.63  0.225   35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.129573E+01 -0.706967E-02  0.716257E+03
 714.0  62.5 0.63  0.275   35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.121577E+01 -0.541361E-02  0.716257E+03
 714.0  62.5 0.63  0.325   35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.112680E+01 -0.384041E-02  0.716257E+03
 714.0  62.5 0.63  0.375   35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.103066E+01 -0.239562E-02  0.716257E+03
 714.0  62.5 0.63  0.425   35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.929915E+00 -0.111359E-02  0.716257E+03
 714.0  62.5 0.63  0.475   35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.827567E+00 -0.154790E-04  0.716257E+03
 714.0  62.5 0.63  0.525   35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.726664E+00  0.890668E-03  0.716257E+03
 714.0  62.5 0.63  0.575   35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.629942E+00  0.160803E-02  0.716257E+03
 714.0  62.5 0.63  0.625   35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.539556E+00  0.214809E-02  0.716257E+03
 714.0  62.5 0.63  0.675   35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.456957E+00  0.252747E-02  0.716257E+03
 714.0  62.5 0.63  0.725   35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.382881E+00  0.276486E-02  0.716257E+03
 714.0  62.5 0.63  0.775   35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.317444E+00  0.287843E-02  0.716257E+03
 714.0  62.5 0.63  0.825   35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.260255E+00  0.288331E-02  0.716257E+03
 714.0  62.5 0.63  0.875   35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.210506E+00  0.278845E-02  0.716257E+03
 714.0  62.5 0.63  0.925   35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.166891E+00  0.258875E-02  0.716257E+03
 714.0  62.5 0.63  0.975   35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.126426E+00  0.222377E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.200478E+00  0.223039E-02  0.716257E+03
 714.0  62.5 0.63 -0.925   45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.314833E+00  0.147328E-02  0.716257E+03
 714.0  62.5 0.63 -0.875   45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.444836E+00 -0.188836E-03  0.716257E+03
 714.0  62.5 0.63 -0.825   45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.577063E+00 -0.236480E-02  0.716257E+03
 714.0  62.5 0.63 -0.775   45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.699651E+00 -0.470541E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.804521E+00 -0.693684E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.888082E+00 -0.889586E-02  0.716257E+03
 714.0  62.5 0.63 -0.625   45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.950423E+00 -0.105161E-01  0.716257E+03
 714.0  62.5 0.63 -0.575   45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.993877E+00 -0.117933E-01  0.716257E+03
 714.0  62.5 0.63 -0.525   45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.102169E+01 -0.127544E-01  0.716257E+03
 714.0  62.5 0.63 -0.475   45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.103716E+01 -0.134362E-01  0.716257E+03
 714.0  62.5 0.63 -0.425   45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.104315E+01 -0.138756E-01  0.716257E+03
 714.0  62.5 0.63 -0.375   45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.104196E+01 -0.141046E-01  0.716257E+03
 714.0  62.5 0.63 -0.325   45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.103534E+01 -0.141490E-01  0.716257E+03
 714.0  62.5 0.63 -0.275   45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.102452E+01 -0.140296E-01  0.716257E+03
 714.0  62.5 0.63 -0.225   45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.101034E+01 -0.137624E-01  0.716257E+03
 714.0  62.5 0.63 -0.175   45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.993337E+00 -0.133607E-01  0.716257E+03
 714.0  62.5 0.63 -0.125   45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.973781E+00 -0.128356E-01  0.716257E+03
 714.0  62.5 0.63 -0.075   45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.951787E+00 -0.121975E-01  0.716257E+03
 714.0  62.5 0.63 -0.025   45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.927340E+00 -0.114570E-01  0.716257E+03
 714.0  62.5 0.63  0.025   45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.900351E+00 -0.106258E-01  0.716257E+03
 714.0  62.5 0.63  0.075   45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.870694E+00 -0.971693E-02  0.716257E+03
 714.0  62.5 0.63  0.125   45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.838248E+00 -0.874526E-02  0.716257E+03
 714.0  62.5 0.63  0.175   45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.802932E+00 -0.772759E-02  0.716257E+03
 714.0  62.5 0.63  0.225   45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.764741E+00 -0.668230E-02  0.716257E+03
 714.0  62.5 0.63  0.275   45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.723774E+00 -0.562886E-02  0.716257E+03
 714.0  62.5 0.63  0.325   45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.680257E+00 -0.458707E-02  0.716257E+03
 714.0  62.5 0.63  0.375   45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.634548E+00 -0.357620E-02  0.716257E+03
 714.0  62.5 0.63  0.425   45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.587140E+00 -0.261410E-02  0.716257E+03
 714.0  62.5 0.63  0.475   45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.538635E+00 -0.171643E-02  0.716257E+03
 714.0  62.5 0.63  0.525   45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.489715E+00 -0.896026E-03  0.716257E+03
 714.0  62.5 0.63  0.575   45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.441094E+00 -0.162604E-03  0.716257E+03
 714.0  62.5 0.63  0.625   45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.393474E+00  0.477251E-03  0.716257E+03
 714.0  62.5 0.63  0.675   45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.347492E+00  0.101982E-02  0.716257E+03
 714.0  62.5 0.63  0.725   45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.303681E+00  0.146364E-02  0.716257E+03
 714.0  62.5 0.63  0.775   45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.262435E+00  0.180863E-02  0.716257E+03
 714.0  62.5 0.63  0.825   45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.223974E+00  0.205462E-02  0.716257E+03
 714.0  62.5 0.63  0.875   45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.188286E+00  0.219866E-02  0.716257E+03
 714.0  62.5 0.63  0.925   45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.154959E+00  0.222779E-02  0.716257E+03
 714.0  62.5 0.63  0.975   45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.122065E+00  0.208162E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.195204E+00  0.180120E-02  0.716257E+03
 714.0  62.5 0.63 -0.925   55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.285889E+00  0.568996E-03  0.716257E+03
 714.0  62.5 0.63 -0.875   55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.374674E+00 -0.113341E-02  0.716257E+03
 714.0  62.5 0.63 -0.825   55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.454603E+00 -0.294352E-02  0.716257E+03
 714.0  62.5 0.63 -0.775   55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.522211E+00 -0.466555E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.576535E+00 -0.619703E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.618185E+00 -0.749666E-02  0.716257E+03
 714.0  62.5 0.63 -0.625   55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.648589E+00 -0.855929E-02  0.716257E+03
 714.0  62.5 0.63 -0.575   55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.669462E+00 -0.939817E-02  0.716257E+03
 714.0  62.5 0.63 -0.525   55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.682492E+00 -0.100341E-01  0.716257E+03
 714.0  62.5 0.63 -0.475   55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.689182E+00 -0.104894E-01  0.716257E+03
 714.0  62.5 0.63 -0.425   55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.690796E+00 -0.107852E-01  0.716257E+03
 714.0  62.5 0.63 -0.375   55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.688353E+00 -0.109402E-01  0.716257E+03
 714.0  62.5 0.63 -0.325   55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.682653E+00 -0.109703E-01  0.716257E+03
 714.0  62.5 0.63 -0.275   55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.674311E+00 -0.108893E-01  0.716257E+03
 714.0  62.5 0.63 -0.225   55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.663788E+00 -0.107088E-01  0.716257E+03
 714.0  62.5 0.63 -0.175   55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.651425E+00 -0.104388E-01  0.716257E+03
 714.0  62.5 0.63 -0.125   55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.637468E+00 -0.100881E-01  0.716257E+03
 714.0  62.5 0.63 -0.075   55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.622090E+00 -0.966490E-02  0.716257E+03
 714.0  62.5 0.63 -0.025   55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.605412E+00 -0.917680E-02  0.716257E+03
 714.0  62.5 0.63  0.025   55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.587513E+00 -0.863123E-02  0.716257E+03
 714.0  62.5 0.63  0.075   55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.568449E+00 -0.803562E-02  0.716257E+03
 714.0  62.5 0.63  0.125   55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.548261E+00 -0.739758E-02  0.716257E+03
 714.0  62.5 0.63  0.175   55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.526985E+00 -0.672493E-02  0.716257E+03
 714.0  62.5 0.63  0.225   55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.504660E+00 -0.602580E-02  0.716257E+03
 714.0  62.5 0.63  0.275   55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.481335E+00 -0.530861E-02  0.716257E+03
 714.0  62.5 0.63  0.325   55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.457077E+00 -0.458196E-02  0.716257E+03
 714.0  62.5 0.63  0.375   55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.431972E+00 -0.385460E-02  0.716257E+03
 714.0  62.5 0.63  0.425   55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.406130E+00 -0.313525E-02  0.716257E+03
 714.0  62.5 0.63  0.475   55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.379686E+00 -0.243250E-02  0.716257E+03
 714.0  62.5 0.63  0.525   55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.352798E+00 -0.175464E-02  0.716257E+03
 714.0  62.5 0.63  0.575   55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.325643E+00 -0.110955E-02  0.716257E+03
 714.0  62.5 0.63  0.625   55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.298415E+00 -0.504645E-03  0.716257E+03
 714.0  62.5 0.63  0.675   55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.271312E+00  0.531756E-04  0.716257E+03
 714.0  62.5 0.63  0.725   55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.244527E+00  0.557366E-03  0.716257E+03
 714.0  62.5 0.63  0.775   55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.218233E+00  0.100142E-02  0.716257E+03
 714.0  62.5 0.63  0.825   55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.192556E+00  0.137808E-02  0.716257E+03
 714.0  62.5 0.63  0.875   55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.167523E+00  0.167744E-02  0.716257E+03
 714.0  62.5 0.63  0.925   55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.142900E+00  0.188106E-02  0.716257E+03
 714.0  62.5 0.63  0.975   55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.117259E+00  0.193065E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.189747E+00  0.143610E-02  0.716257E+03
 714.0  62.5 0.63 -0.925   65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.261377E+00 -0.954485E-05  0.716257E+03
 714.0  62.5 0.63 -0.875   65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.323238E+00 -0.157752E-02  0.716257E+03
 714.0  62.5 0.63 -0.825   65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.373746E+00 -0.304725E-02  0.716257E+03
 714.0  62.5 0.63 -0.775   65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.413334E+00 -0.434326E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.443242E+00 -0.544472E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.464942E+00 -0.635555E-02  0.716257E+03
 714.0  62.5 0.63 -0.625   65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.479859E+00 -0.709018E-02  0.716257E+03
 714.0  62.5 0.63 -0.575   65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.489260E+00 -0.766647E-02  0.716257E+03
 714.0  62.5 0.63 -0.525   65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.494215E+00 -0.810239E-02  0.716257E+03
 714.0  62.5 0.63 -0.475   65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.495602E+00 -0.841446E-02  0.716257E+03
 714.0  62.5 0.63 -0.425   65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.494129E+00 -0.861734E-02  0.716257E+03
 714.0  62.5 0.63 -0.375   65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.490358E+00 -0.872369E-02  0.716257E+03
 714.0  62.5 0.63 -0.325   65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.484733E+00 -0.874440E-02  0.716257E+03
 714.0  62.5 0.63 -0.275   65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.477602E+00 -0.868880E-02  0.716257E+03
 714.0  62.5 0.63 -0.225   65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.469234E+00 -0.856493E-02  0.716257E+03
 714.0  62.5 0.63 -0.175   65.0 -1.000000  0.000000 -0.133156E+01  0.115363E+01  0.459838E+00 -0.837975E-02  0.716257E+03
 714.0  62.5 0.63 -0.125   65.0 -1.000000  0.000000 -0.129974E+01  0.109107E+01  0.449575E+00 -0.813940E-02  0.716257E+03
 714.0  62.5 0.63 -0.075   65.0 -1.000000  0.000000 -0.126135E+01  0.101556E+01  0.438569E+00 -0.784936E-02  0.716257E+03
 714.0  62.5 0.63 -0.025   65.0 -1.000000  0.000000 -0.121704E+01  0.928377E+00  0.426911E+00 -0.751459E-02  0.716257E+03
 714.0  62.5 0.63  0.025   65.0 -1.000000  0.000000 -0.116742E+01  0.830725E+00  0.414674E+00 -0.713969E-02  0.716257E+03
 714.0  62.5 0.63  0.075   65.0 -1.000000  0.000000 -0.111307E+01  0.723739E+00  0.401910E+00 -0.672900E-02  0.716257E+03
 714.0  62.5 0.63  0.125   65.0 -1.000000  0.000000 -0.105452E+01  0.608517E+00  0.388659E+00 -0.628667E-02  0.716257E+03
 714.0  62.5 0.63  0.175   65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.374953E+00 -0.581677E-02  0.716257E+03
 714.0  62.5 0.63  0.225   65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.360817E+00 -0.532332E-02  0.716257E+03
 714.0  62.5 0.63  0.275   65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.346272E+00 -0.481036E-02  0.716257E+03
 714.0  62.5 0.63  0.325   65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.331338E+00 -0.428196E-02  0.716257E+03
 714.0  62.5 0.63  0.375   65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.316036E+00 -0.374227E-02  0.716257E+03
 714.0  62.5 0.63  0.425   65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.300387E+00 -0.319552E-02  0.716257E+03
 714.0  62.5 0.63  0.475   65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.284418E+00 -0.264607E-02  0.716257E+03
 714.0  62.5 0.63  0.525   65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.268158E+00 -0.209838E-02  0.716257E+03
 714.0  62.5 0.63  0.575   65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.251641E+00 -0.155709E-02  0.716257E+03
 714.0  62.5 0.63  0.625   65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.234904E+00 -0.102702E-02  0.716257E+03
 714.0  62.5 0.63  0.675   65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.217989E+00 -0.513248E-03  0.716257E+03
 714.0  62.5 0.63  0.725   65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.200936E+00 -0.212795E-04  0.716257E+03
 714.0  62.5 0.63  0.775   65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.183779E+00  0.442701E-03  0.716257E+03
 714.0  62.5 0.63  0.825   65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.166533E+00  0.871209E-03  0.716257E+03
 714.0  62.5 0.63  0.875   65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.149155E+00  0.125400E-02  0.716257E+03
 714.0  62.5 0.63  0.925   65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.131429E+00  0.157353E-02  0.716257E+03
 714.0  62.5 0.63  0.975   65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.112273E+00  0.178113E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.184337E+00  0.114477E-02  0.716257E+03
 714.0  62.5 0.63 -0.925   75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.240952E+00 -0.347735E-03  0.716257E+03
 714.0  62.5 0.63 -0.875   75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.284953E+00 -0.172970E-02  0.716257E+03
 714.0  62.5 0.63 -0.825   75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.318005E+00 -0.292212E-02  0.716257E+03
 714.0  62.5 0.63 -0.775   75.0 -1.000000  0.000000 -0.762890E+00 -0.105764E+00  0.342101E+00 -0.392234E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   75.0 -1.000000  0.000000 -0.875457E+00  0.927081E-01  0.359053E+00 -0.474643E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   75.0 -1.000000  0.000000 -0.966789E+00  0.253535E+00  0.370367E+00 -0.541483E-02  0.716257E+03
 714.0  62.5 0.63 -0.625   75.0 -1.000000  0.000000 -0.103961E+01  0.381555E+00  0.377253E+00 -0.594749E-02  0.716257E+03
 714.0  62.5 0.63 -0.575   75.0 -1.000000  0.000000 -0.109634E+01  0.481135E+00  0.380668E+00 -0.636230E-02  0.716257E+03
 714.0  62.5 0.63 -0.525   75.0 -1.000000  0.000000 -0.113907E+01  0.556050E+00  0.381359E+00 -0.667468E-02  0.716257E+03
 714.0  62.5 0.63 -0.475   75.0  0.422470  0.070747 -0.116960E+01  0.609501E+00  0.379912E+00 -0.689774E-02  0.716257E+03
 714.0  62.5 0.63 -0.425   75.0  0.348294  0.051883 -0.118942E+01  0.644176E+00  0.376781E+00 -0.704254E-02  0.716257E+03
 714.0  62.5 0.63 -0.375   75.0  0.371216  0.052937 -0.119981E+01  0.662333E+00  0.372321E+00 -0.711839E-02  0.716257E+03
 714.0  62.5 0.63 -0.325   75.0  0.483651  0.063364 -0.120183E+01  0.665867E+00  0.366808E+00 -0.713315E-02  0.716257E+03
 714.0  62.5 0.63 -0.275   75.0  0.379931  0.052797 -0.119640E+01  0.656378E+00  0.360457E+00 -0.709351E-02  0.716257E+03
 714.0  62.5 0.63 -0.225   75.0  0.383937  0.053967 -0.118430E+01  0.635223E+00  0.353435E+00 -0.700514E-02  0.716257E+03
 714.0  62.5 0.63 -0.175   75.0  0.409684  0.056457 -0.116621E+01  0.603562E+00  0.345873E+00 -0.687295E-02  0.716257E+03
 714.0  62.5 0.63 -0.125   75.0  0.328568  0.046466 -0.114270E+01  0.562398E+00  0.337871E+00 -0.670116E-02  0.716257E+03
 714.0  62.5 0.63 -0.075   75.0  0.338506  0.043825 -0.111428E+01  0.512605E+00  0.329507E+00 -0.649349E-02  0.716257E+03
 714.0  62.5 0.63 -0.025   75.0  0.342172  0.042298 -0.108141E+01  0.454955E+00  0.320842E+00 -0.625320E-02  0.716257E+03
 714.0  62.5 0.63  0.025   75.0  0.332859  0.040692 -0.104449E+01  0.390137E+00  0.311920E+00 -0.598323E-02  0.716257E+03
 714.0  62.5 0.63  0.075   75.0  0.304484  0.046861 -0.100389E+01  0.318779E+00  0.302775E+00 -0.568622E-02  0.716257E+03
 714.0  62.5 0.63  0.125   75.0  0.292028  0.037138 -0.959927E+00  0.241459E+00  0.293433E+00 -0.536462E-02  0.716257E+03
 714.0  62.5 0.63  0.175   75.0  0.278848  0.041814 -0.912926E+00  0.158716E+00  0.283911E+00 -0.502068E-02  0.716257E+03
 714.0  62.5 0.63  0.225   75.0  0.265790  0.032326 -0.863177E+00  0.710673E-01  0.274221E+00 -0.465654E-02  0.716257E+03
 714.0  62.5 0.63  0.275   75.0  0.219787  0.029549 -0.810958E+00 -0.209891E-01  0.264371E+00 -0.427427E-02  0.716257E+03
 714.0  62.5 0.63  0.325   75.0  0.227673  0.029805 -0.756542E+00 -0.116961E+00  0.254365E+00 -0.387586E-02  0.716257E+03
 714.0  62.5 0.63  0.375   75.0  0.288706  0.036226 -0.700197E+00 -0.216357E+00  0.244206E+00 -0.346331E-02  0.716257E+03
 714.0  62.5 0.63  0.425   75.0  0.227743  0.029176 -0.642193E+00 -0.318677E+00  0.233893E+00 -0.303861E-02  0.716257E+03
 714.0  62.5 0.63  0.475   75.0  0.230923  0.028658 -0.582804E+00 -0.423406E+00  0.223424E+00 -0.260381E-02  0.716257E+03
 714.0  62.5 0.63  0.525   75.0  0.216803  0.027037 -0.522315E+00 -0.530004E+00  0.212798E+00 -0.216104E-02  0.716257E+03
 714.0  62.5 0.63  0.575   75.0  0.203268  0.025319 -0.461029E+00 -0.637899E+00  0.202010E+00 -0.171255E-02  0.716257E+03
 714.0  62.5 0.63  0.625   75.0  0.203566  0.026113 -0.399272E+00 -0.746473E+00  0.191057E+00 -0.126080E-02  0.716257E+03
 714.0  62.5 0.63  0.675   75.0  0.171309  0.028080 -0.337408E+00 -0.855042E+00  0.179934E+00 -0.808477E-03  0.716257E+03
 714.0  62.5 0.63  0.725   75.0  0.202435  0.040619 -0.275856E+00 -0.962838E+00  0.168631E+00 -0.358698E-03  0.716257E+03
 714.0  62.5 0.63  0.775   75.0  0.178765  0.027096 -0.215122E+00 -0.106896E+01  0.157134E+00  0.848243E-04  0.716257E+03
 714.0  62.5 0.63  0.825   75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.145415E+00  0.517327E-03  0.716257E+03
 714.0  62.5 0.63  0.875   75.0  0.211480  0.053642 -0.990342E-01 -0.127130E+01  0.133411E+00  0.932015E-03  0.716257E+03
 714.0  62.5 0.63  0.925   75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.120950E+00  0.131713E-02  0.716257E+03
 714.0  62.5 0.63  0.975   75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.107328E+00  0.164086E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.179151E+00  0.924594E-03  0.716257E+03
 714.0  62.5 0.63 -0.925   85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.224060E+00 -0.519633E-03  0.716257E+03
 714.0  62.5 0.63 -0.875   85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.255982E+00 -0.171601E-02  0.716257E+03
 714.0  62.5 0.63 -0.825   85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.278209E+00 -0.269204E-02  0.716257E+03
 714.0  62.5 0.63 -0.775   85.0 -1.000000  0.000000 -0.727259E+00 -0.323598E+00  0.293217E+00 -0.348384E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   85.0 -1.000000  0.000000 -0.817936E+00 -0.185595E+00  0.302831E+00 -0.412261E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   85.0  0.267015  0.044242 -0.890587E+00 -0.756720E-01  0.308396E+00 -0.463366E-02  0.716257E+03
 714.0  62.5 0.63 -0.625   85.0  0.261061  0.035434 -0.948032E+00  0.108215E-01  0.310903E+00 -0.503726E-02  0.716257E+03
 714.0  62.5 0.63 -0.575   85.0  0.277920  0.034595 -0.992541E+00  0.775740E-01  0.311092E+00 -0.534967E-02  0.716257E+03
 714.0  62.5 0.63 -0.525   85.0  0.321364  0.036745 -0.102595E+01  0.127526E+00  0.309517E+00 -0.558401E-02  0.716257E+03
 714.0  62.5 0.63 -0.475   85.0  0.284930  0.030375 -0.104976E+01  0.163040E+00  0.306596E+00 -0.575090E-02  0.716257E+03
 714.0  62.5 0.63 -0.425   85.0  0.308396  0.029650 -0.106520E+01  0.186028E+00  0.302647E+00 -0.585906E-02  0.716257E+03
 714.0  62.5 0.63 -0.375   85.0  0.271177  0.026773 -0.107328E+01  0.198050E+00  0.297911E+00 -0.591567E-02  0.716257E+03
 714.0  62.5 0.63 -0.325   85.0  0.314544  0.028654 -0.107485E+01  0.200389E+00  0.292575E+00 -0.592668E-02  0.716257E+03
 714.0  62.5 0.63 -0.275   85.0  0.268136  0.024620 -0.107063E+01  0.194108E+00  0.286781E+00 -0.589710E-02  0.716257E+03
 714.0  62.5 0.63 -0.225   85.0  0.271648  0.023795 -0.106121E+01  0.180096E+00  0.280638E+00 -0.583114E-02  0.716257E+03
 714.0  62.5 0.63 -0.175   85.0  0.324470  0.027218 -0.104712E+01  0.159100E+00  0.274232E+00 -0.573237E-02  0.716257E+03
 714.0  62.5 0.63 -0.125   85.0  0.300862  0.024083 -0.102878E+01  0.131749E+00  0.267626E+00 -0.560384E-02  0.716257E+03
 714.0  62.5 0.63 -0.075   85.0  0.262231  0.021251 -0.100658E+01  0.985838E-01  0.260870E+00 -0.544817E-02  0.716257E+03
 714.0  62.5 0.63 -0.025   85.0  0.247486  0.020613 -0.980852E+00  0.600650E-01  0.254001E+00 -0.526764E-02  0.716257E+03
 714.0  62.5 0.63  0.025   85.0  0.213645  0.017337 -0.951873E+00  0.165916E-01  0.247047E+00 -0.506423E-02  0.716257E+03
 714.0  62.5 0.63  0.075   85.0  0.241751  0.019723 -0.919899E+00 -0.314894E-01  0.240027E+00 -0.483966E-02  0.716257E+03
 714.0  62.5 0.63  0.125   85.0  0.196559  0.016776 -0.885152E+00 -0.838741E-01  0.232955E+00 -0.459545E-02  0.716257E+03
 714.0  62.5 0.63  0.175   85.0  0.214679  0.017363 -0.847830E+00 -0.140293E+00  0.225841E+00 -0.433298E-02  0.716257E+03
 714.0  62.5 0.63  0.225   85.0  0.186823  0.016309 -0.808110E+00 -0.200508E+00  0.218689E+00 -0.405344E-02  0.716257E+03
 714.0  62.5 0.63  0.275   85.0  0.223934  0.018117 -0.766151E+00 -0.264300E+00  0.211501E+00 -0.375794E-02  0.716257E+03
 714.0  62.5 0.63  0.325   85.0  0.228625  0.019212 -0.722102E+00 -0.331473E+00  0.204276E+00 -0.344749E-02  0.716257E+03
 714.0  62.5 0.63  0.375   85.0  0.208372  0.017453 -0.676096E+00 -0.401842E+00  0.197011E+00 -0.312300E-02  0.716257E+03
 714.0  62.5 0.63  0.425   85.0  0.159539  0.014261 -0.628261E+00 -0.475234E+00  0.189700E+00 -0.278535E-02  0.716257E+03
 714.0  62.5 0.63  0.475   85.0  0.159563  0.014376 -0.578716E+00 -0.551482E+00  0.182337E+00 -0.243537E-02  0.716257E+03
 714.0  62.5 0.63  0.525   85.0  0.203443  0.017775 -0.527580E+00 -0.630420E+00  0.174913E+00 -0.207387E-02  0.716257E+03
 714.0  62.5 0.63  0.575   85.0  0.168862  0.015822 -0.474969E+00 -0.711881E+00  0.167419E+00 -0.170166E-02  0.716257E+03
 714.0  62.5 0.63  0.625   85.0  0.166091  0.015789 -0.421003E+00 -0.795688E+00  0.159843E+00 -0.131957E-02  0.716257E+03
 714.0  62.5 0.63  0.675   85.0  0.149018  0.018274 -0.365809E+00 -0.881649E+00  0.152172E+00 -0.928521E-03  0.716257E+03
 714.0  62.5 0.63  0.725   85.0  0.143196  0.015838 -0.309532E+00 -0.969547E+00  0.144391E+00 -0.529504E-03  0.716257E+03
 714.0  62.5 0.63  0.775   85.0  0.137922  0.016730 -0.252343E+00 -0.105912E+01  0.136481E+00 -0.123729E-03  0.716257E+03
 714.0  62.5 0.63  0.825   85.0  0.118902  0.016112 -0.194461E+00 -0.115003E+01  0.128418E+00  0.287246E-03  0.716257E+03
 714.0  62.5 0.63  0.875   85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.120163E+00  0.701161E-03  0.716257E+03
 714.0  62.5 0.63  0.925   85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.111641E+00  0.111403E-02  0.716257E+03
 714.0  62.5 0.63  0.975   85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.102593E+00  0.151497E-02  0.716257E+03
 714.0  62.5 0.63 -0.975   95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.174319E+00  0.766518E-03  0.716257E+03
 714.0  62.5 0.63 -0.925   95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.210152E+00 -0.581690E-03  0.716257E+03
 714.0  62.5 0.63 -0.875   95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.233758E+00 -0.161225E-02  0.716257E+03
 714.0  62.5 0.63 -0.825   95.0  0.292238  0.058630 -0.599116E+00 -0.657667E+00  0.249033E+00 -0.242180E-02  0.716257E+03
 714.0  62.5 0.63 -0.775   95.0  0.238831  0.031812 -0.694267E+00 -0.537027E+00  0.258466E+00 -0.306438E-02  0.716257E+03
 714.0  62.5 0.63 -0.725   95.0  0.206993  0.024776 -0.770228E+00 -0.442129E+00  0.263722E+00 -0.357575E-02  0.716257E+03
 714.0  62.5 0.63 -0.675   95.0  0.246621  0.025826 -0.830611E+00 -0.367569E+00  0.265954E+00 -0.398125E-02  0.716257E+03
 714.0  62.5 0.63 -0.625   95.0  0.266265  0.025868 -0.878106E+00 -0.309458E+00  0.265975E+00 -0.429959E-02  0.716257E+03
 714.0  62.5 0.63 -0.575   95.0  0.249433  0.022653 -0.914777E+00 -0.264909E+00  0.264371E+00 -0.454501E-02  0.716257E+03
 714.0  62.5 0.63 -0.525   95.0  0.264436  0.022079 -0.942238E+00 -0.231728E+00  0.261570E+00 -0.472858E-02  0.716257E+03
 714.0  62.5 0.63 -0.475   95.0  0.251576  0.019515 -0.961776E+00 -0.208214E+00  0.257885E+00 -0.485909E-02  0.716257E+03
 714.0  62.5 0.63 -0.425   95.0  0.263742  0.019591 -0.974430E+00 -0.193026E+00  0.253553E+00 -0.494356E-02  0.716257E+03
 714.0  62.5 0.63 -0.375   95.0  0.241620  0.017305 -0.981050E+00 -0.185093E+00  0.248749E+00 -0.498774E-02  0.716257E+03
 714.0  62.5 0.63 -0.325   95.0  0.233067  0.016547 -0.982338E+00 -0.183550E+00  0.243604E+00 -0.499634E-02  0.716257E+03
 714.0  62.5 0.63 -0.275   95.0  0.247174  0.017177 -0.978879E+00 -0.187693E+00  0.238221E+00 -0.497326E-02  0.716257E+03
 714.0  62.5 0.63 -0.225   95.0  0.228789  0.014984 -0.971164E+00 -0.196943E+00  0.232673E+00 -0.492176E-02  0.716257E+03
 714.0  62.5 0.63 -0.175   95.0  0.214623  0.014380 -0.959607E+00 -0.210820E+00  0.227019E+00 -0.484460E-02  0.716257E+03
 714.0  62.5 0.63 -0.125   95.0  0.213482  0.013658 -0.944560E+00 -0.228929E+00  0.221301E+00 -0.474410E-02  0.716257E+03
 714.0  62.5 0.63 -0.075   95.0  0.228954  0.014311 -0.926325E+00 -0.250938E+00  0.215551E+00 -0.462222E-02  0.716257E+03
 714.0  62.5 0.63 -0.025   95.0  0.193774  0.012444 -0.905156E+00 -0.276570E+00  0.209793E+00 -0.448065E-02  0.716257E+03
 714.0  62.5 0.63  0.025   95.0  0.200057  0.012540 -0.881275E+00 -0.305597E+00  0.204045E+00 -0.432081E-02  0.716257E+03
 714.0  62.5 0.63  0.075   95.0  0.192211  0.012273 -0.854871E+00 -0.337828E+00  0.198316E+00 -0.414392E-02  0.716257E+03
 714.0  62.5 0.63  0.125   95.0  0.184622  0.012193 -0.826107E+00 -0.373104E+00  0.192616E+00 -0.395103E-02  0.716257E+03
 714.0  62.5 0.63  0.175   95.0  0.168803  0.011243 -0.795120E+00 -0.411300E+00  0.186947E+00 -0.374302E-02  0.716257E+03
 714.0  62.5 0.63  0.225   95.0  0.171897  0.011533 -0.762030E+00 -0.452311E+00  0.181312E+00 -0.352064E-02  0.716257E+03
 714.0  62.5 0.63  0.275   95.0  0.161204  0.011055 -0.726937E+00 -0.496060E+00  0.175709E+00 -0.328449E-02  0.716257E+03
 714.0  62.5 0.63  0.325   95.0  0.150237  0.010770 -0.689924E+00 -0.542490E+00  0.170137E+00 -0.303511E-02  0.716257E+03
 714.0  62.5 0.63  0.375   95.0  0.176916  0.012350 -0.651059E+00 -0.591562E+00  0.164591E+00 -0.277288E-02  0.716257E+03
 714.0  62.5 0.63  0.425   95.0  0.159204  0.011548 -0.610397E+00 -0.643259E+00  0.159066E+00 -0.249811E-02  0.716257E+03
 714.0  62.5 0.63  0.475   95.0  0.151077  0.011552 -0.567977E+00 -0.697583E+00  0.153556E+00 -0.221101E-02  0.716257E+03
 714.0  62.5 0.63  0.525   95.0  0.152205  0.011665 -0.523825E+00 -0.754556E+00  0.148053E+00 -0.191170E-02  0.716257E+03
 714.0  62.5 0.63  0.575   95.0  0.143708  0.011526 -0.477950E+00 -0.814222E+00  0.142550E+00 -0.160017E-02  0.716257E+03
 714.0  62.5 0.63  0.625   95.0  0.138922  0.013615 -0.430347E+00 -0.876650E+00  0.137040E+00 -0.127632E-02  0.716257E+03
 714.0  62.5 0.63  0.675   95.0  0.106254  0.011049 -0.380989E+00 -0.941940E+00  0.131513E+00 -0.939880E-03  0.716257E+03
 714.0  62.5 0.63  0.725   95.0  0.116143  0.012694 -0.329823E+00 -0.101023E+01  0.125963E+00 -0.590424E-03  0.716257E+03
 714.0  62.5 0.63  0.775   95.0  0.162655  0.018881 -0.276760E+00 -0.108171E+01  0.120383E+00 -0.227255E-03  0.716257E+03
 714.0  62.5 0.63  0.825   95.0  0.139450  0.024384 -0.221652E+00 -0.115667E+01  0.114772E+00  0.150730E-03  0.716257E+03
 714.0  62.5 0.63  0.875   95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.109142E+00  0.545382E-03  0.716257E+03
 714.0  62.5 0.63  0.925   95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.103538E+00  0.960321E-03  0.716257E+03
 714.0  62.5 0.63  0.975   95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.981888E-01  0.140610E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.169929E+00  0.659025E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  105.0  0.230889  0.051704 -0.340227E+00 -0.107204E+01  0.198759E+00 -0.574730E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  105.0  0.233995  0.028757 -0.476786E+00 -0.927214E+00  0.216551E+00 -0.146451E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  105.0  0.234699  0.025190 -0.582281E+00 -0.820115E+00  0.227239E+00 -0.214640E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  105.0  0.228201  0.020722 -0.665382E+00 -0.738428E+00  0.233133E+00 -0.268048E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  105.0  0.218762  0.018026 -0.731268E+00 -0.675223E+00  0.235702E+00 -0.310213E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  105.0  0.221115  0.017550 -0.783416E+00 -0.626119E+00  0.235928E+00 -0.343480E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  105.0  0.260456  0.018028 -0.824319E+00 -0.588150E+00  0.234488E+00 -0.369512E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  105.0  0.212254  0.015049 -0.855841E+00 -0.559205E+00  0.231858E+00 -0.389536E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  105.0  0.243262  0.015795 -0.879417E+00 -0.537731E+00  0.228380E+00 -0.404493E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  105.0  0.227112  0.014438 -0.896176E+00 -0.522555E+00  0.224300E+00 -0.415115E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  105.0  0.234656  0.014474 -0.907025E+00 -0.512771E+00  0.219802E+00 -0.421987E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  105.0  0.210954  0.012684 -0.912699E+00 -0.507665E+00  0.215019E+00 -0.425579E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  105.0  0.194379  0.011512 -0.913803E+00 -0.506673E+00  0.210050E+00 -0.426278E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  105.0  0.205552  0.011955 -0.910839E+00 -0.509338E+00  0.204971E+00 -0.424401E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  105.0  0.203800  0.011468 -0.904226E+00 -0.515293E+00  0.199836E+00 -0.420214E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  105.0  0.187109  0.010625 -0.894317E+00 -0.524236E+00  0.194685E+00 -0.413937E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  105.0  0.188935  0.010533 -0.881410E+00 -0.535923E+00  0.189550E+00 -0.405756E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  105.0  0.177444  0.010014 -0.865758E+00 -0.550154E+00  0.184451E+00 -0.395830E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  105.0  0.178768  0.010226 -0.847576E+00 -0.566768E+00  0.179405E+00 -0.384288E-02  0.716257E+03
 714.0  62.5 0.63  0.025  105.0  0.175852  0.010143 -0.827045E+00 -0.585636E+00  0.174421E+00 -0.371244E-02  0.716257E+03
 714.0  62.5 0.63  0.075  105.0  0.150596  0.008875 -0.804321E+00 -0.606655E+00  0.169507E+00 -0.356791E-02  0.716257E+03
 714.0  62.5 0.63  0.125  105.0  0.166053  0.009724 -0.779532E+00 -0.629749E+00  0.164666E+00 -0.341006E-02  0.716257E+03
 714.0  62.5 0.63  0.175  105.0  0.178697  0.010316 -0.752787E+00 -0.654863E+00  0.159900E+00 -0.323952E-02  0.716257E+03
 714.0  62.5 0.63  0.225  105.0  0.142662  0.009058 -0.724174E+00 -0.681964E+00  0.155209E+00 -0.305680E-02  0.716257E+03
 714.0  62.5 0.63  0.275  105.0  0.138976  0.008932 -0.693762E+00 -0.711039E+00  0.150591E+00 -0.286229E-02  0.716257E+03
 714.0  62.5 0.63  0.325  105.0  0.162911  0.010505 -0.661604E+00 -0.742093E+00  0.146044E+00 -0.265626E-02  0.716257E+03
 714.0  62.5 0.63  0.375  105.0  0.130009  0.009012 -0.627735E+00 -0.775154E+00  0.141565E+00 -0.243885E-02  0.716257E+03
 714.0  62.5 0.63  0.425  105.0  0.126337  0.009148 -0.592173E+00 -0.810272E+00  0.137149E+00 -0.221011E-02  0.716257E+03
 714.0  62.5 0.63  0.475  105.0  0.125850  0.009639 -0.554915E+00 -0.847520E+00  0.132793E+00 -0.196995E-02  0.716257E+03
 714.0  62.5 0.63  0.525  105.0  0.115742  0.009342 -0.515941E+00 -0.887000E+00  0.128493E+00 -0.171813E-02  0.716257E+03
 714.0  62.5 0.63  0.575  105.0  0.119617  0.010291 -0.475202E+00 -0.928852E+00  0.124245E+00 -0.145424E-02  0.716257E+03
 714.0  62.5 0.63  0.625  105.0  0.110685  0.010568 -0.432622E+00 -0.973256E+00  0.120047E+00 -0.117766E-02  0.716257E+03
 714.0  62.5 0.63  0.675  105.0  0.120775  0.013534 -0.388080E+00 -0.102045E+01  0.115898E+00 -0.887490E-03  0.716257E+03
 714.0  62.5 0.63  0.725  105.0  0.128611  0.017735 -0.341400E+00 -0.107077E+01  0.111803E+00 -0.582410E-03  0.716257E+03
 714.0  62.5 0.63  0.775  105.0  0.080822  0.014594 -0.292315E+00 -0.112465E+01  0.107772E+00 -0.260497E-03  0.716257E+03
 714.0  62.5 0.63  0.825  105.0  0.105795  0.020498 -0.240406E+00 -0.118275E+01  0.103833E+00  0.812190E-04  0.716257E+03
 714.0  62.5 0.63  0.875  105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.100051E+00  0.447734E-03  0.716257E+03
 714.0  62.5 0.63  0.925  105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.966016E-01  0.848998E-03  0.716257E+03
 714.0  62.5 0.63  0.975  105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.941973E-01  0.131500E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.166040E+00  0.590509E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  115.0  0.196256  0.025120 -0.346377E+00 -0.114156E+01  0.189493E+00 -0.527666E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  115.0  0.211510  0.019619 -0.471232E+00 -0.104394E+01  0.203177E+00 -0.130131E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  115.0  0.219921  0.017606 -0.566428E+00 -0.974608E+00  0.210773E+00 -0.188533E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  115.0  0.227925  0.016633 -0.640951E+00 -0.922978E+00  0.214359E+00 -0.233949E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  115.0  0.220765  0.015030 -0.699841E+00 -0.883636E+00  0.215221E+00 -0.269671E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  115.0  0.234823  0.014830 -0.746364E+00 -0.853386E+00  0.214203E+00 -0.297796E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  115.0  0.239443  0.013978 -0.782814E+00 -0.830161E+00  0.211878E+00 -0.319778E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  115.0  0.204395  0.011889 -0.810885E+00 -0.812544E+00  0.208644E+00 -0.336675E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  115.0  0.242026  0.013143 -0.831871E+00 -0.799519E+00  0.204783E+00 -0.349291E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  115.0  0.194910  0.010959 -0.846786E+00 -0.790337E+00  0.200500E+00 -0.358249E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  115.0  0.199696  0.010855 -0.856439E+00 -0.784425E+00  0.195939E+00 -0.364042E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  115.0  0.202486  0.010872 -0.861487E+00 -0.781344E+00  0.191210E+00 -0.367071E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  115.0  0.197354  0.010400 -0.862469E+00 -0.780745E+00  0.186390E+00 -0.367660E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  115.0  0.185207  0.009603 -0.859832E+00 -0.782353E+00  0.181536E+00 -0.366078E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  115.0  0.197071  0.010331 -0.853948E+00 -0.785948E+00  0.176692E+00 -0.362548E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  115.0  0.177885  0.009741 -0.845131E+00 -0.791353E+00  0.171888E+00 -0.357255E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  115.0  0.174353  0.009177 -0.833645E+00 -0.798424E+00  0.167145E+00 -0.350357E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  115.0  0.160974  0.008810 -0.819713E+00 -0.807050E+00  0.162480E+00 -0.341984E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  115.0  0.162224  0.008976 -0.803526E+00 -0.817140E+00  0.157902E+00 -0.332248E-02  0.716257E+03
 714.0  62.5 0.63  0.025  115.0  0.145585  0.008557 -0.785242E+00 -0.828628E+00  0.153419E+00 -0.321240E-02  0.716257E+03
 714.0  62.5 0.63  0.075  115.0  0.141588  0.008547 -0.764997E+00 -0.841463E+00  0.149035E+00 -0.309039E-02  0.716257E+03
 714.0  62.5 0.63  0.125  115.0  0.141856  0.008459 -0.742901E+00 -0.855614E+00  0.144751E+00 -0.295706E-02  0.716257E+03
 714.0  62.5 0.63  0.175  115.0  0.131679  0.008240 -0.719047E+00 -0.871063E+00  0.140568E+00 -0.281292E-02  0.716257E+03
 714.0  62.5 0.63  0.225  115.0  0.134569  0.008815 -0.693507E+00 -0.887810E+00  0.136485E+00 -0.265836E-02  0.716257E+03
 714.0  62.5 0.63  0.275  115.0  0.130477  0.008832 -0.666335E+00 -0.905870E+00  0.132500E+00 -0.249364E-02  0.716257E+03
 714.0  62.5 0.63  0.325  115.0  0.126319  0.008691 -0.637570E+00 -0.925274E+00  0.128613E+00 -0.231894E-02  0.716257E+03
 714.0  62.5 0.63  0.375  115.0  0.117011  0.008915 -0.607230E+00 -0.946072E+00  0.124819E+00 -0.213429E-02  0.716257E+03
 714.0  62.5 0.63  0.425  115.0  0.131637  0.011031 -0.575316E+00 -0.968335E+00  0.121118E+00 -0.193963E-02  0.716257E+03
 714.0  62.5 0.63  0.475  115.0  0.129554  0.010482 -0.541808E+00 -0.992156E+00  0.117506E+00 -0.173472E-02  0.716257E+03
 714.0  62.5 0.63  0.525  115.0  0.103874  0.010395 -0.506660E+00 -0.101766E+01  0.113985E+00 -0.151920E-02  0.716257E+03
 714.0  62.5 0.63  0.575  115.0  0.085349  0.009969 -0.469796E+00 -0.104501E+01  0.110553E+00 -0.129247E-02  0.716257E+03
 714.0  62.5 0.63  0.625  115.0  0.087301  0.010832 -0.431102E+00 -0.107442E+01  0.107214E+00 -0.105367E-02  0.716257E+03
 714.0  62.5 0.63  0.675  115.0  0.098589  0.014811 -0.390407E+00 -0.110618E+01  0.103976E+00 -0.801577E-03  0.716257E+03
 714.0  62.5 0.63  0.725  115.0  0.059524  0.011525 -0.347461E+00 -0.114067E+01  0.100853E+00 -0.534423E-03  0.716257E+03
 714.0  62.5 0.63  0.775  115.0  0.106380  0.016610 -0.301887E+00 -0.117845E+01  0.978732E-01 -0.249576E-03  0.716257E+03
 714.0  62.5 0.63  0.825  115.0  0.085856  0.018157 -0.253086E+00 -0.122034E+01  0.950904E-01  0.570950E-04  0.716257E+03
 714.0  62.5 0.63  0.875  115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.926209E-01  0.392723E-03  0.716257E+03
 714.0  62.5 0.63  0.925  115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.907588E-01  0.771986E-03  0.716257E+03
 714.0  62.5 0.63  0.975  115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.906681E-01  0.124101E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  125.0  0.169117  0.041457 -0.180602E+00 -0.131561E+01  0.162688E+00  0.550457E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  125.0  0.169644  0.017221 -0.349148E+00 -0.121268E+01  0.182044E+00 -0.460842E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  125.0  0.176846  0.014340 -0.464853E+00 -0.115458E+01  0.192807E+00 -0.114070E-02  0.716257E+03
 714.0  62.5 0.63 -0.825  125.0  0.205756  0.014321 -0.552450E+00 -0.111545E+01  0.198289E+00 -0.164983E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  125.0  0.178957  0.011768 -0.620841E+00 -0.108720E+01  0.200339E+00 -0.204470E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  125.0  0.210794  0.012567 -0.674828E+00 -0.106609E+01  0.200090E+00 -0.235504E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  125.0  0.201106  0.011562 -0.717462E+00 -0.105006E+01  0.198280E+00 -0.259938E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  125.0  0.190224  0.010648 -0.750862E+00 -0.103786E+01  0.195404E+00 -0.279040E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  125.0  0.177326  0.010143 -0.776585E+00 -0.102865E+01  0.191805E+00 -0.293729E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  125.0  0.184477  0.010160 -0.795817E+00 -0.102187E+01  0.187725E+00 -0.304699E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  125.0  0.185208  0.009869 -0.809486E+00 -0.101710E+01  0.183336E+00 -0.312491E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  125.0  0.175330  0.009470 -0.818334E+00 -0.101404E+01  0.178762E+00 -0.317532E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  125.0  0.160459  0.008870 -0.822961E+00 -0.101244E+01  0.174091E+00 -0.320167E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  125.0  0.174276  0.009297 -0.823862E+00 -0.101213E+01  0.169390E+00 -0.320680E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  125.0  0.165043  0.009045 -0.821444E+00 -0.101297E+01  0.164704E+00 -0.319303E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  125.0  0.159919  0.008881 -0.816051E+00 -0.101483E+01  0.160067E+00 -0.316231E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  125.0  0.151088  0.008409 -0.807969E+00 -0.101763E+01  0.155504E+00 -0.311626E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  125.0  0.153857  0.008832 -0.797442E+00 -0.102130E+01  0.151031E+00 -0.305626E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  125.0  0.140856  0.008368 -0.784675E+00 -0.102579E+01  0.146660E+00 -0.298345E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  125.0  0.133739  0.008134 -0.769841E+00 -0.103105E+01  0.142399E+00 -0.289879E-02  0.716257E+03
 714.0  62.5 0.63  0.025  125.0  0.129635  0.008326 -0.753087E+00 -0.103705E+01  0.138252E+00 -0.280311E-02  0.716257E+03
 714.0  62.5 0.63  0.075  125.0  0.134936  0.008837 -0.734535E+00 -0.104379E+01  0.134222E+00 -0.269707E-02  0.716257E+03
 714.0  62.5 0.63  0.125  125.0  0.119871  0.008260 -0.714289E+00 -0.105124E+01  0.130308E+00 -0.258122E-02  0.716257E+03
 714.0  62.5 0.63  0.175  125.0  0.138025  0.009526 -0.692430E+00 -0.105941E+01  0.126512E+00 -0.245599E-02  0.716257E+03
 714.0  62.5 0.63  0.225  125.0  0.115058  0.008722 -0.669023E+00 -0.106831E+01  0.122832E+00 -0.232172E-02  0.716257E+03
 714.0  62.5 0.63  0.275  125.0  0.144370  0.011273 -0.644116E+00 -0.107798E+01  0.119266E+00 -0.217863E-02  0.716257E+03
 714.0  62.5 0.63  0.325  125.0  0.107393  0.009292 -0.617740E+00 -0.108844E+01  0.115814E+00 -0.202684E-02  0.716257E+03
 714.0  62.5 0.63  0.375  125.0  0.104192  0.010120 -0.589908E+00 -0.109975E+01  0.112474E+00 -0.186636E-02  0.716257E+03
 714.0  62.5 0.63  0.425  125.0  0.098232  0.011244 -0.560613E+00 -0.111198E+01  0.109244E+00 -0.169708E-02  0.716257E+03
 714.0  62.5 0.63  0.475  125.0  0.102444  0.012691 -0.529827E+00 -0.112521E+01  0.106127E+00 -0.151874E-02  0.716257E+03
 714.0  62.5 0.63  0.525  125.0  0.083750  0.011677 -0.497495E+00 -0.113957E+01  0.103122E+00 -0.133092E-02  0.716257E+03
 714.0  62.5 0.63  0.575  125.0  0.088621  0.013773 -0.463529E+00 -0.115520E+01  0.100235E+00 -0.113297E-02  0.716257E+03
 714.0  62.5 0.63  0.625  125.0  0.090779  0.014018 -0.427796E+00 -0.117230E+01  0.974723E-01 -0.923979E-03  0.716257E+03
 714.0  62.5 0.63  0.675  125.0  0.094422  0.015946 -0.390103E+00 -0.119116E+01  0.948486E-01 -0.702584E-03  0.716257E+03
 714.0  62.5 0.63  0.725  125.0  0.115423  0.020193 -0.350159E+00 -0.121214E+01  0.923873E-01 -0.466823E-03  0.716257E+03
 714.0  62.5 0.63  0.775  125.0  0.085136  0.018296 -0.307523E+00 -0.123580E+01  0.901302E-01 -0.213728E-03  0.716257E+03
 714.0  62.5 0.63  0.825  125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.881550E-01  0.614634E-04  0.716257E+03
 714.0  62.5 0.63  0.875  125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.866214E-01  0.367189E-03  0.716257E+03
 714.0  62.5 0.63  0.925  125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.859264E-01  0.721369E-03  0.716257E+03
 714.0  62.5 0.63  0.975  125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.876298E-01  0.118263E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  135.0  0.162612  0.022918 -0.189115E+00 -0.133708E+01  0.159891E+00  0.529940E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  135.0  0.172422  0.014994 -0.349972E+00 -0.127956E+01  0.176169E+00 -0.388568E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  135.0  0.191023  0.013193 -0.458686E+00 -0.125372E+01  0.184856E+00 -0.994399E-03  0.716257E+03
 714.0  62.5 0.63 -0.825  135.0  0.186900  0.011612 -0.540727E+00 -0.123847E+01  0.188882E+00 -0.144672E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  135.0  0.199856  0.011641 -0.604745E+00 -0.122834E+01  0.189898E+00 -0.179764E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  135.0  0.192295  0.010826 -0.655290E+00 -0.122118E+01  0.188916E+00 -0.207375E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  135.0  0.177333  0.009877 -0.695223E+00 -0.121593E+01  0.186591E+00 -0.229142E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  135.0  0.206803  0.011120 -0.726520E+00 -0.121202E+01  0.183365E+00 -0.246179E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  135.0  0.176728  0.009896 -0.750634E+00 -0.120912E+01  0.179541E+00 -0.259293E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  135.0  0.166287  0.009420 -0.768669E+00 -0.120700E+01  0.175332E+00 -0.269094E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  135.0  0.175423  0.010055 -0.781491E+00 -0.120552E+01  0.170889E+00 -0.276060E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  135.0  0.186852  0.010322 -0.789791E+00 -0.120457E+01  0.166320E+00 -0.280568E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  135.0  0.174216  0.009901 -0.794133E+00 -0.120408E+01  0.161703E+00 -0.282926E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  135.0  0.147993  0.009079 -0.794978E+00 -0.120398E+01  0.157092E+00 -0.283384E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  135.0  0.161629  0.009578 -0.792709E+00 -0.120424E+01  0.152528E+00 -0.282153E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  135.0  0.131724  0.008358 -0.787649E+00 -0.120482E+01  0.148039E+00 -0.279405E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  135.0  0.139545  0.008747 -0.780068E+00 -0.120568E+01  0.143646E+00 -0.275287E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  135.0  0.136241  0.009099 -0.770194E+00 -0.120682E+01  0.139360E+00 -0.269923E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  135.0  0.137657  0.009335 -0.758220E+00 -0.120822E+01  0.135193E+00 -0.263416E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  135.0  0.129718  0.009241 -0.744311E+00 -0.120987E+01  0.131148E+00 -0.255855E-02  0.716257E+03
 714.0  62.5 0.63  0.025  135.0  0.114068  0.008718 -0.728606E+00 -0.121177E+01  0.127230E+00 -0.247313E-02  0.716257E+03
 714.0  62.5 0.63  0.075  135.0  0.127258  0.010158 -0.711220E+00 -0.121391E+01  0.123439E+00 -0.237853E-02  0.716257E+03
 714.0  62.5 0.63  0.125  135.0  0.105684  0.009337 -0.692250E+00 -0.121631E+01  0.119777E+00 -0.227523E-02  0.716257E+03
 714.0  62.5 0.63  0.175  135.0  0.102064  0.009269 -0.671774E+00 -0.121897E+01  0.116242E+00 -0.216365E-02  0.716257E+03
 714.0  62.5 0.63  0.225  135.0  0.106673  0.011070 -0.649854E+00 -0.122192E+01  0.112833E+00 -0.204409E-02  0.716257E+03
 714.0  62.5 0.63  0.275  135.0  0.104911  0.012672 -0.626534E+00 -0.122518E+01  0.109549E+00 -0.191675E-02  0.716257E+03
 714.0  62.5 0.63  0.325  135.0  0.089852  0.010304 -0.601842E+00 -0.122877E+01  0.106390E+00 -0.178176E-02  0.716257E+03
 714.0  62.5 0.63  0.375  135.0  0.067832  0.010446 -0.575790E+00 -0.123276E+01  0.103354E+00 -0.163911E-02  0.716257E+03
 714.0  62.5 0.63  0.425  135.0  0.079718  0.012669 -0.548369E+00 -0.123719E+01  0.100443E+00 -0.148869E-02  0.716257E+03
 714.0  62.5 0.63  0.475  135.0  0.103588  0.015956 -0.519548E+00 -0.124213E+01  0.976572E-01 -0.133027E-02  0.716257E+03
 714.0  62.5 0.63  0.525  135.0  0.097278  0.016490 -0.489271E+00 -0.124768E+01  0.950016E-01 -0.116342E-02  0.716257E+03
 714.0  62.5 0.63  0.575  135.0  0.090946  0.016589 -0.457445E+00 -0.125397E+01  0.924825E-01 -0.987530E-03  0.716257E+03
 714.0  62.5 0.63  0.625  135.0  0.074432  0.016020 -0.423933E+00 -0.126117E+01  0.901115E-01 -0.801658E-03  0.716257E+03
 714.0  62.5 0.63  0.675  135.0  0.078290  0.016574 -0.388528E+00 -0.126950E+01  0.879072E-01 -0.604456E-03  0.716257E+03
 714.0  62.5 0.63  0.725  135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.859006E-01 -0.393919E-03  0.716257E+03
 714.0  62.5 0.63  0.775  135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.841447E-01 -0.166964E-03  0.716257E+03
 714.0  62.5 0.63  0.825  135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.827358E-01  0.814513E-04  0.716257E+03
 714.0  62.5 0.63  0.875  135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.818689E-01  0.360468E-03  0.716257E+03
 714.0  62.5 0.63  0.925  135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.820254E-01  0.690053E-03  0.716257E+03
 714.0  62.5 0.63  0.975  135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.850959E-01  0.113797E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  145.0  0.197792  0.024268 -0.195145E+00 -0.135780E+01  0.157654E+00  0.521728E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  145.0  0.189106  0.014285 -0.349795E+00 -0.133779E+01  0.171676E+00 -0.320896E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  145.0  0.194077  0.012120 -0.453328E+00 -0.133736E+01  0.178908E+00 -0.870148E-03  0.716257E+03
 714.0  62.5 0.63 -0.825  145.0  0.191008  0.011420 -0.531386E+00 -0.134049E+01  0.181938E+00 -0.128029E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  145.0  0.172604  0.009808 -0.592328E+00 -0.134412E+01  0.182259E+00 -0.159914E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  145.0  0.193970  0.010769 -0.640481E+00 -0.134745E+01  0.180790E+00 -0.185055E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  145.0  0.165323  0.009728 -0.678553E+00 -0.135025E+01  0.178129E+00 -0.204913E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  145.0  0.194272  0.011179 -0.708412E+00 -0.135252E+01  0.174678E+00 -0.220480E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  145.0  0.174497  0.010205 -0.731429E+00 -0.135429E+01  0.170713E+00 -0.232477E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  145.0  0.169899  0.010134 -0.748650E+00 -0.135562E+01  0.166427E+00 -0.241452E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  145.0  0.159745  0.010055 -0.760897E+00 -0.135656E+01  0.161957E+00 -0.247835E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  145.0  0.172688  0.010760 -0.768828E+00 -0.135717E+01  0.157399E+00 -0.251968E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  145.0  0.161808  0.010572 -0.772976E+00 -0.135749E+01  0.152824E+00 -0.254131E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  145.0  0.139891  0.009466 -0.773783E+00 -0.135755E+01  0.148281E+00 -0.254551E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  145.0  0.139962  0.010102 -0.771616E+00 -0.135739E+01  0.143805E+00 -0.253422E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  145.0  0.126887  0.009432 -0.766781E+00 -0.135701E+01  0.139420E+00 -0.250902E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  145.0  0.117226  0.009609 -0.759538E+00 -0.135646E+01  0.135144E+00 -0.247127E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  145.0  0.108934  0.009457 -0.750106E+00 -0.135573E+01  0.130988E+00 -0.242211E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  145.0  0.093136  0.009494 -0.738672E+00 -0.135485E+01  0.126960E+00 -0.236252E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  145.0  0.101536  0.009702 -0.725393E+00 -0.135382E+01  0.123064E+00 -0.229330E-02  0.716257E+03
 714.0  62.5 0.63  0.025  145.0  0.112610  0.010266 -0.710402E+00 -0.135267E+01  0.119301E+00 -0.221517E-02  0.716257E+03
 714.0  62.5 0.63  0.075  145.0  0.102838  0.010429 -0.693813E+00 -0.135141E+01  0.115674E+00 -0.212869E-02  0.716257E+03
 714.0  62.5 0.63  0.125  145.0  0.102676  0.014327 -0.675718E+00 -0.135004E+01  0.112181E+00 -0.203435E-02  0.716257E+03
 714.0  62.5 0.63  0.175  145.0  0.084917  0.013118 -0.656194E+00 -0.134859E+01  0.108823E+00 -0.193253E-02  0.716257E+03
 714.0  62.5 0.63  0.225  145.0  0.088330  0.014137 -0.635300E+00 -0.134708E+01  0.105597E+00 -0.182352E-02  0.716257E+03
 714.0  62.5 0.63  0.275  145.0  0.113035  0.016637 -0.613081E+00 -0.134552E+01  0.102504E+00 -0.170753E-02  0.716257E+03
 714.0  62.5 0.63  0.325  145.0  0.049513  0.011338 -0.589563E+00 -0.134394E+01  0.995417E-01 -0.158469E-02  0.716257E+03
 714.0  62.5 0.63  0.375  145.0  0.053009  0.011713 -0.564758E+00 -0.134238E+01  0.967116E-01 -0.145501E-02  0.716257E+03
 714.0  62.5 0.63  0.425  145.0  0.078703  0.015797 -0.538658E+00 -0.134088E+01  0.940145E-01 -0.131839E-02  0.716257E+03
 714.0  62.5 0.63  0.475  145.0  0.082218  0.018835 -0.511233E+00 -0.133948E+01  0.914535E-01 -0.117463E-02  0.716257E+03
 714.0  62.5 0.63  0.525  145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.890337E-01 -0.102334E-02  0.716257E+03
 714.0  62.5 0.63  0.575  145.0  0.113622  0.023810 -0.452147E+00 -0.133733E+01  0.867641E-01 -0.863923E-03  0.716257E+03
 714.0  62.5 0.63  0.625  145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.846588E-01 -0.695504E-03  0.716257E+03
 714.0  62.5 0.63  0.675  145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.827403E-01 -0.516771E-03  0.716257E+03
 714.0  62.5 0.63  0.725  145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.810450E-01 -0.325755E-03  0.716257E+03
 714.0  62.5 0.63  0.775  145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.796343E-01 -0.119385E-03  0.716257E+03
 714.0  62.5 0.63  0.825  145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.786188E-01  0.107453E-03  0.716257E+03
 714.0  62.5 0.63  0.875  145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.782208E-01  0.364217E-03  0.716257E+03
 714.0  62.5 0.63  0.925  145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.789872E-01  0.672063E-03  0.716257E+03
 714.0  62.5 0.63  0.975  145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.830714E-01  0.110507E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  155.0  0.176174  0.020120 -0.199229E+00 -0.137539E+01  0.155981E+00  0.520241E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  155.0  0.164783  0.011952 -0.349232E+00 -0.138412E+01  0.168424E+00 -0.264816E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  155.0  0.198539  0.011690 -0.449114E+00 -0.140253E+01  0.174671E+00 -0.773126E-03  0.716257E+03
 714.0  62.5 0.63 -0.825  155.0  0.190718  0.010788 -0.524434E+00 -0.141908E+01  0.177039E+00 -0.115338E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  155.0  0.178559  0.010362 -0.583290E+00 -0.143267E+01  0.176904E+00 -0.144975E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  155.0  0.179681  0.010443 -0.629837E+00 -0.144354E+01  0.175120E+00 -0.168401E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  155.0  0.181723  0.010672 -0.666667E+00 -0.145211E+01  0.172244E+00 -0.186940E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  155.0  0.157236  0.010130 -0.695570E+00 -0.145878E+01  0.168650E+00 -0.201496E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  155.0  0.182665  0.011912 -0.717861E+00 -0.146387E+01  0.164597E+00 -0.212727E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  155.0  0.144165  0.010190 -0.734545E+00 -0.146765E+01  0.160265E+00 -0.221137E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  155.0  0.151732  0.010981 -0.746413E+00 -0.147031E+01  0.155781E+00 -0.227122E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  155.0  0.155344  0.011223 -0.754100E+00 -0.147203E+01  0.151235E+00 -0.231000E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  155.0  0.147808  0.011338 -0.758121E+00 -0.147292E+01  0.146691E+00 -0.233028E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  155.0  0.136901  0.011007 -0.758903E+00 -0.147310E+01  0.142195E+00 -0.233423E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  155.0  0.135528  0.011755 -0.756802E+00 -0.147263E+01  0.137779E+00 -0.232363E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  155.0  0.129784  0.011631 -0.752116E+00 -0.147159E+01  0.133465E+00 -0.229999E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  155.0  0.123838  0.011463 -0.745096E+00 -0.147002E+01  0.129268E+00 -0.226458E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  155.0  0.112805  0.011178 -0.735956E+00 -0.146796E+01  0.125199E+00 -0.221849E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  155.0  0.102628  0.011291 -0.724878E+00 -0.146546E+01  0.121264E+00 -0.216264E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  155.0  0.096516  0.012111 -0.712014E+00 -0.146254E+01  0.117466E+00 -0.209781E-02  0.716257E+03
 714.0  62.5 0.63  0.025  155.0  0.115570  0.021491 -0.697497E+00 -0.145922E+01  0.113807E+00 -0.202466E-02  0.716257E+03
 714.0  62.5 0.63  0.075  155.0  0.105339  0.020025 -0.681437E+00 -0.145553E+01  0.110288E+00 -0.194377E-02  0.716257E+03
 714.0  62.5 0.63  0.125  155.0  0.071594  0.014708 -0.663924E+00 -0.145147E+01  0.106907E+00 -0.185559E-02  0.716257E+03
 714.0  62.5 0.63  0.175  155.0  0.089752  0.019226 -0.645035E+00 -0.144708E+01  0.103665E+00 -0.176050E-02  0.716257E+03
 714.0  62.5 0.63  0.225  155.0  0.082503  0.019298 -0.624827E+00 -0.144237E+01  0.100561E+00 -0.165880E-02  0.716257E+03
 714.0  62.5 0.63  0.275  155.0  0.105931  0.024469 -0.603346E+00 -0.143735E+01  0.975926E-01 -0.155069E-02  0.716257E+03
 714.0  62.5 0.63  0.325  155.0  0.103907  0.024727 -0.580619E+00 -0.143205E+01  0.947609E-01 -0.143631E-02  0.716257E+03
 714.0  62.5 0.63  0.375  155.0  0.079385  0.019116 -0.556657E+00 -0.142648E+01  0.920662E-01 -0.131569E-02  0.716257E+03
 714.0  62.5 0.63  0.425  155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.895103E-01 -0.118875E-02  0.716257E+03
 714.0  62.5 0.63  0.475  155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.870972E-01 -0.105532E-02  0.716257E+03
 714.0  62.5 0.63  0.525  155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.848330E-01 -0.915037E-03  0.716257E+03
 714.0  62.5 0.63  0.575  155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.827282E-01 -0.767361E-03  0.716257E+03
 714.0  62.5 0.63  0.625  155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.807987E-01 -0.611458E-03  0.716257E+03
 714.0  62.5 0.63  0.675  155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.790697E-01 -0.446077E-03  0.716257E+03
 714.0  62.5 0.63  0.725  155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.775816E-01 -0.269314E-03  0.716257E+03
 714.0  62.5 0.63  0.775  155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.764017E-01 -0.781541E-04  0.716257E+03
 714.0  62.5 0.63  0.825  155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.756508E-01  0.132486E-03  0.716257E+03
 714.0  62.5 0.63  0.875  155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.755708E-01  0.372162E-03  0.716257E+03
 714.0  62.5 0.63  0.925  155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.767566E-01  0.662652E-03  0.716257E+03
 714.0  62.5 0.63  0.975  155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.815562E-01  0.108213E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  165.0  0.164748  0.019233 -0.201751E+00 -0.138809E+01  0.154867E+00  0.521431E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  165.0  0.175260  0.011679 -0.348670E+00 -0.141624E+01  0.166310E+00 -0.225029E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  165.0  0.176129  0.010320 -0.446229E+00 -0.144712E+01  0.171948E+00 -0.706734E-03  0.716257E+03
 714.0  62.5 0.63 -0.825  165.0  0.173724  0.009850 -0.519834E+00 -0.147246E+01  0.173912E+00 -0.106782E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  165.0  0.171922  0.010192 -0.577397E+00 -0.149254E+01  0.173500E+00 -0.134991E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  165.0  0.175397  0.010737 -0.622955E+00 -0.150830E+01  0.171526E+00 -0.157332E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  165.0  0.175731  0.011726 -0.659024E+00 -0.152060E+01  0.168521E+00 -0.175040E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  165.0  0.149883  0.010604 -0.687343E+00 -0.153011E+01  0.164843E+00 -0.188960E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  165.0  0.173402  0.012113 -0.709191E+00 -0.153734E+01  0.160738E+00 -0.199712E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  165.0  0.164390  0.013112 -0.725548E+00 -0.154269E+01  0.156380E+00 -0.207768E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  165.0  0.164705  0.013956 -0.737186E+00 -0.154646E+01  0.151889E+00 -0.213504E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  165.0  0.174366  0.014356 -0.744724E+00 -0.154889E+01  0.147352E+00 -0.217221E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  165.0  0.133102  0.013590 -0.748668E+00 -0.155016E+01  0.142828E+00 -0.219167E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  165.0  0.139294  0.012757 -0.749435E+00 -0.155040E+01  0.138362E+00 -0.219545E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  165.0  0.121760  0.012779 -0.747374E+00 -0.154974E+01  0.133983E+00 -0.218529E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  165.0  0.109488  0.013880 -0.742778E+00 -0.154827E+01  0.129713E+00 -0.216262E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  165.0  0.127727  0.016100 -0.735894E+00 -0.154605E+01  0.125565E+00 -0.212867E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  165.0  0.096769  0.014529 -0.726931E+00 -0.154314E+01  0.121550E+00 -0.208450E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  165.0  0.185058  0.035730 -0.716069E+00 -0.153960E+01  0.117671E+00 -0.203099E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  165.0  0.146876  0.030728 -0.703459E+00 -0.153545E+01  0.113934E+00 -0.196890E-02  0.716257E+03
 714.0  62.5 0.63  0.025  165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.110338E+00 -0.189889E-02  0.716257E+03
 714.0  62.5 0.63  0.075  165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.106885E+00 -0.182151E-02  0.716257E+03
 714.0  62.5 0.63  0.125  165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.103573E+00 -0.173720E-02  0.716257E+03
 714.0  62.5 0.63  0.175  165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.100402E+00 -0.164636E-02  0.716257E+03
 714.0  62.5 0.63  0.225  165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.973715E-01 -0.154926E-02  0.716257E+03
 714.0  62.5 0.63  0.275  165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.944799E-01 -0.144613E-02  0.716257E+03
 714.0  62.5 0.63  0.325  165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.917275E-01 -0.133710E-02  0.716257E+03
 714.0  62.5 0.63  0.375  165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.891152E-01 -0.122223E-02  0.716257E+03
 714.0  62.5 0.63  0.425  165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.866454E-01 -0.110146E-02  0.716257E+03
 714.0  62.5 0.63  0.475  165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.843223E-01 -0.974618E-03  0.716257E+03
 714.0  62.5 0.63  0.525  165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.821530E-01 -0.841392E-03  0.716257E+03
 714.0  62.5 0.63  0.575  165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.801486E-01 -0.701266E-03  0.716257E+03
 714.0  62.5 0.63  0.625  165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.783264E-01 -0.553449E-03  0.716257E+03
 714.0  62.5 0.63  0.675  165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.767133E-01 -0.396739E-03  0.716257E+03
 714.0  62.5 0.63  0.725  165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.753521E-01 -0.229290E-03  0.716257E+03
 714.0  62.5 0.63  0.775  165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.743141E-01 -0.481524E-04  0.716257E+03
 714.0  62.5 0.63  0.825  165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.737263E-01  0.151703E-03  0.716257E+03
 714.0  62.5 0.63  0.875  165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.738438E-01  0.379833E-03  0.716257E+03
 714.0  62.5 0.63  0.925  165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.752922E-01  0.658302E-03  0.716257E+03
 714.0  62.5 0.63  0.975  165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.805480E-01  0.106770E-02  0.716257E+03
 714.0  62.5 0.63 -0.975  175.0  0.202266  0.020941 -0.202952E+00 -0.139473E+01  0.154312E+00  0.522672E-03  0.716257E+03
 714.0  62.5 0.63 -0.925  175.0  0.163188  0.010765 -0.348337E+00 -0.143267E+01  0.165269E+00 -0.204442E-03  0.716257E+03
 714.0  62.5 0.63 -0.875  175.0  0.165658  0.009409 -0.444766E+00 -0.146975E+01  0.170616E+00 -0.673045E-03  0.716257E+03
 714.0  62.5 0.63 -0.825  175.0  0.190190  0.010559 -0.517546E+00 -0.149945E+01  0.172387E+00 -0.102477E-02  0.716257E+03
 714.0  62.5 0.63 -0.775  175.0  0.170234  0.009992 -0.574490E+00 -0.152272E+01  0.171845E+00 -0.129991E-02  0.716257E+03
 714.0  62.5 0.63 -0.725  175.0  0.171068  0.010457 -0.619577E+00 -0.154089E+01  0.169782E+00 -0.151806E-02  0.716257E+03
 714.0  62.5 0.63 -0.675  175.0  0.185538  0.012072 -0.655284E+00 -0.155503E+01  0.166716E+00 -0.169112E-02  0.716257E+03
 714.0  62.5 0.63 -0.625  175.0  0.169474  0.011690 -0.683325E+00 -0.156593E+01  0.162999E+00 -0.182725E-02  0.716257E+03
 714.0  62.5 0.63 -0.575  175.0  0.164397  0.012175 -0.704964E+00 -0.157422E+01  0.158871E+00 -0.193245E-02  0.716257E+03
 714.0  62.5 0.63 -0.525  175.0  0.162874  0.012958 -0.721166E+00 -0.158034E+01  0.154501E+00 -0.201131E-02  0.716257E+03
 714.0  62.5 0.63 -0.475  175.0  0.164033  0.014130 -0.732695E+00 -0.158466E+01  0.150007E+00 -0.206747E-02  0.716257E+03
 714.0  62.5 0.63 -0.425  175.0  0.158334  0.014742 -0.740163E+00 -0.158743E+01  0.145474E+00 -0.210387E-02  0.716257E+03
 714.0  62.5 0.63 -0.375  175.0  0.142017  0.014310 -0.744070E+00 -0.158888E+01  0.140960E+00 -0.212292E-02  0.716257E+03
 714.0  62.5 0.63 -0.325  175.0  0.129009  0.013977 -0.744830E+00 -0.158916E+01  0.136508E+00 -0.212663E-02  0.716257E+03
 714.0  62.5 0.63 -0.275  175.0  0.139471  0.016299 -0.742789E+00 -0.158840E+01  0.132148E+00 -0.211668E-02  0.716257E+03
 714.0  62.5 0.63 -0.225  175.0  0.120193  0.015316 -0.738235E+00 -0.158672E+01  0.127898E+00 -0.209447E-02  0.716257E+03
 714.0  62.5 0.63 -0.175  175.0  0.112686  0.015688 -0.731415E+00 -0.158418E+01  0.123774E+00 -0.206123E-02  0.716257E+03
 714.0  62.5 0.63 -0.125  175.0  0.103699  0.015241 -0.722536E+00 -0.158086E+01  0.119784E+00 -0.201798E-02  0.716257E+03
 714.0  62.5 0.63 -0.075  175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.115933E+00 -0.196560E-02  0.716257E+03
 714.0  62.5 0.63 -0.025  175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.112224E+00 -0.190484E-02  0.716257E+03
 714.0  62.5 0.63  0.025  175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.108658E+00 -0.183634E-02  0.716257E+03
 714.0  62.5 0.63  0.075  175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.105236E+00 -0.176065E-02  0.716257E+03
 714.0  62.5 0.63  0.125  175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.101957E+00 -0.167822E-02  0.716257E+03
 714.0  62.5 0.63  0.175  175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.988203E-01 -0.158942E-02  0.716257E+03
 714.0  62.5 0.63  0.225  175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.958243E-01 -0.149455E-02  0.716257E+03
 714.0  62.5 0.63  0.275  175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.929689E-01 -0.139384E-02  0.716257E+03
 714.0  62.5 0.63  0.325  175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.902541E-01 -0.128741E-02  0.716257E+03
 714.0  62.5 0.63  0.375  175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.876809E-01 -0.117533E-02  0.716257E+03
 714.0  62.5 0.63  0.425  175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.852518E-01 -0.105756E-02  0.716257E+03
 714.0  62.5 0.63  0.475  175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.829715E-01 -0.933933E-03  0.716257E+03
 714.0  62.5 0.63  0.525  175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.808471E-01 -0.804153E-03  0.716257E+03
 714.0  62.5 0.63  0.575  175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.788904E-01 -0.667723E-03  0.716257E+03
 714.0  62.5 0.63  0.625  175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.771191E-01 -0.523874E-03  0.716257E+03
 714.0  62.5 0.63  0.675  175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.755611E-01 -0.371433E-03  0.716257E+03
 714.0  62.5 0.63  0.725  175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.742602E-01 -0.208586E-03  0.716257E+03
 714.0  62.5 0.63  0.775  175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.732897E-01 -0.324216E-04  0.716257E+03
 714.0  62.5 0.63  0.825  175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.727799E-01  0.162050E-03  0.716257E+03
 714.0  62.5 0.63  0.875  175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.729919E-01  0.384367E-03  0.716257E+03
 714.0  62.5 0.63  0.925  175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.745668E-01  0.656700E-03  0.716257E+03
 714.0  62.5 0.63  0.975  175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.800447E-01  0.106074E-02  0.716257E+03


==> supplemental-material-cross-section-data/Q2-0.45-GeV2/q2-0.45-cross-sections-binqpr-87.5.txt <==
 714.0  87.5 0.63 -0.975 -175.0 -1.000000  0.000000 -0.202952E+00 -0.139473E+01  0.948356E-01  0.690049E-03  0.945627E+03
 714.0  87.5 0.63 -0.925 -175.0 -1.000000  0.000000 -0.348337E+00 -0.143267E+01  0.103872E+00 -0.269911E-03  0.945627E+03
 714.0  87.5 0.63 -0.875 -175.0 -1.000000  0.000000 -0.444766E+00 -0.146975E+01  0.108257E+00 -0.888576E-03  0.945627E+03
 714.0  87.5 0.63 -0.825 -175.0 -1.000000  0.000000 -0.517546E+00 -0.149945E+01  0.110000E+00 -0.135293E-02  0.945627E+03
 714.0  87.5 0.63 -0.775 -175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.110089E+00 -0.171619E-02  0.945627E+03
 714.0  87.5 0.63 -0.725 -175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.109106E+00 -0.200420E-02  0.945627E+03
 714.0  87.5 0.63 -0.675 -175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.107422E+00 -0.223268E-02  0.945627E+03
 714.0  87.5 0.63 -0.625 -175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.105283E+00 -0.241240E-02  0.945627E+03
 714.0  87.5 0.63 -0.575 -175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.102857E+00 -0.255128E-02  0.945627E+03
 714.0  87.5 0.63 -0.525 -175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.100260E+00 -0.265540E-02  0.945627E+03
 714.0  87.5 0.63 -0.475 -175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.975726E-01 -0.272954E-02  0.945627E+03
 714.0  87.5 0.63 -0.425 -175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.948534E-01 -0.277760E-02  0.945627E+03
 714.0  87.5 0.63 -0.375 -175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.921430E-01 -0.280275E-02  0.945627E+03
 714.0  87.5 0.63 -0.325 -175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.894701E-01 -0.280765E-02  0.945627E+03
 714.0  87.5 0.63 -0.275 -175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.868551E-01 -0.279451E-02  0.945627E+03
 714.0  87.5 0.63 -0.225 -175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.843123E-01 -0.276519E-02  0.945627E+03
 714.0  87.5 0.63 -0.175 -175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.818513E-01 -0.272131E-02  0.945627E+03
 714.0  87.5 0.63 -0.125 -175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.794788E-01 -0.266421E-02  0.945627E+03
 714.0  87.5 0.63 -0.075 -175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.771991E-01 -0.259505E-02  0.945627E+03
 714.0  87.5 0.63 -0.025 -175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.750147E-01 -0.251483E-02  0.945627E+03
 714.0  87.5 0.63  0.025 -175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.729274E-01 -0.242440E-02  0.945627E+03
 714.0  87.5 0.63  0.075 -175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.709381E-01 -0.232447E-02  0.945627E+03
 714.0  87.5 0.63  0.125 -175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.690474E-01 -0.221564E-02  0.945627E+03
 714.0  87.5 0.63  0.175 -175.0 -1.000000  0.000000 -0.634307E+00 -0.154676E+01  0.672557E-01 -0.209841E-02  0.945627E+03
 714.0  87.5 0.63  0.225 -175.0 -1.000000  0.000000 -0.614722E+00 -0.153895E+01  0.655637E-01 -0.197316E-02  0.945627E+03
 714.0  87.5 0.63  0.275 -175.0 -1.000000  0.000000 -0.593911E+00 -0.153059E+01  0.639727E-01 -0.184019E-02  0.945627E+03
 714.0  87.5 0.63  0.325 -175.0 -1.000000  0.000000 -0.571904E+00 -0.152167E+01  0.624845E-01 -0.169969E-02  0.945627E+03
 714.0  87.5 0.63  0.375 -175.0 -1.000000  0.000000 -0.548714E+00 -0.151221E+01  0.611019E-01 -0.155171E-02  0.945627E+03
 714.0  87.5 0.63  0.425 -175.0 -1.000000  0.000000 -0.524335E+00 -0.150223E+01  0.598293E-01 -0.139622E-02  0.945627E+03
 714.0  87.5 0.63  0.475 -175.0 -1.000000  0.000000 -0.498741E+00 -0.149173E+01  0.586733E-01 -0.123301E-02  0.945627E+03
 714.0  87.5 0.63  0.525 -175.0 -1.000000  0.000000 -0.471880E+00 -0.148075E+01  0.576431E-01 -0.106167E-02  0.945627E+03
 714.0  87.5 0.63  0.575 -175.0 -1.000000  0.000000 -0.443666E+00 -0.146931E+01  0.567525E-01 -0.881550E-03  0.945627E+03
 714.0  87.5 0.63  0.625 -175.0 -1.000000  0.000000 -0.413966E+00 -0.145746E+01  0.560214E-01 -0.691635E-03  0.945627E+03
 714.0  87.5 0.63  0.675 -175.0 -1.000000  0.000000 -0.382576E+00 -0.144530E+01  0.554798E-01 -0.490378E-03  0.945627E+03
 714.0  87.5 0.63  0.725 -175.0 -1.000000  0.000000 -0.349185E+00 -0.143297E+01  0.551745E-01 -0.275382E-03  0.945627E+03
 714.0  87.5 0.63  0.775 -175.0 -1.000000  0.000000 -0.313297E+00 -0.142071E+01  0.551812E-01 -0.428041E-04  0.945627E+03
 714.0  87.5 0.63  0.825 -175.0 -1.000000  0.000000 -0.274075E+00 -0.140900E+01  0.556340E-01  0.213944E-03  0.945627E+03
 714.0  87.5 0.63  0.875 -175.0 -1.000000  0.000000 -0.229932E+00 -0.139883E+01  0.567982E-01  0.507454E-03  0.945627E+03
 714.0  87.5 0.63  0.925 -175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.593201E-01  0.866997E-03  0.945627E+03
 714.0  87.5 0.63  0.975 -175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.657387E-01  0.140043E-02  0.945627E+03
 714.0  87.5 0.63 -0.975 -165.0 -1.000000  0.000000 -0.201751E+00 -0.138809E+01  0.950663E-01  0.688411E-03  0.945627E+03
 714.0  87.5 0.63 -0.925 -165.0 -1.000000  0.000000 -0.348670E+00 -0.141624E+01  0.104394E+00 -0.297091E-03  0.945627E+03
 714.0  87.5 0.63 -0.875 -165.0 -1.000000  0.000000 -0.446229E+00 -0.144712E+01  0.108974E+00 -0.933053E-03  0.945627E+03
 714.0  87.5 0.63 -0.825 -165.0 -1.000000  0.000000 -0.519834E+00 -0.147246E+01  0.110856E+00 -0.140977E-02  0.945627E+03
 714.0  87.5 0.63 -0.775 -165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.111047E+00 -0.178220E-02  0.945627E+03
 714.0  87.5 0.63 -0.725 -165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.110141E+00 -0.207715E-02  0.945627E+03
 714.0  87.5 0.63 -0.675 -165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.108515E+00 -0.231094E-02  0.945627E+03
 714.0  87.5 0.63 -0.625 -165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.106420E+00 -0.249472E-02  0.945627E+03
 714.0  87.5 0.63 -0.575 -165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.104026E+00 -0.263666E-02  0.945627E+03
 714.0  87.5 0.63 -0.525 -165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.101453E+00 -0.274302E-02  0.945627E+03
 714.0  87.5 0.63 -0.475 -165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.987831E-01 -0.281875E-02  0.945627E+03
 714.0  87.5 0.63 -0.425 -165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.960757E-01 -0.286783E-02  0.945627E+03
 714.0  87.5 0.63 -0.375 -165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.933726E-01 -0.289351E-02  0.945627E+03
 714.0  87.5 0.63 -0.325 -165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.907034E-01 -0.289851E-02  0.945627E+03
 714.0  87.5 0.63 -0.275 -165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.880891E-01 -0.288509E-02  0.945627E+03
 714.0  87.5 0.63 -0.225 -165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.855443E-01 -0.285516E-02  0.945627E+03
 714.0  87.5 0.63 -0.175 -165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.830793E-01 -0.281034E-02  0.945627E+03
 714.0  87.5 0.63 -0.125 -165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.807008E-01 -0.275202E-02  0.945627E+03
 714.0  87.5 0.63 -0.075 -165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.784135E-01 -0.268138E-02  0.945627E+03
 714.0  87.5 0.63 -0.025 -165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.762202E-01 -0.259941E-02  0.945627E+03
 714.0  87.5 0.63  0.025 -165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.741226E-01 -0.250698E-02  0.945627E+03
 714.0  87.5 0.63  0.075 -165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.721218E-01 -0.240481E-02  0.945627E+03
 714.0  87.5 0.63  0.125 -165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.702184E-01 -0.229351E-02  0.945627E+03
 714.0  87.5 0.63  0.175 -165.0 -1.000000  0.000000 -0.637836E+00 -0.151340E+01  0.684130E-01 -0.217357E-02  0.945627E+03
 714.0  87.5 0.63  0.225 -165.0 -1.000000  0.000000 -0.618050E+00 -0.150661E+01  0.667063E-01 -0.204538E-02  0.945627E+03
 714.0  87.5 0.63  0.275 -165.0 -1.000000  0.000000 -0.597023E+00 -0.149935E+01  0.650993E-01 -0.190923E-02  0.945627E+03
 714.0  87.5 0.63  0.325 -165.0 -1.000000  0.000000 -0.574783E+00 -0.149163E+01  0.635940E-01 -0.176529E-02  0.945627E+03
 714.0  87.5 0.63  0.375 -165.0 -1.000000  0.000000 -0.551343E+00 -0.148345E+01  0.621930E-01 -0.161363E-02  0.945627E+03
 714.0  87.5 0.63  0.425 -165.0 -1.000000  0.000000 -0.526698E+00 -0.147485E+01  0.609007E-01 -0.145418E-02  0.945627E+03
 714.0  87.5 0.63  0.475 -165.0 -1.000000  0.000000 -0.500819E+00 -0.146584E+01  0.597232E-01 -0.128672E-02  0.945627E+03
 714.0  87.5 0.63  0.525 -165.0 -1.000000  0.000000 -0.473654E+00 -0.145646E+01  0.586698E-01 -0.111083E-02  0.945627E+03
 714.0  87.5 0.63  0.575 -165.0 -1.000000  0.000000 -0.445116E+00 -0.144674E+01  0.577538E-01 -0.925835E-03  0.945627E+03
 714.0  87.5 0.63  0.625 -165.0 -1.000000  0.000000 -0.415070E+00 -0.143676E+01  0.569946E-01 -0.730682E-03  0.945627E+03
 714.0  87.5 0.63  0.675 -165.0 -1.000000  0.000000 -0.383311E+00 -0.142662E+01  0.564216E-01 -0.523788E-03  0.945627E+03
 714.0  87.5 0.63  0.725 -165.0 -1.000000  0.000000 -0.349527E+00 -0.141649E+01  0.560804E-01 -0.302717E-03  0.945627E+03
 714.0  87.5 0.63  0.775 -165.0 -1.000000  0.000000 -0.313223E+00 -0.140664E+01  0.560454E-01 -0.635725E-04  0.945627E+03
 714.0  87.5 0.63  0.825 -165.0 -1.000000  0.000000 -0.273561E+00 -0.139760E+01  0.564476E-01  0.200283E-03  0.945627E+03
 714.0  87.5 0.63  0.875 -165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.575468E-01  0.501468E-03  0.945627E+03
 714.0  87.5 0.63  0.925 -165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.599751E-01  0.869112E-03  0.945627E+03
 714.0  87.5 0.63  0.975 -165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.662117E-01  0.140961E-02  0.945627E+03
 714.0  87.5 0.63 -0.975 -155.0 -1.000000  0.000000 -0.199229E+00 -0.137539E+01  0.955262E-01  0.686839E-03  0.945627E+03
 714.0  87.5 0.63 -0.925 -155.0 -1.000000  0.000000 -0.349232E+00 -0.138412E+01  0.105452E+00 -0.349618E-03  0.945627E+03
 714.0  87.5 0.63 -0.875 -155.0 -1.000000  0.000000 -0.449114E+00 -0.140253E+01  0.110437E+00 -0.102071E-02  0.945627E+03
 714.0  87.5 0.63 -0.825 -155.0 -1.000000  0.000000 -0.524434E+00 -0.141908E+01  0.112609E+00 -0.152273E-02  0.945627E+03
 714.0  87.5 0.63 -0.775 -155.0 -1.000000  0.000000 -0.583290E+00 -0.143267E+01  0.113014E+00 -0.191401E-02  0.945627E+03
 714.0  87.5 0.63 -0.725 -155.0 -1.000000  0.000000 -0.629837E+00 -0.144354E+01  0.112269E+00 -0.222329E-02  0.945627E+03
 714.0  87.5 0.63 -0.675 -155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.110764E+00 -0.246805E-02  0.945627E+03
 714.0  87.5 0.63 -0.625 -155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.108760E+00 -0.266021E-02  0.945627E+03
 714.0  87.5 0.63 -0.575 -155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.106435E+00 -0.280849E-02  0.945627E+03
 714.0  87.5 0.63 -0.525 -155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.103912E+00 -0.291953E-02  0.945627E+03
 714.0  87.5 0.63 -0.475 -155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.101279E+00 -0.299855E-02  0.945627E+03
 714.0  87.5 0.63 -0.425 -155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.985959E-01 -0.304973E-02  0.945627E+03
 714.0  87.5 0.63 -0.375 -155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.959081E-01 -0.307652E-02  0.945627E+03
 714.0  87.5 0.63 -0.325 -155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.932466E-01 -0.308173E-02  0.945627E+03
 714.0  87.5 0.63 -0.275 -155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.906336E-01 -0.306773E-02  0.945627E+03
 714.0  87.5 0.63 -0.225 -155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.880849E-01 -0.303652E-02  0.945627E+03
 714.0  87.5 0.63 -0.175 -155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.856113E-01 -0.298977E-02  0.945627E+03
 714.0  87.5 0.63 -0.125 -155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.832204E-01 -0.292892E-02  0.945627E+03
 714.0  87.5 0.63 -0.075 -155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.809171E-01 -0.285518E-02  0.945627E+03
 714.0  87.5 0.63 -0.025 -155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.787049E-01 -0.276959E-02  0.945627E+03
 714.0  87.5 0.63  0.025 -155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.765857E-01 -0.267303E-02  0.945627E+03
 714.0  87.5 0.63  0.075 -155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.745606E-01 -0.256623E-02  0.945627E+03
 714.0  87.5 0.63  0.125 -155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.726307E-01 -0.244982E-02  0.945627E+03
 714.0  87.5 0.63  0.175 -155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.707963E-01 -0.232428E-02  0.945627E+03
 714.0  87.5 0.63  0.225 -155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.690583E-01 -0.219000E-02  0.945627E+03
 714.0  87.5 0.63  0.275 -155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.674177E-01 -0.204728E-02  0.945627E+03
 714.0  87.5 0.63  0.325 -155.0 -1.000000  0.000000 -0.580619E+00 -0.143205E+01  0.658762E-01 -0.189627E-02  0.945627E+03
 714.0  87.5 0.63  0.375 -155.0 -1.000000  0.000000 -0.556657E+00 -0.142648E+01  0.644364E-01 -0.173701E-02  0.945627E+03
 714.0  87.5 0.63  0.425 -155.0 -1.000000  0.000000 -0.531454E+00 -0.142068E+01  0.631022E-01 -0.156943E-02  0.945627E+03
 714.0  87.5 0.63  0.475 -155.0 -1.000000  0.000000 -0.504982E+00 -0.141468E+01  0.618795E-01 -0.139327E-02  0.945627E+03
 714.0  87.5 0.63  0.525 -155.0 -1.000000  0.000000 -0.477186E+00 -0.140853E+01  0.607770E-01 -0.120806E-02  0.945627E+03
 714.0  87.5 0.63  0.575 -155.0 -1.000000  0.000000 -0.447975E+00 -0.140229E+01  0.598071E-01 -0.101310E-02  0.945627E+03
 714.0  87.5 0.63  0.625 -155.0 -1.000000  0.000000 -0.417215E+00 -0.139606E+01  0.589884E-01 -0.807268E-03  0.945627E+03
 714.0  87.5 0.63  0.675 -155.0 -1.000000  0.000000 -0.384697E+00 -0.138998E+01  0.583489E-01 -0.588926E-03  0.945627E+03
 714.0  87.5 0.63  0.725 -155.0 -1.000000  0.000000 -0.350109E+00 -0.138425E+01  0.579319E-01 -0.355557E-03  0.945627E+03
 714.0  87.5 0.63  0.775 -155.0 -1.000000  0.000000 -0.312956E+00 -0.137922E+01  0.578085E-01 -0.103182E-03  0.945627E+03
 714.0  87.5 0.63  0.825 -155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.581040E-01  0.174912E-03  0.945627E+03
 714.0  87.5 0.63  0.875 -155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.590666E-01  0.491340E-03  0.945627E+03
 714.0  87.5 0.63  0.925 -155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.612997E-01  0.874855E-03  0.945627E+03
 714.0  87.5 0.63  0.975 -155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.671602E-01  0.142867E-02  0.945627E+03
 714.0  87.5 0.63 -0.975 -145.0 -1.000000  0.000000 -0.195145E+00 -0.135780E+01  0.962119E-01  0.688803E-03  0.945627E+03
 714.0  87.5 0.63 -0.925 -145.0 -1.000000  0.000000 -0.349795E+00 -0.133779E+01  0.107073E+00 -0.423658E-03  0.945627E+03
 714.0  87.5 0.63 -0.875 -145.0 -1.000000  0.000000 -0.453328E+00 -0.133736E+01  0.112704E+00 -0.114880E-02  0.945627E+03
 714.0  87.5 0.63 -0.825 -145.0 -1.000000  0.000000 -0.531386E+00 -0.134049E+01  0.115344E+00 -0.169029E-02  0.945627E+03
 714.0  87.5 0.63 -0.775 -145.0 -1.000000  0.000000 -0.592328E+00 -0.134412E+01  0.116097E+00 -0.211123E-02  0.945627E+03
 714.0  87.5 0.63 -0.725 -145.0 -1.000000  0.000000 -0.640481E+00 -0.134745E+01  0.115612E+00 -0.244316E-02  0.945627E+03
 714.0  87.5 0.63 -0.675 -145.0 -1.000000  0.000000 -0.678553E+00 -0.135025E+01  0.114305E+00 -0.270533E-02  0.945627E+03
 714.0  87.5 0.63 -0.625 -145.0 -1.000000  0.000000 -0.708412E+00 -0.135252E+01  0.112450E+00 -0.291085E-02  0.945627E+03
 714.0  87.5 0.63 -0.575 -145.0 -1.000000  0.000000 -0.731429E+00 -0.135429E+01  0.110236E+00 -0.306923E-02  0.945627E+03
 714.0  87.5 0.63 -0.525 -145.0 -1.000000  0.000000 -0.748650E+00 -0.135562E+01  0.107796E+00 -0.318773E-02  0.945627E+03
 714.0  87.5 0.63 -0.475 -145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.105221E+00 -0.327200E-02  0.945627E+03
 714.0  87.5 0.63 -0.425 -145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.102579E+00 -0.332657E-02  0.945627E+03
 714.0  87.5 0.63 -0.375 -145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.999168E-01 -0.335512E-02  0.945627E+03
 714.0  87.5 0.63 -0.325 -145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.972680E-01 -0.336067E-02  0.945627E+03
 714.0  87.5 0.63 -0.275 -145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.946572E-01 -0.334576E-02  0.945627E+03
 714.0  87.5 0.63 -0.225 -145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.921019E-01 -0.331249E-02  0.945627E+03
 714.0  87.5 0.63 -0.175 -145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.896144E-01 -0.326265E-02  0.945627E+03
 714.0  87.5 0.63 -0.125 -145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.872031E-01 -0.319775E-02  0.945627E+03
 714.0  87.5 0.63 -0.075 -145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.848739E-01 -0.311907E-02  0.945627E+03
 714.0  87.5 0.63 -0.025 -145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.826307E-01 -0.302770E-02  0.945627E+03
 714.0  87.5 0.63  0.025 -145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.804759E-01 -0.292454E-02  0.945627E+03
 714.0  87.5 0.63  0.075 -145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.784112E-01 -0.281037E-02  0.945627E+03
 714.0  87.5 0.63  0.125 -145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.764375E-01 -0.268581E-02  0.945627E+03
 714.0  87.5 0.63  0.175 -145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.745556E-01 -0.255138E-02  0.945627E+03
 714.0  87.5 0.63  0.225 -145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.727661E-01 -0.240747E-02  0.945627E+03
 714.0  87.5 0.63  0.275 -145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.710701E-01 -0.225434E-02  0.945627E+03
 714.0  87.5 0.63  0.325 -145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.694689E-01 -0.209216E-02  0.945627E+03
 714.0  87.5 0.63  0.375 -145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.679650E-01 -0.192095E-02  0.945627E+03
 714.0  87.5 0.63  0.425 -145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.665616E-01 -0.174059E-02  0.945627E+03
 714.0  87.5 0.63  0.475 -145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.652642E-01 -0.155079E-02  0.945627E+03
 714.0  87.5 0.63  0.525 -145.0 -1.000000  0.000000 -0.482427E+00 -0.133827E+01  0.640803E-01 -0.135104E-02  0.945627E+03
 714.0  87.5 0.63  0.575 -145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.630214E-01 -0.114058E-02  0.945627E+03
 714.0  87.5 0.63  0.625 -145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.621045E-01 -0.918227E-03  0.945627E+03
 714.0  87.5 0.63  0.675 -145.0 -1.000000  0.000000 -0.386546E+00 -0.133685E+01  0.613550E-01 -0.682258E-03  0.945627E+03
 714.0  87.5 0.63  0.725 -145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.608130E-01 -0.430073E-03  0.945627E+03
 714.0  87.5 0.63  0.775 -145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.605443E-01 -0.157617E-03  0.945627E+03
 714.0  87.5 0.63  0.825 -145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.606649E-01  0.141863E-03  0.945627E+03
 714.0  87.5 0.63  0.875 -145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.614049E-01  0.480852E-03  0.945627E+03
 714.0  87.5 0.63  0.925 -145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.633228E-01  0.887281E-03  0.945627E+03
 714.0  87.5 0.63  0.975 -145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.685890E-01  0.145895E-02  0.945627E+03
 714.0  87.5 0.63 -0.975 -135.0 -1.000000  0.000000 -0.189115E+00 -0.133708E+01  0.971168E-01  0.699644E-03  0.945627E+03
 714.0  87.5 0.63 -0.925 -135.0 -1.000000  0.000000 -0.349972E+00 -0.127956E+01  0.109299E+00 -0.513000E-03  0.945627E+03
 714.0  87.5 0.63 -0.875 -135.0 -1.000000  0.000000 -0.458686E+00 -0.125372E+01  0.115871E+00 -0.131284E-02  0.945627E+03
 714.0  87.5 0.63 -0.825 -135.0 -1.000000  0.000000 -0.540727E+00 -0.123847E+01  0.119203E+00 -0.191001E-02  0.945627E+03
 714.0  87.5 0.63 -0.775 -135.0 -1.000000  0.000000 -0.604745E+00 -0.122834E+01  0.120473E+00 -0.237330E-02  0.945627E+03
 714.0  87.5 0.63 -0.725 -135.0 -1.000000  0.000000 -0.655290E+00 -0.122118E+01  0.120379E+00 -0.273784E-02  0.945627E+03
 714.0  87.5 0.63 -0.675 -135.0 -1.000000  0.000000 -0.695223E+00 -0.121593E+01  0.119368E+00 -0.302521E-02  0.945627E+03
 714.0  87.5 0.63 -0.625 -135.0 -1.000000  0.000000 -0.726520E+00 -0.121202E+01  0.117738E+00 -0.325014E-02  0.945627E+03
 714.0  87.5 0.63 -0.575 -135.0 -1.000000  0.000000 -0.750634E+00 -0.120912E+01  0.115693E+00 -0.342327E-02  0.945627E+03
 714.0  87.5 0.63 -0.525 -135.0 -1.000000  0.000000 -0.768669E+00 -0.120700E+01  0.113378E+00 -0.355267E-02  0.945627E+03
 714.0  87.5 0.63 -0.475 -135.0 -1.000000  0.000000 -0.781491E+00 -0.120552E+01  0.110894E+00 -0.364464E-02  0.945627E+03
 714.0  87.5 0.63 -0.425 -135.0 -1.000000  0.000000 -0.789791E+00 -0.120457E+01  0.108313E+00 -0.370415E-02  0.945627E+03
 714.0  87.5 0.63 -0.375 -135.0 -1.000000  0.000000 -0.794133E+00 -0.120408E+01  0.105689E+00 -0.373528E-02  0.945627E+03
 714.0  87.5 0.63 -0.325 -135.0 -1.000000  0.000000 -0.794978E+00 -0.120398E+01  0.103060E+00 -0.374134E-02  0.945627E+03
 714.0  87.5 0.63 -0.275 -135.0 -1.000000  0.000000 -0.792709E+00 -0.120424E+01  0.100453E+00 -0.372508E-02  0.945627E+03
 714.0  87.5 0.63 -0.225 -135.0 -1.000000  0.000000 -0.787649E+00 -0.120482E+01  0.978885E-01 -0.368880E-02  0.945627E+03
 714.0  87.5 0.63 -0.175 -135.0 -1.000000  0.000000 -0.780068E+00 -0.120568E+01  0.953802E-01 -0.363443E-02  0.945627E+03
 714.0  87.5 0.63 -0.125 -135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.929383E-01 -0.356361E-02  0.945627E+03
 714.0  87.5 0.63 -0.075 -135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.905698E-01 -0.347771E-02  0.945627E+03
 714.0  87.5 0.63 -0.025 -135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.882797E-01 -0.337788E-02  0.945627E+03
 714.0  87.5 0.63  0.025 -135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.860711E-01 -0.326511E-02  0.945627E+03
 714.0  87.5 0.63  0.075 -135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.839460E-01 -0.314021E-02  0.945627E+03
 714.0  87.5 0.63  0.125 -135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.819057E-01 -0.300384E-02  0.945627E+03
 714.0  87.5 0.63  0.175 -135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.799512E-01 -0.285653E-02  0.945627E+03
 714.0  87.5 0.63  0.225 -135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.780831E-01 -0.269868E-02  0.945627E+03
 714.0  87.5 0.63  0.275 -135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.763022E-01 -0.253056E-02  0.945627E+03
 714.0  87.5 0.63  0.325 -135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.746096E-01 -0.235234E-02  0.945627E+03
 714.0  87.5 0.63  0.375 -135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.730073E-01 -0.216400E-02  0.945627E+03
 714.0  87.5 0.63  0.425 -135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.714978E-01 -0.196542E-02  0.945627E+03
 714.0  87.5 0.63  0.475 -135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.700855E-01 -0.175626E-02  0.945627E+03
 714.0  87.5 0.63  0.525 -135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.687768E-01 -0.153599E-02  0.945627E+03
 714.0  87.5 0.63  0.575 -135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.675813E-01 -0.130377E-02  0.945627E+03
 714.0  87.5 0.63  0.625 -135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.665136E-01 -0.105838E-02  0.945627E+03
 714.0  87.5 0.63  0.675 -135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.655958E-01 -0.798023E-03  0.945627E+03
 714.0  87.5 0.63  0.725 -135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.648631E-01 -0.520065E-03  0.945627E+03
 714.0  87.5 0.63  0.775 -135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.643734E-01 -0.220431E-03  0.945627E+03
 714.0  87.5 0.63  0.825 -135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.642296E-01  0.107535E-03  0.945627E+03
 714.0  87.5 0.63  0.875 -135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.646362E-01  0.475902E-03  0.945627E+03
 714.0  87.5 0.63  0.925 -135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.660892E-01  0.911031E-03  0.945627E+03
 714.0  87.5 0.63  0.975 -135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.705042E-01  0.150239E-02  0.945627E+03
 714.0  87.5 0.63 -0.975 -125.0 -1.000000  0.000000 -0.180602E+00 -0.131561E+01  0.982303E-01  0.726732E-03  0.945627E+03
 714.0  87.5 0.63 -0.925 -125.0 -1.000000  0.000000 -0.349148E+00 -0.121268E+01  0.112187E+00 -0.608419E-03  0.945627E+03
 714.0  87.5 0.63 -0.875 -125.0 -1.000000  0.000000 -0.464853E+00 -0.115458E+01  0.120079E+00 -0.150599E-02  0.945627E+03
 714.0  87.5 0.63 -0.825 -125.0 -1.000000  0.000000 -0.552450E+00 -0.111545E+01  0.124400E+00 -0.217816E-02  0.945627E+03
 714.0  87.5 0.63 -0.775 -125.0 -1.000000  0.000000 -0.620841E+00 -0.108720E+01  0.126419E+00 -0.269948E-02  0.945627E+03
 714.0  87.5 0.63 -0.725 -125.0 -1.000000  0.000000 -0.674828E+00 -0.106609E+01  0.126896E+00 -0.310921E-02  0.945627E+03
 714.0  87.5 0.63 -0.675 -125.0 -1.000000  0.000000 -0.717462E+00 -0.105006E+01  0.126321E+00 -0.343179E-02  0.945627E+03
 714.0  87.5 0.63 -0.625 -125.0 -1.000000  0.000000 -0.750862E+00 -0.103786E+01  0.125023E+00 -0.368398E-02  0.945627E+03
 714.0  87.5 0.63 -0.575 -125.0 -1.000000  0.000000 -0.776585E+00 -0.102865E+01  0.123230E+00 -0.387790E-02  0.945627E+03
 714.0  87.5 0.63 -0.525 -125.0 -1.000000  0.000000 -0.795817E+00 -0.102187E+01  0.121101E+00 -0.402274E-02  0.945627E+03
 714.0  87.5 0.63 -0.475 -125.0 -1.000000  0.000000 -0.809486E+00 -0.101710E+01  0.118751E+00 -0.412561E-02  0.945627E+03
 714.0  87.5 0.63 -0.425 -125.0 -1.000000  0.000000 -0.818334E+00 -0.101404E+01  0.116264E+00 -0.419216E-02  0.945627E+03
 714.0  87.5 0.63 -0.375 -125.0 -1.000000  0.000000 -0.822961E+00 -0.101244E+01  0.113699E+00 -0.422695E-02  0.945627E+03
 714.0  87.5 0.63 -0.325 -125.0 -1.000000  0.000000 -0.823862E+00 -0.101213E+01  0.111101E+00 -0.423372E-02  0.945627E+03
 714.0  87.5 0.63 -0.275 -125.0 -1.000000  0.000000 -0.821444E+00 -0.101297E+01  0.108501E+00 -0.421555E-02  0.945627E+03
 714.0  87.5 0.63 -0.225 -125.0 -1.000000  0.000000 -0.816051E+00 -0.101483E+01  0.105924E+00 -0.417499E-02  0.945627E+03
 714.0  87.5 0.63 -0.175 -125.0 -1.000000  0.000000 -0.807969E+00 -0.101763E+01  0.103386E+00 -0.411420E-02  0.945627E+03
 714.0  87.5 0.63 -0.125 -125.0 -1.000000  0.000000 -0.797442E+00 -0.102130E+01  0.100899E+00 -0.403498E-02  0.945627E+03
 714.0  87.5 0.63 -0.075 -125.0 -1.000000  0.000000 -0.784675E+00 -0.102579E+01  0.984728E-01 -0.393885E-02  0.945627E+03
 714.0  87.5 0.63 -0.025 -125.0 -1.000000  0.000000 -0.769841E+00 -0.103105E+01  0.961133E-01 -0.382709E-02  0.945627E+03
 714.0  87.5 0.63  0.025 -125.0 -1.000000  0.000000 -0.753087E+00 -0.103705E+01  0.938245E-01 -0.370076E-02  0.945627E+03
 714.0  87.5 0.63  0.075 -125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.916092E-01 -0.356076E-02  0.945627E+03
 714.0  87.5 0.63  0.125 -125.0 -1.000000  0.000000 -0.714289E+00 -0.105124E+01  0.894694E-01 -0.340781E-02  0.945627E+03
 714.0  87.5 0.63  0.175 -125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.874059E-01 -0.324248E-02  0.945627E+03
 714.0  87.5 0.63  0.225 -125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.854196E-01 -0.306522E-02  0.945627E+03
 714.0  87.5 0.63  0.275 -125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.835110E-01 -0.287630E-02  0.945627E+03
 714.0  87.5 0.63  0.325 -125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.816808E-01 -0.267590E-02  0.945627E+03
 714.0  87.5 0.63  0.375 -125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.799299E-01 -0.246403E-02  0.945627E+03
 714.0  87.5 0.63  0.425 -125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.782603E-01 -0.224054E-02  0.945627E+03
 714.0  87.5 0.63  0.475 -125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.766746E-01 -0.200509E-02  0.945627E+03
 714.0  87.5 0.63  0.525 -125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.751776E-01 -0.175712E-02  0.945627E+03
 714.0  87.5 0.63  0.575 -125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.737762E-01 -0.149579E-02  0.945627E+03
 714.0  87.5 0.63  0.625 -125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.724818E-01 -0.121987E-02  0.945627E+03
 714.0  87.5 0.63  0.675 -125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.713118E-01 -0.927575E-03  0.945627E+03
 714.0  87.5 0.63  0.725 -125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.702944E-01 -0.616316E-03  0.945627E+03
 714.0  87.5 0.63  0.775 -125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.694771E-01 -0.282171E-03  0.945627E+03
 714.0  87.5 0.63  0.825 -125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.689448E-01  0.811460E-04  0.945627E+03
 714.0  87.5 0.63  0.875 -125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.688678E-01  0.484776E-03  0.945627E+03
 714.0  87.5 0.63  0.925 -125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.696596E-01  0.952376E-03  0.945627E+03
 714.0  87.5 0.63  0.975 -125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.729110E-01  0.156135E-02  0.945627E+03
 714.0  87.5 0.63 -0.975 -115.0 -1.000000  0.000000 -0.168896E+00 -0.129642E+01  0.995357E-01  0.779610E-03  0.945627E+03
 714.0  87.5 0.63 -0.925 -115.0 -1.000000  0.000000 -0.346377E+00 -0.114156E+01  0.115812E+00 -0.696642E-03  0.945627E+03
 714.0  87.5 0.63 -0.875 -115.0 -1.000000  0.000000 -0.471232E+00 -0.104394E+01  0.125525E+00 -0.171803E-02  0.945627E+03
 714.0  87.5 0.63 -0.825 -115.0 -1.000000  0.000000 -0.566428E+00 -0.974608E+00  0.131249E+00 -0.248907E-02  0.945627E+03
 714.0  87.5 0.63 -0.775 -115.0 -1.000000  0.000000 -0.640951E+00 -0.922978E+00  0.134350E+00 -0.308868E-02  0.945627E+03
 714.0  87.5 0.63 -0.725 -115.0 -1.000000  0.000000 -0.699841E+00 -0.883636E+00  0.135663E+00 -0.356029E-02  0.945627E+03
 714.0  87.5 0.63 -0.675 -115.0 -1.000000  0.000000 -0.746364E+00 -0.853386E+00  0.135732E+00 -0.393161E-02  0.945627E+03
 714.0  87.5 0.63 -0.625 -115.0 -1.000000  0.000000 -0.782814E+00 -0.830161E+00  0.134929E+00 -0.422181E-02  0.945627E+03
 714.0  87.5 0.63 -0.575 -115.0 -1.000000  0.000000 -0.810885E+00 -0.812544E+00  0.133513E+00 -0.444490E-02  0.945627E+03
 714.0  87.5 0.63 -0.525 -115.0 -1.000000  0.000000 -0.831871E+00 -0.799519E+00  0.131666E+00 -0.461146E-02  0.945627E+03
 714.0  87.5 0.63 -0.475 -115.0 -1.000000  0.000000 -0.846786E+00 -0.790337E+00  0.129523E+00 -0.472972E-02  0.945627E+03
 714.0  87.5 0.63 -0.425 -115.0 -1.000000  0.000000 -0.856439E+00 -0.784425E+00  0.127180E+00 -0.480621E-02  0.945627E+03
 714.0  87.5 0.63 -0.375 -115.0 -1.000000  0.000000 -0.861487E+00 -0.781344E+00  0.124708E+00 -0.484620E-02  0.945627E+03
 714.0  87.5 0.63 -0.325 -115.0 -1.000000  0.000000 -0.862469E+00 -0.780745E+00  0.122160E+00 -0.485398E-02  0.945627E+03
 714.0  87.5 0.63 -0.275 -115.0 -1.000000  0.000000 -0.859832E+00 -0.782353E+00  0.119575E+00 -0.483309E-02  0.945627E+03
 714.0  87.5 0.63 -0.225 -115.0 -1.000000  0.000000 -0.853948E+00 -0.785948E+00  0.116981E+00 -0.478648E-02  0.945627E+03
 714.0  87.5 0.63 -0.175 -115.0 -1.000000  0.000000 -0.845131E+00 -0.791353E+00  0.114400E+00 -0.471660E-02  0.945627E+03
 714.0  87.5 0.63 -0.125 -115.0 -1.000000  0.000000 -0.833645E+00 -0.798424E+00  0.111849E+00 -0.462552E-02  0.945627E+03
 714.0  87.5 0.63 -0.075 -115.0 -1.000000  0.000000 -0.819713E+00 -0.807050E+00  0.109338E+00 -0.451499E-02  0.945627E+03
 714.0  87.5 0.63 -0.025 -115.0 -1.000000  0.000000 -0.803526E+00 -0.817140E+00  0.106875E+00 -0.438645E-02  0.945627E+03
 714.0  87.5 0.63  0.025 -115.0 -1.000000  0.000000 -0.785242E+00 -0.828628E+00  0.104466E+00 -0.424112E-02  0.945627E+03
 714.0  87.5 0.63  0.075 -115.0 -1.000000  0.000000 -0.764997E+00 -0.841463E+00  0.102115E+00 -0.408003E-02  0.945627E+03
 714.0  87.5 0.63  0.125 -115.0 -1.000000  0.000000 -0.742901E+00 -0.855614E+00  0.998250E-01 -0.390401E-02  0.945627E+03
 714.0  87.5 0.63  0.175 -115.0 -1.000000  0.000000 -0.719047E+00 -0.871063E+00  0.975967E-01 -0.371371E-02  0.945627E+03
 714.0  87.5 0.63  0.225 -115.0 -1.000000  0.000000 -0.693507E+00 -0.887810E+00  0.954310E-01 -0.350965E-02  0.945627E+03
 714.0  87.5 0.63  0.275 -115.0 -1.000000  0.000000 -0.666335E+00 -0.905870E+00  0.933282E-01 -0.329219E-02  0.945627E+03
 714.0  87.5 0.63  0.325 -115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.912883E-01 -0.306154E-02  0.945627E+03
 714.0  87.5 0.63  0.375 -115.0 -1.000000  0.000000 -0.607230E+00 -0.946072E+00  0.893112E-01 -0.281777E-02  0.945627E+03
 714.0  87.5 0.63  0.425 -115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.873975E-01 -0.256076E-02  0.945627E+03
 714.0  87.5 0.63  0.475 -115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.855478E-01 -0.229024E-02  0.945627E+03
 714.0  87.5 0.63  0.525 -115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.837644E-01 -0.200570E-02  0.945627E+03
 714.0  87.5 0.63  0.575 -115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.820508E-01 -0.170636E-02  0.945627E+03
 714.0  87.5 0.63  0.625 -115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.804137E-01 -0.139109E-02  0.945627E+03
 714.0  87.5 0.63  0.675 -115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.788642E-01 -0.105827E-02  0.945627E+03
 714.0  87.5 0.63  0.725 -115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.774214E-01 -0.705564E-03  0.945627E+03
 714.0  87.5 0.63  0.775 -115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.761187E-01 -0.329499E-03  0.945627E+03
 714.0  87.5 0.63  0.825 -115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.750179E-01  0.753787E-04  0.945627E+03
 714.0  87.5 0.63  0.875 -115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.742453E-01  0.518486E-03  0.945627E+03
 714.0  87.5 0.63  0.925 -115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.741114E-01  0.101920E-02  0.945627E+03
 714.0  87.5 0.63  0.975 -115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.758115E-01  0.163842E-02  0.945627E+03
 714.0  87.5 0.63 -0.975 -105.0 -1.000000  0.000000 -0.153097E+00 -0.128313E+01  0.101008E+00  0.870067E-03  0.945627E+03
 714.0  87.5 0.63 -0.925 -105.0 -1.000000  0.000000 -0.340227E+00 -0.107204E+01  0.120266E+00 -0.758778E-03  0.945627E+03
 714.0  87.5 0.63 -0.875 -105.0 -1.000000  0.000000 -0.476786E+00 -0.927214E+00  0.132484E+00 -0.193350E-02  0.945627E+03
 714.0  87.5 0.63 -0.825 -105.0 -1.000000  0.000000 -0.582281E+00 -0.820115E+00  0.140210E+00 -0.283375E-02  0.945627E+03
 714.0  87.5 0.63 -0.775 -105.0 -1.000000  0.000000 -0.665382E+00 -0.738428E+00  0.144893E+00 -0.353886E-02  0.945627E+03
 714.0  87.5 0.63 -0.725 -105.0 -1.000000  0.000000 -0.731268E+00 -0.675223E+00  0.147447E+00 -0.409553E-02  0.945627E+03
 714.0  87.5 0.63 -0.675 -105.0 -1.000000  0.000000 -0.783416E+00 -0.626119E+00  0.148488E+00 -0.453474E-02  0.945627E+03
 714.0  87.5 0.63 -0.625 -105.0 -1.000000  0.000000 -0.824319E+00 -0.588150E+00  0.148440E+00 -0.487842E-02  0.945627E+03
 714.0  87.5 0.63 -0.575 -105.0 -1.000000  0.000000 -0.855841E+00 -0.559205E+00  0.147604E+00 -0.514279E-02  0.945627E+03
 714.0  87.5 0.63 -0.525 -105.0 -1.000000  0.000000 -0.879417E+00 -0.537731E+00  0.146198E+00 -0.534025E-02  0.945627E+03
 714.0  87.5 0.63 -0.475 -105.0 -1.000000  0.000000 -0.896176E+00 -0.522555E+00  0.144379E+00 -0.548049E-02  0.945627E+03
 714.0  87.5 0.63 -0.425 -105.0 -1.000000  0.000000 -0.907025E+00 -0.512771E+00  0.142266E+00 -0.557121E-02  0.945627E+03
 714.0  87.5 0.63 -0.375 -105.0 -1.000000  0.000000 -0.912699E+00 -0.507665E+00  0.139946E+00 -0.561864E-02  0.945627E+03
 714.0  87.5 0.63 -0.325 -105.0 -1.000000  0.000000 -0.913803E+00 -0.506673E+00  0.137483E+00 -0.562787E-02  0.945627E+03
 714.0  87.5 0.63 -0.275 -105.0 -1.000000  0.000000 -0.910839E+00 -0.509338E+00  0.134928E+00 -0.560309E-02  0.945627E+03
 714.0  87.5 0.63 -0.225 -105.0 -1.000000  0.000000 -0.904226E+00 -0.515293E+00  0.132316E+00 -0.554780E-02  0.945627E+03
 714.0  87.5 0.63 -0.175 -105.0 -1.000000  0.000000 -0.894317E+00 -0.524236E+00  0.129677E+00 -0.546493E-02  0.945627E+03
 714.0  87.5 0.63 -0.125 -105.0 -1.000000  0.000000 -0.881410E+00 -0.535923E+00  0.127030E+00 -0.535693E-02  0.945627E+03
 714.0  87.5 0.63 -0.075 -105.0 -1.000000  0.000000 -0.865758E+00 -0.550154E+00  0.124391E+00 -0.522587E-02  0.945627E+03
 714.0  87.5 0.63 -0.025 -105.0 -1.000000  0.000000 -0.847576E+00 -0.566768E+00  0.121772E+00 -0.507350E-02  0.945627E+03
 714.0  87.5 0.63  0.025 -105.0 -1.000000  0.000000 -0.827045E+00 -0.585636E+00  0.119180E+00 -0.490129E-02  0.945627E+03
 714.0  87.5 0.63  0.075 -105.0 -1.000000  0.000000 -0.804321E+00 -0.606655E+00  0.116621E+00 -0.471048E-02  0.945627E+03
 714.0  87.5 0.63  0.125 -105.0 -1.000000  0.000000 -0.779532E+00 -0.629749E+00  0.114099E+00 -0.450207E-02  0.945627E+03
 714.0  87.5 0.63  0.175 -105.0 -1.000000  0.000000 -0.752787E+00 -0.654863E+00  0.111615E+00 -0.427692E-02  0.945627E+03
 714.0  87.5 0.63  0.225 -105.0 -1.000000  0.000000 -0.724174E+00 -0.681964E+00  0.109171E+00 -0.403569E-02  0.945627E+03
 714.0  87.5 0.63  0.275 -105.0 -1.000000  0.000000 -0.693762E+00 -0.711039E+00  0.106765E+00 -0.377889E-02  0.945627E+03
 714.0  87.5 0.63  0.325 -105.0 -1.000000  0.000000 -0.661604E+00 -0.742093E+00  0.104398E+00 -0.350688E-02  0.945627E+03
 714.0  87.5 0.63  0.375 -105.0 -1.000000  0.000000 -0.627735E+00 -0.775154E+00  0.102069E+00 -0.321985E-02  0.945627E+03
 714.0  87.5 0.63  0.425 -105.0 -1.000000  0.000000 -0.592173E+00 -0.810272E+00  0.997741E-01 -0.291787E-02  0.945627E+03
 714.0  87.5 0.63  0.475 -105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.975133E-01 -0.260080E-02  0.945627E+03
 714.0  87.5 0.63  0.525 -105.0 -1.000000  0.000000 -0.515941E+00 -0.887000E+00  0.952848E-01 -0.226833E-02  0.945627E+03
 714.0  87.5 0.63  0.575 -105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.930878E-01 -0.191994E-02  0.945627E+03
 714.0  87.5 0.63  0.625 -105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.909228E-01 -0.155479E-02  0.945627E+03
 714.0  87.5 0.63  0.675 -105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.887926E-01 -0.117169E-02  0.945627E+03
 714.0  87.5 0.63  0.725 -105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.867047E-01 -0.768917E-03  0.945627E+03
 714.0  87.5 0.63  0.775 -105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.846749E-01 -0.343917E-03  0.945627E+03
 714.0  87.5 0.63  0.825 -105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.827360E-01  0.107228E-03  0.945627E+03
 714.0  87.5 0.63  0.875 -105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.809608E-01  0.591114E-03  0.945627E+03
 714.0  87.5 0.63  0.925 -105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.795365E-01  0.112088E-02  0.945627E+03
 714.0  87.5 0.63  0.975 -105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.792001E-01  0.173611E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -95.0 -1.000000  0.000000 -0.132129E+00 -0.127995E+01  0.102611E+00  0.101198E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -95.0 -1.000000  0.000000 -0.328545E+00 -0.101194E+01  0.125658E+00 -0.767966E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  -95.0 -1.000000  0.000000 -0.479728E+00 -0.811901E+00  0.141335E+00 -0.212855E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  -95.0 -1.000000  0.000000 -0.599116E+00 -0.657667E+00  0.151959E+00 -0.319734E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  -95.0 -1.000000  0.000000 -0.694267E+00 -0.537027E+00  0.159000E+00 -0.404570E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -95.0 -1.000000  0.000000 -0.770228E+00 -0.442129E+00  0.163448E+00 -0.472083E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -95.0 -1.000000  0.000000 -0.830611E+00 -0.367569E+00  0.165995E+00 -0.525618E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  -95.0 -1.000000  0.000000 -0.878106E+00 -0.309458E+00  0.167135E+00 -0.567646E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  -95.0 -1.000000  0.000000 -0.914777E+00 -0.264909E+00  0.167225E+00 -0.600047E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  -95.0 -1.000000  0.000000 -0.942238E+00 -0.231728E+00  0.166528E+00 -0.624283E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  -95.0 -1.000000  0.000000 -0.961776E+00 -0.208214E+00  0.165241E+00 -0.641513E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  -95.0 -1.000000  0.000000 -0.974430E+00 -0.193026E+00  0.163510E+00 -0.652666E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  -95.0 -1.000000  0.000000 -0.981050E+00 -0.185093E+00  0.161447E+00 -0.658498E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  -95.0 -1.000000  0.000000 -0.982338E+00 -0.183550E+00  0.159137E+00 -0.659633E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  -95.0 -1.000000  0.000000 -0.978879E+00 -0.187693E+00  0.156644E+00 -0.656586E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  -95.0 -1.000000  0.000000 -0.971164E+00 -0.196943E+00  0.154018E+00 -0.649788E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  -95.0 -1.000000  0.000000 -0.959607E+00 -0.210820E+00  0.151297E+00 -0.639601E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  -95.0 -1.000000  0.000000 -0.944560E+00 -0.228929E+00  0.148509E+00 -0.626332E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  -95.0 -1.000000  0.000000 -0.926325E+00 -0.250938E+00  0.145676E+00 -0.610241E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  -95.0 -1.000000  0.000000 -0.905156E+00 -0.276570E+00  0.142814E+00 -0.591550E-02  0.945627E+03
 714.0  87.5 0.63  0.025  -95.0 -1.000000  0.000000 -0.881275E+00 -0.305597E+00  0.139934E+00 -0.570448E-02  0.945627E+03
 714.0  87.5 0.63  0.075  -95.0 -1.000000  0.000000 -0.854871E+00 -0.337828E+00  0.137046E+00 -0.547095E-02  0.945627E+03
 714.0  87.5 0.63  0.125  -95.0 -1.000000  0.000000 -0.826107E+00 -0.373104E+00  0.134154E+00 -0.521629E-02  0.945627E+03
 714.0  87.5 0.63  0.175  -95.0 -1.000000  0.000000 -0.795120E+00 -0.411300E+00  0.131262E+00 -0.494166E-02  0.945627E+03
 714.0  87.5 0.63  0.225  -95.0 -1.000000  0.000000 -0.762030E+00 -0.452311E+00  0.128370E+00 -0.464806E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -95.0 -1.000000  0.000000 -0.726937E+00 -0.496060E+00  0.125479E+00 -0.433630E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -95.0 -1.000000  0.000000 -0.689924E+00 -0.542490E+00  0.122585E+00 -0.400705E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -95.0 -1.000000  0.000000 -0.651059E+00 -0.591562E+00  0.119687E+00 -0.366084E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -95.0 -1.000000  0.000000 -0.610397E+00 -0.643259E+00  0.116780E+00 -0.329809E-02  0.945627E+03
 714.0  87.5 0.63  0.475  -95.0 -1.000000  0.000000 -0.567977E+00 -0.697583E+00  0.113859E+00 -0.291905E-02  0.945627E+03
 714.0  87.5 0.63  0.525  -95.0 -1.000000  0.000000 -0.523825E+00 -0.754556E+00  0.110918E+00 -0.252389E-02  0.945627E+03
 714.0  87.5 0.63  0.575  -95.0 -1.000000  0.000000 -0.477950E+00 -0.814222E+00  0.107950E+00 -0.211260E-02  0.945627E+03
 714.0  87.5 0.63  0.625  -95.0 -1.000000  0.000000 -0.430347E+00 -0.876650E+00  0.104950E+00 -0.168504E-02  0.945627E+03
 714.0  87.5 0.63  0.675  -95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.101909E+00 -0.124086E-02  0.945627E+03
 714.0  87.5 0.63  0.725  -95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.988214E-01 -0.779498E-03  0.945627E+03
 714.0  87.5 0.63  0.775  -95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.956820E-01 -0.300029E-03  0.945627E+03
 714.0  87.5 0.63  0.825  -95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.924905E-01  0.198998E-03  0.945627E+03
 714.0  87.5 0.63  0.875  -95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.892590E-01  0.720031E-03  0.945627E+03
 714.0  87.5 0.63  0.925  -95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.860368E-01  0.126785E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.830580E-01  0.185639E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -85.0 -1.000000  0.000000 -0.104791E+00 -0.129145E+01  0.104298E+00  0.122068E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -85.0 -1.000000  0.000000 -0.308141E+00 -0.971724E+00  0.132113E+00 -0.686037E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  -85.0 -1.000000  0.000000 -0.476997E+00 -0.708737E+00  0.152611E+00 -0.226553E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  -85.0 -1.000000  0.000000 -0.615047E+00 -0.495546E+00  0.167510E+00 -0.355412E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  -85.0 -1.000000  0.000000 -0.727259E+00 -0.323598E+00  0.178165E+00 -0.459949E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -85.0 -1.000000  0.000000 -0.817936E+00 -0.185595E+00  0.185594E+00 -0.544281E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -85.0 -1.000000  0.000000 -0.890587E+00 -0.756720E-01  0.190561E+00 -0.611751E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  -85.0 -1.000000  0.000000 -0.948032E+00  0.108215E-01  0.193639E+00 -0.665035E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  -85.0 -1.000000  0.000000 -0.992541E+00  0.775740E-01  0.195260E+00 -0.706281E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  -85.0 -1.000000  0.000000 -0.102595E+01  0.127526E+00  0.195753E+00 -0.737219E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  -85.0 -1.000000  0.000000 -0.104976E+01  0.163040E+00  0.195368E+00 -0.759253E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  -85.0 -1.000000  0.000000 -0.106520E+01  0.186028E+00  0.194297E+00 -0.773533E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  -85.0 -1.000000  0.000000 -0.107328E+01  0.198050E+00  0.192689E+00 -0.781006E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  -85.0 -1.000000  0.000000 -0.107485E+01  0.200389E+00  0.190660E+00 -0.782460E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  -85.0 -1.000000  0.000000 -0.107063E+01  0.194108E+00  0.188298E+00 -0.778555E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  -85.0 -1.000000  0.000000 -0.106121E+01  0.180096E+00  0.185673E+00 -0.769847E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  -85.0 -1.000000  0.000000 -0.104712E+01  0.159100E+00  0.182838E+00 -0.756806E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  -85.0 -1.000000  0.000000 -0.102878E+01  0.131749E+00  0.179836E+00 -0.739837E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  -85.0 -1.000000  0.000000 -0.100658E+01  0.985838E-01  0.176698E+00 -0.719286E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  -85.0 -1.000000  0.000000 -0.980852E+00  0.600650E-01  0.173448E+00 -0.695452E-02  0.945627E+03
 714.0  87.5 0.63  0.025  -85.0 -1.000000  0.000000 -0.951873E+00  0.165916E-01  0.170103E+00 -0.668597E-02  0.945627E+03
 714.0  87.5 0.63  0.075  -85.0 -1.000000  0.000000 -0.919899E+00 -0.314894E-01  0.166676E+00 -0.638948E-02  0.945627E+03
 714.0  87.5 0.63  0.125  -85.0 -1.000000  0.000000 -0.885152E+00 -0.838741E-01  0.163176E+00 -0.606707E-02  0.945627E+03
 714.0  87.5 0.63  0.175  -85.0 -1.000000  0.000000 -0.847830E+00 -0.140293E+00  0.159608E+00 -0.572054E-02  0.945627E+03
 714.0  87.5 0.63  0.225  -85.0 -1.000000  0.000000 -0.808110E+00 -0.200508E+00  0.155973E+00 -0.535149E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -85.0 -1.000000  0.000000 -0.766151E+00 -0.264300E+00  0.152270E+00 -0.496136E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -85.0 -1.000000  0.000000 -0.722102E+00 -0.331473E+00  0.148497E+00 -0.455149E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -85.0 -1.000000  0.000000 -0.676096E+00 -0.401842E+00  0.144649E+00 -0.412309E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -85.0 -1.000000  0.000000 -0.628261E+00 -0.475234E+00  0.140718E+00 -0.367731E-02  0.945627E+03
 714.0  87.5 0.63  0.475  -85.0 -1.000000  0.000000 -0.578716E+00 -0.551482E+00  0.136696E+00 -0.321525E-02  0.945627E+03
 714.0  87.5 0.63  0.525  -85.0 -1.000000  0.000000 -0.527580E+00 -0.630420E+00  0.132572E+00 -0.273799E-02  0.945627E+03
 714.0  87.5 0.63  0.575  -85.0 -1.000000  0.000000 -0.474969E+00 -0.711881E+00  0.128333E+00 -0.224658E-02  0.945627E+03
 714.0  87.5 0.63  0.625  -85.0 -1.000000  0.000000 -0.421003E+00 -0.795688E+00  0.123966E+00 -0.174215E-02  0.945627E+03
 714.0  87.5 0.63  0.675  -85.0 -1.000000  0.000000 -0.365809E+00 -0.881649E+00  0.119453E+00 -0.122586E-02  0.945627E+03
 714.0  87.5 0.63  0.725  -85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.114773E+00 -0.699069E-03  0.945627E+03
 714.0  87.5 0.63  0.775  -85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.109902E+00 -0.163352E-03  0.945627E+03
 714.0  87.5 0.63  0.825  -85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.104807E+00  0.379232E-03  0.945627E+03
 714.0  87.5 0.63  0.875  -85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.994398E-01  0.925696E-03  0.945627E+03
 714.0  87.5 0.63  0.925  -85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.937119E-01  0.147078E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.873451E-01  0.200011E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -75.0 -1.000000  0.000000 -0.698979E-01 -0.132219E+01  0.106009E+00  0.151136E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.139767E+00 -0.459092E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  -75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.167060E+00 -0.228360E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  -75.0 -1.000000  0.000000 -0.626283E+00 -0.346738E+00  0.188431E+00 -0.385788E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  -75.0 -1.000000  0.000000 -0.762890E+00 -0.105764E+00  0.204816E+00 -0.517841E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -75.0 -1.000000  0.000000 -0.875457E+00  0.927081E-01  0.217124E+00 -0.626640E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -75.0 -1.000000  0.000000 -0.966789E+00  0.253535E+00  0.226140E+00 -0.714884E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  -75.0 -1.000000  0.000000 -0.103961E+01  0.381555E+00  0.232516E+00 -0.785208E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  -75.0 -1.000000  0.000000 -0.109634E+01  0.481135E+00  0.236775E+00 -0.839972E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  -75.0 -1.000000  0.000000 -0.113907E+01  0.556050E+00  0.239339E+00 -0.881214E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  -75.0 -1.000000  0.000000 -0.116960E+01  0.609501E+00  0.240541E+00 -0.910663E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  -75.0 -1.000000  0.000000 -0.118942E+01  0.644176E+00  0.240647E+00 -0.929779E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  -75.0 -1.000000  0.000000 -0.119981E+01  0.662333E+00  0.239865E+00 -0.939793E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  -75.0 -1.000000  0.000000 -0.120183E+01  0.665867E+00  0.238363E+00 -0.941743E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  -75.0 -1.000000  0.000000 -0.119640E+01  0.656378E+00  0.236270E+00 -0.936509E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  -75.0 -1.000000  0.000000 -0.118430E+01  0.635223E+00  0.233690E+00 -0.924842E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  -75.0 -1.000000  0.000000 -0.116621E+01  0.603562E+00  0.230702E+00 -0.907390E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  -75.0 -1.000000  0.000000 -0.114270E+01  0.562398E+00  0.227370E+00 -0.884710E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  -75.0 -1.000000  0.000000 -0.111428E+01  0.512605E+00  0.223741E+00 -0.857292E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  -75.0 -1.000000  0.000000 -0.108141E+01  0.454955E+00  0.219853E+00 -0.825568E-02  0.945627E+03
 714.0  87.5 0.63  0.025  -75.0 -1.000000  0.000000 -0.104449E+01  0.390137E+00  0.215731E+00 -0.789926E-02  0.945627E+03
 714.0  87.5 0.63  0.075  -75.0 -1.000000  0.000000 -0.100389E+01  0.318779E+00  0.211397E+00 -0.750714E-02  0.945627E+03
 714.0  87.5 0.63  0.125  -75.0 -1.000000  0.000000 -0.959927E+00  0.241459E+00  0.206861E+00 -0.708255E-02  0.945627E+03
 714.0  87.5 0.63  0.175  -75.0 -1.000000  0.000000 -0.912926E+00  0.158716E+00  0.202132E+00 -0.662846E-02  0.945627E+03
 714.0  87.5 0.63  0.225  -75.0 -1.000000  0.000000 -0.863177E+00  0.710673E-01  0.197212E+00 -0.614772E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -75.0 -1.000000  0.000000 -0.810958E+00 -0.209891E-01  0.192102E+00 -0.564303E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -75.0 -1.000000  0.000000 -0.756542E+00 -0.116961E+00  0.186796E+00 -0.511704E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -75.0 -1.000000  0.000000 -0.700197E+00 -0.216357E+00  0.181289E+00 -0.457238E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -75.0 -1.000000  0.000000 -0.642193E+00 -0.318677E+00  0.175571E+00 -0.401167E-02  0.945627E+03
 714.0  87.5 0.63  0.475  -75.0 -1.000000  0.000000 -0.582804E+00 -0.423406E+00  0.169630E+00 -0.343763E-02  0.945627E+03
 714.0  87.5 0.63  0.525  -75.0 -1.000000  0.000000 -0.522315E+00 -0.530004E+00  0.163455E+00 -0.285307E-02  0.945627E+03
 714.0  87.5 0.63  0.575  -75.0 -1.000000  0.000000 -0.461029E+00 -0.637899E+00  0.157028E+00 -0.226097E-02  0.945627E+03
 714.0  87.5 0.63  0.625  -75.0 -1.000000  0.000000 -0.399272E+00 -0.746473E+00  0.150334E+00 -0.166454E-02  0.945627E+03
 714.0  87.5 0.63  0.675  -75.0 -1.000000  0.000000 -0.337408E+00 -0.855042E+00  0.143351E+00 -0.106738E-02  0.945627E+03
 714.0  87.5 0.63  0.725  -75.0 -1.000000  0.000000 -0.275856E+00 -0.962838E+00  0.136055E+00 -0.473565E-03  0.945627E+03
 714.0  87.5 0.63  0.775  -75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.128411E+00  0.111988E-03  0.945627E+03
 714.0  87.5 0.63  0.825  -75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.120371E+00  0.682993E-03  0.945627E+03
 714.0  87.5 0.63  0.875  -75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.111847E+00  0.123048E-02  0.945627E+03
 714.0  87.5 0.63  0.925  -75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.102636E+00  0.173892E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.919907E-01  0.216632E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.107672E+00  0.189599E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.148758E+00 -0.126014E-04  0.945627E+03
 714.0  87.5 0.63 -0.875  -65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.185753E+00 -0.208269E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  -65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.217235E+00 -0.402308E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  -65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.243106E+00 -0.573411E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.263798E+00 -0.718830E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.279940E+00 -0.839081E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  -65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.292199E+00 -0.936069E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  -65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.301204E+00 -0.101215E-01  0.945627E+03
 714.0  87.5 0.63 -0.525  -65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.307511E+00 -0.106970E-01  0.945627E+03
 714.0  87.5 0.63 -0.475  -65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.311593E+00 -0.111091E-01  0.945627E+03
 714.0  87.5 0.63 -0.425  -65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.313844E+00 -0.113769E-01  0.945627E+03
 714.0  87.5 0.63 -0.375  -65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.314584E+00 -0.115173E-01  0.945627E+03
 714.0  87.5 0.63 -0.325  -65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.314074E+00 -0.115447E-01  0.945627E+03
 714.0  87.5 0.63 -0.275  -65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.312520E+00 -0.114712E-01  0.945627E+03
 714.0  87.5 0.63 -0.225  -65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.310085E+00 -0.113077E-01  0.945627E+03
 714.0  87.5 0.63 -0.175  -65.0 -1.000000  0.000000 -0.133156E+01  0.115363E+01  0.306896E+00 -0.110632E-01  0.945627E+03
 714.0  87.5 0.63 -0.125  -65.0 -1.000000  0.000000 -0.129974E+01  0.109107E+01  0.303052E+00 -0.107459E-01  0.945627E+03
 714.0  87.5 0.63 -0.075  -65.0 -1.000000  0.000000 -0.126135E+01  0.101556E+01  0.298626E+00 -0.103630E-01  0.945627E+03
 714.0  87.5 0.63 -0.025  -65.0 -1.000000  0.000000 -0.121704E+01  0.928377E+00  0.293672E+00 -0.992102E-02  0.945627E+03
 714.0  87.5 0.63  0.025  -65.0 -1.000000  0.000000 -0.116742E+01  0.830725E+00  0.288230E+00 -0.942606E-02  0.945627E+03
 714.0  87.5 0.63  0.075  -65.0 -1.000000  0.000000 -0.111307E+01  0.723739E+00  0.282326E+00 -0.888385E-02  0.945627E+03
 714.0  87.5 0.63  0.125  -65.0 -1.000000  0.000000 -0.105452E+01  0.608517E+00  0.275974E+00 -0.829987E-02  0.945627E+03
 714.0  87.5 0.63  0.175  -65.0 -1.000000  0.000000 -0.992329E+00  0.486140E+00  0.269184E+00 -0.767949E-02  0.945627E+03
 714.0  87.5 0.63  0.225  -65.0 -1.000000  0.000000 -0.927006E+00  0.357687E+00  0.261958E+00 -0.702803E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -65.0 -1.000000  0.000000 -0.859078E+00  0.224246E+00  0.254294E+00 -0.635080E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -65.0 -1.000000  0.000000 -0.789077E+00  0.869256E-01  0.246186E+00 -0.565319E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -65.0 -1.000000  0.000000 -0.717539E+00 -0.531438E-01  0.237630E+00 -0.494067E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -65.0 -1.000000  0.000000 -0.645013E+00 -0.194802E+00  0.228620E+00 -0.421883E-02  0.945627E+03
 714.0  87.5 0.63  0.475  -65.0 -1.000000  0.000000 -0.572063E+00 -0.336857E+00  0.219150E+00 -0.349342E-02  0.945627E+03
 714.0  87.5 0.63  0.525  -65.0 -1.000000  0.000000 -0.499268E+00 -0.478087E+00  0.209217E+00 -0.277035E-02  0.945627E+03
 714.0  87.5 0.63  0.575  -65.0 -1.000000  0.000000 -0.427229E+00 -0.617233E+00  0.198823E+00 -0.205572E-02  0.945627E+03
 714.0  87.5 0.63  0.625  -65.0 -1.000000  0.000000 -0.356577E+00 -0.753001E+00  0.187971E+00 -0.135590E-02  0.945627E+03
 714.0  87.5 0.63  0.675  -65.0 -1.000000  0.000000 -0.287978E+00 -0.884044E+00  0.176665E+00 -0.677607E-03  0.945627E+03
 714.0  87.5 0.63  0.725  -65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.164911E+00 -0.280939E-04  0.945627E+03
 714.0  87.5 0.63  0.775  -65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.152708E+00  0.584469E-03  0.945627E+03
 714.0  87.5 0.63  0.825  -65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.140038E+00  0.115020E-02  0.945627E+03
 714.0  87.5 0.63  0.875  -65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.126823E+00  0.165557E-02  0.945627E+03
 714.0  87.5 0.63  0.925  -65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.112813E+00  0.207743E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.968816E-01  0.235151E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.109214E+00  0.237800E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.159183E+00  0.751208E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  -55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.210220E+00 -0.149637E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  -55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.258118E+00 -0.388613E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  -55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.300598E+00 -0.615962E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.336662E+00 -0.818152E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.366187E+00 -0.989735E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  -55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.389590E+00 -0.113003E-01  0.945627E+03
 714.0  87.5 0.63 -0.575  -55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.407554E+00 -0.124078E-01  0.945627E+03
 714.0  87.5 0.63 -0.525  -55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.420854E+00 -0.132473E-01  0.945627E+03
 714.0  87.5 0.63 -0.475  -55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.430242E+00 -0.138485E-01  0.945627E+03
 714.0  87.5 0.63 -0.425  -55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.436390E+00 -0.142390E-01  0.945627E+03
 714.0  87.5 0.63 -0.375  -55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.439871E+00 -0.144436E-01  0.945627E+03
 714.0  87.5 0.63 -0.325  -55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.441150E+00 -0.144834E-01  0.945627E+03
 714.0  87.5 0.63 -0.275  -55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.440600E+00 -0.143765E-01  0.945627E+03
 714.0  87.5 0.63 -0.225  -55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.438505E+00 -0.141381E-01  0.945627E+03
 714.0  87.5 0.63 -0.175  -55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.435081E+00 -0.137816E-01  0.945627E+03
 714.0  87.5 0.63 -0.125  -55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.430480E+00 -0.133186E-01  0.945627E+03
 714.0  87.5 0.63 -0.075  -55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.424808E+00 -0.127599E-01  0.945627E+03
 714.0  87.5 0.63 -0.025  -55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.418133E+00 -0.121155E-01  0.945627E+03
 714.0  87.5 0.63  0.025  -55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.410489E+00 -0.113952E-01  0.945627E+03
 714.0  87.5 0.63  0.075  -55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.401889E+00 -0.106089E-01  0.945627E+03
 714.0  87.5 0.63  0.125  -55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.392331E+00 -0.976653E-02  0.945627E+03
 714.0  87.5 0.63  0.175  -55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.381801E+00 -0.887847E-02  0.945627E+03
 714.0  87.5 0.63  0.225  -55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.370283E+00 -0.795547E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.357762E+00 -0.700860E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.344231E+00 -0.604926E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.329698E+00 -0.508897E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.314184E+00 -0.413926E-02  0.945627E+03
 714.0  87.5 0.63  0.475  -55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.297737E+00 -0.321146E-02  0.945627E+03
 714.0  87.5 0.63  0.525  -55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.280423E+00 -0.231653E-02  0.945627E+03
 714.0  87.5 0.63  0.575  -55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.262337E+00 -0.146487E-02  0.945627E+03
 714.0  87.5 0.63  0.625  -55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.243593E+00 -0.666249E-03  0.945627E+03
 714.0  87.5 0.63  0.675  -55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.224325E+00  0.702042E-04  0.945627E+03
 714.0  87.5 0.63  0.725  -55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.204675E+00  0.735853E-03  0.945627E+03
 714.0  87.5 0.63  0.775  -55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.184780E+00  0.132211E-02  0.945627E+03
 714.0  87.5 0.63  0.825  -55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.164749E+00  0.181939E-02  0.945627E+03
 714.0  87.5 0.63  0.875  -55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.144603E+00  0.221461E-02  0.945627E+03
 714.0  87.5 0.63  0.925  -55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.124112E+00  0.248344E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.101853E+00  0.254891E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.110561E+00  0.294463E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.171019E+00  0.194507E-02  0.945627E+03
 714.0  87.5 0.63 -0.875  -45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.242539E+00 -0.249308E-03  0.945627E+03
 714.0  87.5 0.63 -0.825  -45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.318310E+00 -0.312208E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  -45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.392111E+00 -0.621223E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.459055E+00 -0.915825E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.516196E+00 -0.117446E-01  0.945627E+03
 714.0  87.5 0.63 -0.625  -45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.562494E+00 -0.138837E-01  0.945627E+03
 714.0  87.5 0.63 -0.575  -45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.598334E+00 -0.155700E-01  0.945627E+03
 714.0  87.5 0.63 -0.525  -45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.624923E+00 -0.168387E-01  0.945627E+03
 714.0  87.5 0.63 -0.475  -45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.643782E+00 -0.177389E-01  0.945627E+03
 714.0  87.5 0.63 -0.425  -45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.656419E+00 -0.183191E-01  0.945627E+03
 714.0  87.5 0.63 -0.375  -45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.664154E+00 -0.186213E-01  0.945627E+03
 714.0  87.5 0.63 -0.325  -45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.668059E+00 -0.186800E-01  0.945627E+03
 714.0  87.5 0.63 -0.275  -45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.668947E+00 -0.185223E-01  0.945627E+03
 714.0  87.5 0.63 -0.225  -45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.667402E+00 -0.181696E-01  0.945627E+03
 714.0  87.5 0.63 -0.175  -45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.663812E+00 -0.176392E-01  0.945627E+03
 714.0  87.5 0.63 -0.125  -45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.658399E+00 -0.169459E-01  0.945627E+03
 714.0  87.5 0.63 -0.075  -45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.651256E+00 -0.161035E-01  0.945627E+03
 714.0  87.5 0.63 -0.025  -45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.642374E+00 -0.151260E-01  0.945627E+03
 714.0  87.5 0.63  0.025  -45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.631664E+00 -0.140286E-01  0.945627E+03
 714.0  87.5 0.63  0.075  -45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.618981E+00 -0.128286E-01  0.945627E+03
 714.0  87.5 0.63  0.125  -45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.604153E+00 -0.115458E-01  0.945627E+03
 714.0  87.5 0.63  0.175  -45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.587003E+00 -0.102022E-01  0.945627E+03
 714.0  87.5 0.63  0.225  -45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.567375E+00 -0.882220E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.545165E+00 -0.743141E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.520348E+00 -0.605600E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.492999E+00 -0.472141E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.463313E+00 -0.345123E-02  0.945627E+03
 714.0  87.5 0.63  0.475  -45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.431605E+00 -0.226609E-02  0.945627E+03
 714.0  87.5 0.63  0.525  -45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.398302E+00 -0.118296E-02  0.945627E+03
 714.0  87.5 0.63  0.575  -45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.363924E+00 -0.214676E-03  0.945627E+03
 714.0  87.5 0.63  0.625  -45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.329041E+00  0.630083E-03  0.945627E+03
 714.0  87.5 0.63  0.675  -45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.294236E+00  0.134640E-02  0.945627E+03
 714.0  87.5 0.63  0.725  -45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.260052E+00  0.193235E-02  0.945627E+03
 714.0  87.5 0.63  0.775  -45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.226949E+00  0.238782E-02  0.945627E+03
 714.0  87.5 0.63  0.825  -45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.195254E+00  0.271258E-02  0.945627E+03
 714.0  87.5 0.63  0.875  -45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.165086E+00  0.290275E-02  0.945627E+03
 714.0  87.5 0.63  0.925  -45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.136163E+00  0.294120E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.106683E+00  0.274823E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.111657E+00  0.355813E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.183930E+00  0.365580E-02  0.945627E+03
 714.0  87.5 0.63 -0.875  -35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.285026E+00  0.209133E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  -35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.410193E+00 -0.105410E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  -35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.549002E+00 -0.530101E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.686958E+00 -0.987164E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.810208E+00 -0.140797E-01  0.945627E+03
 714.0  87.5 0.63 -0.625  -35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.909953E+00 -0.175571E-01  0.945627E+03
 714.0  87.5 0.63 -0.575  -35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.983819E+00 -0.202237E-01  0.945627E+03
 714.0  87.5 0.63 -0.525  -35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.103430E+01 -0.221549E-01  0.945627E+03
 714.0  87.5 0.63 -0.475  -35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.106623E+01 -0.234741E-01  0.945627E+03
 714.0  87.5 0.63 -0.425  -35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.108473E+01 -0.242985E-01  0.945627E+03
 714.0  87.5 0.63 -0.375  -35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.109418E+01 -0.247193E-01  0.945627E+03
 714.0  87.5 0.63 -0.325  -35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.109789E+01 -0.248003E-01  0.945627E+03
 714.0  87.5 0.63 -0.275  -35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.109812E+01 -0.245822E-01  0.945627E+03
 714.0  87.5 0.63 -0.225  -35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.109630E+01 -0.240882E-01  0.945627E+03
 714.0  87.5 0.63 -0.175  -35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.109314E+01 -0.233303E-01  0.945627E+03
 714.0  87.5 0.63 -0.125  -35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.108883E+01 -0.223144E-01  0.945627E+03
 714.0  87.5 0.63 -0.075  -35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.108315E+01 -0.210451E-01  0.945627E+03
 714.0  87.5 0.63 -0.025  -35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.107550E+01 -0.195312E-01  0.945627E+03
 714.0  87.5 0.63  0.025  -35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.106499E+01 -0.177897E-01  0.945627E+03
 714.0  87.5 0.63  0.075  -35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.105051E+01 -0.158498E-01  0.945627E+03
 714.0  87.5 0.63  0.125  -35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.103081E+01 -0.137543E-01  0.945627E+03
 714.0  87.5 0.63  0.175  -35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.100461E+01 -0.115599E-01  0.945627E+03
 714.0  87.5 0.63  0.225  -35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.970769E+00 -0.933362E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.928533E+00 -0.714723E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.877691E+00 -0.507024E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.818755E+00 -0.316277E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.753003E+00 -0.147020E-02  0.945627E+03
 714.0  87.5 0.63  0.475  -35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.682374E+00 -0.204360E-04  0.945627E+03
 714.0  87.5 0.63  0.525  -35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.609237E+00  0.117589E-02  0.945627E+03
 714.0  87.5 0.63  0.575  -35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.536067E+00  0.212297E-02  0.945627E+03
 714.0  87.5 0.63  0.625  -35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.465127E+00  0.283598E-02  0.945627E+03
 714.0  87.5 0.63  0.675  -35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.398233E+00  0.333685E-02  0.945627E+03
 714.0  87.5 0.63  0.725  -35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.336630E+00  0.365027E-02  0.945627E+03
 714.0  87.5 0.63  0.775  -35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.280968E+00  0.380019E-02  0.945627E+03
 714.0  87.5 0.63  0.825  -35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.231364E+00  0.380664E-02  0.945627E+03
 714.0  87.5 0.63  0.875  -35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.187445E+00  0.368140E-02  0.945627E+03
 714.0  87.5 0.63  0.925  -35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.148259E+00  0.341775E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.111098E+00  0.293589E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.112472E+00  0.415044E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.196948E+00  0.583213E-02  0.945627E+03
 714.0  87.5 0.63 -0.875  -25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.338379E+00  0.607123E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  -25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.552093E+00  0.377705E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  -25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.840918E+00 -0.175929E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.117841E+01 -0.956749E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.150661E+01 -0.174061E-01  0.945627E+03
 714.0  87.5 0.63 -0.625  -25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.176439E+01 -0.236217E-01  0.945627E+03
 714.0  87.5 0.63 -0.575  -25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.192359E+01 -0.278777E-01  0.945627E+03
 714.0  87.5 0.63 -0.525  -25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.199513E+01 -0.305596E-01  0.945627E+03
 714.0  87.5 0.63 -0.475  -25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.200825E+01 -0.321622E-01  0.945627E+03
 714.0  87.5 0.63 -0.425  -25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.199104E+01 -0.330600E-01  0.945627E+03
 714.0  87.5 0.63 -0.375  -25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.196315E+01 -0.334861E-01  0.945627E+03
 714.0  87.5 0.63 -0.325  -25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.193616E+01 -0.335655E-01  0.945627E+03
 714.0  87.5 0.63 -0.275  -25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.191614E+01 -0.333496E-01  0.945627E+03
 714.0  87.5 0.63 -0.225  -25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.190581E+01 -0.328388E-01  0.945627E+03
 714.0  87.5 0.63 -0.175  -25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.190593E+01 -0.319972E-01  0.945627E+03
 714.0  87.5 0.63 -0.125  -25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.191599E+01 -0.307637E-01  0.945627E+03
 714.0  87.5 0.63 -0.075  -25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.193443E+01 -0.290642E-01  0.945627E+03
 714.0  87.5 0.63 -0.025  -25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.195861E+01 -0.268284E-01  0.945627E+03
 714.0  87.5 0.63  0.025  -25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.198448E+01 -0.240145E-01  0.945627E+03
 714.0  87.5 0.63  0.075  -25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.200627E+01 -0.206386E-01  0.945627E+03
 714.0  87.5 0.63  0.125  -25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.201628E+01 -0.168019E-01  0.945627E+03
 714.0  87.5 0.63  0.175  -25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.200521E+01 -0.126974E-01  0.945627E+03
 714.0  87.5 0.63  0.225  -25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.196331E+01 -0.858719E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.188275E+01 -0.474756E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.176055E+01 -0.140645E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.160080E+01  0.130026E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.141450E+01  0.333740E-02  0.945627E+03
 714.0  87.5 0.63  0.475  -25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.121671E+01  0.474972E-02  0.945627E+03
 714.0  87.5 0.63  0.525  -25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.102230E+01  0.562868E-02  0.945627E+03
 714.0  87.5 0.63  0.575  -25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.842634E+00  0.608196E-02  0.945627E+03
 714.0  87.5 0.63  0.625  -25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.684249E+00  0.621275E-02  0.945627E+03
 714.0  87.5 0.63  0.675  -25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.549366E+00  0.610911E-02  0.945627E+03
 714.0  87.5 0.63  0.725  -25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.437201E+00  0.584032E-02  0.945627E+03
 714.0  87.5 0.63  0.775  -25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.345303E+00  0.545715E-02  0.945627E+03
 714.0  87.5 0.63  0.825  -25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.270543E+00  0.499311E-02  0.945627E+03
 714.0  87.5 0.63  0.875  -25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.209652E+00  0.446429E-02  0.945627E+03
 714.0  87.5 0.63  0.925  -25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.159296E+00  0.386192E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.114790E+00  0.309633E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  -15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.113001E+00  0.462883E-02  0.945627E+03
 714.0  87.5 0.63 -0.925  -15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.208139E+00  0.808951E-02  0.945627E+03
 714.0  87.5 0.63 -0.875  -15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.396173E+00  0.117608E-01  0.945627E+03
 714.0  87.5 0.63 -0.825  -15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.753066E+00  0.126839E-01  0.945627E+03
 714.0  87.5 0.63 -0.775  -15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.140187E+01  0.253215E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  -15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.246399E+01 -0.818121E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  -15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.382147E+01 -0.192693E-01  0.945627E+03
 714.0  87.5 0.63 -0.625  -15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.488461E+01 -0.306040E-01  0.945627E+03
 714.0  87.5 0.63 -0.575  -15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.516304E+01 -0.420899E-01  0.945627E+03
 714.0  87.5 0.63 -0.525  -15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.486468E+01 -0.446781E-01  0.945627E+03
 714.0  87.5 0.63 -0.475  -15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.439999E+01 -0.449361E-01  0.945627E+03
 714.0  87.5 0.63 -0.425  -15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.397993E+01 -0.448078E-01  0.945627E+03
 714.0  87.5 0.63 -0.375  -15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.366087E+01 -0.446679E-01  0.945627E+03
 714.0  87.5 0.63 -0.325  -15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.344228E+01 -0.446356E-01  0.945627E+03
 714.0  87.5 0.63 -0.275  -15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.331115E+01 -0.447187E-01  0.945627E+03
 714.0  87.5 0.63 -0.225  -15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.325575E+01 -0.448595E-01  0.945627E+03
 714.0  87.5 0.63 -0.175  -15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.326872E+01 -0.449371E-01  0.945627E+03
 714.0  87.5 0.63 -0.125  -15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.334715E+01 -0.447429E-01  0.945627E+03
 714.0  87.5 0.63 -0.075  -15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.349180E+01 -0.427003E-01  0.945627E+03
 714.0  87.5 0.63 -0.025  -15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.370569E+01 -0.371266E-01  0.945627E+03
 714.0  87.5 0.63  0.025  -15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.399145E+01 -0.314711E-01  0.945627E+03
 714.0  87.5 0.63  0.075  -15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.434545E+01 -0.257487E-01  0.945627E+03
 714.0  87.5 0.63  0.125  -15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.474598E+01 -0.199759E-01  0.945627E+03
 714.0  87.5 0.63  0.175  -15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.513382E+01 -0.141704E-01  0.945627E+03
 714.0  87.5 0.63  0.225  -15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.539376E+01 -0.835152E-02  0.945627E+03
 714.0  87.5 0.63  0.275  -15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.537103E+01 -0.254012E-02  0.945627E+03
 714.0  87.5 0.63  0.325  -15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.496229E+01  0.324081E-02  0.945627E+03
 714.0  87.5 0.63  0.375  -15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.422495E+01  0.896601E-02  0.945627E+03
 714.0  87.5 0.63  0.425  -15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.335471E+01  0.141180E-01  0.945627E+03
 714.0  87.5 0.63  0.475  -15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.254124E+01  0.137824E-01  0.945627E+03
 714.0  87.5 0.63  0.525  -15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.187784E+01  0.128750E-01  0.945627E+03
 714.0  87.5 0.63  0.575  -15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.137543E+01  0.117145E-01  0.945627E+03
 714.0  87.5 0.63  0.625  -15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.100798E+01  0.104805E-01  0.945627E+03
 714.0  87.5 0.63  0.675  -15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.742384E+00  0.926666E-02  0.945627E+03
 714.0  87.5 0.63  0.725  -15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.550186E+00  0.811673E-02  0.945627E+03
 714.0  87.5 0.63  0.775  -15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.409936E+00  0.704575E-02  0.945627E+03
 714.0  87.5 0.63  0.825  -15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.306261E+00  0.605148E-02  0.945627E+03
 714.0  87.5 0.63  0.875  -15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.228252E+00  0.511829E-02  0.945627E+03
 714.0  87.5 0.63  0.925  -15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.167870E+00  0.421056E-02  0.945627E+03
 714.0  87.5 0.63  0.975  -15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.117460E+00  0.321406E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   -5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.113258E+00  0.489865E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   -5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.214810E+00  0.961771E-02  0.945627E+03
 714.0  87.5 0.63 -0.875   -5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.437808E+00  0.169092E-01  0.945627E+03
 714.0  87.5 0.63 -0.825   -5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.942760E+00  0.133689E-01  0.945627E+03
 714.0  87.5 0.63 -0.775   -5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.219757E+01  0.315055E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   -5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.584579E+01 -0.769296E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   -5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.185322E+02 -0.189765E-01  0.945627E+03
 714.0  87.5 0.63 -0.625   -5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.439190E+02 -0.305784E-01  0.945627E+03
 714.0  87.5 0.63 -0.575   -5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.291180E+02 -0.424150E-01  0.945627E+03
 714.0  87.5 0.63 -0.525   -5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.153413E+02 -0.544291E-01  0.945627E+03
 714.0  87.5 0.63 -0.475   -5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.977888E+01 -0.585221E-01  0.945627E+03
 714.0  87.5 0.63 -0.425   -5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.723147E+01 -0.555306E-01  0.945627E+03
 714.0  87.5 0.63 -0.375   -5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.591019E+01 -0.540937E-01  0.945627E+03
 714.0  87.5 0.63 -0.325   -5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.518571E+01 -0.538236E-01  0.945627E+03
 714.0  87.5 0.63 -0.275   -5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.480371E+01 -0.545557E-01  0.945627E+03
 714.0  87.5 0.63 -0.225   -5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.465325E+01 -0.562709E-01  0.945627E+03
 714.0  87.5 0.63 -0.175   -5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.468981E+01 -0.568600E-01  0.945627E+03
 714.0  87.5 0.63 -0.125   -5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.490877E+01 -0.510310E-01  0.945627E+03
 714.0  87.5 0.63 -0.075   -5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.534022E+01 -0.451737E-01  0.945627E+03
 714.0  87.5 0.63 -0.025   -5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.605916E+01 -0.392774E-01  0.945627E+03
 714.0  87.5 0.63  0.025   -5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.721722E+01 -0.333405E-01  0.945627E+03
 714.0  87.5 0.63  0.075   -5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.911992E+01 -0.273675E-01  0.945627E+03
 714.0  87.5 0.63  0.125   -5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.124156E+02 -0.213675E-01  0.945627E+03
 714.0  87.5 0.63  0.175   -5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.185456E+02 -0.153531E-01  0.945627E+03
 714.0  87.5 0.63  0.225   -5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.303018E+02 -0.934019E-02  0.945627E+03
 714.0  87.5 0.63  0.275   -5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.461900E+02 -0.334718E-02  0.945627E+03
 714.0  87.5 0.63  0.325   -5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.408024E+02  0.260458E-02  0.945627E+03
 714.0  87.5 0.63  0.375   -5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.212015E+02  0.849084E-02  0.945627E+03
 714.0  87.5 0.63  0.425   -5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.103757E+02  0.142840E-01  0.945627E+03
 714.0  87.5 0.63  0.475   -5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.554459E+01  0.199522E-01  0.945627E+03
 714.0  87.5 0.63  0.525   -5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.323461E+01  0.204137E-01  0.945627E+03
 714.0  87.5 0.63  0.575   -5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.201923E+01  0.167863E-01  0.945627E+03
 714.0  87.5 0.63  0.625   -5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.132578E+01  0.139056E-01  0.945627E+03
 714.0  87.5 0.63  0.675   -5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.903847E+00  0.115763E-01  0.945627E+03
 714.0  87.5 0.63  0.725   -5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.633640E+00  0.966039E-02  0.945627E+03
 714.0  87.5 0.63  0.775   -5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.453222E+00  0.805751E-02  0.945627E+03
 714.0  87.5 0.63  0.825   -5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.328384E+00  0.669081E-02  0.945627E+03
 714.0  87.5 0.63  0.875   -5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.239064E+00  0.549566E-02  0.945627E+03
 714.0  87.5 0.63  0.925   -5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.172597E+00  0.440354E-02  0.945627E+03
 714.0  87.5 0.63  0.975   -5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.118863E+00  0.327648E-02  0.945627E+03
 714.0  87.5 0.63 -0.975    5.0 -1.000000  0.000000  0.280181E+00 -0.194186E+01  0.113258E+00  0.489865E-02  0.945627E+03
 714.0  87.5 0.63 -0.925    5.0 -1.000000  0.000000  0.722778E+00 -0.301386E+01  0.214810E+00  0.961771E-02  0.945627E+03
 714.0  87.5 0.63 -0.875    5.0 -1.000000  0.000000  0.139900E+01 -0.470552E+01  0.437808E+00  0.169092E-01  0.945627E+03
 714.0  87.5 0.63 -0.825    5.0 -1.000000  0.000000  0.116172E+01 -0.346306E+01  0.942760E+00  0.133689E-01  0.945627E+03
 714.0  87.5 0.63 -0.775    5.0 -1.000000  0.000000  0.274018E+00 -0.814983E+00  0.219757E+01  0.315055E-02  0.945627E+03
 714.0  87.5 0.63 -0.725    5.0 -1.000000  0.000000 -0.725992E+00  0.172685E+01  0.584579E+01 -0.769296E-02  0.945627E+03
 714.0  87.5 0.63 -0.675    5.0 -1.000000  0.000000 -0.180197E+01  0.420816E+01  0.185322E+02 -0.189765E-01  0.945627E+03
 714.0  87.5 0.63 -0.625    5.0 -1.000000  0.000000 -0.293025E+01  0.665801E+01  0.439190E+02 -0.305784E-01  0.945627E+03
 714.0  87.5 0.63 -0.575    5.0 -1.000000  0.000000 -0.409441E+01  0.909700E+01  0.291180E+02 -0.424150E-01  0.945627E+03
 714.0  87.5 0.63 -0.525    5.0 -1.000000  0.000000 -0.528278E+01  0.115414E+02  0.153413E+02 -0.544291E-01  0.945627E+03
 714.0  87.5 0.63 -0.475    5.0 -1.000000  0.000000 -0.570122E+01  0.123113E+02  0.977888E+01 -0.585221E-01  0.945627E+03
 714.0  87.5 0.63 -0.425    5.0 -1.000000  0.000000 -0.542251E+01  0.116232E+02  0.723147E+01 -0.555306E-01  0.945627E+03
 714.0  87.5 0.63 -0.375    5.0 -1.000000  0.000000 -0.528869E+01  0.112923E+02  0.591019E+01 -0.540937E-01  0.945627E+03
 714.0  87.5 0.63 -0.325    5.0 -1.000000  0.000000 -0.526354E+01  0.112301E+02  0.518571E+01 -0.538236E-01  0.945627E+03
 714.0  87.5 0.63 -0.275    5.0 -1.000000  0.000000 -0.533172E+01  0.113987E+02  0.480371E+01 -0.545557E-01  0.945627E+03
 714.0  87.5 0.63 -0.225    5.0 -1.000000  0.000000 -0.549146E+01  0.117935E+02  0.465325E+01 -0.562709E-01  0.945627E+03
 714.0  87.5 0.63 -0.175    5.0 -1.000000  0.000000 -0.553692E+01  0.119726E+02  0.468981E+01 -0.568600E-01  0.945627E+03
 714.0  87.5 0.63 -0.125    5.0 -1.000000  0.000000 -0.495466E+01  0.108130E+02  0.490877E+01 -0.510310E-01  0.945627E+03
 714.0  87.5 0.63 -0.075    5.0 -1.000000  0.000000 -0.437002E+01  0.964566E+01  0.534022E+01 -0.451737E-01  0.945627E+03
 714.0  87.5 0.63 -0.025    5.0 -1.000000  0.000000 -0.378334E+01  0.846200E+01  0.605916E+01 -0.392774E-01  0.945627E+03
 714.0  87.5 0.63  0.025    5.0 -1.000000  0.000000 -0.319577E+01  0.725558E+01  0.721722E+01 -0.333405E-01  0.945627E+03
 714.0  87.5 0.63  0.075    5.0 -1.000000  0.000000 -0.260906E+01  0.602135E+01  0.911992E+01 -0.273675E-01  0.945627E+03
 714.0  87.5 0.63  0.125    5.0 -1.000000  0.000000 -0.202537E+01  0.475523E+01  0.124156E+02 -0.213675E-01  0.945627E+03
 714.0  87.5 0.63  0.175    5.0 -1.000000  0.000000 -0.144728E+01  0.345379E+01  0.185456E+02 -0.153531E-01  0.945627E+03
 714.0  87.5 0.63  0.225    5.0 -1.000000  0.000000 -0.877668E+00  0.211407E+01  0.303018E+02 -0.934019E-02  0.945627E+03
 714.0  87.5 0.63  0.275    5.0 -1.000000  0.000000 -0.319768E+00  0.733351E+00  0.461900E+02 -0.334718E-02  0.945627E+03
 714.0  87.5 0.63  0.325    5.0 -1.000000  0.000000  0.222826E+00 -0.690895E+00  0.408024E+02  0.260458E-02  0.945627E+03
 714.0  87.5 0.63  0.375    5.0 -1.000000  0.000000  0.746106E+00 -0.216117E+01  0.212015E+02  0.849084E-02  0.945627E+03
 714.0  87.5 0.63  0.425    5.0 -1.000000  0.000000  0.124557E+01 -0.368005E+01  0.103757E+02  0.142840E-01  0.945627E+03
 714.0  87.5 0.63  0.475    5.0 -1.000000  0.000000  0.171609E+01 -0.525027E+01  0.554459E+01  0.199522E-01  0.945627E+03
 714.0  87.5 0.63  0.525    5.0 -1.000000  0.000000  0.172452E+01 -0.551631E+01  0.323461E+01  0.204137E-01  0.945627E+03
 714.0  87.5 0.63  0.575    5.0 -1.000000  0.000000  0.138759E+01 -0.467705E+01  0.201923E+01  0.167863E-01  0.945627E+03
 714.0  87.5 0.63  0.625    5.0 -1.000000  0.000000  0.112034E+01 -0.400912E+01  0.132578E+01  0.139056E-01  0.945627E+03
 714.0  87.5 0.63  0.675    5.0 -1.000000  0.000000  0.904400E+00 -0.346834E+01  0.903847E+00  0.115763E-01  0.945627E+03
 714.0  87.5 0.63  0.725    5.0 -1.000000  0.000000  0.726738E+00 -0.302375E+01  0.633640E+00  0.966039E-02  0.945627E+03
 714.0  87.5 0.63  0.775    5.0 -1.000000  0.000000  0.577805E+00 -0.265316E+01  0.453222E+00  0.805751E-02  0.945627E+03
 714.0  87.5 0.63  0.825    5.0 -1.000000  0.000000  0.450169E+00 -0.234017E+01  0.328384E+00  0.669081E-02  0.945627E+03
 714.0  87.5 0.63  0.875    5.0 -1.000000  0.000000  0.337361E+00 -0.207200E+01  0.239064E+00  0.549566E-02  0.945627E+03
 714.0  87.5 0.63  0.925    5.0 -1.000000  0.000000  0.232056E+00 -0.183720E+01  0.172597E+00  0.440354E-02  0.945627E+03
 714.0  87.5 0.63  0.975    5.0 -1.000000  0.000000  0.118258E+00 -0.161861E+01  0.118863E+00  0.327648E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   15.0 -1.000000  0.000000  0.253569E+00 -0.188661E+01  0.113001E+00  0.462883E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   15.0 -1.000000  0.000000  0.577517E+00 -0.267565E+01  0.208139E+00  0.808951E-02  0.945627E+03
 714.0  87.5 0.63 -0.875   15.0 -1.000000  0.000000  0.914382E+00 -0.354417E+01  0.396173E+00  0.117608E-01  0.945627E+03
 714.0  87.5 0.63 -0.825   15.0 -1.000000  0.000000  0.100831E+01 -0.371984E+01  0.753066E+00  0.126839E-01  0.945627E+03
 714.0  87.5 0.63 -0.775   15.0 -1.000000  0.000000  0.122914E+00 -0.110511E+01  0.140187E+01  0.253215E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   15.0 -1.000000  0.000000 -0.866659E+00  0.139897E+01  0.246399E+01 -0.818121E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   15.0 -1.000000  0.000000 -0.192450E+01  0.383501E+01  0.382147E+01 -0.192693E-01  0.945627E+03
 714.0  87.5 0.63 -0.625   15.0 -1.000000  0.000000 -0.302670E+01  0.622881E+01  0.488461E+01 -0.306040E-01  0.945627E+03
 714.0  87.5 0.63 -0.575   15.0 -1.000000  0.000000 -0.415605E+01  0.859709E+01  0.516304E+01 -0.420899E-01  0.945627E+03
 714.0  87.5 0.63 -0.525   15.0 -1.000000  0.000000 -0.440713E+01  0.914641E+01  0.486468E+01 -0.446781E-01  0.945627E+03
 714.0  87.5 0.63 -0.475   15.0 -1.000000  0.000000 -0.443333E+01  0.919579E+01  0.439999E+01 -0.449361E-01  0.945627E+03
 714.0  87.5 0.63 -0.425   15.0 -1.000000  0.000000 -0.442266E+01  0.916034E+01  0.397993E+01 -0.448078E-01  0.945627E+03
 714.0  87.5 0.63 -0.375   15.0 -1.000000  0.000000 -0.441027E+01  0.912518E+01  0.366087E+01 -0.446679E-01  0.945627E+03
 714.0  87.5 0.63 -0.325   15.0 -1.000000  0.000000 -0.440739E+01  0.911718E+01  0.344228E+01 -0.446356E-01  0.945627E+03
 714.0  87.5 0.63 -0.275   15.0 -1.000000  0.000000 -0.441479E+01  0.913783E+01  0.331115E+01 -0.447187E-01  0.945627E+03
 714.0  87.5 0.63 -0.225   15.0 -1.000000  0.000000 -0.442716E+01  0.917374E+01  0.325575E+01 -0.448595E-01  0.945627E+03
 714.0  87.5 0.63 -0.175   15.0 -1.000000  0.000000 -0.443320E+01  0.919708E+01  0.326872E+01 -0.449371E-01  0.945627E+03
 714.0  87.5 0.63 -0.125   15.0 -1.000000  0.000000 -0.441345E+01  0.916008E+01  0.334715E+01 -0.447429E-01  0.945627E+03
 714.0  87.5 0.63 -0.075   15.0 -1.000000  0.000000 -0.421238E+01  0.873996E+01  0.349180E+01 -0.427003E-01  0.945627E+03
 714.0  87.5 0.63 -0.025   15.0 -1.000000  0.000000 -0.366135E+01  0.760462E+01  0.370569E+01 -0.371266E-01  0.945627E+03
 714.0  87.5 0.63  0.025   15.0 -1.000000  0.000000 -0.310524E+01  0.643867E+01  0.399145E+01 -0.314711E-01  0.945627E+03
 714.0  87.5 0.63  0.075   15.0 -1.000000  0.000000 -0.254674E+01  0.523962E+01  0.434545E+01 -0.257487E-01  0.945627E+03
 714.0  87.5 0.63  0.125   15.0 -1.000000  0.000000 -0.198867E+01  0.400526E+01  0.474598E+01 -0.199759E-01  0.945627E+03
 714.0  87.5 0.63  0.175   15.0 -1.000000  0.000000 -0.143401E+01  0.273348E+01  0.513382E+01 -0.141704E-01  0.945627E+03
 714.0  87.5 0.63  0.225   15.0 -1.000000  0.000000 -0.885947E+00  0.142233E+01  0.539376E+01 -0.835152E-02  0.945627E+03
 714.0  87.5 0.63  0.275   15.0 -1.000000  0.000000 -0.347895E+00  0.698496E-01  0.537103E+01 -0.254012E-02  0.945627E+03
 714.0  87.5 0.63  0.325   15.0 -1.000000  0.000000  0.176449E+00 -0.132590E+01  0.496229E+01  0.324081E-02  0.945627E+03
 714.0  87.5 0.63  0.375   15.0 -1.000000  0.000000  0.683034E+00 -0.276694E+01  0.422495E+01  0.896601E-02  0.945627E+03
 714.0  87.5 0.63  0.425   15.0 -1.000000  0.000000  0.112641E+01 -0.412146E+01  0.335471E+01  0.141180E-01  0.945627E+03
 714.0  87.5 0.63  0.475   15.0 -1.000000  0.000000  0.109802E+01 -0.403093E+01  0.254124E+01  0.137824E-01  0.945627E+03
 714.0  87.5 0.63  0.525   15.0 -1.000000  0.000000  0.101601E+01 -0.381053E+01  0.187784E+01  0.128750E-01  0.945627E+03
 714.0  87.5 0.63  0.575   15.0 -1.000000  0.000000  0.910147E+00 -0.353314E+01  0.137543E+01  0.117145E-01  0.945627E+03
 714.0  87.5 0.63  0.625   15.0 -1.000000  0.000000  0.797182E+00 -0.323998E+01  0.100798E+01  0.104805E-01  0.945627E+03
 714.0  87.5 0.63  0.675   15.0 -1.000000  0.000000  0.685812E+00 -0.295280E+01  0.742384E+00  0.926666E-02  0.945627E+03
 714.0  87.5 0.63  0.725   15.0 -1.000000  0.000000  0.580025E+00 -0.268204E+01  0.550186E+00  0.811673E-02  0.945627E+03
 714.0  87.5 0.63  0.775   15.0 -1.000000  0.000000  0.481079E+00 -0.243181E+01  0.409936E+00  0.704575E-02  0.945627E+03
 714.0  87.5 0.63  0.825   15.0 -1.000000  0.000000  0.388532E+00 -0.220269E+01  0.306261E+00  0.605148E-02  0.945627E+03
 714.0  87.5 0.63  0.875   15.0 -1.000000  0.000000  0.300512E+00 -0.199301E+01  0.228252E+00  0.511829E-02  0.945627E+03
 714.0  87.5 0.63  0.925   15.0 -1.000000  0.000000  0.212804E+00 -0.179870E+01  0.167870E+00  0.421056E-02  0.945627E+03
 714.0  87.5 0.63  0.975   15.0 -1.000000  0.000000  0.111724E+00 -0.160757E+01  0.117460E+00  0.321406E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   25.0 -1.000000  0.000000  0.206121E+00 -0.178988E+01  0.112472E+00  0.415044E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   25.0 -1.000000  0.000000  0.361853E+00 -0.218110E+01  0.196948E+00  0.583213E-02  0.945627E+03
 714.0  87.5 0.63 -0.875   25.0 -1.000000  0.000000  0.376473E+00 -0.227151E+01  0.338379E+00  0.607123E-02  0.945627E+03
 714.0  87.5 0.63 -0.825   25.0 -1.000000  0.000000  0.153276E+00 -0.178749E+01  0.552093E+00  0.377705E-02  0.945627E+03
 714.0  87.5 0.63 -0.775   25.0 -1.000000  0.000000 -0.372831E+00 -0.561565E+00  0.840918E+00 -0.175929E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   25.0 -1.000000  0.000000 -0.111064E+01  0.118681E+01  0.117841E+01 -0.956749E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   25.0 -1.000000  0.000000 -0.185023E+01  0.294701E+01  0.150661E+01 -0.174061E-01  0.945627E+03
 714.0  87.5 0.63 -0.625   25.0 -1.000000  0.000000 -0.243686E+01  0.434196E+01  0.176439E+01 -0.236217E-01  0.945627E+03
 714.0  87.5 0.63 -0.575   25.0 -1.000000  0.000000 -0.283909E+01  0.529464E+01  0.192359E+01 -0.278777E-01  0.945627E+03
 714.0  87.5 0.63 -0.525   25.0 -1.000000  0.000000 -0.309307E+01  0.589254E+01  0.199513E+01 -0.305596E-01  0.945627E+03
 714.0  87.5 0.63 -0.475   25.0 -1.000000  0.000000 -0.324520E+01  0.624812E+01  0.200825E+01 -0.321622E-01  0.945627E+03
 714.0  87.5 0.63 -0.425   25.0 -1.000000  0.000000 -0.333064E+01  0.644641E+01  0.199104E+01 -0.330600E-01  0.945627E+03
 714.0  87.5 0.63 -0.375   25.0 -1.000000  0.000000 -0.337125E+01  0.654017E+01  0.196315E+01 -0.334861E-01  0.945627E+03
 714.0  87.5 0.63 -0.325   25.0 -1.000000  0.000000 -0.337883E+01  0.655762E+01  0.193616E+01 -0.335655E-01  0.945627E+03
 714.0  87.5 0.63 -0.275   25.0 -1.000000  0.000000 -0.335824E+01  0.651018E+01  0.191614E+01 -0.333496E-01  0.945627E+03
 714.0  87.5 0.63 -0.225   25.0 -1.000000  0.000000 -0.330957E+01  0.639765E+01  0.190581E+01 -0.328388E-01  0.945627E+03
 714.0  87.5 0.63 -0.175   25.0 -1.000000  0.000000 -0.322953E+01  0.621161E+01  0.190593E+01 -0.319972E-01  0.945627E+03
 714.0  87.5 0.63 -0.125   25.0 -1.000000  0.000000 -0.311243E+01  0.593793E+01  0.191599E+01 -0.307637E-01  0.945627E+03
 714.0  87.5 0.63 -0.075   25.0 -1.000000  0.000000 -0.295138E+01  0.555949E+01  0.193443E+01 -0.290642E-01  0.945627E+03
 714.0  87.5 0.63 -0.025   25.0 -1.000000  0.000000 -0.273985E+01  0.506009E+01  0.195861E+01 -0.268284E-01  0.945627E+03
 714.0  87.5 0.63  0.025   25.0 -1.000000  0.000000 -0.247396E+01  0.443000E+01  0.198448E+01 -0.240145E-01  0.945627E+03
 714.0  87.5 0.63  0.075   25.0 -1.000000  0.000000 -0.215526E+01  0.367279E+01  0.200627E+01 -0.206386E-01  0.945627E+03
 714.0  87.5 0.63  0.125   25.0 -1.000000  0.000000 -0.179323E+01  0.281130E+01  0.201628E+01 -0.168019E-01  0.945627E+03
 714.0  87.5 0.63  0.175   25.0 -1.000000  0.000000 -0.140599E+01  0.188947E+01  0.200521E+01 -0.126974E-01  0.945627E+03
 714.0  87.5 0.63  0.225   25.0 -1.000000  0.000000 -0.101811E+01  0.966857E+00  0.196331E+01 -0.858719E-02  0.945627E+03
 714.0  87.5 0.63  0.275   25.0 -1.000000  0.000000 -0.655460E+00  0.106338E+00  0.188275E+01 -0.474756E-02  0.945627E+03
 714.0  87.5 0.63  0.325   25.0 -1.000000  0.000000 -0.339424E+00 -0.640263E+00  0.176055E+01 -0.140645E-02  0.945627E+03
 714.0  87.5 0.63  0.375   25.0 -1.000000  0.000000 -0.827495E-01 -0.124211E+01  0.160080E+01  0.130026E-02  0.945627E+03
 714.0  87.5 0.63  0.425   25.0 -1.000000  0.000000  0.111238E+00 -0.169134E+01  0.141450E+01  0.333740E-02  0.945627E+03
 714.0  87.5 0.63  0.475   25.0 -1.000000  0.000000  0.246692E+00 -0.199832E+01  0.121671E+01  0.474972E-02  0.945627E+03
 714.0  87.5 0.63  0.525   25.0 -1.000000  0.000000  0.332132E+00 -0.218410E+01  0.102230E+01  0.562868E-02  0.945627E+03
 714.0  87.5 0.63  0.575   25.0 -1.000000  0.000000  0.377589E+00 -0.227344E+01  0.842634E+00  0.608196E-02  0.945627E+03
 714.0  87.5 0.63  0.625   25.0 -1.000000  0.000000  0.392666E+00 -0.229016E+01  0.684249E+00  0.621275E-02  0.945627E+03
 714.0  87.5 0.63  0.675   25.0 -1.000000  0.000000  0.385531E+00 -0.225466E+01  0.549366E+00  0.610911E-02  0.945627E+03
 714.0  87.5 0.63  0.725   25.0 -1.000000  0.000000  0.362572E+00 -0.218319E+01  0.437201E+00  0.584032E-02  0.945627E+03
 714.0  87.5 0.63  0.775   25.0 -1.000000  0.000000  0.328399E+00 -0.208799E+01  0.345303E+00  0.545715E-02  0.945627E+03
 714.0  87.5 0.63  0.825   25.0 -1.000000  0.000000  0.285930E+00 -0.197770E+01  0.270543E+00  0.499311E-02  0.945627E+03
 714.0  87.5 0.63  0.875   25.0 -1.000000  0.000000  0.236289E+00 -0.185778E+01  0.209652E+00  0.446429E-02  0.945627E+03
 714.0  87.5 0.63  0.925   25.0 -1.000000  0.000000  0.177827E+00 -0.173004E+01  0.159296E+00  0.386192E-02  0.945627E+03
 714.0  87.5 0.63  0.975   25.0 -1.000000  0.000000  0.993429E-01 -0.158702E+01  0.114790E+00  0.309633E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   35.0 -1.000000  0.000000  0.146775E+00 -0.167287E+01  0.111657E+00  0.355813E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   35.0 -1.000000  0.000000  0.151766E+00 -0.171434E+01  0.183930E+00  0.365580E-02  0.945627E+03
 714.0  87.5 0.63 -0.875   35.0 -1.000000  0.000000 -0.385042E-02 -0.140005E+01  0.285026E+00  0.209133E-02  0.945627E+03
 714.0  87.5 0.63 -0.825   35.0 -1.000000  0.000000 -0.307686E+00 -0.726357E+00  0.410193E+00 -0.105410E-02  0.945627E+03
 714.0  87.5 0.63 -0.775   35.0 -1.000000  0.000000 -0.713785E+00  0.202380E+00  0.549002E+00 -0.530101E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   35.0 -1.000000  0.000000 -0.114905E+01  0.121020E+01  0.686958E+00 -0.987164E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   35.0 -1.000000  0.000000 -0.154918E+01  0.214081E+01  0.810208E+00 -0.140797E-01  0.945627E+03
 714.0  87.5 0.63 -0.625   35.0 -1.000000  0.000000 -0.187980E+01  0.291010E+01  0.909953E+00 -0.175571E-01  0.945627E+03
 714.0  87.5 0.63 -0.575   35.0 -1.000000  0.000000 -0.213346E+01  0.349937E+01  0.983819E+00 -0.202237E-01  0.945627E+03
 714.0  87.5 0.63 -0.525   35.0 -1.000000  0.000000 -0.231733E+01  0.392535E+01  0.103430E+01 -0.221549E-01  0.945627E+03
 714.0  87.5 0.63 -0.475   35.0 -1.000000  0.000000 -0.244305E+01  0.421581E+01  0.106623E+01 -0.234741E-01  0.945627E+03
 714.0  87.5 0.63 -0.425   35.0 -1.000000  0.000000 -0.252168E+01  0.439702E+01  0.108473E+01 -0.242985E-01  0.945627E+03
 714.0  87.5 0.63 -0.375   35.0 -1.000000  0.000000 -0.256184E+01  0.448941E+01  0.109418E+01 -0.247193E-01  0.945627E+03
 714.0  87.5 0.63 -0.325   35.0 -1.000000  0.000000 -0.256958E+01  0.450719E+01  0.109789E+01 -0.248003E-01  0.945627E+03
 714.0  87.5 0.63 -0.275   35.0 -1.000000  0.000000 -0.254875E+01  0.445930E+01  0.109812E+01 -0.245822E-01  0.945627E+03
 714.0  87.5 0.63 -0.225   35.0 -1.000000  0.000000 -0.250162E+01  0.435081E+01  0.109630E+01 -0.240882E-01  0.945627E+03
 714.0  87.5 0.63 -0.175   35.0 -1.000000  0.000000 -0.242934E+01  0.418418E+01  0.109314E+01 -0.233303E-01  0.945627E+03
 714.0  87.5 0.63 -0.125   35.0 -1.000000  0.000000 -0.233252E+01  0.396049E+01  0.108883E+01 -0.223144E-01  0.945627E+03
 714.0  87.5 0.63 -0.075   35.0 -1.000000  0.000000 -0.221164E+01  0.368064E+01  0.108315E+01 -0.210451E-01  0.945627E+03
 714.0  87.5 0.63 -0.025   35.0 -1.000000  0.000000 -0.206756E+01  0.334641E+01  0.107550E+01 -0.195312E-01  0.945627E+03
 714.0  87.5 0.63  0.025   35.0 -1.000000  0.000000 -0.190192E+01  0.296153E+01  0.106499E+01 -0.177897E-01  0.945627E+03
 714.0  87.5 0.63  0.075   35.0 -1.000000  0.000000 -0.171746E+01  0.253245E+01  0.105051E+01 -0.158498E-01  0.945627E+03
 714.0  87.5 0.63  0.125   35.0 -1.000000  0.000000 -0.151825E+01  0.206883E+01  0.103081E+01 -0.137543E-01  0.945627E+03
 714.0  87.5 0.63  0.175   35.0 -1.000000  0.000000 -0.130962E+01  0.158341E+01  0.100461E+01 -0.115599E-01  0.945627E+03
 714.0  87.5 0.63  0.225   35.0 -1.000000  0.000000 -0.109786E+01  0.109134E+01  0.970769E+00 -0.933362E-02  0.945627E+03
 714.0  87.5 0.63  0.275   35.0 -1.000000  0.000000 -0.889734E+00  0.608851E+00  0.928533E+00 -0.714723E-02  0.945627E+03
 714.0  87.5 0.63  0.325   35.0 -1.000000  0.000000 -0.691775E+00  0.151656E+00  0.877691E+00 -0.507024E-02  0.945627E+03
 714.0  87.5 0.63  0.375   35.0 -1.000000  0.000000 -0.509638E+00 -0.266681E+00  0.818755E+00 -0.316277E-02  0.945627E+03
 714.0  87.5 0.63  0.425   35.0 -1.000000  0.000000 -0.347605E+00 -0.635964E+00  0.753003E+00 -0.147020E-02  0.945627E+03
 714.0  87.5 0.63  0.475   35.0 -1.000000  0.000000 -0.208323E+00 -0.949985E+00  0.682374E+00 -0.204360E-04  0.945627E+03
 714.0  87.5 0.63  0.525   35.0 -1.000000  0.000000 -0.928241E-01 -0.120650E+01  0.609237E+00  0.117589E-02  0.945627E+03
 714.0  87.5 0.63  0.575   35.0 -1.000000  0.000000 -0.761787E-03 -0.140667E+01  0.536067E+00  0.212297E-02  0.945627E+03
 714.0  87.5 0.63  0.625   35.0 -1.000000  0.000000  0.692316E-01 -0.155421E+01  0.465127E+00  0.283598E-02  0.945627E+03
 714.0  87.5 0.63  0.675   35.0 -1.000000  0.000000  0.119141E+00 -0.165443E+01  0.398233E+00  0.333685E-02  0.945627E+03
 714.0  87.5 0.63  0.725   35.0 -1.000000  0.000000  0.151186E+00 -0.171336E+01  0.336630E+00  0.365027E-02  0.945627E+03
 714.0  87.5 0.63  0.775   35.0 -1.000000  0.000000  0.167484E+00 -0.173708E+01  0.280968E+00  0.380019E-02  0.945627E+03
 714.0  87.5 0.63  0.825   35.0 -1.000000  0.000000  0.169709E+00 -0.173105E+01  0.231364E+00  0.380664E-02  0.945627E+03
 714.0  87.5 0.63  0.875   35.0 -1.000000  0.000000  0.158615E+00 -0.169958E+01  0.187445E+00  0.368140E-02  0.945627E+03
 714.0  87.5 0.63  0.925   35.0 -1.000000  0.000000  0.132826E+00 -0.164460E+01  0.148259E+00  0.341775E-02  0.945627E+03
 714.0  87.5 0.63  0.975   35.0 -1.000000  0.000000  0.823363E-01 -0.155964E+01  0.111098E+00  0.293589E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   45.0 -1.000000  0.000000  0.843318E-01 -0.155618E+01  0.110561E+00  0.294463E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   45.0 -1.000000  0.000000 -0.165567E-01 -0.136215E+01  0.171019E+00  0.194507E-02  0.945627E+03
 714.0  87.5 0.63 -0.875   45.0 -1.000000  0.000000 -0.232949E+00 -0.912611E+00  0.242539E+00 -0.249308E-03  0.945627E+03
 714.0  87.5 0.63 -0.825   45.0 -1.000000  0.000000 -0.512491E+00 -0.306769E+00  0.318310E+00 -0.312208E-02  0.945627E+03
 714.0  87.5 0.63 -0.775   45.0 -1.000000  0.000000 -0.811196E+00  0.354116E+00  0.392111E+00 -0.621223E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   45.0 -1.000000  0.000000 -0.109504E+01  0.988457E+00  0.459055E+00 -0.915825E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   45.0 -1.000000  0.000000 -0.134388E+01  0.154702E+01  0.516196E+00 -0.117446E-01  0.945627E+03
 714.0  87.5 0.63 -0.625   45.0 -1.000000  0.000000 -0.154959E+01  0.200940E+01  0.562494E+00 -0.138837E-01  0.945627E+03
 714.0  87.5 0.63 -0.575   45.0 -1.000000  0.000000 -0.171177E+01  0.237383E+01  0.598334E+00 -0.155700E-01  0.945627E+03
 714.0  87.5 0.63 -0.525   45.0 -1.000000  0.000000 -0.183384E+01  0.264784E+01  0.624923E+00 -0.168387E-01  0.945627E+03
 714.0  87.5 0.63 -0.475   45.0 -1.000000  0.000000 -0.192048E+01  0.284208E+01  0.643782E+00 -0.177389E-01  0.945627E+03
 714.0  87.5 0.63 -0.425   45.0 -1.000000  0.000000 -0.197634E+01  0.296717E+01  0.656419E+00 -0.183191E-01  0.945627E+03
 714.0  87.5 0.63 -0.375   45.0 -1.000000  0.000000 -0.200545E+01  0.303230E+01  0.664154E+00 -0.186213E-01  0.945627E+03
 714.0  87.5 0.63 -0.325   45.0 -1.000000  0.000000 -0.201111E+01  0.304495E+01  0.668059E+00 -0.186800E-01  0.945627E+03
 714.0  87.5 0.63 -0.275   45.0 -1.000000  0.000000 -0.199592E+01  0.301097E+01  0.668947E+00 -0.185223E-01  0.945627E+03
 714.0  87.5 0.63 -0.225   45.0 -1.000000  0.000000 -0.196195E+01  0.293495E+01  0.667402E+00 -0.181696E-01  0.945627E+03
 714.0  87.5 0.63 -0.175   45.0 -1.000000  0.000000 -0.191089E+01  0.282058E+01  0.663812E+00 -0.176392E-01  0.945627E+03
 714.0  87.5 0.63 -0.125   45.0 -1.000000  0.000000 -0.184416E+01  0.267098E+01  0.658399E+00 -0.169459E-01  0.945627E+03
 714.0  87.5 0.63 -0.075   45.0 -1.000000  0.000000 -0.176310E+01  0.248909E+01  0.651256E+00 -0.161035E-01  0.945627E+03
 714.0  87.5 0.63 -0.025   45.0 -1.000000  0.000000 -0.166906E+01  0.227790E+01  0.642374E+00 -0.151260E-01  0.945627E+03
 714.0  87.5 0.63  0.025   45.0 -1.000000  0.000000 -0.156352E+01  0.204072E+01  0.631664E+00 -0.140286E-01  0.945627E+03
 714.0  87.5 0.63  0.075   45.0 -1.000000  0.000000 -0.144813E+01  0.178133E+01  0.618981E+00 -0.128286E-01  0.945627E+03
 714.0  87.5 0.63  0.125   45.0 -1.000000  0.000000 -0.132476E+01  0.150405E+01  0.604153E+00 -0.115458E-01  0.945627E+03
 714.0  87.5 0.63  0.175   45.0 -1.000000  0.000000 -0.119551E+01  0.121380E+01  0.587003E+00 -0.102022E-01  0.945627E+03
 714.0  87.5 0.63  0.225   45.0 -1.000000  0.000000 -0.106269E+01  0.915968E+00  0.567375E+00 -0.882220E-02  0.945627E+03
 714.0  87.5 0.63  0.275   45.0 -1.000000  0.000000 -0.928739E+00  0.616280E+00  0.545165E+00 -0.743141E-02  0.945627E+03
 714.0  87.5 0.63  0.325   45.0 -1.000000  0.000000 -0.796123E+00  0.320565E+00  0.520348E+00 -0.605600E-02  0.945627E+03
 714.0  87.5 0.63  0.375   45.0 -1.000000  0.000000 -0.667258E+00  0.344910E-01  0.492999E+00 -0.472141E-02  0.945627E+03
 714.0  87.5 0.63  0.425   45.0 -1.000000  0.000000 -0.544379E+00 -0.236707E+00  0.463313E+00 -0.345123E-02  0.945627E+03
 714.0  87.5 0.63  0.475   45.0 -1.000000  0.000000 -0.429451E+00 -0.488468E+00  0.431605E+00 -0.226609E-02  0.945627E+03
 714.0  87.5 0.63  0.525   45.0 -1.000000  0.000000 -0.324098E+00 -0.717089E+00  0.398302E+00 -0.118296E-02  0.945627E+03
 714.0  87.5 0.63  0.575   45.0 -1.000000  0.000000 -0.229560E+00 -0.919829E+00  0.363924E+00 -0.214676E-03  0.945627E+03
 714.0  87.5 0.63  0.625   45.0 -1.000000  0.000000 -0.146699E+00 -0.109493E+01  0.329041E+00  0.630083E-03  0.945627E+03
 714.0  87.5 0.63  0.675   45.0 -1.000000  0.000000 -0.760349E-01 -0.124155E+01  0.294236E+00  0.134640E-02  0.945627E+03
 714.0  87.5 0.63  0.725   45.0 -1.000000  0.000000 -0.178260E-01 -0.135961E+01  0.260052E+00  0.193235E-02  0.945627E+03
 714.0  87.5 0.63  0.775   45.0 -1.000000  0.000000  0.278045E-01 -0.144960E+01  0.226949E+00  0.238782E-02  0.945627E+03
 714.0  87.5 0.63  0.825   45.0 -1.000000  0.000000  0.606629E-01 -0.151228E+01  0.195254E+00  0.271258E-02  0.945627E+03
 714.0  87.5 0.63  0.875   45.0 -1.000000  0.000000  0.800833E-01 -0.154815E+01  0.165086E+00  0.290275E-02  0.945627E+03
 714.0  87.5 0.63  0.925   45.0 -1.000000  0.000000  0.838179E-01 -0.155629E+01  0.136163E+00  0.294120E-02  0.945627E+03
 714.0  87.5 0.63  0.975   45.0 -1.000000  0.000000  0.622126E-01 -0.152867E+01  0.106683E+00  0.274823E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   55.0 -1.000000  0.000000  0.253147E-01 -0.145463E+01  0.109214E+00  0.237800E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   55.0 -1.000000  0.000000 -0.138067E+00 -0.113506E+01  0.159183E+00  0.751208E-03  0.945627E+03
 714.0  87.5 0.63 -0.875   55.0 -1.000000  0.000000 -0.361597E+00 -0.683379E+00  0.210220E+00 -0.149637E-02  0.945627E+03
 714.0  87.5 0.63 -0.825   55.0 -1.000000  0.000000 -0.597390E+00 -0.194440E+00  0.258118E+00 -0.388613E-02  0.945627E+03
 714.0  87.5 0.63 -0.775   55.0 -1.000000  0.000000 -0.820708E+00  0.275348E+00  0.300598E+00 -0.615962E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   55.0 -1.000000  0.000000 -0.101884E+01  0.695344E+00  0.336662E+00 -0.818152E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   55.0 -1.000000  0.000000 -0.118678E+01  0.105267E+01  0.366187E+00 -0.989735E-02  0.945627E+03
 714.0  87.5 0.63 -0.625   55.0 -1.000000  0.000000 -0.132403E+01  0.134513E+01  0.389590E+00 -0.113003E-01  0.945627E+03
 714.0  87.5 0.63 -0.575   55.0 -1.000000  0.000000 -0.143237E+01  0.157604E+01  0.407554E+00 -0.124078E-01  0.945627E+03
 714.0  87.5 0.63 -0.525   55.0 -1.000000  0.000000 -0.151451E+01  0.175104E+01  0.420854E+00 -0.132473E-01  0.945627E+03
 714.0  87.5 0.63 -0.475   55.0 -1.000000  0.000000 -0.157334E+01  0.187629E+01  0.430242E+00 -0.138485E-01  0.945627E+03
 714.0  87.5 0.63 -0.425   55.0 -1.000000  0.000000 -0.161156E+01  0.195763E+01  0.436390E+00 -0.142390E-01  0.945627E+03
 714.0  87.5 0.63 -0.375   55.0 -1.000000  0.000000 -0.163158E+01  0.200023E+01  0.439871E+00 -0.144436E-01  0.945627E+03
 714.0  87.5 0.63 -0.325   55.0 -1.000000  0.000000 -0.163548E+01  0.200853E+01  0.441150E+00 -0.144834E-01  0.945627E+03
 714.0  87.5 0.63 -0.275   55.0 -1.000000  0.000000 -0.162502E+01  0.198626E+01  0.440600E+00 -0.143765E-01  0.945627E+03
 714.0  87.5 0.63 -0.225   55.0 -1.000000  0.000000 -0.160169E+01  0.193663E+01  0.438505E+00 -0.141381E-01  0.945627E+03
 714.0  87.5 0.63 -0.175   55.0 -1.000000  0.000000 -0.156679E+01  0.186236E+01  0.435081E+00 -0.137816E-01  0.945627E+03
 714.0  87.5 0.63 -0.125   55.0 -1.000000  0.000000 -0.152149E+01  0.176590E+01  0.430480E+00 -0.133186E-01  0.945627E+03
 714.0  87.5 0.63 -0.075   55.0 -1.000000  0.000000 -0.146682E+01  0.164945E+01  0.424808E+00 -0.127599E-01  0.945627E+03
 714.0  87.5 0.63 -0.025   55.0 -1.000000  0.000000 -0.140378E+01  0.151511E+01  0.418133E+00 -0.121155E-01  0.945627E+03
 714.0  87.5 0.63  0.025   55.0 -1.000000  0.000000 -0.133332E+01  0.136493E+01  0.410489E+00 -0.113952E-01  0.945627E+03
 714.0  87.5 0.63  0.075   55.0 -1.000000  0.000000 -0.125640E+01  0.120098E+01  0.401889E+00 -0.106089E-01  0.945627E+03
 714.0  87.5 0.63  0.125   55.0 -1.000000  0.000000 -0.117398E+01  0.102541E+01  0.392331E+00 -0.976653E-02  0.945627E+03
 714.0  87.5 0.63  0.175   55.0 -1.000000  0.000000 -0.108707E+01  0.840416E+00  0.381801E+00 -0.887847E-02  0.945627E+03
 714.0  87.5 0.63  0.225   55.0 -1.000000  0.000000 -0.996702E+00  0.648318E+00  0.370283E+00 -0.795547E-02  0.945627E+03
 714.0  87.5 0.63  0.275   55.0 -1.000000  0.000000 -0.903942E+00  0.451514E+00  0.357762E+00 -0.700860E-02  0.945627E+03
 714.0  87.5 0.63  0.325   55.0 -1.000000  0.000000 -0.809883E+00  0.252472E+00  0.344231E+00 -0.604926E-02  0.945627E+03
 714.0  87.5 0.63  0.375   55.0 -1.000000  0.000000 -0.715631E+00  0.536968E-01  0.329698E+00 -0.508897E-02  0.945627E+03
 714.0  87.5 0.63  0.425   55.0 -1.000000  0.000000 -0.622293E+00 -0.142312E+00  0.314184E+00 -0.413926E-02  0.945627E+03
 714.0  87.5 0.63  0.475   55.0 -1.000000  0.000000 -0.530958E+00 -0.333105E+00  0.297737E+00 -0.321146E-02  0.945627E+03
 714.0  87.5 0.63  0.525   55.0 -1.000000  0.000000 -0.442684E+00 -0.516330E+00  0.280423E+00 -0.231653E-02  0.945627E+03
 714.0  87.5 0.63  0.575   55.0 -1.000000  0.000000 -0.358478E+00 -0.689776E+00  0.262337E+00 -0.146487E-02  0.945627E+03
 714.0  87.5 0.63  0.625   55.0 -1.000000  0.000000 -0.279298E+00 -0.851406E+00  0.243593E+00 -0.666249E-03  0.945627E+03
 714.0  87.5 0.63  0.675   55.0 -1.000000  0.000000 -0.206048E+00 -0.999373E+00  0.224325E+00  0.702042E-04  0.945627E+03
 714.0  87.5 0.63  0.725   55.0 -1.000000  0.000000 -0.139602E+00 -0.113201E+01  0.204675E+00  0.735853E-03  0.945627E+03
 714.0  87.5 0.63  0.775   55.0 -1.000000  0.000000 -0.808580E-01 -0.124780E+01  0.184780E+00  0.132211E-02  0.945627E+03
 714.0  87.5 0.63  0.825   55.0 -1.000000  0.000000 -0.308527E-01 -0.134519E+01  0.164749E+00  0.181939E-02  0.945627E+03
 714.0  87.5 0.63  0.875   55.0 -1.000000  0.000000  0.894263E-02 -0.142236E+01  0.144603E+00  0.221461E-02  0.945627E+03
 714.0  87.5 0.63  0.925   55.0 -1.000000  0.000000  0.357236E-01 -0.147617E+01  0.124112E+00  0.248344E-02  0.945627E+03
 714.0  87.5 0.63  0.975   55.0 -1.000000  0.000000  0.405087E-01 -0.149732E+01  0.101853E+00  0.254891E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   65.0 -1.000000  0.000000 -0.265624E-01 -0.137598E+01  0.107672E+00  0.189599E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   65.0 -1.000000  0.000000 -0.220594E+00 -0.101192E+01  0.148758E+00 -0.126014E-04  0.945627E+03
 714.0  87.5 0.63 -0.875   65.0 -1.000000  0.000000 -0.429950E+00 -0.611991E+00  0.185753E+00 -0.208269E-02  0.945627E+03
 714.0  87.5 0.63 -0.825   65.0 -1.000000  0.000000 -0.625335E+00 -0.233168E+00  0.217235E+00 -0.402308E-02  0.945627E+03
 714.0  87.5 0.63 -0.775   65.0 -1.000000  0.000000 -0.797199E+00  0.102846E+00  0.243106E+00 -0.573411E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   65.0 -1.000000  0.000000 -0.943078E+00  0.389282E+00  0.263798E+00 -0.718830E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   65.0 -1.000000  0.000000 -0.106364E+01  0.626460E+00  0.279940E+00 -0.839081E-02  0.945627E+03
 714.0  87.5 0.63 -0.625   65.0 -1.000000  0.000000 -0.116087E+01  0.817827E+00  0.292199E+00 -0.936069E-02  0.945627E+03
 714.0  87.5 0.63 -0.575   65.0 -1.000000  0.000000 -0.123714E+01  0.967933E+00  0.301204E+00 -0.101215E-01  0.945627E+03
 714.0  87.5 0.63 -0.525   65.0 -1.000000  0.000000 -0.129484E+01  0.108144E+01  0.307511E+00 -0.106970E-01  0.945627E+03
 714.0  87.5 0.63 -0.475   65.0 -1.000000  0.000000 -0.133616E+01  0.116266E+01  0.311593E+00 -0.111091E-01  0.945627E+03
 714.0  87.5 0.63 -0.425   65.0 -1.000000  0.000000 -0.136302E+01  0.121545E+01  0.313844E+00 -0.113769E-01  0.945627E+03
 714.0  87.5 0.63 -0.375   65.0 -1.000000  0.000000 -0.137710E+01  0.124312E+01  0.314584E+00 -0.115173E-01  0.945627E+03
 714.0  87.5 0.63 -0.325   65.0 -1.000000  0.000000 -0.137985E+01  0.124851E+01  0.314074E+00 -0.115447E-01  0.945627E+03
 714.0  87.5 0.63 -0.275   65.0 -1.000000  0.000000 -0.137248E+01  0.123404E+01  0.312520E+00 -0.114712E-01  0.945627E+03
 714.0  87.5 0.63 -0.225   65.0 -1.000000  0.000000 -0.135608E+01  0.120182E+01  0.310085E+00 -0.113077E-01  0.945627E+03
 714.0  87.5 0.63 -0.175   65.0  0.345904  0.074278 -0.133156E+01  0.115363E+01  0.306896E+00 -0.110632E-01  0.945627E+03
 714.0  87.5 0.63 -0.125   65.0  0.274058  0.056660 -0.129974E+01  0.109107E+01  0.303052E+00 -0.107459E-01  0.945627E+03
 714.0  87.5 0.63 -0.075   65.0  0.308520  0.058228 -0.126135E+01  0.101556E+01  0.298626E+00 -0.103630E-01  0.945627E+03
 714.0  87.5 0.63 -0.025   65.0  0.289795  0.059766 -0.121704E+01  0.928377E+00  0.293672E+00 -0.992102E-02  0.945627E+03
 714.0  87.5 0.63  0.025   65.0  0.323324  0.071968 -0.116742E+01  0.830725E+00  0.288230E+00 -0.942606E-02  0.945627E+03
 714.0  87.5 0.63  0.075   65.0  0.341124  0.072893 -0.111307E+01  0.723739E+00  0.282326E+00 -0.888385E-02  0.945627E+03
 714.0  87.5 0.63  0.125   65.0  0.320420  0.066877 -0.105452E+01  0.608517E+00  0.275974E+00 -0.829987E-02  0.945627E+03
 714.0  87.5 0.63  0.175   65.0  0.231626  0.055771 -0.992329E+00  0.486140E+00  0.269184E+00 -0.767949E-02  0.945627E+03
 714.0  87.5 0.63  0.225   65.0  0.258319  0.061336 -0.927006E+00  0.357687E+00  0.261958E+00 -0.702803E-02  0.945627E+03
 714.0  87.5 0.63  0.275   65.0  0.256507  0.062149 -0.859078E+00  0.224246E+00  0.254294E+00 -0.635080E-02  0.945627E+03
 714.0  87.5 0.63  0.325   65.0  0.218672  0.049654 -0.789077E+00  0.869256E-01  0.246186E+00 -0.565319E-02  0.945627E+03
 714.0  87.5 0.63  0.375   65.0  0.282960  0.061730 -0.717539E+00 -0.531438E-01  0.237630E+00 -0.494067E-02  0.945627E+03
 714.0  87.5 0.63  0.425   65.0  0.321355  0.060803 -0.645013E+00 -0.194802E+00  0.228620E+00 -0.421883E-02  0.945627E+03
 714.0  87.5 0.63  0.475   65.0  0.218948  0.047186 -0.572063E+00 -0.336857E+00  0.219150E+00 -0.349342E-02  0.945627E+03
 714.0  87.5 0.63  0.525   65.0  0.221351  0.046189 -0.499268E+00 -0.478087E+00  0.209217E+00 -0.277035E-02  0.945627E+03
 714.0  87.5 0.63  0.575   65.0  0.211513  0.043464 -0.427229E+00 -0.617233E+00  0.198823E+00 -0.205572E-02  0.945627E+03
 714.0  87.5 0.63  0.625   65.0  0.207475  0.046396 -0.356577E+00 -0.753001E+00  0.187971E+00 -0.135590E-02  0.945627E+03
 714.0  87.5 0.63  0.675   65.0  0.225167  0.057946 -0.287978E+00 -0.884044E+00  0.176665E+00 -0.677607E-03  0.945627E+03
 714.0  87.5 0.63  0.725   65.0 -1.000000  0.000000 -0.222165E+00 -0.100895E+01  0.164911E+00 -0.280939E-04  0.945627E+03
 714.0  87.5 0.63  0.775   65.0 -1.000000  0.000000 -0.159972E+00 -0.112617E+01  0.152708E+00  0.584469E-03  0.945627E+03
 714.0  87.5 0.63  0.825   65.0 -1.000000  0.000000 -0.102431E+00 -0.123395E+01  0.140038E+00  0.115020E-02  0.945627E+03
 714.0  87.5 0.63  0.875   65.0 -1.000000  0.000000 -0.509919E-01 -0.133006E+01  0.126823E+00  0.165557E-02  0.945627E+03
 714.0  87.5 0.63  0.925   65.0 -1.000000  0.000000 -0.821017E-02 -0.141102E+01  0.112813E+00  0.207743E-02  0.945627E+03
 714.0  87.5 0.63  0.975   65.0 -1.000000  0.000000  0.185857E-01 -0.146824E+01  0.968816E-01  0.235151E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   75.0  0.136378  0.031227 -0.698979E-01 -0.132219E+01  0.106009E+00  0.151136E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   75.0 -1.000000  0.000000 -0.274355E+00 -0.965463E+00  0.139767E+00 -0.459092E-03  0.945627E+03
 714.0  87.5 0.63 -0.875   75.0 -1.000000  0.000000 -0.463372E+00 -0.633777E+00  0.167060E+00 -0.228360E-02  0.945627E+03
 714.0  87.5 0.63 -0.825   75.0  0.305210  0.077818 -0.626283E+00 -0.346738E+00  0.188431E+00 -0.385788E-02  0.945627E+03
 714.0  87.5 0.63 -0.775   75.0  0.227121  0.052378 -0.762890E+00 -0.105764E+00  0.204816E+00 -0.517841E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   75.0  0.222433  0.034256 -0.875457E+00  0.927081E-01  0.217124E+00 -0.626640E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   75.0  0.186897  0.028801 -0.966789E+00  0.253535E+00  0.226140E+00 -0.714884E-02  0.945627E+03
 714.0  87.5 0.63 -0.625   75.0  0.232548  0.031419 -0.103961E+01  0.381555E+00  0.232516E+00 -0.785208E-02  0.945627E+03
 714.0  87.5 0.63 -0.575   75.0  0.222141  0.028706 -0.109634E+01  0.481135E+00  0.236775E+00 -0.839972E-02  0.945627E+03
 714.0  87.5 0.63 -0.525   75.0  0.220364  0.029375 -0.113907E+01  0.556050E+00  0.239339E+00 -0.881214E-02  0.945627E+03
 714.0  87.5 0.63 -0.475   75.0  0.187977  0.025696 -0.116960E+01  0.609501E+00  0.240541E+00 -0.910663E-02  0.945627E+03
 714.0  87.5 0.63 -0.425   75.0  0.239290  0.027820 -0.118942E+01  0.644176E+00  0.240647E+00 -0.929779E-02  0.945627E+03
 714.0  87.5 0.63 -0.375   75.0  0.210226  0.022745 -0.119981E+01  0.662333E+00  0.239865E+00 -0.939793E-02  0.945627E+03
 714.0  87.5 0.63 -0.325   75.0  0.287068  0.030008 -0.120183E+01  0.665867E+00  0.238363E+00 -0.941743E-02  0.945627E+03
 714.0  87.5 0.63 -0.275   75.0  0.262683  0.024189 -0.119640E+01  0.656378E+00  0.236270E+00 -0.936509E-02  0.945627E+03
 714.0  87.5 0.63 -0.225   75.0  0.224196  0.020358 -0.118430E+01  0.635223E+00  0.233690E+00 -0.924842E-02  0.945627E+03
 714.0  87.5 0.63 -0.175   75.0  0.242682  0.020173 -0.116621E+01  0.603562E+00  0.230702E+00 -0.907390E-02  0.945627E+03
 714.0  87.5 0.63 -0.125   75.0  0.243429  0.020606 -0.114270E+01  0.562398E+00  0.227370E+00 -0.884710E-02  0.945627E+03
 714.0  87.5 0.63 -0.075   75.0  0.223570  0.019817 -0.111428E+01  0.512605E+00  0.223741E+00 -0.857292E-02  0.945627E+03
 714.0  87.5 0.63 -0.025   75.0  0.244645  0.020201 -0.108141E+01  0.454955E+00  0.219853E+00 -0.825568E-02  0.945627E+03
 714.0  87.5 0.63  0.025   75.0  0.208544  0.018588 -0.104449E+01  0.390137E+00  0.215731E+00 -0.789926E-02  0.945627E+03
 714.0  87.5 0.63  0.075   75.0  0.238576  0.020305 -0.100389E+01  0.318779E+00  0.211397E+00 -0.750714E-02  0.945627E+03
 714.0  87.5 0.63  0.125   75.0  0.202251  0.019180 -0.959927E+00  0.241459E+00  0.206861E+00 -0.708255E-02  0.945627E+03
 714.0  87.5 0.63  0.175   75.0  0.211320  0.019505 -0.912926E+00  0.158716E+00  0.202132E+00 -0.662846E-02  0.945627E+03
 714.0  87.5 0.63  0.225   75.0  0.167595  0.016512 -0.863177E+00  0.710673E-01  0.197212E+00 -0.614772E-02  0.945627E+03
 714.0  87.5 0.63  0.275   75.0  0.191438  0.017503 -0.810958E+00 -0.209891E-01  0.192102E+00 -0.564303E-02  0.945627E+03
 714.0  87.5 0.63  0.325   75.0  0.182664  0.017805 -0.756542E+00 -0.116961E+00  0.186796E+00 -0.511704E-02  0.945627E+03
 714.0  87.5 0.63  0.375   75.0  0.216785  0.019906 -0.700197E+00 -0.216357E+00  0.181289E+00 -0.457238E-02  0.945627E+03
 714.0  87.5 0.63  0.425   75.0  0.143003  0.014944 -0.642193E+00 -0.318677E+00  0.175571E+00 -0.401167E-02  0.945627E+03
 714.0  87.5 0.63  0.475   75.0  0.177573  0.017804 -0.582804E+00 -0.423406E+00  0.169630E+00 -0.343763E-02  0.945627E+03
 714.0  87.5 0.63  0.525   75.0  0.135440  0.016563 -0.522315E+00 -0.530004E+00  0.163455E+00 -0.285307E-02  0.945627E+03
 714.0  87.5 0.63  0.575   75.0  0.143484  0.020268 -0.461029E+00 -0.637899E+00  0.157028E+00 -0.226097E-02  0.945627E+03
 714.0  87.5 0.63  0.625   75.0  0.136231  0.022126 -0.399272E+00 -0.746473E+00  0.150334E+00 -0.166454E-02  0.945627E+03
 714.0  87.5 0.63  0.675   75.0  0.160895  0.032398 -0.337408E+00 -0.855042E+00  0.143351E+00 -0.106738E-02  0.945627E+03
 714.0  87.5 0.63  0.725   75.0  0.175219  0.042367 -0.275856E+00 -0.962838E+00  0.136055E+00 -0.473565E-03  0.945627E+03
 714.0  87.5 0.63  0.775   75.0 -1.000000  0.000000 -0.215122E+00 -0.106896E+01  0.128411E+00  0.111988E-03  0.945627E+03
 714.0  87.5 0.63  0.825   75.0 -1.000000  0.000000 -0.155863E+00 -0.117228E+01  0.120371E+00  0.682993E-03  0.945627E+03
 714.0  87.5 0.63  0.875   75.0 -1.000000  0.000000 -0.990342E-01 -0.127130E+01  0.111847E+00  0.123048E-02  0.945627E+03
 714.0  87.5 0.63  0.925   75.0 -1.000000  0.000000 -0.463297E-01 -0.136359E+01  0.102636E+00  0.173892E-02  0.945627E+03
 714.0  87.5 0.63  0.975   75.0 -1.000000  0.000000 -0.248675E-02 -0.144331E+01  0.919907E-01  0.216632E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   85.0  0.096853  0.015248 -0.104791E+00 -0.129145E+01  0.104298E+00  0.122068E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   85.0  0.124024  0.016568 -0.308141E+00 -0.971724E+00  0.132113E+00 -0.686037E-03  0.945627E+03
 714.0  87.5 0.63 -0.875   85.0  0.152843  0.018496 -0.476997E+00 -0.708737E+00  0.152611E+00 -0.226553E-02  0.945627E+03
 714.0  87.5 0.63 -0.825   85.0  0.144510  0.017060 -0.615047E+00 -0.495546E+00  0.167510E+00 -0.355412E-02  0.945627E+03
 714.0  87.5 0.63 -0.775   85.0  0.180662  0.019244 -0.727259E+00 -0.323598E+00  0.178165E+00 -0.459949E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   85.0  0.200824  0.020498 -0.817936E+00 -0.185595E+00  0.185594E+00 -0.544281E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   85.0  0.180220  0.017903 -0.890587E+00 -0.756720E-01  0.190561E+00 -0.611751E-02  0.945627E+03
 714.0  87.5 0.63 -0.625   85.0  0.201885  0.018780 -0.948032E+00  0.108215E-01  0.193639E+00 -0.665035E-02  0.945627E+03
 714.0  87.5 0.63 -0.575   85.0  0.218407  0.018672 -0.992541E+00  0.775740E-01  0.195260E+00 -0.706281E-02  0.945627E+03
 714.0  87.5 0.63 -0.525   85.0  0.187495  0.015432 -0.102595E+01  0.127526E+00  0.195753E+00 -0.737219E-02  0.945627E+03
 714.0  87.5 0.63 -0.475   85.0  0.212720  0.015946 -0.104976E+01  0.163040E+00  0.195368E+00 -0.759253E-02  0.945627E+03
 714.0  87.5 0.63 -0.425   85.0  0.189849  0.013491 -0.106520E+01  0.186028E+00  0.194297E+00 -0.773533E-02  0.945627E+03
 714.0  87.5 0.63 -0.375   85.0  0.188726  0.012800 -0.107328E+01  0.198050E+00  0.192689E+00 -0.781006E-02  0.945627E+03
 714.0  87.5 0.63 -0.325   85.0  0.185287  0.011947 -0.107485E+01  0.200389E+00  0.190660E+00 -0.782460E-02  0.945627E+03
 714.0  87.5 0.63 -0.275   85.0  0.181305  0.011046 -0.107063E+01  0.194108E+00  0.188298E+00 -0.778555E-02  0.945627E+03
 714.0  87.5 0.63 -0.225   85.0  0.184693  0.011316 -0.106121E+01  0.180096E+00  0.185673E+00 -0.769847E-02  0.945627E+03
 714.0  87.5 0.63 -0.175   85.0  0.161298  0.009928 -0.104712E+01  0.159100E+00  0.182838E+00 -0.756806E-02  0.945627E+03
 714.0  87.5 0.63 -0.125   85.0  0.173621  0.010571 -0.102878E+01  0.131749E+00  0.179836E+00 -0.739837E-02  0.945627E+03
 714.0  87.5 0.63 -0.075   85.0  0.180025  0.010638 -0.100658E+01  0.985838E-01  0.176698E+00 -0.719286E-02  0.945627E+03
 714.0  87.5 0.63 -0.025   85.0  0.168741  0.010219 -0.980852E+00  0.600650E-01  0.173448E+00 -0.695452E-02  0.945627E+03
 714.0  87.5 0.63  0.025   85.0  0.168099  0.010254 -0.951873E+00  0.165916E-01  0.170103E+00 -0.668597E-02  0.945627E+03
 714.0  87.5 0.63  0.075   85.0  0.177978  0.010753 -0.919899E+00 -0.314894E-01  0.166676E+00 -0.638948E-02  0.945627E+03
 714.0  87.5 0.63  0.125   85.0  0.161540  0.009825 -0.885152E+00 -0.838741E-01  0.163176E+00 -0.606707E-02  0.945627E+03
 714.0  87.5 0.63  0.175   85.0  0.140322  0.009162 -0.847830E+00 -0.140293E+00  0.159608E+00 -0.572054E-02  0.945627E+03
 714.0  87.5 0.63  0.225   85.0  0.155140  0.010356 -0.808110E+00 -0.200508E+00  0.155973E+00 -0.535149E-02  0.945627E+03
 714.0  87.5 0.63  0.275   85.0  0.145267  0.009770 -0.766151E+00 -0.264300E+00  0.152270E+00 -0.496136E-02  0.945627E+03
 714.0  87.5 0.63  0.325   85.0  0.145241  0.009924 -0.722102E+00 -0.331473E+00  0.148497E+00 -0.455149E-02  0.945627E+03
 714.0  87.5 0.63  0.375   85.0  0.144714  0.010663 -0.676096E+00 -0.401842E+00  0.144649E+00 -0.412309E-02  0.945627E+03
 714.0  87.5 0.63  0.425   85.0  0.137818  0.010847 -0.628261E+00 -0.475234E+00  0.140718E+00 -0.367731E-02  0.945627E+03
 714.0  87.5 0.63  0.475   85.0  0.133073  0.012046 -0.578716E+00 -0.551482E+00  0.136696E+00 -0.321525E-02  0.945627E+03
 714.0  87.5 0.63  0.525   85.0  0.135324  0.014153 -0.527580E+00 -0.630420E+00  0.132572E+00 -0.273799E-02  0.945627E+03
 714.0  87.5 0.63  0.575   85.0  0.129433  0.016476 -0.474969E+00 -0.711881E+00  0.128333E+00 -0.224658E-02  0.945627E+03
 714.0  87.5 0.63  0.625   85.0  0.136494  0.020870 -0.421003E+00 -0.795688E+00  0.123966E+00 -0.174215E-02  0.945627E+03
 714.0  87.5 0.63  0.675   85.0  0.123705  0.023325 -0.365809E+00 -0.881649E+00  0.119453E+00 -0.122586E-02  0.945627E+03
 714.0  87.5 0.63  0.725   85.0 -1.000000  0.000000 -0.309532E+00 -0.969547E+00  0.114773E+00 -0.699069E-03  0.945627E+03
 714.0  87.5 0.63  0.775   85.0 -1.000000  0.000000 -0.252343E+00 -0.105912E+01  0.109902E+00 -0.163352E-03  0.945627E+03
 714.0  87.5 0.63  0.825   85.0 -1.000000  0.000000 -0.194461E+00 -0.115003E+01  0.104807E+00  0.379232E-03  0.945627E+03
 714.0  87.5 0.63  0.875   85.0 -1.000000  0.000000 -0.136211E+00 -0.124180E+01  0.994398E-01  0.925696E-03  0.945627E+03
 714.0  87.5 0.63  0.925   85.0 -1.000000  0.000000 -0.781712E-01 -0.133363E+01  0.937119E-01  0.147078E-02  0.945627E+03
 714.0  87.5 0.63  0.975   85.0 -1.000000  0.000000 -0.219629E-01 -0.142352E+01  0.873451E-01  0.200011E-02  0.945627E+03
 714.0  87.5 0.63 -0.975   95.0  0.131455  0.014758 -0.132129E+00 -0.127995E+01  0.102611E+00  0.101198E-02  0.945627E+03
 714.0  87.5 0.63 -0.925   95.0  0.138573  0.013353 -0.328545E+00 -0.101194E+01  0.125658E+00 -0.767966E-03  0.945627E+03
 714.0  87.5 0.63 -0.875   95.0  0.180123  0.015801 -0.479728E+00 -0.811901E+00  0.141335E+00 -0.212855E-02  0.945627E+03
 714.0  87.5 0.63 -0.825   95.0  0.142312  0.012236 -0.599116E+00 -0.657667E+00  0.151959E+00 -0.319734E-02  0.945627E+03
 714.0  87.5 0.63 -0.775   95.0  0.162650  0.013126 -0.694267E+00 -0.537027E+00  0.159000E+00 -0.404570E-02  0.945627E+03
 714.0  87.5 0.63 -0.725   95.0  0.155688  0.012172 -0.770228E+00 -0.442129E+00  0.163448E+00 -0.472083E-02  0.945627E+03
 714.0  87.5 0.63 -0.675   95.0  0.169953  0.012088 -0.830611E+00 -0.367569E+00  0.165995E+00 -0.525618E-02  0.945627E+03
 714.0  87.5 0.63 -0.625   95.0  0.141975  0.010135 -0.878106E+00 -0.309458E+00  0.167135E+00 -0.567646E-02  0.945627E+03
 714.0  87.5 0.63 -0.575   95.0  0.165962  0.011060 -0.914777E+00 -0.264909E+00  0.167225E+00 -0.600047E-02  0.945627E+03
 714.0  87.5 0.63 -0.525   95.0  0.143876  0.008832 -0.942238E+00 -0.231728E+00  0.166528E+00 -0.624283E-02  0.945627E+03
 714.0  87.5 0.63 -0.475   95.0  0.175740  0.009833 -0.961776E+00 -0.208214E+00  0.165241E+00 -0.641513E-02  0.945627E+03
 714.0  87.5 0.63 -0.425   95.0  0.161227  0.009166 -0.974430E+00 -0.193026E+00  0.163510E+00 -0.652666E-02  0.945627E+03
 714.0  87.5 0.63 -0.375   95.0  0.151630  0.008117 -0.981050E+00 -0.185093E+00  0.161447E+00 -0.658498E-02  0.945627E+03
 714.0  87.5 0.63 -0.325   95.0  0.155860  0.008635 -0.982338E+00 -0.183550E+00  0.159137E+00 -0.659633E-02  0.945627E+03
 714.0  87.5 0.63 -0.275   95.0  0.149156  0.007814 -0.978879E+00 -0.187693E+00  0.156644E+00 -0.656586E-02  0.945627E+03
 714.0  87.5 0.63 -0.225   95.0  0.169676  0.008615 -0.971164E+00 -0.196943E+00  0.154018E+00 -0.649788E-02  0.945627E+03
 714.0  87.5 0.63 -0.175   95.0  0.144617  0.007680 -0.959607E+00 -0.210820E+00  0.151297E+00 -0.639601E-02  0.945627E+03
 714.0  87.5 0.63 -0.125   95.0  0.148167  0.007711 -0.944560E+00 -0.228929E+00  0.148509E+00 -0.626332E-02  0.945627E+03
 714.0  87.5 0.63 -0.075   95.0  0.135157  0.007294 -0.926325E+00 -0.250938E+00  0.145676E+00 -0.610241E-02  0.945627E+03
 714.0  87.5 0.63 -0.025   95.0  0.139705  0.007597 -0.905156E+00 -0.276570E+00  0.142814E+00 -0.591550E-02  0.945627E+03
 714.0  87.5 0.63  0.025   95.0  0.144635  0.007829 -0.881275E+00 -0.305597E+00  0.139934E+00 -0.570448E-02  0.945627E+03
 714.0  87.5 0.63  0.075   95.0  0.140763  0.007856 -0.854871E+00 -0.337828E+00  0.137046E+00 -0.547095E-02  0.945627E+03
 714.0  87.5 0.63  0.125   95.0  0.114172  0.007121 -0.826107E+00 -0.373104E+00  0.134154E+00 -0.521629E-02  0.945627E+03
 714.0  87.5 0.63  0.175   95.0  0.121046  0.007397 -0.795120E+00 -0.411300E+00  0.131262E+00 -0.494166E-02  0.945627E+03
 714.0  87.5 0.63  0.225   95.0  0.124675  0.007985 -0.762030E+00 -0.452311E+00  0.128370E+00 -0.464806E-02  0.945627E+03
 714.0  87.5 0.63  0.275   95.0  0.131289  0.009034 -0.726937E+00 -0.496060E+00  0.125479E+00 -0.433630E-02  0.945627E+03
 714.0  87.5 0.63  0.325   95.0  0.109569  0.008577 -0.689924E+00 -0.542490E+00  0.122585E+00 -0.400705E-02  0.945627E+03
 714.0  87.5 0.63  0.375   95.0  0.110885  0.009437 -0.651059E+00 -0.591562E+00  0.119687E+00 -0.366084E-02  0.945627E+03
 714.0  87.5 0.63  0.425   95.0  0.104248  0.009875 -0.610397E+00 -0.643259E+00  0.116780E+00 -0.329809E-02  0.945627E+03
 714.0  87.5 0.63  0.475   95.0  0.094354  0.011226 -0.567977E+00 -0.697583E+00  0.113859E+00 -0.291905E-02  0.945627E+03
 714.0  87.5 0.63  0.525   95.0  0.132835  0.016122 -0.523825E+00 -0.754556E+00  0.110918E+00 -0.252389E-02  0.945627E+03
 714.0  87.5 0.63  0.575   95.0  0.090592  0.015703 -0.477950E+00 -0.814222E+00  0.107950E+00 -0.211260E-02  0.945627E+03
 714.0  87.5 0.63  0.625   95.0  0.090372  0.019413 -0.430347E+00 -0.876650E+00  0.104950E+00 -0.168504E-02  0.945627E+03
 714.0  87.5 0.63  0.675   95.0 -1.000000  0.000000 -0.380989E+00 -0.941940E+00  0.101909E+00 -0.124086E-02  0.945627E+03
 714.0  87.5 0.63  0.725   95.0 -1.000000  0.000000 -0.329823E+00 -0.101023E+01  0.988214E-01 -0.779498E-03  0.945627E+03
 714.0  87.5 0.63  0.775   95.0 -1.000000  0.000000 -0.276760E+00 -0.108171E+01  0.956820E-01 -0.300029E-03  0.945627E+03
 714.0  87.5 0.63  0.825   95.0 -1.000000  0.000000 -0.221652E+00 -0.115667E+01  0.924905E-01  0.198998E-03  0.945627E+03
 714.0  87.5 0.63  0.875   95.0 -1.000000  0.000000 -0.164243E+00 -0.123552E+01  0.892590E-01  0.720031E-03  0.945627E+03
 714.0  87.5 0.63  0.925   95.0 -1.000000  0.000000 -0.104012E+00 -0.131903E+01  0.860368E-01  0.126785E-02  0.945627E+03
 714.0  87.5 0.63  0.975   95.0 -1.000000  0.000000 -0.393939E-01 -0.140915E+01  0.830580E-01  0.185639E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  105.0  0.116327  0.011836 -0.153097E+00 -0.128313E+01  0.101008E+00  0.870067E-03  0.945627E+03
 714.0  87.5 0.63 -0.925  105.0  0.111526  0.010452 -0.340227E+00 -0.107204E+01  0.120266E+00 -0.758778E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  105.0  0.134693  0.011033 -0.476786E+00 -0.927214E+00  0.132484E+00 -0.193350E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  105.0  0.161571  0.011548 -0.582281E+00 -0.820115E+00  0.140210E+00 -0.283375E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  105.0  0.143980  0.009941 -0.665382E+00 -0.738428E+00  0.144893E+00 -0.353886E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  105.0  0.161648  0.010192 -0.731268E+00 -0.675223E+00  0.147447E+00 -0.409553E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  105.0  0.147163  0.009115 -0.783416E+00 -0.626119E+00  0.148488E+00 -0.453474E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  105.0  0.144338  0.008283 -0.824319E+00 -0.588150E+00  0.148440E+00 -0.487842E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  105.0  0.152175  0.008285 -0.855841E+00 -0.559205E+00  0.147604E+00 -0.514279E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  105.0  0.152655  0.008151 -0.879417E+00 -0.537731E+00  0.146198E+00 -0.534025E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  105.0  0.146788  0.007784 -0.896176E+00 -0.522555E+00  0.144379E+00 -0.548049E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  105.0  0.134832  0.007190 -0.907025E+00 -0.512771E+00  0.142266E+00 -0.557121E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  105.0  0.147501  0.007807 -0.912699E+00 -0.507665E+00  0.139946E+00 -0.561864E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  105.0  0.135102  0.007138 -0.913803E+00 -0.506673E+00  0.137483E+00 -0.562787E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  105.0  0.140937  0.007696 -0.910839E+00 -0.509338E+00  0.134928E+00 -0.560309E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  105.0  0.131725  0.007115 -0.904226E+00 -0.515293E+00  0.132316E+00 -0.554780E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  105.0  0.138329  0.007562 -0.894317E+00 -0.524236E+00  0.129677E+00 -0.546493E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  105.0  0.111766  0.006685 -0.881410E+00 -0.535923E+00  0.127030E+00 -0.535693E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  105.0  0.115801  0.006730 -0.865758E+00 -0.550154E+00  0.124391E+00 -0.522587E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  105.0  0.120832  0.007327 -0.847576E+00 -0.566768E+00  0.121772E+00 -0.507350E-02  0.945627E+03
 714.0  87.5 0.63  0.025  105.0  0.109475  0.007029 -0.827045E+00 -0.585636E+00  0.119180E+00 -0.490129E-02  0.945627E+03
 714.0  87.5 0.63  0.075  105.0  0.117816  0.007835 -0.804321E+00 -0.606655E+00  0.116621E+00 -0.471048E-02  0.945627E+03
 714.0  87.5 0.63  0.125  105.0  0.106965  0.007884 -0.779532E+00 -0.629749E+00  0.114099E+00 -0.450207E-02  0.945627E+03
 714.0  87.5 0.63  0.175  105.0  0.083912  0.007405 -0.752787E+00 -0.654863E+00  0.111615E+00 -0.427692E-02  0.945627E+03
 714.0  87.5 0.63  0.225  105.0  0.093756  0.008755 -0.724174E+00 -0.681964E+00  0.109171E+00 -0.403569E-02  0.945627E+03
 714.0  87.5 0.63  0.275  105.0  0.103073  0.010255 -0.693762E+00 -0.711039E+00  0.106765E+00 -0.377889E-02  0.945627E+03
 714.0  87.5 0.63  0.325  105.0  0.106944  0.011933 -0.661604E+00 -0.742093E+00  0.104398E+00 -0.350688E-02  0.945627E+03
 714.0  87.5 0.63  0.375  105.0  0.075965  0.011103 -0.627735E+00 -0.775154E+00  0.102069E+00 -0.321985E-02  0.945627E+03
 714.0  87.5 0.63  0.425  105.0  0.095325  0.016289 -0.592173E+00 -0.810272E+00  0.997741E-01 -0.291787E-02  0.945627E+03
 714.0  87.5 0.63  0.475  105.0 -1.000000  0.000000 -0.554915E+00 -0.847520E+00  0.975133E-01 -0.260080E-02  0.945627E+03
 714.0  87.5 0.63  0.525  105.0  0.113166  0.024860 -0.515941E+00 -0.887000E+00  0.952848E-01 -0.226833E-02  0.945627E+03
 714.0  87.5 0.63  0.575  105.0 -1.000000  0.000000 -0.475202E+00 -0.928852E+00  0.930878E-01 -0.191994E-02  0.945627E+03
 714.0  87.5 0.63  0.625  105.0 -1.000000  0.000000 -0.432622E+00 -0.973256E+00  0.909228E-01 -0.155479E-02  0.945627E+03
 714.0  87.5 0.63  0.675  105.0 -1.000000  0.000000 -0.388080E+00 -0.102045E+01  0.887926E-01 -0.117169E-02  0.945627E+03
 714.0  87.5 0.63  0.725  105.0 -1.000000  0.000000 -0.341400E+00 -0.107077E+01  0.867047E-01 -0.768917E-03  0.945627E+03
 714.0  87.5 0.63  0.775  105.0 -1.000000  0.000000 -0.292315E+00 -0.112465E+01  0.846749E-01 -0.343917E-03  0.945627E+03
 714.0  87.5 0.63  0.825  105.0 -1.000000  0.000000 -0.240406E+00 -0.118275E+01  0.827360E-01  0.107228E-03  0.945627E+03
 714.0  87.5 0.63  0.875  105.0 -1.000000  0.000000 -0.184958E+00 -0.124612E+01  0.809608E-01  0.591114E-03  0.945627E+03
 714.0  87.5 0.63  0.925  105.0 -1.000000  0.000000 -0.124512E+00 -0.131670E+01  0.795365E-01  0.112088E-02  0.945627E+03
 714.0  87.5 0.63  0.975  105.0 -1.000000  0.000000 -0.545696E-01 -0.139985E+01  0.792001E-01  0.173611E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  115.0  0.109236  0.010259 -0.168896E+00 -0.129642E+01  0.995357E-01  0.779610E-03  0.945627E+03
 714.0  87.5 0.63 -0.925  115.0  0.114270  0.009141 -0.346377E+00 -0.114156E+01  0.115812E+00 -0.696642E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  115.0  0.119764  0.009201 -0.471232E+00 -0.104394E+01  0.125525E+00 -0.171803E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  115.0  0.122413  0.008907 -0.566428E+00 -0.974608E+00  0.131249E+00 -0.248907E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  115.0  0.133863  0.008916 -0.640951E+00 -0.922978E+00  0.134350E+00 -0.308868E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  115.0  0.139403  0.008925 -0.699841E+00 -0.883636E+00  0.135663E+00 -0.356029E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  115.0  0.137514  0.008828 -0.746364E+00 -0.853386E+00  0.135732E+00 -0.393161E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  115.0  0.127281  0.008048 -0.782814E+00 -0.830161E+00  0.134929E+00 -0.422181E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  115.0  0.133564  0.008054 -0.810885E+00 -0.812544E+00  0.133513E+00 -0.444490E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  115.0  0.131179  0.008054 -0.831871E+00 -0.799519E+00  0.131666E+00 -0.461146E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  115.0  0.114784  0.007398 -0.846786E+00 -0.790337E+00  0.129523E+00 -0.472972E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  115.0  0.129822  0.008456 -0.856439E+00 -0.784425E+00  0.127180E+00 -0.480621E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  115.0  0.124948  0.008182 -0.861487E+00 -0.781344E+00  0.124708E+00 -0.484620E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  115.0  0.134420  0.008680 -0.862469E+00 -0.780745E+00  0.122160E+00 -0.485398E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  115.0  0.137466  0.009056 -0.859832E+00 -0.782353E+00  0.119575E+00 -0.483309E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  115.0  0.127682  0.008719 -0.853948E+00 -0.785948E+00  0.116981E+00 -0.478648E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  115.0  0.103144  0.007754 -0.845131E+00 -0.791353E+00  0.114400E+00 -0.471660E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  115.0  0.105616  0.008016 -0.833645E+00 -0.798424E+00  0.111849E+00 -0.462552E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  115.0  0.108086  0.008148 -0.819713E+00 -0.807050E+00  0.109338E+00 -0.451499E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  115.0  0.098169  0.008399 -0.803526E+00 -0.817140E+00  0.106875E+00 -0.438645E-02  0.945627E+03
 714.0  87.5 0.63  0.025  115.0  0.099336  0.009335 -0.785242E+00 -0.828628E+00  0.104466E+00 -0.424112E-02  0.945627E+03
 714.0  87.5 0.63  0.075  115.0  0.102648  0.010703 -0.764997E+00 -0.841463E+00  0.102115E+00 -0.408003E-02  0.945627E+03
 714.0  87.5 0.63  0.125  115.0  0.085351  0.010443 -0.742901E+00 -0.855614E+00  0.998250E-01 -0.390401E-02  0.945627E+03
 714.0  87.5 0.63  0.175  115.0  0.083681  0.012471 -0.719047E+00 -0.871063E+00  0.975967E-01 -0.371371E-02  0.945627E+03
 714.0  87.5 0.63  0.225  115.0  0.078247  0.013678 -0.693507E+00 -0.887810E+00  0.954310E-01 -0.350965E-02  0.945627E+03
 714.0  87.5 0.63  0.275  115.0  0.093187  0.016895 -0.666335E+00 -0.905870E+00  0.933282E-01 -0.329219E-02  0.945627E+03
 714.0  87.5 0.63  0.325  115.0 -1.000000  0.000000 -0.637570E+00 -0.925274E+00  0.912883E-01 -0.306154E-02  0.945627E+03
 714.0  87.5 0.63  0.375  115.0  0.154836  0.039690 -0.607230E+00 -0.946072E+00  0.893112E-01 -0.281777E-02  0.945627E+03
 714.0  87.5 0.63  0.425  115.0 -1.000000  0.000000 -0.575316E+00 -0.968335E+00  0.873975E-01 -0.256076E-02  0.945627E+03
 714.0  87.5 0.63  0.475  115.0 -1.000000  0.000000 -0.541808E+00 -0.992156E+00  0.855478E-01 -0.229024E-02  0.945627E+03
 714.0  87.5 0.63  0.525  115.0 -1.000000  0.000000 -0.506660E+00 -0.101766E+01  0.837644E-01 -0.200570E-02  0.945627E+03
 714.0  87.5 0.63  0.575  115.0 -1.000000  0.000000 -0.469796E+00 -0.104501E+01  0.820508E-01 -0.170636E-02  0.945627E+03
 714.0  87.5 0.63  0.625  115.0 -1.000000  0.000000 -0.431102E+00 -0.107442E+01  0.804137E-01 -0.139109E-02  0.945627E+03
 714.0  87.5 0.63  0.675  115.0 -1.000000  0.000000 -0.390407E+00 -0.110618E+01  0.788642E-01 -0.105827E-02  0.945627E+03
 714.0  87.5 0.63  0.725  115.0 -1.000000  0.000000 -0.347461E+00 -0.114067E+01  0.774214E-01 -0.705564E-03  0.945627E+03
 714.0  87.5 0.63  0.775  115.0 -1.000000  0.000000 -0.301887E+00 -0.117845E+01  0.761187E-01 -0.329499E-03  0.945627E+03
 714.0  87.5 0.63  0.825  115.0 -1.000000  0.000000 -0.253086E+00 -0.122034E+01  0.750179E-01  0.753787E-04  0.945627E+03
 714.0  87.5 0.63  0.875  115.0 -1.000000  0.000000 -0.200007E+00 -0.126772E+01  0.742453E-01  0.518486E-03  0.945627E+03
 714.0  87.5 0.63  0.925  115.0 -1.000000  0.000000 -0.140462E+00 -0.132326E+01  0.741114E-01  0.101920E-02  0.945627E+03
 714.0  87.5 0.63  0.975  115.0 -1.000000  0.000000 -0.674516E-01 -0.139486E+01  0.758115E-01  0.163842E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  125.0  0.121104  0.010108 -0.180602E+00 -0.131561E+01  0.982303E-01  0.726732E-03  0.945627E+03
 714.0  87.5 0.63 -0.925  125.0  0.122345  0.009433 -0.349148E+00 -0.121268E+01  0.112187E+00 -0.608419E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  125.0  0.114281  0.008723 -0.464853E+00 -0.115458E+01  0.120079E+00 -0.150599E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  125.0  0.120670  0.009547 -0.552450E+00 -0.111545E+01  0.124400E+00 -0.217816E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  125.0  0.138046  0.010126 -0.620841E+00 -0.108720E+01  0.126419E+00 -0.269948E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  125.0  0.135271  0.009911 -0.674828E+00 -0.106609E+01  0.126896E+00 -0.310921E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  125.0  0.112869  0.008913 -0.717462E+00 -0.105006E+01  0.126321E+00 -0.343179E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  125.0  0.133454  0.010237 -0.750862E+00 -0.103786E+01  0.125023E+00 -0.368398E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  125.0  0.134360  0.010642 -0.776585E+00 -0.102865E+01  0.123230E+00 -0.387790E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  125.0  0.127126  0.011937 -0.795817E+00 -0.102187E+01  0.121101E+00 -0.402274E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  125.0  0.136991  0.013073 -0.809486E+00 -0.101710E+01  0.118751E+00 -0.412561E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  125.0  0.120164  0.012141 -0.818334E+00 -0.101404E+01  0.116264E+00 -0.419216E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  125.0  0.108222  0.011358 -0.822961E+00 -0.101244E+01  0.113699E+00 -0.422695E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  125.0  0.088954  0.010257 -0.823862E+00 -0.101213E+01  0.111101E+00 -0.423372E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  125.0  0.095327  0.011225 -0.821444E+00 -0.101297E+01  0.108501E+00 -0.421555E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  125.0  0.103382  0.011637 -0.816051E+00 -0.101483E+01  0.105924E+00 -0.417499E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  125.0  0.106119  0.011794 -0.807969E+00 -0.101763E+01  0.103386E+00 -0.411420E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  125.0  0.092044  0.012209 -0.797442E+00 -0.102130E+01  0.100899E+00 -0.403498E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  125.0  0.073311  0.010631 -0.784675E+00 -0.102579E+01  0.984728E-01 -0.393885E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  125.0  0.094390  0.014494 -0.769841E+00 -0.103105E+01  0.961133E-01 -0.382709E-02  0.945627E+03
 714.0  87.5 0.63  0.025  125.0  0.069128  0.013775 -0.753087E+00 -0.103705E+01  0.938245E-01 -0.370076E-02  0.945627E+03
 714.0  87.5 0.63  0.075  125.0 -1.000000  0.000000 -0.734535E+00 -0.104379E+01  0.916092E-01 -0.356076E-02  0.945627E+03
 714.0  87.5 0.63  0.125  125.0  0.101472  0.025459 -0.714289E+00 -0.105124E+01  0.894694E-01 -0.340781E-02  0.945627E+03
 714.0  87.5 0.63  0.175  125.0 -1.000000  0.000000 -0.692430E+00 -0.105941E+01  0.874059E-01 -0.324248E-02  0.945627E+03
 714.0  87.5 0.63  0.225  125.0 -1.000000  0.000000 -0.669023E+00 -0.106831E+01  0.854196E-01 -0.306522E-02  0.945627E+03
 714.0  87.5 0.63  0.275  125.0 -1.000000  0.000000 -0.644116E+00 -0.107798E+01  0.835110E-01 -0.287630E-02  0.945627E+03
 714.0  87.5 0.63  0.325  125.0 -1.000000  0.000000 -0.617740E+00 -0.108844E+01  0.816808E-01 -0.267590E-02  0.945627E+03
 714.0  87.5 0.63  0.375  125.0 -1.000000  0.000000 -0.589908E+00 -0.109975E+01  0.799299E-01 -0.246403E-02  0.945627E+03
 714.0  87.5 0.63  0.425  125.0 -1.000000  0.000000 -0.560613E+00 -0.111198E+01  0.782603E-01 -0.224054E-02  0.945627E+03
 714.0  87.5 0.63  0.475  125.0 -1.000000  0.000000 -0.529827E+00 -0.112521E+01  0.766746E-01 -0.200509E-02  0.945627E+03
 714.0  87.5 0.63  0.525  125.0 -1.000000  0.000000 -0.497495E+00 -0.113957E+01  0.751776E-01 -0.175712E-02  0.945627E+03
 714.0  87.5 0.63  0.575  125.0 -1.000000  0.000000 -0.463529E+00 -0.115520E+01  0.737762E-01 -0.149579E-02  0.945627E+03
 714.0  87.5 0.63  0.625  125.0 -1.000000  0.000000 -0.427796E+00 -0.117230E+01  0.724818E-01 -0.121987E-02  0.945627E+03
 714.0  87.5 0.63  0.675  125.0 -1.000000  0.000000 -0.390103E+00 -0.119116E+01  0.713118E-01 -0.927575E-03  0.945627E+03
 714.0  87.5 0.63  0.725  125.0 -1.000000  0.000000 -0.350159E+00 -0.121214E+01  0.702944E-01 -0.616316E-03  0.945627E+03
 714.0  87.5 0.63  0.775  125.0 -1.000000  0.000000 -0.307523E+00 -0.123580E+01  0.694771E-01 -0.282171E-03  0.945627E+03
 714.0  87.5 0.63  0.825  125.0 -1.000000  0.000000 -0.261484E+00 -0.126299E+01  0.689448E-01  0.811460E-04  0.945627E+03
 714.0  87.5 0.63  0.875  125.0 -1.000000  0.000000 -0.210766E+00 -0.129520E+01  0.688678E-01  0.484776E-03  0.945627E+03
 714.0  87.5 0.63  0.925  125.0 -1.000000  0.000000 -0.152646E+00 -0.133545E+01  0.696596E-01  0.952376E-03  0.945627E+03
 714.0  87.5 0.63  0.975  125.0 -1.000000  0.000000 -0.781108E-01 -0.139322E+01  0.729110E-01  0.156135E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  135.0  0.120727  0.009549 -0.189115E+00 -0.133708E+01  0.971168E-01  0.699644E-03  0.945627E+03
 714.0  87.5 0.63 -0.925  135.0  0.112555  0.009117 -0.349972E+00 -0.127956E+01  0.109299E+00 -0.513000E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  135.0  0.103336  0.009126 -0.458686E+00 -0.125372E+01  0.115871E+00 -0.131284E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  135.0  0.106924  0.009841 -0.540727E+00 -0.123847E+01  0.119203E+00 -0.191001E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  135.0  0.129727  0.011942 -0.604745E+00 -0.122834E+01  0.120473E+00 -0.237330E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  135.0  0.159802  0.016083 -0.655290E+00 -0.122118E+01  0.120379E+00 -0.273784E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  135.0  0.134417  0.014524 -0.695223E+00 -0.121593E+01  0.119368E+00 -0.302521E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  135.0  0.154866  0.018423 -0.726520E+00 -0.121202E+01  0.117738E+00 -0.325014E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  135.0  0.144447  0.019081 -0.750634E+00 -0.120912E+01  0.115693E+00 -0.342327E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  135.0  0.143790  0.020327 -0.768669E+00 -0.120700E+01  0.113378E+00 -0.355267E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  135.0  0.112326  0.018231 -0.781491E+00 -0.120552E+01  0.110894E+00 -0.364464E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  135.0  0.082378  0.015294 -0.789791E+00 -0.120457E+01  0.108313E+00 -0.370415E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  135.0  0.081281  0.016117 -0.794133E+00 -0.120408E+01  0.105689E+00 -0.373528E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  135.0  0.102355  0.019618 -0.794978E+00 -0.120398E+01  0.103060E+00 -0.374134E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  135.0  0.128745  0.024242 -0.792709E+00 -0.120424E+01  0.100453E+00 -0.372508E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  135.0  0.084646  0.019805 -0.787649E+00 -0.120482E+01  0.978885E-01 -0.368880E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  135.0  0.120423  0.026405 -0.780068E+00 -0.120568E+01  0.953802E-01 -0.363443E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  135.0 -1.000000  0.000000 -0.770194E+00 -0.120682E+01  0.929383E-01 -0.356361E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  135.0 -1.000000  0.000000 -0.758220E+00 -0.120822E+01  0.905698E-01 -0.347771E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  135.0 -1.000000  0.000000 -0.744311E+00 -0.120987E+01  0.882797E-01 -0.337788E-02  0.945627E+03
 714.0  87.5 0.63  0.025  135.0 -1.000000  0.000000 -0.728606E+00 -0.121177E+01  0.860711E-01 -0.326511E-02  0.945627E+03
 714.0  87.5 0.63  0.075  135.0 -1.000000  0.000000 -0.711220E+00 -0.121391E+01  0.839460E-01 -0.314021E-02  0.945627E+03
 714.0  87.5 0.63  0.125  135.0 -1.000000  0.000000 -0.692250E+00 -0.121631E+01  0.819057E-01 -0.300384E-02  0.945627E+03
 714.0  87.5 0.63  0.175  135.0 -1.000000  0.000000 -0.671774E+00 -0.121897E+01  0.799512E-01 -0.285653E-02  0.945627E+03
 714.0  87.5 0.63  0.225  135.0 -1.000000  0.000000 -0.649854E+00 -0.122192E+01  0.780831E-01 -0.269868E-02  0.945627E+03
 714.0  87.5 0.63  0.275  135.0 -1.000000  0.000000 -0.626534E+00 -0.122518E+01  0.763022E-01 -0.253056E-02  0.945627E+03
 714.0  87.5 0.63  0.325  135.0 -1.000000  0.000000 -0.601842E+00 -0.122877E+01  0.746096E-01 -0.235234E-02  0.945627E+03
 714.0  87.5 0.63  0.375  135.0 -1.000000  0.000000 -0.575790E+00 -0.123276E+01  0.730073E-01 -0.216400E-02  0.945627E+03
 714.0  87.5 0.63  0.425  135.0 -1.000000  0.000000 -0.548369E+00 -0.123719E+01  0.714978E-01 -0.196542E-02  0.945627E+03
 714.0  87.5 0.63  0.475  135.0 -1.000000  0.000000 -0.519548E+00 -0.124213E+01  0.700855E-01 -0.175626E-02  0.945627E+03
 714.0  87.5 0.63  0.525  135.0 -1.000000  0.000000 -0.489271E+00 -0.124768E+01  0.687768E-01 -0.153599E-02  0.945627E+03
 714.0  87.5 0.63  0.575  135.0 -1.000000  0.000000 -0.457445E+00 -0.125397E+01  0.675813E-01 -0.130377E-02  0.945627E+03
 714.0  87.5 0.63  0.625  135.0 -1.000000  0.000000 -0.423933E+00 -0.126117E+01  0.665136E-01 -0.105838E-02  0.945627E+03
 714.0  87.5 0.63  0.675  135.0 -1.000000  0.000000 -0.388528E+00 -0.126950E+01  0.655958E-01 -0.798023E-03  0.945627E+03
 714.0  87.5 0.63  0.725  135.0 -1.000000  0.000000 -0.350925E+00 -0.127930E+01  0.648631E-01 -0.520065E-03  0.945627E+03
 714.0  87.5 0.63  0.775  135.0 -1.000000  0.000000 -0.310648E+00 -0.129106E+01  0.643734E-01 -0.220431E-03  0.945627E+03
 714.0  87.5 0.63  0.825  135.0 -1.000000  0.000000 -0.266919E+00 -0.130558E+01  0.642296E-01  0.107535E-03  0.945627E+03
 714.0  87.5 0.63  0.875  135.0 -1.000000  0.000000 -0.218323E+00 -0.132429E+01  0.646362E-01  0.475902E-03  0.945627E+03
 714.0  87.5 0.63  0.925  135.0 -1.000000  0.000000 -0.161760E+00 -0.135027E+01  0.660892E-01  0.911031E-03  0.945627E+03
 714.0  87.5 0.63  0.975  135.0 -1.000000  0.000000 -0.866768E-01 -0.139387E+01  0.705042E-01  0.150239E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  145.0  0.101428  0.008310 -0.195145E+00 -0.135780E+01  0.962119E-01  0.688803E-03  0.945627E+03
 714.0  87.5 0.63 -0.925  145.0  0.097855  0.008620 -0.349795E+00 -0.133779E+01  0.107073E+00 -0.423658E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  145.0  0.104036  0.010254 -0.453328E+00 -0.133736E+01  0.112704E+00 -0.114880E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  145.0  0.119925  0.012450 -0.531386E+00 -0.134049E+01  0.115344E+00 -0.169029E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  145.0  0.103870  0.012326 -0.592328E+00 -0.134412E+01  0.116097E+00 -0.211123E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  145.0  0.126072  0.020491 -0.640481E+00 -0.134745E+01  0.115612E+00 -0.244316E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  145.0  0.103048  0.018052 -0.678553E+00 -0.135025E+01  0.114305E+00 -0.270533E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  145.0  0.141334  0.025432 -0.708412E+00 -0.135252E+01  0.112450E+00 -0.291085E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  145.0  0.114266  0.024530 -0.731429E+00 -0.135429E+01  0.110236E+00 -0.306923E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  145.0  0.125220  0.031695 -0.748650E+00 -0.135562E+01  0.107796E+00 -0.318773E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  145.0 -1.000000  0.000000 -0.760897E+00 -0.135656E+01  0.105221E+00 -0.327200E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  145.0 -1.000000  0.000000 -0.768828E+00 -0.135717E+01  0.102579E+00 -0.332657E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  145.0 -1.000000  0.000000 -0.772976E+00 -0.135749E+01  0.999168E-01 -0.335512E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  145.0 -1.000000  0.000000 -0.773783E+00 -0.135755E+01  0.972680E-01 -0.336067E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  145.0 -1.000000  0.000000 -0.771616E+00 -0.135739E+01  0.946572E-01 -0.334576E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  145.0 -1.000000  0.000000 -0.766781E+00 -0.135701E+01  0.921019E-01 -0.331249E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  145.0 -1.000000  0.000000 -0.759538E+00 -0.135646E+01  0.896144E-01 -0.326265E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  145.0 -1.000000  0.000000 -0.750106E+00 -0.135573E+01  0.872031E-01 -0.319775E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  145.0 -1.000000  0.000000 -0.738672E+00 -0.135485E+01  0.848739E-01 -0.311907E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  145.0 -1.000000  0.000000 -0.725393E+00 -0.135382E+01  0.826307E-01 -0.302770E-02  0.945627E+03
 714.0  87.5 0.63  0.025  145.0 -1.000000  0.000000 -0.710402E+00 -0.135267E+01  0.804759E-01 -0.292454E-02  0.945627E+03
 714.0  87.5 0.63  0.075  145.0 -1.000000  0.000000 -0.693813E+00 -0.135141E+01  0.784112E-01 -0.281037E-02  0.945627E+03
 714.0  87.5 0.63  0.125  145.0 -1.000000  0.000000 -0.675718E+00 -0.135004E+01  0.764375E-01 -0.268581E-02  0.945627E+03
 714.0  87.5 0.63  0.175  145.0 -1.000000  0.000000 -0.656194E+00 -0.134859E+01  0.745556E-01 -0.255138E-02  0.945627E+03
 714.0  87.5 0.63  0.225  145.0 -1.000000  0.000000 -0.635300E+00 -0.134708E+01  0.727661E-01 -0.240747E-02  0.945627E+03
 714.0  87.5 0.63  0.275  145.0 -1.000000  0.000000 -0.613081E+00 -0.134552E+01  0.710701E-01 -0.225434E-02  0.945627E+03
 714.0  87.5 0.63  0.325  145.0 -1.000000  0.000000 -0.589563E+00 -0.134394E+01  0.694689E-01 -0.209216E-02  0.945627E+03
 714.0  87.5 0.63  0.375  145.0 -1.000000  0.000000 -0.564758E+00 -0.134238E+01  0.679650E-01 -0.192095E-02  0.945627E+03
 714.0  87.5 0.63  0.425  145.0 -1.000000  0.000000 -0.538658E+00 -0.134088E+01  0.665616E-01 -0.174059E-02  0.945627E+03
 714.0  87.5 0.63  0.475  145.0 -1.000000  0.000000 -0.511233E+00 -0.133948E+01  0.652642E-01 -0.155079E-02  0.945627E+03
 714.0  87.5 0.63  0.525  145.0  0.141834  0.036071 -0.482427E+00 -0.133827E+01  0.640803E-01 -0.135104E-02  0.945627E+03
 714.0  87.5 0.63  0.575  145.0 -1.000000  0.000000 -0.452147E+00 -0.133733E+01  0.630214E-01 -0.114058E-02  0.945627E+03
 714.0  87.5 0.63  0.625  145.0 -1.000000  0.000000 -0.420256E+00 -0.133679E+01  0.621045E-01 -0.918227E-03  0.945627E+03
 714.0  87.5 0.63  0.675  145.0  0.103852  0.027168 -0.386546E+00 -0.133685E+01  0.613550E-01 -0.682258E-03  0.945627E+03
 714.0  87.5 0.63  0.725  145.0 -1.000000  0.000000 -0.350704E+00 -0.133775E+01  0.608130E-01 -0.430073E-03  0.945627E+03
 714.0  87.5 0.63  0.775  145.0 -1.000000  0.000000 -0.312239E+00 -0.133993E+01  0.605443E-01 -0.157617E-03  0.945627E+03
 714.0  87.5 0.63  0.825  145.0 -1.000000  0.000000 -0.270340E+00 -0.134408E+01  0.606649E-01  0.141863E-03  0.945627E+03
 714.0  87.5 0.63  0.875  145.0 -1.000000  0.000000 -0.223504E+00 -0.135152E+01  0.614049E-01  0.480852E-03  0.945627E+03
 714.0  87.5 0.63  0.925  145.0 -1.000000  0.000000 -0.168383E+00 -0.136521E+01  0.633228E-01  0.887281E-03  0.945627E+03
 714.0  87.5 0.63  0.975  145.0 -1.000000  0.000000 -0.932996E-01 -0.139579E+01  0.685890E-01  0.145895E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  155.0  0.096232  0.007694 -0.199229E+00 -0.137539E+01  0.955262E-01  0.686839E-03  0.945627E+03
 714.0  87.5 0.63 -0.925  155.0  0.111040  0.009873 -0.349232E+00 -0.138412E+01  0.105452E+00 -0.349618E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  155.0  0.110008  0.013658 -0.449114E+00 -0.140253E+01  0.110437E+00 -0.102071E-02  0.945627E+03
 714.0  87.5 0.63 -0.825  155.0  0.126677  0.025734 -0.524434E+00 -0.141908E+01  0.112609E+00 -0.152273E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  155.0  0.144590  0.032956 -0.583290E+00 -0.143267E+01  0.113014E+00 -0.191401E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  155.0  0.127310  0.029683 -0.629837E+00 -0.144354E+01  0.112269E+00 -0.222329E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  155.0 -1.000000  0.000000 -0.666667E+00 -0.145211E+01  0.110764E+00 -0.246805E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  155.0 -1.000000  0.000000 -0.695570E+00 -0.145878E+01  0.108760E+00 -0.266021E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  155.0 -1.000000  0.000000 -0.717861E+00 -0.146387E+01  0.106435E+00 -0.280849E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  155.0 -1.000000  0.000000 -0.734545E+00 -0.146765E+01  0.103912E+00 -0.291953E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  155.0 -1.000000  0.000000 -0.746413E+00 -0.147031E+01  0.101279E+00 -0.299855E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  155.0 -1.000000  0.000000 -0.754100E+00 -0.147203E+01  0.985959E-01 -0.304973E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  155.0 -1.000000  0.000000 -0.758121E+00 -0.147292E+01  0.959081E-01 -0.307652E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  155.0 -1.000000  0.000000 -0.758903E+00 -0.147310E+01  0.932466E-01 -0.308173E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  155.0 -1.000000  0.000000 -0.756802E+00 -0.147263E+01  0.906336E-01 -0.306773E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  155.0 -1.000000  0.000000 -0.752116E+00 -0.147159E+01  0.880849E-01 -0.303652E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  155.0 -1.000000  0.000000 -0.745096E+00 -0.147002E+01  0.856113E-01 -0.298977E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  155.0 -1.000000  0.000000 -0.735956E+00 -0.146796E+01  0.832204E-01 -0.292892E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  155.0 -1.000000  0.000000 -0.724878E+00 -0.146546E+01  0.809171E-01 -0.285518E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  155.0 -1.000000  0.000000 -0.712014E+00 -0.146254E+01  0.787049E-01 -0.276959E-02  0.945627E+03
 714.0  87.5 0.63  0.025  155.0 -1.000000  0.000000 -0.697497E+00 -0.145922E+01  0.765857E-01 -0.267303E-02  0.945627E+03
 714.0  87.5 0.63  0.075  155.0 -1.000000  0.000000 -0.681437E+00 -0.145553E+01  0.745606E-01 -0.256623E-02  0.945627E+03
 714.0  87.5 0.63  0.125  155.0 -1.000000  0.000000 -0.663924E+00 -0.145147E+01  0.726307E-01 -0.244982E-02  0.945627E+03
 714.0  87.5 0.63  0.175  155.0 -1.000000  0.000000 -0.645035E+00 -0.144708E+01  0.707963E-01 -0.232428E-02  0.945627E+03
 714.0  87.5 0.63  0.225  155.0 -1.000000  0.000000 -0.624827E+00 -0.144237E+01  0.690583E-01 -0.219000E-02  0.945627E+03
 714.0  87.5 0.63  0.275  155.0 -1.000000  0.000000 -0.603346E+00 -0.143735E+01  0.674177E-01 -0.204728E-02  0.945627E+03
 714.0  87.5 0.63  0.325  155.0  0.080925  0.020880 -0.580619E+00 -0.143205E+01  0.658762E-01 -0.189627E-02  0.945627E+03
 714.0  87.5 0.63  0.375  155.0  0.073342  0.012695 -0.556657E+00 -0.142648E+01  0.644364E-01 -0.173701E-02  0.945627E+03
 714.0  87.5 0.63  0.425  155.0  0.058429  0.009324 -0.531454E+00 -0.142068E+01  0.631022E-01 -0.156943E-02  0.945627E+03
 714.0  87.5 0.63  0.475  155.0  0.067835  0.009879 -0.504982E+00 -0.141468E+01  0.618795E-01 -0.139327E-02  0.945627E+03
 714.0  87.5 0.63  0.525  155.0  0.061128  0.008936 -0.477186E+00 -0.140853E+01  0.607770E-01 -0.120806E-02  0.945627E+03
 714.0  87.5 0.63  0.575  155.0  0.053221  0.007504 -0.447975E+00 -0.140229E+01  0.598071E-01 -0.101310E-02  0.945627E+03
 714.0  87.5 0.63  0.625  155.0  0.050732  0.007316 -0.417215E+00 -0.139606E+01  0.589884E-01 -0.807268E-03  0.945627E+03
 714.0  87.5 0.63  0.675  155.0  0.059340  0.008032 -0.384697E+00 -0.138998E+01  0.583489E-01 -0.588926E-03  0.945627E+03
 714.0  87.5 0.63  0.725  155.0  0.057060  0.008061 -0.350109E+00 -0.138425E+01  0.579319E-01 -0.355557E-03  0.945627E+03
 714.0  87.5 0.63  0.775  155.0  0.044579  0.007821 -0.312956E+00 -0.137922E+01  0.578085E-01 -0.103182E-03  0.945627E+03
 714.0  87.5 0.63  0.825  155.0 -1.000000  0.000000 -0.272406E+00 -0.137549E+01  0.581040E-01  0.174912E-03  0.945627E+03
 714.0  87.5 0.63  0.875  155.0 -1.000000  0.000000 -0.226912E+00 -0.137421E+01  0.590666E-01  0.491340E-03  0.945627E+03
 714.0  87.5 0.63  0.925  155.0 -1.000000  0.000000 -0.172969E+00 -0.137821E+01  0.612997E-01  0.874855E-03  0.945627E+03
 714.0  87.5 0.63  0.975  155.0 -1.000000  0.000000 -0.981232E-01 -0.139808E+01  0.671602E-01  0.142867E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  165.0  0.093128  0.007576 -0.201751E+00 -0.138809E+01  0.950663E-01  0.688411E-03  0.945627E+03
 714.0  87.5 0.63 -0.925  165.0  0.113261  0.010174 -0.348670E+00 -0.141624E+01  0.104394E+00 -0.297091E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  165.0  0.094218  0.013514 -0.446229E+00 -0.144712E+01  0.108974E+00 -0.933053E-03  0.945627E+03
 714.0  87.5 0.63 -0.825  165.0  0.144955  0.034683 -0.519834E+00 -0.147246E+01  0.110856E+00 -0.140977E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  165.0 -1.000000  0.000000 -0.577397E+00 -0.149254E+01  0.111047E+00 -0.178220E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  165.0 -1.000000  0.000000 -0.622955E+00 -0.150830E+01  0.110141E+00 -0.207715E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  165.0 -1.000000  0.000000 -0.659024E+00 -0.152060E+01  0.108515E+00 -0.231094E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  165.0 -1.000000  0.000000 -0.687343E+00 -0.153011E+01  0.106420E+00 -0.249472E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  165.0 -1.000000  0.000000 -0.709191E+00 -0.153734E+01  0.104026E+00 -0.263666E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  165.0 -1.000000  0.000000 -0.725548E+00 -0.154269E+01  0.101453E+00 -0.274302E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  165.0 -1.000000  0.000000 -0.737186E+00 -0.154646E+01  0.987831E-01 -0.281875E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  165.0 -1.000000  0.000000 -0.744724E+00 -0.154889E+01  0.960757E-01 -0.286783E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  165.0 -1.000000  0.000000 -0.748668E+00 -0.155016E+01  0.933726E-01 -0.289351E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  165.0 -1.000000  0.000000 -0.749435E+00 -0.155040E+01  0.907034E-01 -0.289851E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  165.0 -1.000000  0.000000 -0.747374E+00 -0.154974E+01  0.880891E-01 -0.288509E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  165.0 -1.000000  0.000000 -0.742778E+00 -0.154827E+01  0.855443E-01 -0.285516E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  165.0 -1.000000  0.000000 -0.735894E+00 -0.154605E+01  0.830793E-01 -0.281034E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  165.0 -1.000000  0.000000 -0.726931E+00 -0.154314E+01  0.807008E-01 -0.275202E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  165.0 -1.000000  0.000000 -0.716069E+00 -0.153960E+01  0.784135E-01 -0.268138E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  165.0 -1.000000  0.000000 -0.703459E+00 -0.153545E+01  0.762202E-01 -0.259941E-02  0.945627E+03
 714.0  87.5 0.63  0.025  165.0 -1.000000  0.000000 -0.689231E+00 -0.153074E+01  0.741226E-01 -0.250698E-02  0.945627E+03
 714.0  87.5 0.63  0.075  165.0 -1.000000  0.000000 -0.673493E+00 -0.152547E+01  0.721218E-01 -0.240481E-02  0.945627E+03
 714.0  87.5 0.63  0.125  165.0 -1.000000  0.000000 -0.656337E+00 -0.151969E+01  0.702184E-01 -0.229351E-02  0.945627E+03
 714.0  87.5 0.63  0.175  165.0  0.094001  0.023005 -0.637836E+00 -0.151340E+01  0.684130E-01 -0.217357E-02  0.945627E+03
 714.0  87.5 0.63  0.225  165.0  0.062106  0.010265 -0.618050E+00 -0.150661E+01  0.667063E-01 -0.204538E-02  0.945627E+03
 714.0  87.5 0.63  0.275  165.0  0.052056  0.008916 -0.597023E+00 -0.149935E+01  0.650993E-01 -0.190923E-02  0.945627E+03
 714.0  87.5 0.63  0.325  165.0  0.064928  0.008166 -0.574783E+00 -0.149163E+01  0.635940E-01 -0.176529E-02  0.945627E+03
 714.0  87.5 0.63  0.375  165.0  0.061275  0.007263 -0.551343E+00 -0.148345E+01  0.621930E-01 -0.161363E-02  0.945627E+03
 714.0  87.5 0.63  0.425  165.0  0.057351  0.006532 -0.526698E+00 -0.147485E+01  0.609007E-01 -0.145418E-02  0.945627E+03
 714.0  87.5 0.63  0.475  165.0  0.054468  0.006135 -0.500819E+00 -0.146584E+01  0.597232E-01 -0.128672E-02  0.945627E+03
 714.0  87.5 0.63  0.525  165.0  0.065055  0.006236 -0.473654E+00 -0.145646E+01  0.586698E-01 -0.111083E-02  0.945627E+03
 714.0  87.5 0.63  0.575  165.0  0.053327  0.005868 -0.445116E+00 -0.144674E+01  0.577538E-01 -0.925835E-03  0.945627E+03
 714.0  87.5 0.63  0.625  165.0  0.056048  0.005611 -0.415070E+00 -0.143676E+01  0.569946E-01 -0.730682E-03  0.945627E+03
 714.0  87.5 0.63  0.675  165.0  0.073749  0.007038 -0.383311E+00 -0.142662E+01  0.564216E-01 -0.523788E-03  0.945627E+03
 714.0  87.5 0.63  0.725  165.0  0.063533  0.006615 -0.349527E+00 -0.141649E+01  0.560804E-01 -0.302717E-03  0.945627E+03
 714.0  87.5 0.63  0.775  165.0  0.055763  0.006812 -0.313223E+00 -0.140664E+01  0.560454E-01 -0.635725E-04  0.945627E+03
 714.0  87.5 0.63  0.825  165.0  0.058020  0.009158 -0.273561E+00 -0.139760E+01  0.564476E-01  0.200283E-03  0.945627E+03
 714.0  87.5 0.63  0.875  165.0 -1.000000  0.000000 -0.228967E+00 -0.139041E+01  0.575468E-01  0.501468E-03  0.945627E+03
 714.0  87.5 0.63  0.925  165.0 -1.000000  0.000000 -0.175848E+00 -0.138773E+01  0.599751E-01  0.869112E-03  0.945627E+03
 714.0  87.5 0.63  0.975  165.0 -1.000000  0.000000 -0.101268E+00 -0.140003E+01  0.662117E-01  0.140961E-02  0.945627E+03
 714.0  87.5 0.63 -0.975  175.0  0.094409  0.007933 -0.202952E+00 -0.139473E+01  0.948356E-01  0.690049E-03  0.945627E+03
 714.0  87.5 0.63 -0.925  175.0  0.123253  0.011240 -0.348337E+00 -0.143267E+01  0.103872E+00 -0.269911E-03  0.945627E+03
 714.0  87.5 0.63 -0.875  175.0  0.143026  0.017787 -0.444766E+00 -0.146975E+01  0.108257E+00 -0.888576E-03  0.945627E+03
 714.0  87.5 0.63 -0.825  175.0  0.158889  0.039402 -0.517546E+00 -0.149945E+01  0.110000E+00 -0.135293E-02  0.945627E+03
 714.0  87.5 0.63 -0.775  175.0 -1.000000  0.000000 -0.574490E+00 -0.152272E+01  0.110089E+00 -0.171619E-02  0.945627E+03
 714.0  87.5 0.63 -0.725  175.0 -1.000000  0.000000 -0.619577E+00 -0.154089E+01  0.109106E+00 -0.200420E-02  0.945627E+03
 714.0  87.5 0.63 -0.675  175.0 -1.000000  0.000000 -0.655284E+00 -0.155503E+01  0.107422E+00 -0.223268E-02  0.945627E+03
 714.0  87.5 0.63 -0.625  175.0 -1.000000  0.000000 -0.683325E+00 -0.156593E+01  0.105283E+00 -0.241240E-02  0.945627E+03
 714.0  87.5 0.63 -0.575  175.0 -1.000000  0.000000 -0.704964E+00 -0.157422E+01  0.102857E+00 -0.255128E-02  0.945627E+03
 714.0  87.5 0.63 -0.525  175.0 -1.000000  0.000000 -0.721166E+00 -0.158034E+01  0.100260E+00 -0.265540E-02  0.945627E+03
 714.0  87.5 0.63 -0.475  175.0 -1.000000  0.000000 -0.732695E+00 -0.158466E+01  0.975726E-01 -0.272954E-02  0.945627E+03
 714.0  87.5 0.63 -0.425  175.0 -1.000000  0.000000 -0.740163E+00 -0.158743E+01  0.948534E-01 -0.277760E-02  0.945627E+03
 714.0  87.5 0.63 -0.375  175.0 -1.000000  0.000000 -0.744070E+00 -0.158888E+01  0.921430E-01 -0.280275E-02  0.945627E+03
 714.0  87.5 0.63 -0.325  175.0 -1.000000  0.000000 -0.744830E+00 -0.158916E+01  0.894701E-01 -0.280765E-02  0.945627E+03
 714.0  87.5 0.63 -0.275  175.0 -1.000000  0.000000 -0.742789E+00 -0.158840E+01  0.868551E-01 -0.279451E-02  0.945627E+03
 714.0  87.5 0.63 -0.225  175.0 -1.000000  0.000000 -0.738235E+00 -0.158672E+01  0.843123E-01 -0.276519E-02  0.945627E+03
 714.0  87.5 0.63 -0.175  175.0 -1.000000  0.000000 -0.731415E+00 -0.158418E+01  0.818513E-01 -0.272131E-02  0.945627E+03
 714.0  87.5 0.63 -0.125  175.0 -1.000000  0.000000 -0.722536E+00 -0.158086E+01  0.794788E-01 -0.266421E-02  0.945627E+03
 714.0  87.5 0.63 -0.075  175.0 -1.000000  0.000000 -0.711777E+00 -0.157680E+01  0.771991E-01 -0.259505E-02  0.945627E+03
 714.0  87.5 0.63 -0.025  175.0 -1.000000  0.000000 -0.699287E+00 -0.157205E+01  0.750147E-01 -0.251483E-02  0.945627E+03
 714.0  87.5 0.63  0.025  175.0 -1.000000  0.000000 -0.685196E+00 -0.156665E+01  0.729274E-01 -0.242440E-02  0.945627E+03
 714.0  87.5 0.63  0.075  175.0 -1.000000  0.000000 -0.669611E+00 -0.156062E+01  0.709381E-01 -0.232447E-02  0.945627E+03
 714.0  87.5 0.63  0.125  175.0 -1.000000  0.000000 -0.652623E+00 -0.155398E+01  0.690474E-01 -0.221564E-02  0.945627E+03
 714.0  87.5 0.63  0.175  175.0  0.065881  0.010858 -0.634307E+00 -0.154676E+01  0.672557E-01 -0.209841E-02  0.945627E+03
 714.0  87.5 0.63  0.225  175.0  0.095732  0.011790 -0.614722E+00 -0.153895E+01  0.655637E-01 -0.197316E-02  0.945627E+03
 714.0  87.5 0.63  0.275  175.0  0.069986  0.007940 -0.593911E+00 -0.153059E+01  0.639727E-01 -0.184019E-02  0.945627E+03
 714.0  87.5 0.63  0.325  175.0  0.057837  0.006798 -0.571904E+00 -0.152167E+01  0.624845E-01 -0.169969E-02  0.945627E+03
 714.0  87.5 0.63  0.375  175.0  0.059053  0.006023 -0.548714E+00 -0.151221E+01  0.611019E-01 -0.155171E-02  0.945627E+03
 714.0  87.5 0.63  0.425  175.0  0.056540  0.005518 -0.524335E+00 -0.150223E+01  0.598293E-01 -0.139622E-02  0.945627E+03
 714.0  87.5 0.63  0.475  175.0  0.066064  0.005809 -0.498741E+00 -0.149173E+01  0.586733E-01 -0.123301E-02  0.945627E+03
 714.0  87.5 0.63  0.525  175.0  0.057391  0.005169 -0.471880E+00 -0.148075E+01  0.576431E-01 -0.106167E-02  0.945627E+03
 714.0  87.5 0.63  0.575  175.0  0.061450  0.005411 -0.443666E+00 -0.146931E+01  0.567525E-01 -0.881550E-03  0.945627E+03
 714.0  87.5 0.63  0.625  175.0  0.058849  0.005519 -0.413966E+00 -0.145746E+01  0.560214E-01 -0.691635E-03  0.945627E+03
 714.0  87.5 0.63  0.675  175.0  0.073641  0.006247 -0.382576E+00 -0.144530E+01  0.554798E-01 -0.490378E-03  0.945627E+03
 714.0  87.5 0.63  0.725  175.0  0.047148  0.005369 -0.349185E+00 -0.143297E+01  0.551745E-01 -0.275382E-03  0.945627E+03
 714.0  87.5 0.63  0.775  175.0  0.056091  0.006716 -0.313297E+00 -0.142071E+01  0.551812E-01 -0.428041E-04  0.945627E+03
 714.0  87.5 0.63  0.825  175.0  0.052266  0.007847 -0.274075E+00 -0.140900E+01  0.556340E-01  0.213944E-03  0.945627E+03
 714.0  87.5 0.63  0.875  175.0  0.085618  0.022100 -0.229932E+00 -0.139883E+01  0.567982E-01  0.507454E-03  0.945627E+03
 714.0  87.5 0.63  0.925  175.0 -1.000000  0.000000 -0.177235E+00 -0.139274E+01  0.593201E-01  0.866997E-03  0.945627E+03
 714.0  87.5 0.63  0.975  175.0 -1.000000  0.000000 -0.102818E+00 -0.140113E+01  0.657387E-01  0.140043E-02  0.945627E+03

